Heavy quark potential in quark-gluon Plasma: Deep neural network meets lattice quantum chromodynamics

Bottomonium states are key probes for experimental studies of the quark-gluon plasma (QGP) created in high-energy nuclear collisions. Theoretical models of bottomonium productions in high-energy nuclear collisions rely on the in-medium interactions between the bottom and antibottom quarks. The latter can be characterized by the temperature ($T$) dependent potential, with real ($V_R(T,r)$) and imaginary ($V_I(T,r)$) parts, as a function of the spatial separation ($r$). Recently, the masses and thermal widths of up to $3S$ and $2P$ bottomonium states in QGP were calculated using lattice quantum chromodynamics (LQCD). Starting from these LQCD results and through a novel application of deep neural network, here, we obtain $V_R(T,r)$ and $V_I(T,r)$ in a model-independent fashion. The temperature dependence of $V_R(T,r)$ was found to be very mild between $T\approx0-334$~MeV. For $T=151-334$~MeV, $V_I(T,r)$ shows a rapid increase with $T$ and $r$, which is much larger than the perturbation-theory-based expectations.

==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.25fm_T172.dat <==
0.0951	1.01062	0.0127244
0.1902	1.01113	0.0138056
0.2853	0.979665	0.0223964
0.3804	0.963579	0.0266963
0.4755	0.978061	0.0449044
0.5706	0.879837	0.0630578
0.6657	0.872342	0.0916354
0.7608	0.756788	0.143928
0.8559	0.976754	0.231312
0.951	1.01733	0.446633
#1.0461	6.42256	7.22028


==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.25fm_T251.dat <==
0.0655	1.03543	0.0149848
0.131	1.02925	0.0185084
0.1965	0.979247	0.019122
0.262	0.935949	0.0247299
0.3275	0.870526	0.0329951
0.393	0.946103	0.0381531
0.4585	0.953361	0.0566784
0.524	1.05608	0.0841386
0.5895	1.2366	0.110451
0.655	1.42804	0.206934
#0.7205	6.57045	2.95469


==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.25fm_T334.dat <==
0.0493	1.08172	0.0195116
0.0986	0.967045	0.0227527
0.1479	0.900909	0.0242204
0.1972	0.918696	0.0284204
0.2465	0.820993	0.0384906
0.2958	0.746716	0.0365315
0.3451	0.738197	0.0493335
0.3944	0.685313	0.0515786
0.4437	0.674061	0.0561719
0.493	0.592101	0.059463
0.5423	0.615421	0.0809664


==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.65fm_T172.dat <==
0.0951	1.09819	0.027238
0.1902	1.04114	0.036978
0.2853	0.87856	0.0532543
0.3804	0.851852	0.0680919
0.4755	0.952412	0.107086
0.5706	0.780233	0.128808
0.6657	0.707323	0.181224
0.7608	0.537969	0.262053
0.8559	0.221286	0.286224
0.951	0.771045	0.425044
#1.0461	-1.10125	0.


==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.65fm_T251.dat <==
0.0655	0.912549	0.0403158
0.131	0.797701	0.0651781
0.1965	0.659113	0.0872112
0.262	0.501134	0.100043
0.3275	0.442257	0.129533
0.393	0.468908	0.130084
0.4585	0.304788	0.182662
0.524	-0.308184	0.194096
0.5895	-0.276756	0.149546
0.655	-0.186387	0.149802


==> data/LatticeData/data_2008.00100/Meff_Ups3S_tau0.65fm_T334.dat <==
0.0493	1.0793	0.0492118
0.0986	1.0407	0.0574026
0.1479	0.680513	0.0818577
0.1972	0.537775	0.0844461
0.2465	0.332604	0.0863119
0.2958	0.324947	0.104014
0.3451	-0.00365692	0.120051
0.3944	-0.277124	0.110462
0.4437	-0.405494	0.0958159
0.493	-0.741187	0.11253
#0.5423	-4.15282	0.


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T0.dat <==
0.	0.710404	0.0093569
0.1088	0.133078	0.0158493
0.2176	0.0828671	0.018554
0.3264	0.0686668	0.0206096
0.4352	0.0684503	0.0236947
0.544	0.0572246	0.0248455
0.6528	0.0679269	0.0260336
0.7616	0.0845719	0.029334
0.8704	0.0523654	0.031856
0.9792	0.0651491	0.0329085
1.088	0.062438	0.0339767


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T151.dat <==
0.	0.699038	0.00549901
0.1088	0.131712	0.00961397
0.2176	0.0628813	0.0121194
0.3264	0.0857865	0.0138699
0.4352	0.0674525	0.0159239
0.544	0.0671999	0.0179685
0.6528	0.0719817	0.019321
0.7616	0.0647092	0.020217
0.8704	0.06253	0.0213837
0.9792	0.0624171	0.0224791
1.088	0.0528311	0.0234781


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T172.dat <==
0.	0.814064	0.00719933
0.0951	0.134338	0.0112807
0.1902	0.106102	0.0131408
0.2853	0.0976402	0.0149702
0.3804	0.0835831	0.0165075
0.4755	0.0676779	0.0168638
0.5706	0.0556386	0.0172994
0.6657	0.0672592	0.0182759
0.7608	0.0668821	0.0187175
0.8559	0.0743185	0.0194629
0.951	0.058108	0.0202485


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T199.dat <==
0.	0.992533	0.00817023
0.0825	0.179889	0.0129653
0.165	0.116278	0.015202
0.2475	0.0620295	0.0175554
0.33	0.0786903	0.0193719
0.4125	0.0974385	0.0209291
0.495	0.0764445	0.0223703
0.5775	0.0809735	0.0235035
0.66	0.0658428	0.0250324
0.7425	0.0699491	0.0262571
0.825	0.0501664	0.0271998


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T251.dat <==
0.	1.32419	0.00737743
0.0655	0.201923	0.011824
0.131	0.115838	0.0137391
0.1965	0.0780697	0.015251
0.262	0.0729244	0.0160386
0.3275	0.0376208	0.0171641
0.393	0.0454432	0.018563
0.4585	0.0593359	0.0191785
0.524	0.0558077	0.0198721
0.5895	0.0270992	0.0212838
0.655	0.0468646	0.0227214


==> data/LatticeData/data_2008.00100/NMeff_Ups1S_T334.dat <==
0.	2.41811	0.0083491
0.0493	0.341575	0.0142789
0.0986	0.128556	0.017146
0.1479	0.110215	0.018761
0.1972	0.0357228	0.0196044
0.2465	0.0596445	0.0204969
0.2958	-0.0161146	0.0218511
0.3451	0.0324785	0.0232623
0.3944	0.0148897	0.0240651
0.4437	-0.0361276	0.024495
0.493	-0.0502334	0.0261678


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T0.dat <==
0.	2.78605	0.0127716
0.1088	1.38427	0.0232064
0.2176	1.28937	0.0331374
0.3264	1.23449	0.044964
0.4352	1.26755	0.0588059
0.544	1.09901	0.0719256
0.6528	1.22609	0.0896921
0.7616	1.13061	0.121271
0.8704	1.47129	0.182336
0.9792	0.95069	0.246181
1.088	0.802066	0.315935


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T151.dat <==
0.	2.75239	0.00884779
0.1088	1.37992	0.0157716
0.2176	1.27015	0.0232162
0.3264	1.26632	0.0302284
0.4352	1.27182	0.0380412
0.544	1.18384	0.047004
0.6528	1.12794	0.0613238
0.7616	1.07494	0.08979
0.8704	0.694189	0.11566
0.9792	0.826668	0.139668
1.088	0.379454	0.165308


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T172.dat <==
0.	3.04237	0.0100973
0.0951	1.37981	0.0160783
0.1902	1.32029	0.0210302
0.2853	1.26161	0.0282048
0.3804	1.18004	0.0364779
0.4755	1.21177	0.0459383
0.5706	1.05375	0.0574787
0.6657	1.1191	0.0717935
0.7608	1.03451	0.0953509
0.8559	0.962023	0.114555
0.951	0.711502	0.127296


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T199.dat <==
0.	3.46629	0.0104143
0.0825	1.48036	0.0175306
0.165	1.33269	0.0234334
0.2475	1.21809	0.0292926
0.33	1.18086	0.0364002
0.4125	1.25679	0.0446886
0.495	1.16954	0.0550268
0.5775	1.19064	0.0709927
0.66	1.06067	0.0854458
0.7425	1.03644	0.103117
0.825	0.441792	0.122408


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T251.dat <==
0.	4.31203	0.0107584
0.0655	1.47772	0.0174989
0.131	1.28143	0.0223151
0.1965	1.21959	0.0266324
0.262	1.07855	0.0289107
0.3275	1.00693	0.0327428
0.393	0.96117	0.0415266
0.4585	0.9978	0.0515435
0.524	0.809749	0.0542482
0.5895	0.511937	0.0582345
0.655	0.460077	0.0682058


==> data/LatticeData/data_2008.00100/NMeff_Ups2S_T334.dat <==
0.	6.32593	0.0132036
0.0493	1.62045	0.0209154
0.0986	1.38578	0.0243216
0.1479	1.20164	0.0276293
0.1972	1.02068	0.0310326
0.2465	0.953183	0.0344209
0.2958	0.799332	0.0374177
0.3451	0.660992	0.0406084
0.3944	0.517465	0.0446142
0.4437	0.220577	0.0504824
0.493	-0.248357	0.057186


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T0.dat <==
0.	4.95972	0.0186713
0.1088	2.23519	0.034996
0.2176	2.05119	0.05197
0.3264	1.96606	0.0855762
0.4352	2.03435	0.137118
0.544	1.38983	0.203643
0.6528	1.31645	0.285853
0.7616	1.28669	0.399118
0.8704	3.7364	0.847275
0.9792	-0.366666	1.0248
1.088	0.328533	1.11528


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T151.dat <==
0.	4.98454	0.0136317
0.1088	2.20446	0.0255615
0.2176	2.04262	0.0398406
0.3264	2.04742	0.064755
0.4352	1.95056	0.098976
0.544	2.22828	0.166555
0.6528	1.4464	0.255551
0.7616	1.22626	0.352111
0.8704	1.35005	0.476754
0.9792	1.37556	0.903921
1.088	1.9984	1.33495


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T172.dat <==
0.	5.48585	0.0139449
0.0951	2.19652	0.0247536
0.1902	2.10465	0.036548
0.2853	1.81255	0.0562974
0.3804	1.80178	0.0796316
0.4755	2.03706	0.11998
0.5706	1.52641	0.165586
0.6657	1.63632	0.223519
0.7608	1.02206	0.317093
0.8559	0.33792	0.365609
0.951	1.6362	0.483611


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T199.dat <==
0.	6.19479	0.0133417
0.0825	2.30839	0.0245111
0.165	2.14085	0.0356567
0.2475	1.96194	0.0496985
0.33	1.65943	0.0665378
0.4125	2.09429	0.0912027
0.495	1.54729	0.127839
0.5775	1.43287	0.179122
0.66	0.948616	0.202528
0.7425	1.00805	0.230194
0.825	-0.81572	0.253285


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T251.dat <==
0.	7.40719	0.0138305
0.0655	2.29602	0.0231348
0.131	2.01118	0.0293549
0.1965	1.87407	0.0372881
0.262	1.65264	0.0457592
0.3275	1.46276	0.0545397
0.393	1.43744	0.073584
0.4585	1.46682	0.0930446
0.524	0.779477	0.104247
0.5895	-0.00406632	0.115287
0.655	-0.135816	0.129113


==> data/LatticeData/data_2008.00100/NMeff_Ups3S_T334.dat <==
0.	11.1461	0.0228766
0.0493	2.43958	0.0354194
0.0986	2.24144	0.0409712
0.1479	1.77029	0.0467112
0.1972	1.60707	0.0542369
0.2465	1.33478	0.0595052
0.2958	1.09806	0.0718184
0.3451	0.795268	0.0850648
0.3944	0.183382	0.0919168
0.4437	-0.435566	0.0955397
0.493	-1.39447	0.100638


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T0.dat <==
#0.	1.48442	0.
0.1088	1.04277	0.00538049
0.2176	1.00712	0.0071046
0.3264	1.	0.00741077
0.4352	1.00074	0.00862288
0.544	1.00159	0.00983822
0.6528	1.00867	0.00963438
0.7616	1.00983	0.0108228
0.8704	1.00174	0.0121373
0.9792	1.01153	0.0128664
1.088	1.01424	0.0131277
1.1968	1.01848	0.0137972


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T151.dat <==
#0.	1.45788	0.
0.1088	1.03056	0.00312508
0.2176	0.996082	0.00433166
0.3264	1.	0.0050748
0.4352	0.991332	0.00567279
0.544	0.992726	0.00661207
0.6528	0.99426	0.00729399
0.7616	0.993174	0.00767376
0.8704	0.996076	0.00800532
0.9792	1.00019	0.00863051
1.088	1.00438	0.00893855
1.1968	1.01393	0.00953412


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T172.dat <==
#0.	1.50239	0.
0.0951	1.0496	0.00364226
0.1902	1.01755	0.00425959
0.2853	1.	0.00475349
0.3804	0.986766	0.00535691
0.4755	0.980326	0.00570263
0.5706	0.981424	0.00557201
0.6657	0.988241	0.0060352
0.7608	0.989548	0.00628223
0.8559	0.991036	0.00635282
0.951	0.988975	0.00677403


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T199.dat <==
#0.	1.56996	0.
0.0825	1.06748	0.00364688
0.165	1.01954	0.00429178
0.2475	1.	0.00476309
0.33	1.00334	0.00560426
0.4125	0.999699	0.00586465
0.495	0.988295	0.00641801
0.5775	0.985635	0.00663568
0.66	0.981123	0.00702459
0.7425	0.98283	0.00750435
0.825	0.982851	0.00775419
0.9075	0.991036	0.00811871


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T251.dat <==
#0.	1.60863	0.
0.0655	1.06079	0.00259805
0.131	1.01533	0.00311461
0.1965	1.	0.00337549
0.262	0.997325	0.00376356
0.3275	0.996357	0.00374266
0.393	1.00712	0.00431525
0.4585	1.01537	0.00449737
0.524	1.01897	0.00466048
0.5895	1.02378	0.00486744
0.655	1.03847	0.0054281
0.7205	1.04647	0.00569118


==> data/LatticeData/data_2008.00100/Norm_Ups1S_T334.dat <==
#0.	1.95271	0.
0.0493	1.08599	0.00226561
0.0986	1.01474	0.00293709
0.1479	1.	0.00315876
0.1972	0.990002	0.00342923
0.2465	0.998517	0.00345868
0.2958	1.0011	0.00377684
0.3451	1.02288	0.00403727
0.3944	1.03251	0.00440583
0.4437	1.04683	0.00443528
0.493	1.07496	0.0047483
0.5423	1.10775	0.00534047


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T0.dat <==
#0.	2.65353	0.
0.1088	1.12503	0.00822689
0.2176	1.03328	0.0112497
0.3264	1.	0.0148242
0.4352	0.997527	0.0194574
0.544	0.977084	0.0241124
0.6528	1.05027	0.0300545
0.7616	1.05254	0.0381852
#0.8704	1.11184	0.0549017
#0.9792	0.97332	0.0736153
#1.088	1.1354	0.105638
#1.1968	1.43758	0.170904


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T151.dat <==
#0.	2.57109	0.
0.1088	1.11051	0.00562575
0.2176	1.02239	0.00750052
0.3264	1.	0.0105862
0.4352	0.980171	0.0123859
0.544	0.957827	0.0152773
0.6528	0.982523	0.0185172
0.7616	1.03941	0.026333
#0.8704	1.13219	0.0425658
#0.9792	1.52139	0.0660587
#1.088	1.90036	0.0995453
#1.1968	3.03761	0.179941


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T172.dat <==
0.	2.68936	0.
0.0951	1.12269	0.0056466
0.1902	1.04448	0.00640363
0.2853	1.	0.00814734
0.3804	0.984878	0.0105439
0.4755	1.00888	0.013482
0.5706	1.01779	0.0167694
0.6657	1.10804	0.0224458
0.7608	1.16888	0.0290815
#0.8559	1.28437	0.0432777
#0.951	1.46146	0.0531731
#1.0461	1.8764	0.0753749


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T199.dat <==
#0.	2.95271	0.
0.0825	1.15908	0.00519338
0.165	1.04388	0.00624372
0.2475	1.	0.00782569
0.33	1.00499	0.0093357
0.4125	1.02586	0.0119177
0.495	1.01443	0.0139606
0.5775	1.0404	0.0176657
0.66	1.05767	0.023268
0.7425	1.13527	0.0279361
#0.825	1.23098	0.0376281
#0.9075	1.71154	0.0587332


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T251.dat <==
#0.	3.0725	0.
0.0655	1.10441	0.0040348
0.131	1.01722	0.00471361
0.1965	1.	0.0058215
0.262	1.00346	0.00660235
0.3275	1.05521	0.00713495
0.393	1.13632	0.00921083
0.4585	1.24239	0.0129932
0.524	1.34195	0.0166831
0.5895	1.54286	0.0177306
0.655	1.9582	0.0269844
0.7205	2.5285	0.0393478


==> data/LatticeData/data_2008.00100/Norm_Ups2S_T334.dat <==
#0.	4.09524	0.
0.0493	1.14624	0.00384667
0.0986	1.03969	0.0042501
0.1479	1.	0.00452829
0.1972	1.00711	0.00520381
0.2465	1.06119	0.00599045
0.2958	1.13719	0.00709824
0.3451	1.26639	0.00833858
0.3944	1.45987	0.0105204
0.4437	1.74437	0.0136406
0.493	2.24481	0.0202181
0.5423	3.24795	0.0322228


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T0.dat <==
0.	6.50621	0.
0.1088	1.23746	0.0127412
0.2176	1.05739	0.0172589
0.3264	1.	0.0235563
0.4352	0.991182	0.0405301
0.544	0.946133	0.0601762
0.6528	1.28857	0.119257
0.7616	1.82741	0.233181
0.8704	2.63446	0.472428
0.9792	0.983713	0.424414
1.088	3.52927	1.28816
1.1968	8.62996	4.27179


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T151.dat <==
0.	6.45449	0.
0.1088	1.21094	0.00910279
0.2176	1.0524	0.0125489
0.3264	1.	0.0184525
0.4352	0.947696	0.0289726
0.544	0.947402	0.042836
0.6528	0.812625	0.0649661
0.7616	1.07274	0.124492
0.8704	1.59891	0.248908
0.9792	2.2259	0.471577
1.088	3.05547	1.37863
1.1968	2.97499	1.73047


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T172.dat <==
0.	6.67034	0.
0.0951	1.21333	0.00815542
0.1902	1.07739	0.0106209
0.2853	1.	0.0145999
0.3804	1.0685	0.0244402
0.4755	1.14763	0.0353734
0.5706	1.10047	0.0538488
0.6657	1.34974	0.085106
0.7608	1.57004	0.137158
0.8559	2.45561	0.307969
0.951	5.34099	0.661224
1.0461	6.21313	1.22716


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T199.dat <==
0.	7.42311	0.
0.0825	1.25817	0.00701906
0.165	1.08307	0.0093121
0.2475	1.	0.0121809
0.33	0.99502	0.0167531
0.4125	1.12357	0.0248866
0.495	1.05778	0.032838
0.5775	1.25178	0.0544734
0.66	1.55395	0.0947293
0.7425	2.36204	0.138851
0.825	3.50221	0.266936
0.9075	11.1325	0.818638


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T251.dat <==
0.	7.00673	0.
0.0655	1.14475	0.0052561
0.131	1.02052	0.00628309
0.1965	1.	0.00755412
0.262	1.02553	0.0100572
0.3275	1.13193	0.0131323
0.393	1.33067	0.0184975
0.4585	1.5775	0.0316886
0.524	1.85197	0.043457
0.5895	2.73148	0.0694838
0.655	5.22554	0.14943
0.7205	10.4438	0.333467


==> data/LatticeData/data_2008.00100/Norm_Ups3S_T334.dat <==
0.	12.0976	0.
0.0493	1.2155	0.00694813
0.0986	1.07554	0.00726713
0.1479	1.	0.00769125
0.1972	1.04593	0.00918261
0.2465	1.13951	0.0117645
0.2958	1.32886	0.0142189
0.3451	1.64411	0.023686
0.3944	2.19402	0.0342888
0.4437	3.41155	0.057418
0.493	6.19198	0.104834
0.5423	14.2813	0.265537


==> data/LatticeData/data_2008.00100/README.txt <==
This directory contains the data (*.dat) files that enter Figs. 1-11 of
the paper along with gnuplot source files of the figures (*plt files).
Each gnuplot file starts with the comment line showing the figure number
as it appears in the paper. From the source files of the figures it is
easy to figure out which file correspond to the specific data.


==> data/LatticeData/data_2008.00100/Ups1.dat <==
0.0     0.0     0.00008
0.1088	2.02783	0.00802657
0.2176	1.89189	0.00970086
0.3264	1.09149	0.00818762
0.4352	0.515675	0.00598059
0.544	0.195098	0.00335196
0.6528	0.0640833	0.00176783
0.7616	0.0192202	0.000886179
0.8704	0.00570749	0.000721969
0.9792	0.00182267	0.000229238
1.088	0.000673022	0.000138704
1.1968	0.00032125	0.0000731517
1.3056	0.000164775	0.0000457289
1.4144	0.0000556018	0.0000220716
1.5232	0.0000163367	0.0000100917


==> data/LatticeData/data_2008.00100/Ups1_init.dat <==
0.	0.	0.
0.1088	1.73552	0.
0.2176	1.86668	0.
0.3264	1.34666	0.
0.4352	0.814675	0.
0.544	0.417151	0.
0.6528	0.190322	0.
0.7616	0.0787782	0.
0.8704	0.0297274	0.
0.9792	0.0103168	0.
1.088	0.00332329	0.
1.1968	0.000996	0.
1.3056	0.000278362	0.
1.4144	0.0000715651	0.
1.5232	0.0000178364	0.


==> data/LatticeData/data_2008.00100/Ups1_tau02_T251.dat <==
0.0655	1.6069	0.000717281
0.131	2.15068	0.00121903
0.1965	1.98973	0.00151101
0.262	1.54626	0.00161704
0.3275	1.05385	0.00146174
0.393	0.648624	0.00122931
0.4585	0.364142	0.00094908
0.524	0.188325	0.000739284
0.5895	0.0896747	0.00046628
0.655	0.0408662	0.000318937
0.7205	0.019015	0.000213688
0.786	0.010096	0.000150175
0.8515	0.00657443	0.000109055
0.917	0.00488041	0.0000734655
0.9825	0.00370769	0.0000543629
1.048	0.00271961	0.0000634725
1.1135	0.00187426	0.0000270036
1.179	0.00122995	0.0000183194
1.2445	0.000769991	0.0000137767


==> data/LatticeData/data_2008.00100/Ups1_tau04_T151.dat <==
0.1088	2.02783	0.00802657
0.2176	1.89189	0.00970086
0.3264	1.09149	0.00818762
0.4352	0.515675	0.00598059
0.544	0.195098	0.00335196
0.6528	0.0640833	0.00176783
0.7616	0.0192202	0.000886179
0.8704	0.00570749	0.000721969
0.9792	0.00182267	0.000229238
1.088	0.000673022	0.000138704
1.1968	0.00032125	0.0000731517
1.3056	0.000164775	0.0000457289
1.4144	0.0000556018	0.0000220716
1.5232	0.0000163367	0.0000100917


==> data/LatticeData/data_2008.00100/Ups1_tau04_T251.dat <==
0.0655	1.57113	0.00109956
0.131	2.11446	0.00167542
0.1965	1.97622	0.00190358
0.262	1.56554	0.00190696
0.3275	1.10063	0.00172963
0.393	0.708697	0.00145823
0.4585	0.424485	0.00111183
0.524	0.237808	0.000811546
0.5895	0.125629	0.000552568
0.655	0.0632605	0.000362482
0.7205	0.0307791	0.000242547
0.786	0.0149462	0.000162399
0.8515	0.00746381	0.000125881
0.917	0.00411716	0.0000797424
0.9825	0.0025123	0.0000564147
1.048	0.00154438	0.0000701357
1.1135	0.00111777	0.0000289905
1.179	0.000722807	0.0000195262
1.2445	0.000449245	0.0000142008
1.31	0.00027992	0.0000116425


==> data/LatticeData/data_2008.00100/Ups1_tau04_T334.dat <==
0.0493	1.31022	0.00527423
0.0986	1.94698	0.00848543
0.1479	2.10205	0.0103523
0.1972	1.96933	0.0109809
0.2465	1.67244	0.0108288
0.2958	1.32613	0.00992671
0.3451	0.996412	0.00854842
0.3944	0.714487	0.00715003
0.4437	0.492809	0.00577605
0.493	0.327151	0.00457144
0.5423	0.209999	0.00358137
0.5916	0.13062	0.00271457
0.6409	0.0790517	0.00210135
0.6902	0.0468631	0.00155266
0.7395	0.0274027	0.00112591
0.7888	0.0165955	0.00128325
0.8381	0.00969155	0.000690221
0.8874	0.00621115	0.000523368
0.9367	0.00431744	0.0004147
0.986	0.00309536	0.000355567
1.0353	0.00225315	0.000248662
1.0846	0.00162301	0.0002048
1.1339	0.00141135	0.000179259


==> data/LatticeData/data_2008.00100/Ups1_tau065.dat <==
0.1088	2.01008	0.0107063
0.2176	1.8898	0.0124039
0.3264	1.11169	0.00966594
0.4352	0.539453	0.0065075
0.544	0.215163	0.00382435
0.6528	0.0749949	0.0020403
0.7616	0.0234022	0.000971179
0.8704	0.00713457	0.000648489
0.9792	0.00181398	0.000262271
1.088	0.000478489	0.000163706
1.1968	0.000146498	0.0000864133
1.3056	0.0000732312	0.0000536512


==> data/LatticeData/data_2008.00100/Ups1_tau065_T151.dat <==
0.	0.	0.
0.1088	2.00556	0.0143653
0.2176	1.89123	0.0157048
0.3264	1.11496	0.0123073
0.4352	0.543608	0.00918539
0.544	0.216897	0.00519227
0.6528	0.0762156	0.00298897
0.7616	0.0241105	0.00143089
0.8704	0.00709505	0.00113822
0.9792	0.00208008	0.000404031
1.088	0.000634864	0.000254453
1.1968	0.000199788	0.000128654
1.3056	0.0000885541	0.0000707427


==> data/LatticeData/data_2008.00100/Ups1_tau06_T251.dat <==
0.0655	1.55005	0.00138293
0.131	2.09174	0.00199497
0.1965	1.9664	0.00208692
0.262	1.57562	0.00201382
0.3275	1.12621	0.0017186
0.393	0.743218	0.00139717
0.4585	0.461082	0.00110785
0.524	0.272739	0.000910055
0.5895	0.151727	0.000593175
0.655	0.0816697	0.000414914
0.7205	0.0427078	0.000298759
0.786	0.0219008	0.000208448
0.8515	0.011114	0.000147605
0.917	0.00574122	0.000103686
0.9825	0.00307956	0.0000731453
1.048	0.00175988	0.0000847202
1.1135	0.00101144	0.0000392071
1.179	0.000672444	0.0000258246
1.2445	0.000468738	0.000018207
1.31	0.00021957	0.0000166053


==> data/LatticeData/data_2008.00100/Ups2.dat <==
0.	0.	0.
0.1088	1.31217	0.0133292
0.2176	0.0385764	0.0144925
0.3264	-1.3935	0.0163241
0.4352	-1.73242	0.02263
0.544	-1.33831	0.0224659
0.6528	-0.768663	0.0188497
0.7616	-0.352607	0.0136543
0.8704	-0.131312	0.0146889
0.9792	-0.0348264	0.00526061
1.088	-0.00563044	0.00341431
1.1968	0.00204551	0.00182558
1.3056	0.00245128	0.00114399
1.4144	0.000982638	0.000551117
1.5232	0.000326758	0.000251486
1.632	0.000214325	0.000098527
1.7408	0.0000979812	0.000109751
1.8496	0.0000315296	0.0000207215


==> data/LatticeData/data_2008.00100/Ups2_init.dat <==
0.	0.	0.
0.1088	1.1829	0.
0.2176	0.545918	0.
0.3264	-0.674264	0.
0.4352	-1.42458	0.
0.544	-1.55984	0.
0.6528	-1.25865	0.
0.7616	-0.833376	0.
0.8704	-0.475666	0.
0.9792	-0.239935	0.
1.088	-0.108785	0.
1.1968	-0.0448212	0.
1.3056	-0.0169419	0.
1.4144	-0.00590493	0.
1.5232	-0.00191229	0.
1.632	-0.00057773	0.
1.7408	-0.000158448	0.
1.8496	-0.0000433663	0.
1.9584	-0.0000107292	0.


==> data/LatticeData/data_2008.00100/Ups2_tau02_T251.dat <==
0.0655	1.3342	0.00093158
0.131	1.34956	0.00136368
0.1965	0.513344	0.0012869
0.262	-0.512581	0.00114112
0.3275	-1.30201	0.00164691
0.393	-1.67928	0.0024465
0.4585	-1.66899	0.00299258
0.524	-1.41356	0.00349843
0.5895	-1.05239	0.00285385
0.655	-0.703272	0.00247574
0.7205	-0.421285	0.00200368
0.786	-0.222611	0.00159508
0.8515	-0.100143	0.00124197
0.917	-0.0334016	0.000859052
0.9825	-0.00251524	0.000640562
1.048	0.00932255	0.000744365
1.1135	0.010526	0.00031488
1.179	0.00873187	0.000211996
1.2445	0.0062173	0.000158274
1.31	0.00388615	0.000108703
1.3755	0.00236013	0.0000609295
1.441	0.00133224	0.0000383414
1.5065	0.000747798	0.0000264129


==> data/LatticeData/data_2008.00100/Ups2_tau04_T151.dat <==
0.1088	1.31217	0.0133292
0.2176	0.0385764	0.0144925
0.3264	-1.3935	0.0163241
0.4352	-1.73242	0.02263
0.544	-1.33831	0.0224659
0.6528	-0.768663	0.0188497
0.7616	-0.352607	0.0136543
0.8704	-0.131312	0.0146889
0.9792	-0.0348264	0.00526061
1.088	-0.00563044	0.00341431
1.1968	0.00204551	0.00182558
1.3056	0.00245128	0.00114399
1.4144	0.000982638	0.000551117
1.5232	0.000326758	0.000251486
1.632	0.000214325	0.000098527
1.7408	0.0000979812	0.000109751
1.8496	0.0000315296	0.0000207215


==> data/LatticeData/data_2008.00100/Ups2_tau04_T251.dat <==
0.0655	1.16873	0.00197946
0.131	1.1482	0.00286792
0.1965	0.359474	0.0030142
0.262	-0.59781	0.00298491
0.3275	-1.33448	0.00318154
0.393	-1.69356	0.00362627
0.4585	-1.70437	0.0040653
0.524	-1.47072	0.0046466
0.5895	-1.14588	0.00393235
0.655	-0.808867	0.00352147
0.7205	-0.526962	0.00289926
0.786	-0.313873	0.00233711
0.8515	-0.167288	0.00214342
0.917	-0.0816606	0.00146902
0.9825	-0.033943	0.00109963
1.048	-0.00672557	0.00139975
1.1135	0.000795498	0.000580012
1.179	0.00402666	0.000390029
1.2445	0.00402346	0.000282365
1.31	0.00319785	0.000230059
1.3755	0.00205095	0.000122574
1.441	0.00145351	0.0000922173
1.5065	0.000848524	0.0000560089


==> data/LatticeData/data_2008.00100/Ups2_tau04_T334.dat <==
0.0493	1.00552	0.00764667
0.0986	1.27566	0.011814
0.1479	0.983036	0.0134796
0.1972	0.373992	0.0132037
0.2465	-0.336032	0.0125432
0.2958	-0.97053	0.0127637
0.3451	-1.42727	0.0144402
0.3944	-1.67004	0.0179644
0.4437	-1.72028	0.0186267
0.493	-1.61594	0.0196917
0.5423	-1.41768	0.0198812
0.5916	-1.17058	0.0190717
0.6409	-0.91382	0.0188488
0.6902	-0.682294	0.0161817
0.7395	-0.48525	0.0136868
0.7888	-0.320341	0.0179589
0.8381	-0.212848	0.0103518
0.8874	-0.12962	0.00832512
0.9367	-0.07209	0.00686214
0.986	-0.0373968	0.0060334
1.0353	-0.0156985	0.00424275
1.0846	-0.00499131	0.00350032
1.1339	0.00326729	0.00303451


==> data/LatticeData/data_2008.00100/Ups2_tau065.dat <==
0.1088	1.3418	0.0314619
0.2176	0.104944	0.0350982
0.3264	-1.33154	0.0308953
0.4352	-1.71091	0.0300699
0.544	-1.36042	0.0306469
0.6528	-0.80485	0.0280007
0.7616	-0.383579	0.0218949
0.8704	-0.174413	0.021031
0.9792	-0.055998	0.0104903
1.088	-0.017125	0.00738479
1.1968	-0.00442068	0.00407257
1.3056	-0.000302152	0.00256171
1.4144	-0.000025719	0.00142667
1.5232	0.0000675869	0.000715855
1.632	0.000222122	0.000290692
1.7408	0.000220356	0.000333377
1.8496	0.0000128053	0.0000596678
1.9584	-0.0000168402	0.0000217468


==> data/LatticeData/data_2008.00100/Ups2_tau065_T151.dat <==
0.1088	1.30146	0.0391226
0.2176	0.0867793	0.0446555
0.3264	-1.33022	0.045278
0.4352	-1.71029	0.0478878
0.544	-1.37247	0.0504402
0.6528	-0.841595	0.0447378
0.7616	-0.407941	0.0309096
0.8704	-0.181942	0.0369483
0.9792	-0.0589782	0.0157177
1.088	-0.0176244	0.0110998
1.1968	-0.00315574	0.00590554
1.3056	0.0000325334	0.00327455
1.4144	0.0000943363	0.00172329
1.5232	0.000232994	0.000804267
1.632	0.0000621306	0.000343814
1.7408	-0.000263016	0.000594129
1.8496	0.0000149582	0.0000793662


==> data/LatticeData/data_2008.00100/Ups2_tau06_T251.dat <==
0.0655	0.852639	0.00368521
0.131	0.769489	0.0052613
0.1965	0.078678	0.00557821
0.262	-0.746684	0.00542184
0.3275	-1.38265	0.00543677
0.393	-1.70306	0.00569939
0.4585	-1.72953	0.00573452
0.524	-1.56147	0.00582869
0.5895	-1.25173	0.00562072
0.655	-0.931958	0.00499677
0.7205	-0.655636	0.00469749
0.786	-0.428629	0.00404235
0.8515	-0.256595	0.00345313
0.917	-0.14513	0.00267952
0.9825	-0.0755068	0.00208426
1.048	-0.0314088	0.0025868
1.1135	-0.013453	0.00121257
1.179	-0.00241532	0.000807661
1.2445	0.0022057	0.000571167
1.31	0.00168945	0.000520461
1.3755	0.00246536	0.000235565
1.441	0.00159732	0.000150261
1.5065	0.00120672	0.000105859


==> data/LatticeData/data_2008.00100/Ups3.dat <==
0.	0.	0.
0.1088	0.962214	0.0286986
0.2176	-0.417576	0.033498
0.3264	-1.17268	0.039632
0.4352	-0.307557	0.0443486
0.544	0.858459	0.036366
0.6528	1.45585	0.0406799
0.7616	1.43238	0.0474638
0.8704	1.09295	0.0754527
0.9792	0.631029	0.0338496
1.088	0.304018	0.027019
1.1968	0.149094	0.0156
1.3056	0.0709485	0.0105096
1.4144	0.0229374	0.00525099
1.5232	0.00628169	0.00244804
1.632	0.00322379	0.000973954
1.7408	0.00138507	0.00109944
1.8496	0.000418503	0.000209132
1.9584	0.0000865141	0.0000634736
2.0672	0.0000198454	0.0000233738


==> data/LatticeData/data_2008.00100/Ups3_init.dat <==
0.	0.	0.
0.1088	0.974944	0.
0.2176	0.0655086	0.
0.3264	-0.999251	0.
0.4352	-0.908358	0.
0.544	-0.0415063	0.
0.6528	0.913375	0.
0.7616	1.40386	0.
0.8704	1.37397	0.
0.9792	1.04372	0.
1.088	0.66898	0.
1.1968	0.372682	0.
1.3056	0.184842	0.
1.4144	0.0829235	0.
1.5232	0.0337722	0.
1.632	0.0126537	0.
1.7408	0.00438356	0.
1.8496	0.00141112	0.
1.9584	0.000423312	0.
2.0672	0.000118335	0.
2.176	0.0000312727	0.
2.2848	71.4316	0.
2.3936	12.3065	0.
2.5024	32.621300000000005	0.


==> data/LatticeData/data_2008.00100/Ups3_tau02_T251.dat <==
0.0655	1.17166	0.00155278
0.131	0.976647	0.00201835
0.1965	0.00920888	0.00159983
0.262	-0.903925	0.00218851
0.3275	-1.2824	0.00363677
0.393	-1.03967	0.00450754
0.4585	-0.378887	0.00420359
0.524	0.382273	0.00361488
0.5895	1.00374	0.00282698
0.655	1.36015	0.00356902
0.7205	1.44469	0.0043627
0.786	1.31857	0.00483702
0.8515	1.08488	0.00485683
0.917	0.822125	0.00391683
0.9825	0.579966	0.00331133
1.048	0.382217	0.00428839
1.1135	0.241426	0.00189356
1.179	0.14564	0.00133434
1.2445	0.0846413	0.00103144
1.31	0.0462108	0.000724908
1.3755	0.0254425	0.000411362
1.441	0.0133748	0.000261747
1.5065	0.00706302	0.000181868


==> data/LatticeData/data_2008.00100/Ups3_tau04_T151.dat <==
0.1088	0.962214	0.0286986
0.2176	-0.417576	0.033498
0.3264	-1.17268	0.039632
0.4352	-0.307557	0.0443486
0.544	0.858459	0.036366
0.6528	1.45585	0.0406799
0.7616	1.43238	0.0474638
0.8704	1.09295	0.0754527
0.9792	0.631029	0.0338496
1.088	0.304018	0.027019
1.1968	0.149094	0.0156
1.3056	0.0709485	0.0105096
1.4144	0.0229374	0.00525099
1.5232	0.00628169	0.00244804
1.632	0.00322379	0.000973954
1.7408	0.00138507	0.00109944
1.8496	0.000418503	0.000209132
1.9584	0.0000865141	0.0000634736
2.0672	0.0000198454	0.0000233738


==> data/LatticeData/data_2008.00100/Ups3_tau04_T251.dat <==
0.0655	0.947538	0.00386279
0.131	0.75241	0.00555437
0.1965	-0.0741958	0.00592057
0.262	-0.827663	0.00631293
0.3275	-1.09907	0.0069328
0.393	-0.82773	0.00730458
0.4585	-0.204958	0.0069621
0.524	0.502333	0.00708745
0.5895	1.08957	0.00582065
0.655	1.4175	0.00684883
0.7205	1.54062	0.0072624
0.786	1.44681	0.00764491
0.8515	1.20753	0.00882233
0.917	0.958013	0.00732001
0.9825	0.709367	0.00653799
1.048	0.453209	0.00930494
1.1135	0.335608	0.00418329
1.179	0.207149	0.00297235
1.2445	0.121393	0.00224763
1.31	0.0706431	0.00190583
1.3755	0.0390818	0.00103445
1.441	0.02331	0.000795643
1.5065	0.0124428	0.00049011


==> data/LatticeData/data_2008.00100/Ups3_tau04_T334.dat <==
0.0493	0.836089	0.0127623
0.0986	0.965477	0.0192383
0.1479	0.575404	0.0213283
0.1972	-0.042989	0.021369
0.2465	-0.629729	0.0221811
0.2958	-0.994426	0.0247785
0.3451	-1.05185	0.0278554
0.3944	-0.806458	0.0308771
0.4437	-0.402198	0.0279739
0.493	0.120638	0.0254262
0.5423	0.611514	0.0232215
0.5916	1.0263	0.0238446
0.6409	1.34879	0.0295475
0.6902	1.48281	0.0318638
0.7395	1.49788	0.0351079
0.7888	1.51474	0.0610137
0.8381	1.27375	0.0381437
0.8874	1.11326	0.0359557
0.9367	0.950255	0.0347943
0.986	0.767388	0.0347053
1.0353	0.588736	0.0263705
1.0846	0.433765	0.023084
1.1339	0.359998	0.0217161


==> data/LatticeData/data_2008.00100/Ups3_tau065.dat <==
0.1088	1.07494	0.105145
0.2176	-0.485263	0.114881
0.3264	-1.37282	0.103192
0.4352	-0.481263	0.106728
0.544	0.785239	0.0934276
0.6528	1.37499	0.112138
0.7616	1.29158	0.127325
0.8704	1.01638	0.172558
0.9792	0.610278	0.0945116
1.088	0.267252	0.0844835
1.1968	0.146325	0.0529036
1.3056	0.100174	0.0367474
1.4144	0.0104701	0.0225846
1.5232	0.0056685	0.0118493
1.632	0.00736158	0.00494227
1.7408	0.00719928	0.00577164
1.8496	0.000477324	0.00104643
1.9584	-0.000377086	0.000386505
2.0672	-0.000242389	0.000148273
2.176	-0.0000388442	0.000091063
2.2848	-0.0000285379	0.0000148163


==> data/LatticeData/data_2008.00100/Ups3_tau065_T151.dat <==
0.1088	0.910121	0.103856
0.2176	-0.353023	0.126047
0.3264	-1.07373	0.120835
0.4352	-0.324874	0.126035
0.544	0.796729	0.118096
0.6528	1.43096	0.129934
0.7616	1.51448	0.129241
0.8704	1.16003	0.213168
0.9792	0.703674	0.119642
1.088	0.360743	0.103527
1.1968	0.158184	0.0627978
1.3056	0.0869875	0.039176
1.4144	0.00835515	0.0224379
1.5232	0.00575732	0.0108978
1.632	0.00109455	0.00485047
1.7408	-0.00752189	0.00857301
1.8496	0.000225176	0.00116095
1.9584	-0.0000220064	0.000371918
2.0672	-0.0000927517	0.000150052
2.176	-0.00015058	0.00009527


==> data/LatticeData/data_2008.00100/Ups3_tau06_T251.dat <==
0.0655	0.519089	0.00753687
0.131	0.371185	0.0107711
0.1965	-0.12856	0.0115011
0.262	-0.551918	0.0113025
0.3275	-0.634932	0.0110143
0.393	-0.351893	0.0106352
0.4585	0.162037	0.0103689
0.524	0.753262	0.0118719
0.5895	1.22759	0.0102783
0.655	1.50471	0.0111794
0.7205	1.62752	0.0117956
0.786	1.54768	0.0124768
0.8515	1.36939	0.0134159
0.917	1.12117	0.0121784
0.9825	0.860408	0.0115647
1.048	0.639262	0.0169995
1.1135	0.416731	0.00838519
1.179	0.296759	0.00596463
1.2445	0.207953	0.00448729
1.31	0.0957976	0.00431719
1.3755	0.0746714	0.00200179
1.441	0.0374119	0.001311
1.5065	0.0239867	0.000959542


==> data/LatticeData/data_2008.00100/du_1_T0.dat <==
0.1088	-3.475950446480724	0.05917846351290618
0.2176	-1.1509966527244546	0.06446582440174357
0.32639999999999997	0.6044044816537458	0.09052180409901332
0.4352	1.479923243282688	0.13965743270527567
0.5439999999999999	2.820483036572041	0.22537435704517134
0.6527999999999999	3.8218230115841303	0.3781382670310558
0.7615999999999999	4.785957052004851	0.650621194996698
0.8704	5.562122565737791	1.5441140391578687


==> data/LatticeData/data_2008.00100/du_2_T0.dat <==
0.1088	-6.3577066825123145	0.2972243842425036
#0.2176	-7.666992929200469	5.671069648128344
0.32639999999999997	-2.5634586867116784	0.2897020449389874
0.4352	-1.3803125730829346	0.2288871344544229
0.5439999999999999	-0.462578091995938	0.28873113116874577
0.6527999999999999	0.37988983162586637	0.41960238490774165
0.7615999999999999	1.67393932449225	0.6951075438818476
0.8704	1.8622826237961225	1.5230366114695195


==> data/LatticeData/data_2008.00100/du_3_T0.dat <==
0.1088	-7.8525348354386315	1.2544257207390976
0.2176	-5.052954376550506	3.3124056803503312
0.32639999999999997	-4.5007916066809655	1.0499395327444456
0.4352	-3.773111743356622	3.4025873049908855
0.5439999999999999	-2.0116060807036997	1.26390268050918
0.6527999999999999	-1.2655943368155462	0.7291749995634442
0.7615999999999999	-0.9510008455870553	0.7844778983268627
0.8704	-0.28886908669109523	1.3086963856300742


==> data/LatticeData/data_2008.00100/mb_2S1S.dat <==
0.2176	11.574527988624439	6.628606584520632
0.32639999999999997	5.627154981464801	0.17259864584681414
0.4352	5.080708782800949	0.1491526393994283
0.5439999999999999	5.831784014082668	0.1286141874909264
0.6527999999999999	6.113992432780773	0.14915253129287834
0.7615999999999999	5.5279553210043355	0.21447116143087813
0.8704	6.572118697494792	0.9171785667152179


==> data/LatticeData/data_2008.00100/nIpot_59.dat <==
  0.185593963 -1.7743102  0.000142066786  0.0204610729
  0.277132649 -1.19785404  0.000357826787  0.0204610729
  0.345419565 -0.92455122  0.000668837374  0.0204610729
  0.375106343 -0.812973455  0.000461771  0.0204610729
  0.430137265 -0.660637933  0.000468728135  0.0204610729
  0.476569975 -0.549506872  0.000662473691  0.0204610729
  0.546539051 -0.400810546  0.000871017847  0.0204610729
  0.579048706 -0.341287574  0.000981046689  0.0204610729
  0.609091245 -0.288164611  0.00092797238  0.0204610729
  0.640719276 -0.23514703  0.00119085231  0.0204610729
  0.67203209 -0.193088064  0.00289490912  0.0204610729
  0.696413386 -0.150901537  0.00145717344  0.0204610729
  0.723783857 -0.113766001  0.00162500982  0.0204610729
  0.771568067 -0.0478183891  0.00158276942  0.0204610729
  0.796374755 -0.0169006145  0.00102074166  0.0204610729
  0.819404459  0.0102925679  0.00165983616  0.0204610729
  0.84270107  0.035989421  0.00229551096  0.0204610729
  0.863578923  0.0630190759  0.00174766319  0.0204610729
  0.885260999  0.0859027376  0.00200877609  0.0204610729
  0.907076576  0.10733079  0.00283720749  0.0204610729
  0.94669564  0.157768515  0.00967068608  0.0204610729
  0.965473731  0.17405201  0.0043850411  0.0204610729
  0.98588931  0.192384081  0.00174436097  0.0204610729
  1.00466984  0.208811927  0.00275765003  0.0204610729
  1.04121516  0.250846711  0.00558174927  0.0204610729
  1.059015  0.262849558  0.00276770485  0.0204610729
  1.09374599  0.298936582  0.00289450171  0.0204610729
  1.1107043  0.315272942  0.00283962746  0.0204610729
  1.12740756  0.330668398  0.00187898322  0.0204610729
  1.14386693  0.341779629  0.0030222994  0.0204610729
  1.16009281  0.357752982  0.00239514564  0.0204610729
  1.17609484  0.37146608  0.00808897399  0.0204610729
  1.19188206  0.385634931  0.00282688615  0.0204610729
  1.22284519  0.417685019  0.00270873168  0.0204610729
  1.2380364  0.421261575  0.00247569413  0.0204610729
  1.25304345  0.438520326  0.00264662238  0.0204610729
  1.26787288  0.441244987  0.00581917643  0.0204610729
  1.28253085  0.464139392  0.00532380077  0.0204610729
  1.29702319  0.475481452  0.00231681836  0.0204610729
  1.31135537  0.48509996  0.00535483439  0.0204610729
  1.33955979  0.506477528  0.0179127208  0.0204610729
  1.35344161  0.521581613  0.00300667637  0.0204610729
  1.36718248  0.52405532  0.0106365521  0.0204610729
  1.38078663  0.534224724  0.0056730683  0.0204610729
  1.39425803  0.544397651  0.00497262767  0.0204610729
  1.40760052  0.563134341  0.0147284687  0.0204610729
  1.42081772  0.575296965  0.00439908855  0.0204610729
  1.44688994  0.583343017  0.00575868333  0.0204610729
  1.45975144  0.595160616  0.00934596985  0.0204610729
  1.4725006  0.613405604  0.00584777079  0.0204610729
  1.48514032  0.62065909  0.00521889017  0.0204610729
  1.51010241  0.643357004  0.00323946453  0.0204610729
  1.52242998  0.647451876  0.00446851656  0.0204610729
  1.54679041  0.642127427  0.00972008668  0.0204610729
  1.55882787  0.670630141  0.00436295248  0.0204610729
  1.57077309  0.68503725  0.0053169961  0.0204610729
  1.58262815  0.697560358  0.00940257813  0.0204610729
  1.59439506  0.695396439  0.00575901401  0.0204610729
  1.60607577  0.702048941  0.0050960042  0.0204610729
  1.61767213  0.721706185  0.00898515975  0.0204610729
  1.64061898  0.73017663  0.00767348108  0.0204610729
  1.65197288  0.727859545  0.00658693007  0.0204610729
  1.66324928  0.744550325  0.00511457683  0.0204610729
  1.67444974  0.743397846  0.00792081659  0.0204610729
  1.68557577  0.759376864  0.0108670697  0.0204610729
  1.69662885  0.764399807  0.00697797666  0.0204610729
  1.70761038  0.778747856  0.00750884179  0.0204610729
  1.72936425  0.799941868  0.0062030566  0.0204610729
  1.74013921  0.79656332  0.00540956743  0.0204610729
  1.75084786  0.801154984  0.00665902733  0.0204610729
  1.76149141  0.825310774  0.00608512569  0.0204610729
  1.77207103  0.825148042  0.00916482492  0.0204610729
  1.78258787  0.825448277  0.00671291772  0.0204610729
  1.79304302  0.834059249  0.00620733836  0.0204610729
  1.81377253  0.850328527  0.0143501161  0.0204610729
  1.82404894  0.856251419  0.0111781974  0.0204610729
  1.83426778  0.863433899  0.00677793395  0.0204610729
  1.84443001  0.876895212  0.0838712708  0.0204610729
  1.86458831  0.880666577  0.00764521937  0.0204610729
  1.87458618  0.897649997  0.00665159443  0.0204610729
  1.89442362  0.910080578  0.0128949998  0.0204610729
  1.90426485  0.904711356  0.0102056631  0.0204610729
  1.91405548  0.918177897  0.0114083633  0.0204610729
  1.92379628  0.940846475  0.0236365716  0.0204610729
  1.93348801  0.941555916  0.0107341445  0.0204610729
  1.9431314  0.935344097  0.0067713461  0.0204610729
  1.95272717  0.947696632  0.00899934356  0.0204610729
  1.97177862  0.944953907  0.017496623  0.0204610729
  1.98123565  0.967407519  0.0382896824  0.0204610729
  1.99064775  0.975912357  0.0120535622  0.0204610729
  2.00001555  0.971707784  0.0118896557  0.0204610729
  2.00933968  1.00161978  0.00486629293  0.0204610729
  2.01862075  0.984524867  0.00737064021  0.0204610729
  2.02785934  0.994407088  0.00735792157  0.0204610729
  2.05532595  1.01742934  0.00972009922  0.0204610729
  2.06440028  1.00164325  0.0117000513  0.0204610729
  2.0734349  1.03757883  0.0116679848  0.0204610729
  2.08243032  1.02750658  0.0133516482  0.0204610729
  2.09138705  1.03323619  0.00840231402  0.0204610729
  2.10030559  1.04681763  0.0108459676  0.0204610729
  2.11803  1.06726933  0.0169759196  0.0204610729
  2.12683681  1.05381213  0.0160720984  0.0204610729
  2.13560731  1.05094469  0.0116203912  0.0204610729
  2.14434194  1.04440635  0.0184415601  0.0204610729
  2.16170531  1.07437514  0.0156560187  0.0204610729
  2.17033491  1.07219538  0.00868102047  0.0204610729
  2.18749198  1.06697487  0.0267253928  0.0204610729
  2.19602024  1.09709548  0.00890537803  0.0204610729
  2.20451552  1.04880913  0.0141201042  0.0204610729
  2.21297818  1.10320244  0.0261671043  0.0204610729
  2.2214086  1.08268337  0.0385250086  0.0204610729
  2.22980715  1.05927052  0.0224289213  0.0204610729
  2.23817419  1.09286469  0.0137317394  0.0204610729
  2.25481512  1.15271074  0.0546877125  0.0204610729
  2.2630897  1.13369895  0.0105963885  0.0204610729
  2.27133413  1.14393671  0.0175583172  0.0204610729
  2.27954875  1.13995887  0.0159877934  0.0204610729
  2.28773387  1.13565121  0.0176560037  0.0204610729
  2.29588981  1.12781279  0.0139069251  0.0204610729
  2.30401688  1.18403275  0.0302730216  0.0204610729
  2.32018561  1.13219637  0.0244643197  0.0204610729
  2.32822788  1.15937393  0.0145836294  0.0204610729
  2.33624245  1.16279354  0.0828309388  0.0204610729
  2.34422963  1.1552092  0.0207755229  0.0204610729
  2.35218969  1.15412252  0.0193892134  0.0204610729
  2.3601229  1.17883562  0.0148016764  0.0204610729
  2.36802953  1.19700139  0.0191790921  0.0204610729
  2.38376412  1.1752801  0.0565111351  0.0204610729
  2.39159259  1.18124055  0.0169402316  0.0204610729
  2.39939552  1.22211181  0.0340135972  0.0204610729
  2.40717316  1.20151337  0.0167631829  0.0204610729
  2.42265354  1.20429781  0.0228018612  0.0204610729
  2.43035675  1.22271573  0.0224563519  0.0204610729
  2.44569038  1.21206043  0.0659358565  0.0204610729
  2.45332126  1.22996409  0.0182789493  0.0204610729
  2.46092847  1.23601412  0.0224774802  0.0204610729
  2.46851225  1.21498462  0.0484368758  0.0204610729
  2.47607279  1.25102805  0.0241481031  0.0204610729
  2.48361032  1.24558148  0.0259872345  0.0204610729
  2.49112504  1.26393945  0.069242348  0.0204610729
  2.50608689  1.31805482  0.0103941322  0.0204610729
  2.51353442  1.28409177  0.0361984561  0.0204610729
  2.52095994  1.27681733  0.0197750696  0.0204610729
  2.52836366  1.27453162  0.0704409064  0.0204610729
  2.53574576  1.35100014  0.251317065  0.0204610729
  2.54310643  1.2596064  0.0232969492  0.0204610729
  2.55044585  1.28290408  0.0291896974  0.0204610729
  2.56506171  1.30739798  0.0426383491  0.0204610729
  2.57233849  1.34565017  0.0187642711  0.0204610729
  2.57959475  1.25695941  0.0347671882  0.0204610729
  2.58683066  1.3442697  0.0318077315  0.0204610729
  2.59404638  1.33028303  0.0301752171  0.0204610729
  2.60124208  1.33145416  0.0254442041  0.0204610729
  2.60841794  1.35023187  0.0293722957  0.0204610729
  2.62271074  1.33215519  0.0452160825  0.0204610729
  2.62982802  1.26627591  0.0304750114  0.0204610729
  2.63692608  1.33654078  0.0341499389  0.0204610729
  2.64400509  1.35400322  0.062730215  0.0204610729
  2.65810655  1.33082266  0.0284038943  0.0204610729
  2.6651293  1.36637617  0.164940713  0.0204610729
  2.67911958  1.46833399  0.0352090195  0.0204610729
  2.68608739  1.40878013  0.027582706  0.0204610729
  2.69303718  1.3545382  0.0293783751  0.0204610729
  2.69996907  1.43389524  0.0430377831  0.0204610729
  2.70688322  1.30124162  0.0495516223  0.0204610729
  2.71377975  1.39499688  0.0287189981  0.0204610729
  2.72065879  1.39172678  0.0425755469  0.0204610729
  2.73436497  1.45050458  0.0338131788  0.0204610729
  2.74119236  1.42154932  0.0419213788  0.0204610729
  2.74800278  1.38898145  0.038100115  0.0204610729
  2.75479637  1.43751938  0.0979646212  0.0204610729
  2.76157325  1.35118241  0.0548475766  0.0204610729
  2.76833354  1.3735326  0.0607894856  0.0204610729
  2.77507736  1.44592645  0.0546717526  0.0204610729
  2.78851607  1.39935323  0.0439092453  0.0204610729
  2.79521119  1.45303769  0.027576023  0.0204610729
  2.80189032  1.48334228  0.0379396567  0.0204610729
  2.80855357  1.5131464  0.0153809583  0.0204610729
  2.81520104  1.42272369  0.0607807535  0.0204610729
  2.82183285  1.47568348  0.051335939  0.0204610729
  2.84163543  1.43055302  0.0682358745  0.0204610729
  2.8482057  1.52571136  0.0149974983  0.0204610729
  2.85476084  1.46270824  0.0513769601  0.0204610729
  2.86130096  1.48531614  0.369674063  0.0204610729
  2.87433657  1.45477504  0.0380898198  0.0204610729
  2.88083226  1.45183515  0.0718366101  0.0204610729
  2.89377988  1.50200479  0.198920072  0.0204610729
  2.90023202  1.5170258  0.0473422868  0.0204610729
  2.90666983  1.54201797  0.044396317  0.0204610729
  2.91309342  1.55268843  0.0204807535  0.0204610729
  2.91950288  1.54653937  0.0281980199  0.0204610729
  2.92589829  1.47836266  0.0451414727  0.0204610729
  2.93227975  1.54642653  0.0485551505  0.0204610729
  2.95134136  1.55443223  0.222095894  0.0204610729
  2.95766793  1.50765198  0.0448307688  0.0204610729
  2.97028064  1.59674576  0.0313045303  0.0204610729
  2.97656696  1.57256295  0.084095438  0.0204610729
  2.98284003  1.58812984  0.0237855569  0.0204610729
  3.00158057  1.54840984  0.106432127  0.0204610729
  3.00780147  1.40873148  0.095767147  0.0204610729
  3.01400953  1.6413603  0.0290639277  0.0204610729
  3.02020482  1.58420363  0.0470020431  0.0204610729
  3.02638744  1.58440701  0.0514204182  0.0204610729
  3.03255745  1.67638651  0.0236658189  0.0204610729
  3.04485997  1.57825356  0.0767472795  0.0204610729
  3.05099262  1.61387741  0.0298022264  0.0204610729
  3.05711297  1.63816738  0.0257077257  0.0204610729
  3.0632211  1.62098378  0.0242518181  0.0204610729
  3.07540095  1.52797124  0.0717834218  0.0204610729
  3.09961708  1.62063368  0.0240903632  0.0204610729
  3.10564161  1.63257551  0.0369199647  0.0204610729
  3.11765574  1.70887849  0.421119828  0.0204610729
  3.12364548  1.65776018  0.0341247558  0.0204610729
  3.12962375  1.71221793  0.0465117733  0.0204610729
  3.14154617  1.70613249  0.113335389  0.0204610729
  3.14749045  1.70761748  0.104503705  0.0204610729
  3.15342352  1.70909039  0.102781922  0.0204610729
  3.15934544  1.53790715  0.176439417  0.0204610729
  3.17115612  1.62040385  0.0768513639  0.0204610729
  3.177045  1.72274014  0.0388505811  0.0204610729
  3.18879012  1.60708326  0.534983618  0.0204610729
  3.20049214  1.67874603  0.0971474315  0.0204610729
  3.22376875  1.77800202  0.0481860365  0.0204610729
  3.23534426  1.74959002  0.0391513266  0.0204610729
  3.24111651  1.76520302  0.0341286301  0.0204610729
  3.25263029  1.32187855  0.222559014  0.0204610729
  3.26410344  1.57188698  0.23279698  0.0204610729
  3.28123796  1.81006418  0.0467211637  0.0204610729
  3.28692962  1.74478053  0.0980967518  0.0204610729
  3.29261144  1.63931924  0.114072344  0.0204610729
  3.29828347  1.78068292  0.0571951114  0.0204610729
  3.30959837  1.74969308  0.0452685497  0.0204610729
  3.3321129  1.37778678  0.244934593  0.0204610729
  3.34889947  1.5112664  0.447508994  0.0204610729
  3.35447633  1.80231026  0.0488301075  0.0204610729
  3.36004393  1.94036705  0.0543619014  0.0204610729
  3.38222268  1.86114005  0.0505120537  0.0204610729
  3.39325769  1.81436676  0.0536969541  0.0204610729
  3.42068948  1.86445685  0.0703606225  0.0204610729
  3.42614949  1.88978939  0.0793458402  0.0204610729
  3.47490347  1.69281871  1.54415911  0.0204610729
  3.48027842  1.47905172  0.217291566  0.0204610729
  3.50702961  1.72372391  0.177421805  0.0204610729
  3.57564617  1.92663453  0.179075049  0.0204610729
  3.58608604  2.12625605  0.0967225178  0.0204610729
  3.5964956  1.95595346  0.0735575254  0.0204610729
  3.62754506  1.99007083  0.100104832  0.0204610729


==> data/LatticeData/data_2008.00100/pot_Ups1_mb60.dat <==
0.1088	1.3836
0.2176	1.9985
0.3264	1.54603
0.4352	0.847183
0.544	0.385114
0.6528	0.153268
0.7616	0.0531738
0.8704	0.0162202
0.9792	0.00460485
1.088	0.00120029
1.1968	0.000291928
1.3056	0.0000654415
1.4144	0.0000136397


==> data/LatticeData/data_2008.00100/pot_Ups2_mb60.dat <==
0.1088	0.260517
0.2176	-0.0782503
0.3264	-1.14206
0.4352	-1.78997
0.544	-1.6547
0.6528	-1.15884
0.7616	-0.646603
0.8704	-0.302908
0.9792	-0.125449
1.088	-0.0459559
1.1968	-0.0152858
1.3056	-0.00458112
1.4144	-0.00125694
1.5232	-0.000324632
1.632	-0.0000759079
1.7408	-0.0000171643


==> data/LatticeData/data_2008.00100/pot_Ups3_mb60.dat <==
0.1088	-0.10056
0.2176	-0.264194
0.3264	-0.615842
0.4352	-0.109811
0.544	0.972802
0.6528	1.67141
0.7616	1.66695
0.8704	1.22673
0.9792	0.729525
1.088	0.366211
1.1968	0.160465
1.3056	0.0616455
1.4144	0.0212979
1.5232	0.00676359
1.632	0.00192376
1.7408	0.00051982
1.8496	0.000124687
1.9584	0.0000277695


==> data/fig10_upsilon_1s.dat <==
0.16	9.4823	0.00545606
0.18	9.46881	0.00978604
0.20	9.45374	0.0149194
0.22	9.43748	0.0208287
0.24	9.42027	0.0275028
0.26	9.40223	0.0349306
0.28	9.38351	0.0430975
0.30	9.36419	0.0519881
0.32	9.34436	0.0615992
0.34	9.3241	0.071967
0.36	9.30308	0.0827736
0.38	9.28189	0.0939742
0.40	9.26054	0.105745
0.42	9.23894	0.118099
0.44	9.21696	0.131042
0.46	9.19455	0.144214
0.48	9.17208	0.157894
0.50	9.14932	0.171775

==> data/fig10_upsilon_2s.dat <==
0.16	9.98698	0.0320212
0.18	9.94907	0.0546792
0.20	9.91044	0.0796285
0.22	9.87171	0.106609
0.24	9.83294	0.133530
0.26	9.79591	0.161369
0.28	9.75813	0.189964
0.30	9.72011	0.217692
0.32	9.68248	0.244709
0.34	9.64511	0.271365
0.36	9.60732	0.298397
0.38	9.56978	0.324322
0.40	9.53321	0.350378

==> data/fig10_upsilon_3s.dat <==
0.16	10.2715	0.084432
0.18	10.2087	0.135519
0.20	10.1498	0.187294
0.22	10.0874	0.238436

==> data/fig1_WaveFunctions_bottom.dat <==
#r	1S	2S	3S	1P	2P, all in [fm]^n units.
0.0001	0	0	0	0	0	0	0
0.0101	0.034382	0.0238018	0.0211192	0.0197852	0.0189478	0.000155613	0.000175426
0.0201	0.068643	0.047512	0.0421526	0.0394866	0.0378124	0.00061862	0.00069734
0.0301	0.10207	0.070629	0.0626509	0.0586799	0.0561846	0.00138325	0.0015591
0.0401	0.13467	0.0931506	0.0826077	0.0773559	0.074053	0.00244369	0.00275393
0.0501	0.166453	0.115076	0.102018	0.0955069	0.0914075	0.00379411	0.00427494
0.0601	0.197429	0.136405	0.120879	0.113126	0.108239	0.00542864	0.00611513
0.0701	0.227608	0.157138	0.139185	0.130208	0.124539	0.0073414	0.00826738
0.0801	0.257	0.177276	0.156935	0.146746	0.140301	0.00952648	0.0107245
0.0901	0.285616	0.196819	0.174126	0.162735	0.155516	0.0119779	0.0134791
0.1001	0.313466	0.215769	0.190755	0.178171	0.17018	0.0146899	0.0165239
0.1101	0.340562	0.234128	0.20682	0.193051	0.184285	0.0176563	0.0198513
0.1201	0.366913	0.251897	0.222321	0.207369	0.197826	0.0208712	0.0234539
0.1301	0.39253	0.269079	0.237256	0.221124	0.2108	0.0243287	0.0273238
0.1401	0.417423	0.285675	0.251625	0.234313	0.223201	0.0280228	0.0314535
0.1501	0.441604	0.301688	0.265427	0.246933	0.235027	0.0319476	0.0358352
0.1601	0.465082	0.317121	0.278663	0.258984	0.246274	0.0360969	0.040461
0.1701	0.487868	0.331976	0.291332	0.270463	0.25694	0.040465	0.045323
0.1801	0.509973	0.346258	0.303436	0.28137	0.267024	0.0450457	0.0504134
0.1901	0.531407	0.359968	0.314975	0.291704	0.276523	0.0498333	0.0557242
0.2001	0.55218	0.373112	0.325951	0.301467	0.285438	0.0548216	0.0612474
0.2101	0.572302	0.385691	0.336365	0.310657	0.293767	0.0600049	0.0669749
0.2201	0.591784	0.397711	0.34622	0.319278	0.301512	0.0653771	0.0728986
0.2301	0.610636	0.409175	0.355518	0.327328	0.308673	0.0709325	0.0790107
0.2401	0.628867	0.420087	0.364262	0.334812	0.315252	0.0766651	0.0853028
0.2501	0.646489	0.430452	0.372453	0.34173	0.32125	0.0825691	0.091767
0.2601	0.663511	0.440274	0.380097	0.348086	0.32667	0.0886387	0.0983952
0.2701	0.679942	0.449559	0.387195	0.353882	0.331516	0.094868	0.105179
0.2801	0.695794	0.45831	0.393752	0.359122	0.335789	0.101251	0.112111
0.2901	0.711075	0.466533	0.399773	0.36381	0.339494	0.107783	0.119182
0.3001	0.725796	0.474233	0.40526	0.36795	0.342637	0.114457	0.126385
0.3101	0.739965	0.481415	0.410219	0.371547	0.34522	0.121269	0.133712
0.3201	0.753594	0.488085	0.414655	0.374604	0.34725	0.128211	0.141154
0.3301	0.76669	0.494248	0.418572	0.377129	0.348732	0.13528	0.148704
0.3401	0.779264	0.49991	0.421976	0.379125	0.349673	0.142468	0.156353
0.3501	0.791325	0.505076	0.424873	0.3806	0.350079	0.149771	0.164094
0.3601	0.802882	0.509753	0.427268	0.381559	0.349957	0.157184	0.171919
0.3701	0.813945	0.513947	0.429167	0.382009	0.349315	0.1647	0.17982
0.3801	0.824522	0.517663	0.430576	0.381957	0.34816	0.172315	0.187789
0.3901	0.834623	0.520907	0.431503	0.38141	0.346501	0.180023	0.195819
0.4001	0.844257	0.523687	0.431953	0.380376	0.344345	0.187819	0.203901
0.4101	0.853432	0.526008	0.431933	0.378862	0.341703	0.195698	0.212029
0.4201	0.862158	0.527877	0.431451	0.376876	0.338582	0.203654	0.220194
0.4301	0.870443	0.529301	0.430513	0.374427	0.334994	0.211682	0.228389
0.4401	0.878296	0.530285	0.429127	0.371523	0.330947	0.219779	0.236607
0.4501	0.885725	0.530838	0.4273	0.368173	0.326453	0.227937	0.244841
0.4601	0.892739	0.530965	0.42504	0.364387	0.321521	0.236153	0.253083
0.4701	0.899346	0.530673	0.422356	0.360172	0.316162	0.244422	0.261326
0.4801	0.905555	0.52997	0.419254	0.35554	0.310388	0.252739	0.269563
0.4901	0.911373	0.528862	0.415743	0.350498	0.304209	0.261098	0.277787
0.5001	0.91681	0.527357	0.411832	0.345059	0.297638	0.269496	0.285991
0.5101	0.921872	0.525461	0.407529	0.33923	0.290686	0.277928	0.294168
0.5201	0.926568	0.523181	0.402842	0.333023	0.283365	0.286389	0.302312
0.5301	0.930906	0.520525	0.397779	0.326449	0.275688	0.294875	0.310416
0.5401	0.934894	0.5175	0.392351	0.319517	0.267667	0.303381	0.318474
0.5501	0.938539	0.514113	0.386565	0.312238	0.259315	0.311904	0.326478
0.5601	0.941849	0.510372	0.38043	0.304624	0.250644	0.320437	0.334424
0.5701	0.944831	0.506283	0.373957	0.296685	0.241667	0.328979	0.342304
0.5801	0.947493	0.501854	0.367152	0.288433	0.232398	0.337523	0.350112
0.5901	0.949842	0.497092	0.360027	0.279878	0.222849	0.346067	0.357844
0.6001	0.951886	0.492006	0.35259	0.271032	0.213035	0.354606	0.365492
0.6101	0.953631	0.486601	0.34485	0.261906	0.202968	0.363137	0.373051
0.6201	0.955085	0.480885	0.336818	0.252512	0.192663	0.371654	0.380515
0.6301	0.956254	0.474867	0.328501	0.242862	0.182132	0.380156	0.38788
0.6401	0.957146	0.468552	0.31991	0.232967	0.171389	0.388637	0.395139
0.6501	0.957767	0.461949	0.311055	0.222838	0.160449	0.397094	0.402288
0.6601	0.958124	0.455066	0.301945	0.212489	0.149325	0.405524	0.40932
0.6701	0.958223	0.447908	0.292589	0.201929	0.13803	0.413924	0.416232
0.6801	0.958072	0.440484	0.282997	0.191172	0.126579	0.422288	0.423019
0.6901	0.957676	0.432801	0.273179	0.180228	0.114985	0.430615	0.429675
0.7001	0.957041	0.424867	0.263144	0.16911	0.103263	0.438901	0.436197
0.7101	0.956175	0.416688	0.252902	0.15783	0.0914255	0.447143	0.442579
0.7201	0.955084	0.408272	0.242463	0.146399	0.0794868	0.455338	0.448817
0.7301	0.953772	0.399627	0.231836	0.13483	0.0674605	0.463482	0.454907
0.7401	0.952247	0.390759	0.22103	0.123133	0.0553603	0.471572	0.460846
0.7501	0.950514	0.381675	0.210057	0.111321	0.0431998	0.479606	0.466628
0.7601	0.948579	0.372384	0.198924	0.0994056	0.0309924	0.487581	0.472251
0.7701	0.946448	0.362892	0.187642	0.0873981	0.0187516	0.495494	0.47771
0.7801	0.944126	0.353206	0.176219	0.0753102	0.00649074	0.503342	0.483003
0.7901	0.941619	0.343333	0.164667	0.0631534	-0.00577711	0.511123	0.488125
0.8001	0.938932	0.33328	0.152993	0.0509393	-0.0180388	0.518833	0.493073
0.8101	0.936072	0.323055	0.141207	0.0386791	-0.0302815	0.526472	0.497845
0.8201	0.933042	0.312664	0.12932	0.0263841	-0.0424923	0.534035	0.502437
0.8301	0.929848	0.302113	0.117339	0.0140655	-0.0546587	0.541521	0.506846
0.8401	0.926496	0.291411	0.105274	0.00173445	-0.0667681	0.548927	0.511071
0.8501	0.922991	0.280564	0.0931343	-0.0105982	-0.0788083	0.556252	0.515107
0.8601	0.919336	0.269578	0.080929	-0.0229215	-0.0907671	0.563493	0.518953
0.8701	0.915538	0.25846	0.068667	-0.0352247	-0.102633	0.570648	0.522606
0.8801	0.911601	0.247217	0.0563571	-0.0474974	-0.114393	0.577714	0.526064
0.8901	0.90753	0.235856	0.0440083	-0.0597289	-0.126037	0.584691	0.529325
0.9001	0.903329	0.224382	0.0316292	-0.0719091	-0.137553	0.591576	0.532388
0.9101	0.899003	0.212802	0.0192284	-0.0840276	-0.148931	0.598368	0.53525
0.9201	0.894556	0.201124	0.00681467	-0.0960745	-0.160158	0.605064	0.537909
0.9301	0.889993	0.189352	-0.0056037	-0.10804	-0.171225	0.611663	0.540365
0.9401	0.885318	0.177493	-0.0180183	-0.119914	-0.182122	0.618164	0.542615
0.9501	0.880535	0.165553	-0.030421	-0.131688	-0.192838	0.624564	0.544659
0.9601	0.875649	0.153539	-0.0428035	-0.143351	-0.203362	0.630863	0.546495
0.9701	0.870663	0.141457	-0.0551578	-0.154896	-0.213687	0.637059	0.548122
0.9801	0.865582	0.129312	-0.0674761	-0.166312	-0.223802	0.64315	0.54954
0.9901	0.860409	0.11711	-0.0797505	-0.177591	-0.233698	0.649136	0.550747
1.0001	0.855148	0.104857	-0.0919733	-0.188724	-0.243367	0.655016	0.551743
1.0101	0.849804	0.0925594	-0.104137	-0.199704	-0.2528	0.660787	0.552527
1.0201	0.844379	0.0802219	-0.116234	-0.210521	-0.261989	0.666449	0.5531
1.0301	0.838878	0.0678505	-0.128258	-0.221168	-0.270925	0.672001	0.55346
1.0401	0.833303	0.0554506	-0.1402	-0.231637	-0.279602	0.677442	0.553608
1.0501	0.827659	0.0430276	-0.152055	-0.24192	-0.288012	0.682771	0.553543
1.0601	0.821949	0.0305868	-0.163814	-0.25201	-0.296148	0.687988	0.553266
1.0701	0.816176	0.0181335	-0.175472	-0.2619	-0.304004	0.693091	0.552776
1.0801	0.810343	0.00567289	-0.187021	-0.271582	-0.311572	0.698079	0.552074
1.0901	0.804454	-0.00679005	-0.198456	-0.281051	-0.318847	0.702953	0.551161
1.1001	0.798512	-0.0192503	-0.20977	-0.290299	-0.325823	0.707711	0.550036
1.1101	0.79252	-0.0317029	-0.220956	-0.299321	-0.332495	0.712353	0.548701
1.1201	0.786481	-0.0441431	-0.232008	-0.30811	-0.338857	0.716878	0.547156
1.1301	0.780397	-0.0565662	-0.242922	-0.31666	-0.344905	0.721286	0.545402
1.1401	0.774272	-0.0689674	-0.25369	-0.324967	-0.350635	0.725577	0.543439
1.1501	0.768109	-0.0813423	-0.264308	-0.333023	-0.356041	0.729749	0.54127
1.1601	0.76191	-0.0936863	-0.274769	-0.340825	-0.36112	0.733804	0.538895
1.1701	0.755678	-0.105995	-0.285069	-0.348368	-0.36587	0.73774	0.536314
1.1801	0.749415	-0.118264	-0.295202	-0.355646	-0.370285	0.741557	0.53353
1.1901	0.743125	-0.13049	-0.305164	-0.362656	-0.374364	0.745256	0.530545
1.2001	0.736809	-0.142668	-0.314949	-0.369393	-0.378105	0.748836	0.527358
1.2101	0.73047	-0.154793	-0.324552	-0.375853	-0.381504	0.752297	0.523972
1.2201	0.724111	-0.166863	-0.33397	-0.382033	-0.384559	0.755639	0.520389
1.2301	0.717734	-0.178874	-0.343198	-0.387929	-0.387271	0.758862	0.51661
1.2401	0.711341	-0.190821	-0.352231	-0.393537	-0.389636	0.761967	0.512637
1.2501	0.704934	-0.2027	-0.361066	-0.398856	-0.391654	0.764952	0.508473
1.2601	0.698516	-0.214509	-0.369699	-0.403881	-0.393324	0.767819	0.504118
1.2701	0.692088	-0.226244	-0.378125	-0.408612	-0.394646	0.770568	0.499575
1.2801	0.685653	-0.237901	-0.386341	-0.413044	-0.395621	0.773199	0.494847
1.2901	0.679213	-0.249477	-0.394344	-0.417176	-0.396247	0.775712	0.489935
1.3001	0.672769	-0.260969	-0.40213	-0.421007	-0.396527	0.778107	0.484841
1.3101	0.666324	-0.272373	-0.409697	-0.424535	-0.396459	0.780386	0.479569
1.3201	0.659879	-0.283687	-0.41704	-0.427758	-0.396047	0.782547	0.47412
1.3301	0.653436	-0.294908	-0.424158	-0.430675	-0.395291	0.784593	0.468497
1.3401	0.646997	-0.306032	-0.431048	-0.433286	-0.394193	0.786522	0.462702
1.3501	0.640564	-0.317057	-0.437707	-0.435589	-0.392754	0.788337	0.456738
1.3601	0.634139	-0.32798	-0.444132	-0.437584	-0.390978	0.790037	0.450608
1.3701	0.627722	-0.338799	-0.450322	-0.439271	-0.388867	0.791622	0.444314
1.3801	0.621315	-0.34951	-0.456274	-0.44065	-0.386423	0.793094	0.437859
1.3901	0.614921	-0.360112	-0.461987	-0.441721	-0.38365	0.794453	0.431247
1.4001	0.60854	-0.370603	-0.467458	-0.442485	-0.380551	0.7957	0.424479
1.4101	0.602174	-0.380979	-0.472686	-0.442942	-0.37713	0.796836	0.417558
1.4201	0.595824	-0.391238	-0.47767	-0.443092	-0.373391	0.79786	0.410488
1.4301	0.589492	-0.401379	-0.482407	-0.442938	-0.369337	0.798775	0.403272
1.4401	0.583178	-0.411399	-0.486898	-0.442479	-0.364973	0.79958	0.395913
1.4501	0.576885	-0.421297	-0.49114	-0.441718	-0.360304	0.800277	0.388413
1.4601	0.570613	-0.43107	-0.495133	-0.440657	-0.355334	0.800867	0.380776
1.4701	0.564364	-0.440717	-0.498876	-0.439296	-0.350068	0.80135	0.373005
1.4801	0.558139	-0.450235	-0.502369	-0.437638	-0.344512	0.801726	0.365103
1.4901	0.551938	-0.459624	-0.50561	-0.435686	-0.338671	0.801998	0.357074
1.5001	0.545763	-0.468881	-0.5086	-0.43344	-0.332551	0.802166	0.34892
1.5101	0.539615	-0.478006	-0.511338	-0.430906	-0.326158	0.802231	0.340645
1.5201	0.533496	-0.486996	-0.513824	-0.428084	-0.319497	0.802194	0.332252
1.5301	0.527404	-0.495851	-0.516058	-0.424977	-0.312576	0.802056	0.323745
1.5401	0.521343	-0.504569	-0.51804	-0.42159	-0.305399	0.801818	0.315126
1.5501	0.515313	-0.513148	-0.519771	-0.417924	-0.297974	0.801481	0.3064
1.5601	0.509313	-0.521589	-0.52125	-0.413984	-0.290308	0.801046	0.297569
1.5701	0.503347	-0.529888	-0.522479	-0.409773	-0.282408	0.800514	0.288637
1.5801	0.497413	-0.538047	-0.523458	-0.405295	-0.274279	0.799886	0.279608
1.5901	0.491513	-0.546063	-0.524188	-0.400553	-0.265931	0.799163	0.270484
1.6001	0.485648	-0.553936	-0.524669	-0.395552	-0.257369	0.798347	0.261269
1.6101	0.479819	-0.561665	-0.524902	-0.390295	-0.248602	0.797439	0.251967
1.6201	0.474025	-0.569249	-0.524889	-0.384788	-0.239637	0.796439	0.242581
1.6301	0.468268	-0.576688	-0.524631	-0.379034	-0.230482	0.795349	0.233114
1.6401	0.462548	-0.58398	-0.524129	-0.373038	-0.221144	0.79417	0.223571
1.6501	0.456866	-0.591127	-0.523385	-0.366804	-0.211632	0.792904	0.213954
1.6601	0.451222	-0.598126	-0.522399	-0.360338	-0.201953	0.791551	0.204266
1.6701	0.445617	-0.604977	-0.521175	-0.353644	-0.192115	0.790112	0.194512
1.6801	0.440052	-0.611681	-0.519712	-0.346727	-0.182127	0.788589	0.184695
1.6901	0.434526	-0.618237	-0.518014	-0.339593	-0.171996	0.786983	0.174818
1.7001	0.429041	-0.624645	-0.516081	-0.332247	-0.161732	0.785296	0.164884
1.7101	0.423596	-0.630904	-0.513917	-0.324693	-0.151342	0.783528	0.154897
1.7201	0.418193	-0.637014	-0.511523	-0.316938	-0.140835	0.781681	0.144861
1.7301	0.412831	-0.642976	-0.508901	-0.308987	-0.130219	0.779756	0.134779
1.7401	0.407511	-0.648789	-0.506054	-0.300845	-0.119503	0.777754	0.124654
1.7501	0.402233	-0.654453	-0.502983	-0.292518	-0.108695	0.775676	0.11449
1.7601	0.396998	-0.659969	-0.499692	-0.284012	-0.0978044	0.773525	0.104289
1.7701	0.391805	-0.665336	-0.496183	-0.275332	-0.0868387	0.7713	0.0940564
1.7801	0.386656	-0.670555	-0.492458	-0.266485	-0.0758068	0.769004	0.0837941
1.7901	0.38155	-0.675626	-0.48852	-0.257477	-0.0647173	0.766638	0.0735058
1.8001	0.376487	-0.68055	-0.484372	-0.248313	-0.0535789	0.764202	0.0631947
1.8101	0.371468	-0.685326	-0.480016	-0.239	-0.0423999	0.761699	0.0528643
1.8201	0.366493	-0.689955	-0.475456	-0.229543	-0.0311891	0.759129	0.0425177
1.8301	0.361562	-0.694438	-0.470694	-0.219949	-0.0199548	0.756493	0.0321581
1.8401	0.356676	-0.698774	-0.465734	-0.210224	-0.0087055	0.753794	0.0217888
1.8501	0.351833	-0.702965	-0.460578	-0.200374	0.00255025	0.751032	0.0114129
1.8601	0.347036	-0.707011	-0.455229	-0.190406	0.0138041	0.748209	0.00103351
1.8701	0.342283	-0.710913	-0.449691	-0.180325	0.0250477	0.745326	-0.00934614
1.8801	0.337574	-0.714671	-0.443967	-0.170139	0.0362728	0.742384	-0.019723
1.8901	0.33291	-0.718285	-0.43806	-0.159852	0.047471	0.739384	-0.0300941
1.9001	0.328291	-0.721758	-0.431974	-0.149473	0.0586343	0.736328	-0.0404562
1.9101	0.323717	-0.725089	-0.425711	-0.139006	0.0697545	0.733217	-0.0508065
1.9201	0.319188	-0.728279	-0.419276	-0.128459	0.0808236	0.730052	-0.061142
1.9301	0.314704	-0.731329	-0.412671	-0.117838	0.0918336	0.726835	-0.0714597
1.9401	0.310264	-0.734241	-0.4059	-0.107149	0.102777	0.723567	-0.0817567
1.9501	0.305869	-0.737014	-0.398967	-0.0963982	0.113645	0.720248	-0.0920303
1.9601	0.301519	-0.739649	-0.391875	-0.0855925	0.124431	0.716881	-0.102277
1.9701	0.297214	-0.742149	-0.384628	-0.074738	0.135127	0.713467	-0.112495
1.9801	0.292954	-0.744513	-0.37723	-0.0638412	0.145726	0.710007	-0.122682
1.9901	0.288738	-0.746743	-0.369684	-0.0529081	0.15622	0.706501	-0.132833
2.0001	0.284567	-0.74884	-0.361993	-0.0419453	0.166601	0.702952	-0.142948
2.0101	0.28044	-0.750804	-0.354162	-0.0309589	0.176864	0.69936	-0.153022
2.0201	0.276357	-0.752638	-0.346194	-0.0199551	0.187001	0.695728	-0.163054
2.0301	0.272319	-0.754341	-0.338093	-0.00894023	0.197004	0.692055	-0.173041
2.0401	0.268325	-0.755916	-0.329862	0.00207964	0.206868	0.688343	-0.18298
2.0501	0.264375	-0.757363	-0.321507	0.0130984	0.216585	0.684594	-0.192869
2.0601	0.260469	-0.758684	-0.313029	0.0241099	0.22615	0.680808	-0.202706
2.0701	0.256606	-0.75988	-0.304433	0.0351081	0.235555	0.676987	-0.212488
2.0801	0.252787	-0.760952	-0.295724	0.0460871	0.244796	0.673132	-0.222213
2.0901	0.249011	-0.761901	-0.286904	0.0570408	0.253864	0.669244	-0.231878
2.1001	0.245279	-0.762729	-0.277978	0.0679636	0.262756	0.665324	-0.241482
2.1101	0.241589	-0.763437	-0.268949	0.0788494	0.271465	0.661374	-0.251022
2.1201	0.237942	-0.764026	-0.259821	0.0896926	0.279985	0.657394	-0.260495
2.1301	0.234338	-0.764498	-0.250598	0.100487	0.288311	0.653386	-0.269901
2.1401	0.230777	-0.764853	-0.241285	0.111228	0.296439	0.649351	-0.279236
2.1501	0.227257	-0.765094	-0.231884	0.12191	0.304362	0.645289	-0.288499
2.1601	0.22378	-0.765222	-0.222399	0.132526	0.312076	0.641203	-0.297688
2.1701	0.220344	-0.765238	-0.212835	0.143072	0.319577	0.637092	-0.3068
2.1801	0.216949	-0.765143	-0.203195	0.153542	0.326859	0.632959	-0.315834
2.1901	0.213596	-0.764939	-0.193483	0.163931	0.333918	0.628804	-0.324789
2.2001	0.210284	-0.764628	-0.183703	0.174233	0.340751	0.624629	-0.333661
2.2101	0.207013	-0.76421	-0.173859	0.184445	0.347353	0.620433	-0.34245
2.2201	0.203782	-0.763688	-0.163954	0.19456	0.35372	0.616219	-0.351154
2.2301	0.200591	-0.763062	-0.153992	0.204573	0.359848	0.611988	-0.359771
2.2401	0.197441	-0.762335	-0.143977	0.214481	0.365735	0.607739	-0.3683
2.2501	0.19433	-0.761507	-0.133912	0.224277	0.371377	0.603476	-0.376739
2.2601	0.191258	-0.760581	-0.123802	0.233959	0.37677	0.599197	-0.385086
2.2701	0.188226	-0.759557	-0.113649	0.243519	0.381912	0.594905	-0.39334
2.2801	0.185233	-0.758437	-0.103459	0.252956	0.3868	0.590601	-0.4015
2.2901	0.182278	-0.757223	-0.093233	0.262263	0.391432	0.586284	-0.409564
2.3001	0.179361	-0.755917	-0.0829763	0.271438	0.395805	0.581957	-0.417531
2.3101	0.176483	-0.754518	-0.072692	0.280474	0.399917	0.57762	-0.425399
2.3201	0.173642	-0.753031	-0.0623837	0.28937	0.403766	0.573274	-0.433168
2.3301	0.170839	-0.751454	-0.0520548	0.29812	0.40735	0.56892	-0.440836
2.3401	0.168072	-0.749792	-0.0417089	0.30672	0.410668	0.564559	-0.448402
2.3501	0.165343	-0.748043	-0.0313494	0.315168	0.413717	0.560191	-0.455865
2.3601	0.16265	-0.746212	-0.0209797	0.323458	0.416498	0.555819	-0.463224
2.3701	0.159993	-0.744298	-0.0106033	0.331589	0.419008	0.551441	-0.470478
2.3801	0.157372	-0.742303	-0.000223538	0.339555	0.421247	0.54706	-0.477625
2.3901	0.154787	-0.740229	0.0101563	0.347355	0.423214	0.542676	-0.484666
2.4001	0.152237	-0.738078	0.020533	0.354984	0.424909	0.53829	-0.491599
2.4101	0.149722	-0.73585	0.0309032	0.36244	0.426331	0.533903	-0.498423
2.4201	0.147242	-0.733548	0.0412637	0.36972	0.427481	0.529515	-0.505138
2.4301	0.144795	-0.731173	0.0516114	0.37682	0.428357	0.525128	-0.511743
2.4401	0.142383	-0.728726	0.0619431	0.383738	0.428961	0.520742	-0.518237
2.4501	0.140005	-0.726209	0.0722557	0.390471	0.429292	0.516357	-0.524619
2.4601	0.13766	-0.723624	0.0825462	0.397017	0.429352	0.511975	-0.530889
2.4701	0.135348	-0.720971	0.0928116	0.403372	0.42914	0.507597	-0.537046
2.4801	0.133069	-0.718253	0.103049	0.409536	0.428658	0.503222	-0.54309
2.4901	0.130822	-0.715471	0.113255	0.415506	0.427908	0.498852	-0.549021
2.5001	0.128607	-0.712627	0.123428	0.421279	0.426889	0.494488	-0.554837
2.5101	0.126424	-0.709721	0.133563	0.426853	0.425603	0.490129	-0.560539
2.5201	0.124272	-0.706755	0.143659	0.432227	0.424053	0.485778	-0.566126
2.5301	0.122152	-0.703732	0.153713	0.437399	0.422239	0.481433	-0.571597
2.5401	0.120062	-0.700651	0.163722	0.442367	0.420164	0.477097	-0.576953
2.5501	0.118003	-0.697515	0.173684	0.447129	0.417829	0.472769	-0.582194
2.5601	0.115973	-0.694326	0.183595	0.451685	0.415236	0.468451	-0.587318
2.5701	0.113974	-0.691084	0.193453	0.456032	0.412389	0.464142	-0.592327
2.5801	0.112004	-0.68779	0.203257	0.46017	0.409289	0.459844	-0.597219
2.5901	0.110064	-0.684448	0.213002	0.464097	0.405939	0.455557	-0.601994
2.6001	0.108152	-0.681057	0.222688	0.467813	0.402342	0.451281	-0.606654
2.6101	0.106269	-0.677619	0.232311	0.471316	0.3985	0.447018	-0.611197
2.6201	0.104414	-0.674136	0.241869	0.474606	0.394417	0.442767	-0.615623
2.6301	0.102587	-0.670608	0.25136	0.477682	0.390096	0.43853	-0.619934
2.6401	0.100787	-0.667038	0.260782	0.480544	0.385539	0.434306	-0.624128
2.6501	0.0990152	-0.663427	0.270132	0.48319	0.380751	0.430096	-0.628206
2.6601	0.0972699	-0.659775	0.279409	0.485621	0.375735	0.425901	-0.632168
2.6701	0.0955514	-0.656085	0.288611	0.487836	0.370495	0.421721	-0.636014
2.6801	0.0938591	-0.652357	0.297735	0.489836	0.365033	0.417557	-0.639745
2.6901	0.0921929	-0.648593	0.306779	0.491619	0.359355	0.413409	-0.64336
2.7001	0.0905525	-0.644795	0.315742	0.493187	0.353464	0.409278	-0.646861
2.7101	0.0889374	-0.640962	0.324622	0.494539	0.347364	0.405163	-0.650247
2.7201	0.0873474	-0.637098	0.333416	0.495675	0.34106	0.401066	-0.653518
2.7301	0.0857823	-0.633202	0.342124	0.496596	0.334555	0.396987	-0.656676
2.7401	0.0842416	-0.629277	0.350743	0.497303	0.327854	0.392925	-0.65972
2.7501	0.0827252	-0.625323	0.359272	0.497795	0.320962	0.388883	-0.662651
2.7601	0.0812327	-0.621342	0.367709	0.498073	0.313882	0.384859	-0.665469
2.7701	0.0797637	-0.617335	0.376053	0.498139	0.306621	0.380855	-0.668175
2.7801	0.0783181	-0.613302	0.384302	0.497992	0.299182	0.37687	-0.67077
2.7901	0.0768955	-0.609246	0.392455	0.497634	0.29157	0.372906	-0.673253
2.8001	0.0754956	-0.605167	0.40051	0.497066	0.28379	0.368961	-0.675626
2.8101	0.0741182	-0.601067	0.408466	0.496288	0.275847	0.365038	-0.677889
2.8201	0.0727629	-0.596946	0.416322	0.495302	0.267746	0.361135	-0.680042
2.8301	0.0714294	-0.592806	0.424076	0.49411	0.259492	0.357254	-0.682087
2.8401	0.0701175	-0.588648	0.431727	0.492711	0.251091	0.353394	-0.684024
2.8501	0.068827	-0.584472	0.439275	0.491109	0.242547	0.349556	-0.685854
2.8601	0.0675574	-0.580281	0.446717	0.489304	0.233865	0.34574	-0.687577
2.8701	0.0663086	-0.576075	0.454053	0.487297	0.225052	0.341947	-0.689194
2.8801	0.0650802	-0.571855	0.461282	0.485091	0.216112	0.338176	-0.690706
2.8901	0.063872	-0.567622	0.468403	0.482687	0.20705	0.334428	-0.692114
2.9001	0.0626838	-0.563377	0.475415	0.480087	0.197873	0.330703	-0.693418
2.9101	0.0615152	-0.559121	0.482318	0.477293	0.188585	0.327002	-0.694619
2.9201	0.0603659	-0.554855	0.489109	0.474306	0.179193	0.323324	-0.695719
2.9301	0.0592358	-0.550581	0.495789	0.471129	0.169701	0.31967	-0.696717
2.9401	0.0581245	-0.546298	0.502357	0.467763	0.160115	0.316039	-0.697615
2.9501	0.0570319	-0.542009	0.508813	0.464212	0.150441	0.312433	-0.698414
2.9601	0.0559575	-0.537713	0.515155	0.460475	0.140684	0.308851	-0.699115
2.9701	0.0549013	-0.533412	0.521382	0.456558	0.13085	0.305294	-0.699718
2.9801	0.0538628	-0.529107	0.527496	0.45246	0.120944	0.301761	-0.700224
2.9901	0.052842	-0.524799	0.533494	0.448185	0.110973	0.298254	-0.700635
3.0001	0.0518384	-0.520488	0.539376	0.443735	0.100941	0.294771	-0.700951
3.0101	0.050852	-0.516175	0.545143	0.439113	0.0908544	0.291313	-0.701173
3.0201	0.0498824	-0.511862	0.550793	0.434321	0.0807187	0.28788	-0.701303
3.0301	0.0489293	-0.507548	0.556327	0.429361	0.0705396	0.284473	-0.701341
3.0401	0.0479927	-0.503235	0.561744	0.424236	0.0603225	0.281091	-0.701288
3.0501	0.0470721	-0.498924	0.567043	0.41895	0.0500732	0.277735	-0.701146
3.0601	0.0461675	-0.494615	0.572226	0.413503	0.0397971	0.274404	-0.700915
3.0701	0.0452785	-0.49031	0.57729	0.4079	0.0294998	0.271099	-0.700596
3.0801	0.0444049	-0.486008	0.582237	0.402143	0.0191869	0.26782	-0.700191
3.0901	0.0435465	-0.481711	0.587067	0.396235	0.00886375	0.264566	-0.6997
3.1001	0.0427031	-0.477419	0.591778	0.390179	-0.00146403	0.261339	-0.699125
3.1101	0.0418744	-0.473133	0.596372	0.383977	-0.011791	0.258138	-0.698467
3.1201	0.0410602	-0.468854	0.600848	0.377632	-0.0221119	0.254962	-0.697726
3.1301	0.0402604	-0.464583	0.605206	0.371148	-0.0324211	0.251813	-0.696904
3.1401	0.0394747	-0.460319	0.609446	0.364528	-0.0427135	0.24869	-0.696002
3.1501	0.0387028	-0.456065	0.613569	0.357773	-0.0529837	0.245593	-0.695022
3.1601	0.0379446	-0.451819	0.617575	0.350888	-0.0632264	0.242523	-0.693963
3.1701	0.0371999	-0.447584	0.621464	0.343876	-0.0734365	0.239478	-0.692828
3.1801	0.0364685	-0.443359	0.625236	0.336739	-0.0836087	0.23646	-0.691617
3.1901	0.0357501	-0.439145	0.628891	0.329481	-0.093738	0.233468	-0.690332
3.2001	0.0350445	-0.434944	0.63243	0.322105	-0.103819	0.230503	-0.688973
3.2101	0.0343516	-0.430754	0.635853	0.314614	-0.113848	0.227564	-0.687542
3.2201	0.0336712	-0.426578	0.63916	0.307011	-0.123818	0.224651	-0.68604
3.2301	0.033003	-0.422414	0.642352	0.299299	-0.133726	0.221764	-0.684469
3.2401	0.0323469	-0.418265	0.64543	0.291482	-0.143566	0.218903	-0.682828
3.2501	0.0317027	-0.414131	0.648393	0.283563	-0.153333	0.216069	-0.68112
3.2601	0.0310702	-0.410011	0.651242	0.275544	-0.163024	0.213261	-0.679346
3.2701	0.0304491	-0.405907	0.653978	0.26743	-0.172633	0.210479	-0.677506
3.2801	0.0298394	-0.401819	0.656602	0.259223	-0.182156	0.207723	-0.675602
3.2901	0.0292409	-0.397747	0.659113	0.250927	-0.191588	0.204993	-0.673635
3.3001	0.0286533	-0.393692	0.661512	0.242544	-0.200925	0.202289	-0.671606
3.3101	0.0280766	-0.389654	0.6638	0.234079	-0.210162	0.199612	-0.669517
3.3201	0.0275104	-0.385634	0.665978	0.225535	-0.219296	0.19696	-0.667368
3.3301	0.0269547	-0.381632	0.668047	0.216914	-0.228322	0.194334	-0.665161
3.3401	0.0264093	-0.377649	0.670006	0.208219	-0.237236	0.191733	-0.662896
3.3501	0.0258739	-0.373685	0.671857	0.199456	-0.246035	0.189159	-0.660576
3.3601	0.0253486	-0.36974	0.673601	0.190625	-0.254713	0.18661	-0.6582
3.3701	0.024833	-0.365815	0.675238	0.181731	-0.263268	0.184087	-0.655771
3.3801	0.024327	-0.361909	0.676769	0.172777	-0.271695	0.181589	-0.653289
3.3901	0.0238305	-0.358025	0.678195	0.163767	-0.279991	0.179116	-0.650755
3.4001	0.0233433	-0.35416	0.679516	0.154702	-0.288153	0.176669	-0.648172
3.4101	0.0228652	-0.350317	0.680734	0.145587	-0.296177	0.174247	-0.645538
3.4201	0.0223962	-0.346496	0.681849	0.136425	-0.304059	0.171851	-0.642857
3.4301	0.021936	-0.342695	0.682862	0.127219	-0.311796	0.169479	-0.640129
3.4401	0.0214845	-0.338917	0.683775	0.117972	-0.319385	0.167132	-0.637355
3.4501	0.0210416	-0.335161	0.684587	0.108687	-0.326823	0.16481	-0.634536
3.4601	0.0206071	-0.331428	0.685301	0.0993677	-0.334107	0.162513	-0.631674
3.4701	0.0201808	-0.327717	0.685916	0.0900168	-0.341234	0.16024	-0.628769
3.4801	0.0197627	-0.324029	0.686434	0.0806375	-0.348201	0.157992	-0.625822
3.4901	0.0193525	-0.320365	0.686857	0.0712329	-0.355005	0.155768	-0.622835
3.5001	0.0189503	-0.316724	0.687183	0.061806	-0.361644	0.153569	-0.619809
3.5101	0.0185557	-0.313106	0.687416	0.05236	-0.368116	0.151393	-0.616745
3.5201	0.0181687	-0.309513	0.687556	0.0428977	-0.374417	0.149242	-0.613643
3.5301	0.0177892	-0.305943	0.687603	0.0334222	-0.380545	0.147114	-0.610506
3.5401	0.0174171	-0.302398	0.68756	0.0239365	-0.386499	0.14501	-0.607333
3.5501	0.0170521	-0.298877	0.687426	0.0144436	-0.392275	0.14293	-0.604127
3.5601	0.0166942	-0.295381	0.687204	0.00494619	-0.397873	0.140873	-0.600887
3.5701	0.0163432	-0.29191	0.686893	-0.00455268	-0.403289	0.13884	-0.597616
3.5801	0.0159991	-0.288463	0.686496	-0.0140502	-0.408523	0.13683	-0.594314
3.5901	0.0156617	-0.285042	0.686013	-0.0235435	-0.413572	0.134842	-0.590982
3.6001	0.0153309	-0.281645	0.685445	-0.0330298	-0.418435	0.132878	-0.587621
3.6101	0.0150066	-0.278274	0.684794	-0.0425064	-0.42311	0.130937	-0.584233
3.6201	0.0146886	-0.274929	0.684061	-0.0519704	-0.427596	0.129018	-0.580817
3.6301	0.0143769	-0.271609	0.683246	-0.0614193	-0.431891	0.127122	-0.577376
3.6401	0.0140713	-0.268315	0.682351	-0.0708503	-0.435995	0.125248	-0.57391
3.6501	0.0137718	-0.265046	0.681377	-0.0802608	-0.439905	0.123396	-0.57042
3.6601	0.0134782	-0.261803	0.680325	-0.0896481	-0.443621	0.121566	-0.566907
3.6701	0.0131904	-0.258587	0.679197	-0.0990098	-0.447142	0.119758	-0.563372
3.6801	0.0129083	-0.255396	0.677993	-0.108343	-0.450467	0.117972	-0.559816
3.6901	0.0126319	-0.252231	0.676714	-0.117646	-0.453596	0.116207	-0.55624
3.7001	0.0123609	-0.249092	0.675363	-0.126916	-0.456527	0.114464	-0.552645
3.7101	0.0120954	-0.24598	0.673939	-0.13615	-0.45926	0.112742	-0.549031
3.7201	0.0118351	-0.242894	0.672444	-0.145346	-0.461794	0.111041	-0.545401
3.7301	0.0115801	-0.239834	0.67088	-0.154501	-0.46413	0.109361	-0.541753
3.7401	0.0113302	-0.2368	0.669247	-0.163614	-0.466266	0.107702	-0.53809
3.7501	0.0110853	-0.233792	0.667546	-0.172683	-0.468203	0.106064	-0.534413
3.7601	0.0108454	-0.230811	0.66578	-0.181704	-0.469941	0.104445	-0.530721
3.7701	0.0106103	-0.227856	0.663948	-0.190675	-0.471478	0.102848	-0.527017
3.7801	0.01038	-0.224928	0.662052	-0.199596	-0.472817	0.10127	-0.5233
3.7901	0.0101543	-0.222025	0.660094	-0.208462	-0.473956	0.0997122	-0.519572
3.8001	0.00993323	-0.21915	0.658074	-0.217273	-0.474895	0.0981743	-0.515834
3.8101	0.00971664	-0.2163	0.655994	-0.226027	-0.475636	0.0966559	-0.512085
3.8201	0.00950447	-0.213477	0.653854	-0.23472	-0.476179	0.0951571	-0.508328
3.8301	0.00929663	-0.210679	0.651657	-0.243353	-0.476523	0.0936775	-0.504563
3.8401	0.00909304	-0.207909	0.649402	-0.251921	-0.47667	0.0922171	-0.500791
3.8501	0.00889362	-0.205164	0.647092	-0.260424	-0.47662	0.0907756	-0.497011
3.8601	0.00869829	-0.202445	0.644728	-0.26886	-0.476375	0.0893529	-0.493226
3.8701	0.00850698	-0.199753	0.64231	-0.277227	-0.475934	0.0879489	-0.489436
3.8801	0.00831961	-0.197087	0.63984	-0.285524	-0.475298	0.0865633	-0.485642
3.8901	0.00813611	-0.194446	0.637318	-0.293748	-0.47447	0.085196	-0.481844
3.9001	0.00795639	-0.191832	0.634747	-0.301898	-0.473449	0.0838468	-0.478043
3.9101	0.0077804	-0.189243	0.632127	-0.309972	-0.472237	0.0825156	-0.47424
3.9201	0.00760806	-0.186681	0.62946	-0.317969	-0.470835	0.0812021	-0.470435
3.9301	0.0074393	-0.184144	0.626746	-0.325888	-0.469244	0.0799063	-0.46663
3.9401	0.00727405	-0.181632	0.623986	-0.333726	-0.467466	0.0786279	-0.462824
3.9501	0.00711224	-0.179147	0.621183	-0.341483	-0.465502	0.0773668	-0.459019
3.9601	0.00695382	-0.176687	0.618336	-0.349156	-0.463353	0.0761228	-0.455215
3.9701	0.00679871	-0.174252	0.615447	-0.356745	-0.461021	0.0748958	-0.451413
3.9801	0.00664684	-0.171842	0.612518	-0.364249	-0.458508	0.0736855	-0.447613
3.9901	0.00649817	-0.169458	0.609548	-0.371665	-0.455815	0.0724919	-0.443816
4.0001	0.00635262	-0.167099	0.60654	-0.378994	-0.452945	0.0713147	-0.440023
4.0101	0.00621013	-0.164765	0.603495	-0.386233	-0.449898	0.0701538	-0.436234
4.0201	0.00607066	-0.162456	0.600412	-0.393382	-0.446676	0.069009	-0.43245
4.0301	0.00593412	-0.160171	0.597295	-0.400439	-0.443282	0.0678802	-0.428671
4.0401	0.00580048	-0.157911	0.594143	-0.407403	-0.439718	0.0667671	-0.424898
4.0501	0.00566967	-0.155676	0.590957	-0.414274	-0.435986	0.0656697	-0.421132
4.0601	0.00554164	-0.153466	0.58774	-0.42105	-0.432087	0.0645877	-0.417372
4.0701	0.00541633	-0.151279	0.584491	-0.427731	-0.428023	0.063521	-0.41362
4.0801	0.00529369	-0.149117	0.581212	-0.434315	-0.423798	0.0624695	-0.409877
4.0901	0.00517366	-0.146979	0.577903	-0.440802	-0.419413	0.0614329	-0.406141
4.1001	0.0050562	-0.144865	0.574567	-0.447192	-0.41487	0.0604111	-0.402415
4.1101	0.00494125	-0.142775	0.571203	-0.453482	-0.410172	0.059404	-0.398698
4.1201	0.00482877	-0.140708	0.567814	-0.459672	-0.405321	0.0584113	-0.394992
4.1301	0.00471871	-0.138666	0.564399	-0.465763	-0.400319	0.057433	-0.391296
4.1401	0.00461101	-0.136646	0.56096	-0.471753	-0.39517	0.0564689	-0.387611
4.1501	0.00450563	-0.13465	0.557498	-0.477641	-0.389875	0.0555187	-0.383937
4.1601	0.00440252	-0.132677	0.554013	-0.483427	-0.384437	0.0545824	-0.380275
4.1701	0.00430164	-0.130726	0.550507	-0.48911	-0.378858	0.0536599	-0.376625
4.1801	0.00420295	-0.128799	0.546981	-0.494691	-0.373142	0.0527508	-0.372988
4.1901	0.00410639	-0.126895	0.543436	-0.500168	-0.36729	0.0518551	-0.369364
4.2001	0.00401193	-0.125013	0.539872	-0.505541	-0.361306	0.0509727	-0.365753
4.2101	0.00391952	-0.123153	0.53629	-0.51081	-0.355191	0.0501034	-0.362156
4.2201	0.00382913	-0.121316	0.532692	-0.515974	-0.34895	0.0492469	-0.358574
4.2301	0.00374071	-0.1195	0.529078	-0.521033	-0.342584	0.0484033	-0.355006
4.2401	0.00365421	-0.117707	0.525449	-0.525987	-0.336096	0.0475723	-0.351453
4.2501	0.00356962	-0.115935	0.521806	-0.530836	-0.32949	0.0467537	-0.347915
4.2601	0.00348687	-0.114185	0.518149	-0.535579	-0.322767	0.0459475	-0.344393
4.2701	0.00340594	-0.112457	0.514481	-0.540216	-0.315932	0.0451534	-0.340887
4.2801	0.00332679	-0.11075	0.510801	-0.544748	-0.308986	0.0443714	-0.337397
4.2901	0.00324938	-0.109064	0.50711	-0.549173	-0.301932	0.0436013	-0.333924
4.3001	0.00317367	-0.107399	0.503409	-0.553492	-0.294774	0.0428429	-0.330467
4.3101	0.00309964	-0.105754	0.4997	-0.557706	-0.287514	0.0420961	-0.327028
4.3201	0.00302724	-0.104131	0.495982	-0.561813	-0.280155	0.0413608	-0.323606
4.3301	0.00295645	-0.102528	0.492257	-0.565814	-0.272701	0.0406367	-0.320202
4.3401	0.00288722	-0.100945	0.488525	-0.569709	-0.265153	0.0399239	-0.316816
4.3501	0.00281953	-0.0993823	0.484787	-0.573498	-0.257516	0.0392221	-0.313448
4.3601	0.00275335	-0.0978396	0.481044	-0.577182	-0.249792	0.0385311	-0.310099
4.3701	0.00268864	-0.0963168	0.477296	-0.58076	-0.241984	0.0378509	-0.306768
4.3801	0.00262538	-0.0948136	0.473545	-0.584232	-0.234095	0.0371814	-0.303456
4.3901	0.00256352	-0.0933299	0.469791	-0.587599	-0.226127	0.0365223	-0.300163
4.4001	0.00250305	-0.0918654	0.466035	-0.590862	-0.218085	0.0358736	-0.29689
4.4101	0.00244394	-0.0904202	0.462277	-0.59402	-0.209971	0.035235	-0.293637
4.4201	0.00238615	-0.0889939	0.458518	-0.597073	-0.201787	0.0346066	-0.290403
4.4301	0.00232966	-0.0875864	0.454759	-0.600022	-0.193538	0.0339881	-0.287189
4.4401	0.00227444	-0.0861975	0.451	-0.602868	-0.185225	0.0333795	-0.283995
4.4501	0.00222046	-0.0848271	0.447242	-0.605611	-0.176853	0.0327805	-0.280822
4.4601	0.0021677	-0.0834749	0.443486	-0.60825	-0.168423	0.0321911	-0.277669
4.4701	0.00211613	-0.0821409	0.439733	-0.610787	-0.159939	0.0316111	-0.274537
4.4801	0.00206573	-0.0808249	0.435982	-0.613223	-0.151404	0.0310404	-0.271426
4.4901	0.00201647	-0.0795266	0.432235	-0.615556	-0.14282	0.030479	-0.268336
4.5001	0.00196833	-0.0782459	0.428492	-0.617789	-0.134191	0.0299266	-0.265266
4.5101	0.00192128	-0.0769827	0.424754	-0.619921	-0.12552	0.0293831	-0.262218
4.5201	0.0018753	-0.0757367	0.421021	-0.621954	-0.116809	0.0288485	-0.259192
4.5301	0.00183037	-0.0745079	0.417295	-0.623887	-0.108062	0.0283225	-0.256186
4.5401	0.00178647	-0.0732959	0.413574	-0.625721	-0.0992812	0.0278052	-0.253203
4.5501	0.00174356	-0.0721007	0.409861	-0.627457	-0.0904694	0.0272963	-0.250241
4.5601	0.00170164	-0.0709221	0.406155	-0.629096	-0.0816298	0.0267957	-0.247301
4.5701	0.00166068	-0.0697599	0.402457	-0.630637	-0.072765	0.0263034	-0.244383
4.5801	0.00162065	-0.068614	0.398768	-0.632083	-0.0638781	0.0258192	-0.241486
4.5901	0.00158155	-0.0674842	0.395087	-0.633433	-0.0549716	0.025343	-0.238612
4.6001	0.00154335	-0.0663702	0.391416	-0.634688	-0.0460486	0.0248747	-0.23576
4.6101	0.00150602	-0.0652721	0.387756	-0.63585	-0.0371116	0.0244141	-0.23293
4.6201	0.00146956	-0.0641895	0.384105	-0.636918	-0.0281635	0.0239613	-0.230122
4.6301	0.00143394	-0.0631223	0.380466	-0.637893	-0.019207	0.023516	-0.227337
4.6401	0.00139914	-0.0620703	0.376838	-0.638777	-0.0102448	0.0230782	-0.224574
4.6501	0.00136515	-0.0610335	0.373222	-0.639569	-0.00127951	0.0226477	-0.221833
4.6601	0.00133194	-0.0600116	0.369617	-0.640272	0.00768612	0.0222244	-0.219115
4.6701	0.00129951	-0.0590044	0.366026	-0.640885	0.0166495	0.0218083	-0.216419
4.6801	0.00126783	-0.0580119	0.362448	-0.64141	0.025608	0.0213992	-0.213746
4.6901	0.00123688	-0.0570337	0.358883	-0.641847	0.0345591	0.0209971	-0.211095
4.7001	0.00120666	-0.0560699	0.355332	-0.642197	0.0435003	0.0206018	-0.208466
4.7101	0.00117714	-0.0551201	0.351795	-0.642461	0.0524289	0.0202132	-0.205861
4.7201	0.00114832	-0.0541843	0.348272	-0.642641	0.0613426	0.0198313	-0.203277
4.7301	0.00112016	-0.0532623	0.344765	-0.642736	0.0702389	0.0194559	-0.200717
4.7401	0.00109267	-0.052354	0.341273	-0.642748	0.0791153	0.0190869	-0.198178
4.7501	0.00106582	-0.0514591	0.337796	-0.642678	0.0879694	0.0187243	-0.195663
4.7601	0.0010396	-0.0505775	0.334335	-0.642526	0.0967989	0.0183679	-0.193169
4.7701	0.001014	-0.0497091	0.330891	-0.642294	0.105602	0.0180177	-0.190699
4.7801	0.000989005	-0.0488537	0.327463	-0.641982	0.114375	0.0176736	-0.188251
4.7901	0.000964596	-0.0480112	0.324052	-0.641592	0.123117	0.0173354	-0.185825
4.8001	0.000940762	-0.0471813	0.320658	-0.641124	0.131825	0.0170031	-0.183421
4.8101	0.000917493	-0.046364	0.317281	-0.64058	0.140497	0.0166766	-0.18104
4.8201	0.000894773	-0.0455592	0.313922	-0.63996	0.149131	0.0163558	-0.178682
4.8301	0.000872593	-0.0447665	0.310581	-0.639266	0.157725	0.0160406	-0.176345
4.8401	0.000850938	-0.043986	0.307259	-0.638498	0.166276	0.015731	-0.174031
4.8501	0.000829798	-0.0432174	0.303954	-0.637657	0.174783	0.0154268	-0.17174
4.8601	0.00080916	-0.0424607	0.300669	-0.636745	0.183244	0.015128	-0.16947
4.8701	0.000789014	-0.0417156	0.297402	-0.635762	0.191656	0.0148344	-0.167222
4.8801	0.000769349	-0.040982	0.294154	-0.63471	0.200018	0.0145461	-0.164997
4.8901	0.000750152	-0.0402597	0.290926	-0.633589	0.208327	0.0142628	-0.162793
4.9001	0.000731415	-0.0395488	0.287717	-0.6324	0.216583	0.0139847	-0.160612
4.9101	0.000713126	-0.0388488	0.284528	-0.631146	0.224782	0.0137114	-0.158452
4.9201	0.000695275	-0.0381599	0.281359	-0.629825	0.232924	0.0134431	-0.156314
4.9301	0.000677853	-0.0374817	0.27821	-0.62844	0.241006	0.0131796	-0.154197
4.9401	0.000660848	-0.0368143	0.275082	-0.626992	0.249027	0.0129208	-0.152103
4.9501	0.000644253	-0.0361573	0.271973	-0.625482	0.256985	0.0126666	-0.150029
4.9601	0.000628058	-0.0355107	0.268886	-0.62391	0.264879	0.012417	-0.147978
4.9701	0.000612252	-0.0348744	0.265819	-0.622278	0.272706	0.012172	-0.145947
4.9801	0.000596829	-0.0342483	0.262773	-0.620586	0.280466	0.0119313	-0.143938
4.9901	0.000581778	-0.0336321	0.259748	-0.618837	0.288156	0.0116951	-0.14195
5.0001	0.000567091	-0.0330258	0.256744	-0.617031	0.295776	0.0114631	-0.139983
5.0101	0.00055276	-0.0324292	0.253761	-0.615168	0.303323	0.0112354	-0.138037
5.0201	0.000538776	-0.0318422	0.2508	-0.61325	0.310797	0.0110118	-0.136112
5.0301	0.000525132	-0.0312646	0.24786	-0.611279	0.318195	0.0107923	-0.134208
5.0401	0.000511819	-0.0306965	0.244942	-0.609254	0.325518	0.0105769	-0.132324
5.0501	0.000498831	-0.0301375	0.242045	-0.607178	0.332762	0.0103653	-0.130462
5.0601	0.000486159	-0.0295876	0.239171	-0.60505	0.339928	0.0101577	-0.128619
5.0701	0.000473796	-0.0290467	0.236318	-0.602873	0.347014	0.00995395	-0.126797
5.0801	0.000461735	-0.0285147	0.233487	-0.600647	0.354019	0.00975393	-0.124995
5.0901	0.000449969	-0.0279913	0.230678	-0.598373	0.360941	0.00955762	-0.123213
5.1001	0.000438491	-0.0274766	0.227891	-0.596053	0.367779	0.00936495	-0.121451
5.1101	0.000427295	-0.0269704	0.225127	-0.593687	0.374533	0.00917586	-0.11971
5.1201	0.000416373	-0.0264725	0.222384	-0.591276	0.381202	0.00899029	-0.117988
5.1301	0.000405719	-0.0259829	0.219664	-0.588822	0.387784	0.00880819	-0.116285
5.1401	0.000395328	-0.0255014	0.216966	-0.586325	0.394278	0.0086295	-0.114602
5.1501	0.000385192	-0.0250279	0.21429	-0.583786	0.400684	0.00845415	-0.112939
5.1601	0.000375306	-0.0245624	0.211636	-0.581207	0.407001	0.0082821	-0.111295
5.1701	0.000365664	-0.0241046	0.209005	-0.578588	0.413227	0.00811329	-0.10967
5.1801	0.000356261	-0.0236545	0.206397	-0.575931	0.419363	0.00794766	-0.108064
5.1901	0.00034709	-0.023212	0.20381	-0.573236	0.425407	0.00778516	-0.106476
5.2001	0.000338146	-0.022777	0.201246	-0.570504	0.431359	0.00762573	-0.104908
5.2101	0.000329424	-0.0223493	0.198705	-0.567737	0.437217	0.00746933	-0.103358
5.2201	0.000320918	-0.0219289	0.196185	-0.564935	0.442982	0.0073159	-0.101827
5.2301	0.000312623	-0.0215156	0.193689	-0.562099	0.448653	0.00716539	-0.100315
5.2401	0.000304535	-0.0211093	0.191214	-0.559231	0.454228	0.00701775	-0.09882
5.2501	0.000296649	-0.02071	0.188762	-0.55633	0.459709	0.00687293	-0.0973436
5.2601	0.000288959	-0.0203175	0.186332	-0.5534	0.465093	0.00673088	-0.0958852
5.2701	0.000281461	-0.0199318	0.183925	-0.550439	0.470381	0.00659156	-0.0944446
5.2801	0.00027415	-0.0195527	0.18154	-0.547449	0.475572	0.00645492	-0.0930217
5.2901	0.000267022	-0.0191801	0.179177	-0.544431	0.480666	0.0063209	-0.0916163
5.3001	0.000260073	-0.018814	0.176836	-0.541386	0.485662	0.00618947	-0.0902284
5.3101	0.000253298	-0.0184542	0.174518	-0.538315	0.490561	0.00606059	-0.0888578
5.3201	0.000246693	-0.0181007	0.172221	-0.535219	0.495361	0.00593419	-0.0875043
5.3301	0.000240253	-0.0177533	0.169947	-0.532099	0.500062	0.00581025	-0.0861679
5.3401	0.000233976	-0.017412	0.167695	-0.528954	0.504666	0.00568872	-0.0848483
5.3501	0.000227857	-0.0170766	0.165464	-0.525788	0.50917	0.00556955	-0.0835454
5.3601	0.000221892	-0.0167471	0.163256	-0.5226	0.513575	0.00545271	-0.0822591
5.3701	0.000216078	-0.0164235	0.16107	-0.51939	0.517881	0.00533815	-0.0809893
5.3801	0.00021041	-0.0161055	0.158905	-0.516161	0.522087	0.00522583	-0.0797357
5.3901	0.000204886	-0.0157931	0.156762	-0.512913	0.526195	0.00511571	-0.0784984
5.4001	0.000199502	-0.0154863	0.154641	-0.509647	0.530203	0.00500776	-0.077277
5.4101	0.000194254	-0.0151848	0.152541	-0.506363	0.534111	0.00490193	-0.0760715
5.4201	0.000189139	-0.0148888	0.150463	-0.503062	0.53792	0.00479819	-0.0748818
5.4301	0.000184155	-0.014598	0.148406	-0.499746	0.54163	0.00469649	-0.0737076
5.4401	0.000179297	-0.0143124	0.14637	-0.496415	0.545241	0.00459681	-0.0725489
5.4501	0.000174562	-0.0140319	0.144356	-0.493069	0.548752	0.0044991	-0.0714056
5.4601	0.000169949	-0.0137565	0.142363	-0.489711	0.552165	0.00440333	-0.0702773
5.4701	0.000165453	-0.013486	0.140391	-0.486339	0.555478	0.00430947	-0.0691641
5.4801	0.000161071	-0.0132203	0.13844	-0.482956	0.558693	0.00421748	-0.0680658
5.4901	0.000156802	-0.0129595	0.136509	-0.479562	0.561809	0.00412732	-0.0669822
5.5001	0.000152642	-0.0127034	0.1346	-0.476157	0.564828	0.00403897	-0.0659132
5.5101	0.000148588	-0.0124519	0.132711	-0.472743	0.567748	0.00395238	-0.0648587
5.5201	0.000144639	-0.012205	0.130843	-0.46932	0.570571	0.00386753	-0.0638184
5.5301	0.000140791	-0.0119625	0.128995	-0.465888	0.573296	0.00378439	-0.0627924
5.5401	0.000137042	-0.0117245	0.127168	-0.46245	0.575924	0.00370292	-0.0617804
5.5501	0.000133389	-0.0114909	0.125361	-0.459005	0.578456	0.00362309	-0.0607822
5.5601	0.00012983	-0.0112615	0.123574	-0.455553	0.580892	0.00354487	-0.0597979
5.5701	0.000126363	-0.0110363	0.121807	-0.452097	0.583231	0.00346824	-0.0588271
5.5801	0.000122985	-0.0108153	0.12006	-0.448635	0.585476	0.00339316	-0.0578698
5.5901	0.000119695	-0.0105984	0.118333	-0.44517	0.587625	0.0033196	-0.0569258
5.6001	0.00011649	-0.0103854	0.116625	-0.441702	0.58968	0.00324754	-0.055995
5.6101	0.000113367	-0.0101764	0.114937	-0.43823	0.591641	0.00317694	-0.0550773
5.6201	0.000110326	-0.00997129	0.113269	-0.434757	0.593509	0.00310779	-0.0541725
5.6301	0.000107363	-0.00976997	0.11162	-0.431282	0.595283	0.00304005	-0.0532804
5.6401	0.000104478	-0.0095724	0.109989	-0.427807	0.596966	0.00297369	-0.0524011
5.6501	0.000101667	-0.00937852	0.108378	-0.424331	0.598556	0.0029087	-0.0515342
5.6601	0.0000989295	-0.00918826	0.106786	-0.420856	0.600056	0.00284503	-0.0506796
5.6701	0.0000962633	-0.00900157	0.105213	-0.417382	0.601464	0.00278268	-0.0498374
5.6801	0.0000936665	-0.00881837	0.103658	-0.413909	0.602783	0.00272162	-0.0490072
5.6901	0.0000911375	-0.00863863	0.102122	-0.410439	0.604013	0.00266181	-0.048189
5.7001	0.0000886746	-0.00846227	0.100605	-0.406971	0.605154	0.00260324	-0.0473826
5.7101	0.0000862761	-0.00828924	0.0991054	-0.403506	0.606207	0.00254588	-0.0465879
5.7201	0.0000839403	-0.00811948	0.0976242	-0.400045	0.607173	0.00248971	-0.0458048
5.7301	0.0000816657	-0.00795294	0.096161	-0.396589	0.608052	0.0024347	-0.0450331
5.7401	0.0000794508	-0.00778956	0.0947157	-0.393137	0.608846	0.00238084	-0.0442727
5.7501	0.000077294	-0.00762929	0.0932881	-0.389691	0.609554	0.0023281	-0.0435235
5.7601	0.0000751939	-0.00747208	0.0918781	-0.38625	0.610178	0.00227647	-0.0427854
5.7701	0.000073149	-0.00731787	0.0904856	-0.382816	0.610719	0.00222591	-0.0420581
5.7801	0.000071158	-0.00716661	0.0891104	-0.379389	0.611177	0.0021764	-0.0413417
5.7901	0.0000692194	-0.00701825	0.0877524	-0.375969	0.611553	0.00212794	-0.0406359
5.8001	0.000067332	-0.00687274	0.0864114	-0.372556	0.611848	0.00208049	-0.0399407
5.8101	0.0000654944	-0.00673003	0.0850874	-0.369152	0.612062	0.00203405	-0.0392559
5.8201	0.0000637054	-0.00659007	0.0837801	-0.365757	0.612197	0.00198857	-0.0385813
5.8301	0.0000619637	-0.00645282	0.0824895	-0.36237	0.612253	0.00194406	-0.037917
5.8401	0.0000602681	-0.00631822	0.0812153	-0.358993	0.612232	0.00190049	-0.0372626
5.8501	0.0000586175	-0.00618623	0.0799576	-0.355626	0.612133	0.00185784	-0.0366182
5.8601	0.0000570107	-0.0060568	0.078716	-0.35227	0.611959	0.00181609	-0.0359836
5.8701	0.0000554466	-0.0059299	0.0774904	-0.348923	0.611709	0.00177523	-0.0353587
5.8801	0.000053924	-0.00580547	0.0762808	-0.345588	0.611385	0.00173524	-0.0347433
5.8901	0.000052442	-0.00568347	0.075087	-0.342265	0.610987	0.0016961	-0.0341374
5.9001	0.0000509994	-0.00556385	0.0739088	-0.338953	0.610517	0.00165779	-0.0335408
5.9101	0.0000495953	-0.00544658	0.0727461	-0.335654	0.609975	0.0016203	-0.0329534
5.9201	0.0000482287	-0.00533162	0.0715988	-0.332367	0.609363	0.00158362	-0.0323751
5.9301	0.0000468986	-0.00521891	0.0704667	-0.329093	0.608681	0.00154771	-0.0318058
5.9401	0.000045604	-0.00510843	0.0693497	-0.325832	0.60793	0.00151258	-0.0312453
5.9501	0.0000443441	-0.00500013	0.0682475	-0.322584	0.60711	0.0014782	-0.0306936
5.9601	0.0000431179	-0.00489397	0.0671602	-0.319351	0.606224	0.00144456	-0.0301505
5.9701	0.0000419247	-0.00478991	0.0660875	-0.316132	0.605272	0.00141165	-0.029616
5.9801	0.0000407634	-0.00468792	0.0650294	-0.312927	0.604255	0.00137944	-0.0290898
5.9901	0.0000396334	-0.00458796	0.0639855	-0.309737	0.603174	0.00134793	-0.028572
6.0001	0.0000385337	-0.00448999	0.0629559	-0.306561	0.602029	0.00131711	-0.0280624
6.0101	0.0000374637	-0.00439397	0.0619404	-0.303402	0.600823	0.00128695	-0.0275608
6.0201	0.0000364224	-0.00429988	0.0609388	-0.300257	0.599555	0.00125744	-0.0270672
6.0301	0.0000354093	-0.00420766	0.0599511	-0.297129	0.598226	0.00122858	-0.0265816
6.0401	0.0000344235	-0.0041173	0.0589769	-0.294017	0.596839	0.00120034	-0.0261036
6.0501	0.0000334643	-0.00402875	0.0580163	-0.290921	0.595393	0.00117272	-0.0256334
6.0601	0.0000325311	-0.00394199	0.0570691	-0.287841	0.59389	0.0011457	-0.0251707
6.0701	0.0000316231	-0.00385697	0.0561351	-0.284778	0.59233	0.00111927	-0.0247155
6.0801	0.0000307397	-0.00377367	0.0552142	-0.281733	0.590714	0.00109342	-0.0242676
6.0901	0.0000298803	-0.00369206	0.0543063	-0.278704	0.589045	0.00106814	-0.023827
6.1001	0.0000290442	-0.0036121	0.0534112	-0.275693	0.587322	0.00104341	-0.0233936
6.1101	0.0000282308	-0.00353376	0.0525288	-0.2727	0.585546	0.00101923	-0.0229673
6.1201	0.0000274396	-0.00345701	0.051659	-0.269724	0.583718	0.000995573	-0.0225479
6.1301	0.0000266698	-0.00338183	0.0508015	-0.266766	0.581841	0.000972441	-0.0221353
6.1401	0.0000259211	-0.00330818	0.0499564	-0.263827	0.579913	0.000949819	-0.0217296
6.1501	0.0000251927	-0.00323604	0.0491234	-0.260905	0.577937	0.000927697	-0.0213305
6.1601	0.0000244843	-0.00316537	0.0483024	-0.258003	0.575913	0.000906065	-0.0209381
6.1701	0.0000237952	-0.00309616	0.0474932	-0.255118	0.573843	0.000884912	-0.0205521
6.1801	0.0000231249	-0.00302836	0.0466959	-0.252253	0.571726	0.000864229	-0.0201725
6.1901	0.000022473	-0.00296196	0.0459101	-0.249406	0.569565	0.000844005	-0.0197992
6.2001	0.0000218389	-0.00289692	0.0451358	-0.246579	0.567361	0.000824231	-0.0194322
6.2101	0.0000212222	-0.00283323	0.0443729	-0.243771	0.565113	0.000804897	-0.0190713
6.2201	0.0000206224	-0.00277086	0.0436212	-0.240982	0.562823	0.000785995	-0.0187165
6.2301	0.0000200392	-0.00270977	0.0428806	-0.238212	0.560493	0.000767515	-0.0183676
6.2401	0.0000194719	-0.00264995	0.0421509	-0.235462	0.558123	0.000749449	-0.0180245
6.2501	0.0000189202	-0.00259138	0.0414321	-0.232732	0.555713	0.000731787	-0.0176873
6.2601	0.0000183838	-0.00253402	0.040724	-0.230021	0.553265	0.000714521	-0.0173558
6.2701	0.0000178621	-0.00247786	0.0400265	-0.22733	0.550781	0.000697644	-0.0170299
6.2801	0.0000173548	-0.00242287	0.0393394	-0.224659	0.54826	0.000681145	-0.0167096
6.2901	0.0000168616	-0.00236903	0.0386626	-0.222008	0.545703	0.000665019	-0.0163947
6.3001	0.0000163819	-0.00231631	0.0379961	-0.219377	0.543112	0.000649256	-0.0160851
6.3101	0.0000159155	-0.0022647	0.0373396	-0.216766	0.540488	0.000633849	-0.0157809
6.3201	0.0000154621	-0.00221418	0.0366932	-0.214175	0.537831	0.00061879	-0.0154819
6.3301	0.0000150212	-0.00216472	0.0360565	-0.211605	0.535143	0.000604072	-0.0151881
6.3401	0.0000145925	-0.0021163	0.0354296	-0.209055	0.532424	0.000589688	-0.0148993
6.3501	0.0000141757	-0.0020689	0.0348122	-0.206525	0.529675	0.000575631	-0.0146155
6.3601	0.0000137705	-0.0020225	0.0342044	-0.204015	0.526897	0.000561893	-0.0143366
6.3701	0.0000133766	-0.00197708	0.0336059	-0.201526	0.524091	0.000548467	-0.0140626
6.3801	0.0000129937	-0.00193263	0.0330166	-0.199057	0.521257	0.000535348	-0.0137933
6.3901	0.0000126214	-0.00188912	0.0324365	-0.196609	0.518398	0.000522528	-0.0135288
6.4001	0.0000122594	-0.00184654	0.0318654	-0.194181	0.515513	0.000510001	-0.0132688
6.4101	0.0000119076	-0.00180486	0.0313032	-0.191774	0.512603	0.00049776	-0.0130134
6.4201	0.0000115656	-0.00176407	0.0307497	-0.189387	0.509669	0.0004858	-0.0127625
6.4301	0.0000112332	-0.00172415	0.030205	-0.18702	0.506713	0.000474114	-0.012516
6.4401	0.0000109101	-0.00168509	0.0296688	-0.184675	0.503734	0.000462697	-0.0122739
6.4501	0.000010596	-0.00164686	0.029141	-0.182349	0.500734	0.000451542	-0.012036
6.4601	0.0000102907	-0.00160945	0.0286216	-0.180045	0.497714	0.000440644	-0.0118024
6.4701	9.99399e-6	-0.00157285	0.0281105	-0.17776	0.494674	0.000429997	-0.0115729
6.4801	9.7056e-6	-0.00153703	0.0276074	-0.175496	0.491616	0.000419596	-0.0113474
6.4901	9.42531e-6	-0.00150199	0.0271124	-0.173253	0.488539	0.000409436	-0.011126
6.5001	9.1529e-6	-0.0014677	0.0266252	-0.17103	0.485445	0.00039951	-0.0109086
6.5101	8.88816e-6	-0.00143415	0.0261459	-0.168828	0.482334	0.000389815	-0.010695
6.5201	8.63087e-6	-0.00140133	0.0256743	-0.166645	0.479208	0.000380344	-0.0104853
6.5301	8.38084e-6	-0.00136922	0.0252103	-0.164484	0.476067	0.000371094	-0.0102794
6.5401	8.13787e-6	-0.0013378	0.0247537	-0.162342	0.472912	0.000362058	-0.0100771
6.5501	7.90175e-6	-0.00130707	0.0243046	-0.160221	0.469743	0.000353233	-0.00987852
6.5601	7.67231e-6	-0.00127701	0.0238627	-0.15812	0.466562	0.000344614	-0.00968353
6.5701	7.44936e-6	-0.0012476	0.0234281	-0.156039	0.463369	0.000336196	-0.00949207
6.5801	7.23272e-6	-0.00121884	0.0230005	-0.153979	0.460164	0.000327975	-0.00930409
6.5901	7.02222e-6	-0.0011907	0.0225799	-0.151938	0.456949	0.000319946	-0.00911953
6.6001	6.81769e-6	-0.00116319	0.0221663	-0.149918	0.453724	0.000312105	-0.00893834
6.6101	6.61896e-6	-0.00113627	0.0217594	-0.147917	0.45049	0.000304448	-0.00876046
6.6201	6.42587e-6	-0.00110994	0.0213592	-0.145937	0.447248	0.000296971	-0.00858584
6.6301	6.23828e-6	-0.0010842	0.0209657	-0.143976	0.443998	0.00028967	-0.00841443
6.6401	6.05602e-6	-0.00105902	0.0205787	-0.142035	0.440741	0.000282541	-0.00824616
6.6501	5.87896e-6	-0.00103439	0.0201981	-0.140114	0.437477	0.00027558	-0.008081
6.6601	5.70694e-6	-0.00101031	0.0198238	-0.138212	0.434208	0.000268783	-0.00791889
6.6701	5.53982e-6	-0.000986764	0.0194558	-0.13633	0.430933	0.000262146	-0.00775978
6.6801	5.37748e-6	-0.000963737	0.019094	-0.134467	0.427654	0.000255667	-0.00760362
6.6901	5.21977e-6	-0.000941221	0.0187382	-0.132624	0.424372	0.000249341	-0.00745036
6.7001	5.06657e-6	-0.000919204	0.0183884	-0.1308	0.421086	0.000243166	-0.00729996
6.7101	4.91776e-6	-0.000897677	0.0180445	-0.128995	0.417797	0.000237136	-0.00715236
6.7201	4.77321e-6	-0.000876629	0.0177065	-0.12721	0.414506	0.000231251	-0.00700751
6.7301	4.6328e-6	-0.000856051	0.0173741	-0.125443	0.411214	0.000225505	-0.00686538
6.7401	4.49642e-6	-0.000835932	0.0170474	-0.123696	0.407921	0.000219896	-0.00672592
6.7501	4.36396e-6	-0.000816262	0.0167263	-0.121967	0.404628	0.000214421	-0.00658908
6.7601	4.2353e-6	-0.000797033	0.0164106	-0.120257	0.401335	0.000209077	-0.00645481
6.7701	4.11034e-6	-0.000778235	0.0161004	-0.118566	0.398042	0.00020386	-0.00632308
6.7801	3.98898e-6	-0.000759859	0.0157954	-0.116894	0.394751	0.000198769	-0.00619384
6.7901	3.87111e-6	-0.000741896	0.0154957	-0.115239	0.391462	0.000193799	-0.00606704
6.8001	3.75664e-6	-0.000724337	0.0152012	-0.113604	0.388176	0.000188949	-0.00594265
6.8101	3.64547e-6	-0.000707174	0.0149117	-0.111986	0.384892	0.000184215	-0.00582063
6.8201	3.53752e-6	-0.000690398	0.0146273	-0.110387	0.381612	0.000179595	-0.00570093
6.8301	3.43268e-6	-0.000674002	0.0143478	-0.108806	0.378336	0.000175087	-0.00558352
6.8401	3.33087e-6	-0.000657976	0.0140731	-0.107242	0.375064	0.000170687	-0.00546835
6.8501	3.23201e-6	-0.000642313	0.0138033	-0.105697	0.371797	0.000166393	-0.00535539
6.8601	3.13601e-6	-0.000627006	0.0135381	-0.104169	0.368535	0.000162203	-0.00524459
6.8701	3.0428e-6	-0.000612047	0.0132776	-0.102659	0.365279	0.000158114	-0.00513592
6.8801	2.95229e-6	-0.000597427	0.0130217	-0.101166	0.36203	0.000154125	-0.00502935
6.8901	2.86441e-6	-0.000583141	0.0127702	-0.0996911	0.358787	0.000150232	-0.00492484
6.9001	2.77908e-6	-0.000569181	0.0125232	-0.0982331	0.355552	0.000146434	-0.00482234
6.9101	2.69623e-6	-0.000555539	0.0122806	-0.0967923	0.352324	0.000142727	-0.00472183
6.9201	2.6158e-6	-0.000542209	0.0120422	-0.0953685	0.349103	0.000139112	-0.00462327
6.9301	2.5377e-6	-0.000529185	0.0118081	-0.0939616	0.345892	0.000135584	-0.00452662
6.9401	2.46189e-6	-0.000516459	0.0115782	-0.0925715	0.342689	0.000132142	-0.00443186
6.9501	2.38828e-6	-0.000504025	0.0113523	-0.0911981	0.339495	0.000128784	-0.00433895
6.9601	2.31682e-6	-0.000491877	0.0111305	-0.0898413	0.336311	0.000125508	-0.00424785
6.9701	2.24745e-6	-0.000480008	0.0109126	-0.0885008	0.333137	0.000122313	-0.00415853
6.9801	2.18011e-6	-0.000468413	0.0106987	-0.0871767	0.329974	0.000119196	-0.00407097
6.9901	2.11474e-6	-0.000457086	0.0104885	-0.0858688	0.32682	0.000116155	-0.00398512
7.0001	2.05129e-6	-0.00044602	0.0102822	-0.0845769	0.323678	0.000113188	-0.00390097
7.0101	1.98969e-6	-0.00043521	0.0100796	-0.083301	0.320548	0.000110295	-0.00381847
7.0201	1.9299e-6	-0.000424651	0.00988068	-0.0820408	0.317429	0.000107473	-0.0037376
7.0301	1.87187e-6	-0.000414336	0.00968534	-0.0807964	0.314322	0.00010472	-0.00365834
7.0401	1.81554e-6	-0.000404261	0.00949356	-0.0795675	0.311227	0.000102036	-0.00358064
7.0501	1.76086e-6	-0.00039442	0.00930526	-0.078354	0.308145	0.000099417	-0.00350449
7.0601	1.7078e-6	-0.000384808	0.0091204	-0.0771558	0.305076	0.0000968632	-0.00342985
7.0701	1.6563e-6	-0.000375421	0.00893891	-0.0759728	0.30202	0.0000943726	-0.00335669
7.0801	1.60631e-6	-0.000366252	0.00876075	-0.0748049	0.298978	0.0000919437	-0.003285
7.0901	1.5578e-6	-0.000357297	0.00858586	-0.0736518	0.295949	0.0000895749	-0.00321474
7.1001	1.51072e-6	-0.000348552	0.00841418	-0.0725136	0.292935	0.000087265	-0.00314589
7.1101	1.46503e-6	-0.000340012	0.00824567	-0.07139	0.289934	0.0000850125	-0.00307841
7.1201	1.42069e-6	-0.000331672	0.00808026	-0.0702809	0.286949	0.0000828159	-0.00301229
7.1301	1.37767e-6	-0.000323528	0.00791792	-0.0691862	0.283978	0.0000806741	-0.00294751
7.1401	1.33591e-6	-0.000315575	0.00775858	-0.0681059	0.281022	0.0000785857	-0.00288402
7.1501	1.2954e-6	-0.000307809	0.00760221	-0.0670396	0.278082	0.0000765494	-0.00282182
7.1601	1.25608e-6	-0.000300227	0.00744874	-0.0659874	0.275157	0.0000745639	-0.00276088
7.1701	1.21793e-6	-0.000292823	0.00729813	-0.064949	0.272247	0.0000726281	-0.00270117
7.1801	1.18091e-6	-0.000285595	0.00715034	-0.0639244	0.269354	0.0000707407	-0.00264268
7.1901	1.145e-6	-0.000278537	0.00700531	-0.0629134	0.266477	0.0000689007	-0.00258537
7.2001	1.11015e-6	-0.000271646	0.00686301	-0.0619159	0.263616	0.0000671068	-0.00252923
7.2101	1.07634e-6	-0.000264919	0.00672337	-0.0609318	0.260772	0.0000653579	-0.00247423
7.2201	1.04353e-6	-0.000258351	0.00658637	-0.0599609	0.257944	0.000063653	-0.00242036
7.2301	1.01171e-6	-0.00025194	0.00645195	-0.0590032	0.255133	0.000061991	-0.00236759
7.2401	9.80829e-7	-0.000245681	0.00632007	-0.0580584	0.252339	0.0000603709	-0.00231589
7.2501	9.50872e-7	-0.000239571	0.00619069	-0.0571264	0.249562	0.0000587917	-0.00226526
7.2601	9.21811e-7	-0.000233606	0.00606376	-0.0562072	0.246803	0.0000572523	-0.00221567
7.2701	8.93618e-7	-0.000227785	0.00593925	-0.0553006	0.244061	0.0000557518	-0.00216711
7.2801	8.66269e-7	-0.000222102	0.0058171	-0.0544065	0.241337	0.0000542893	-0.00211954
7.2901	8.39738e-7	-0.000216555	0.00569729	-0.0535247	0.23863	0.0000528638	-0.00207295
7.3001	8.14003e-7	-0.000211142	0.00557977	-0.0526551	0.235942	0.0000514744	-0.00202733
7.3101	7.89038e-7	-0.000205858	0.00546449	-0.0517976	0.233271	0.0000501203	-0.00198266
7.3201	7.64823e-7	-0.000200701	0.00535143	-0.0509521	0.230619	0.0000488006	-0.00193891
7.3301	7.41335e-7	-0.000195668	0.00524055	-0.0501184	0.227985	0.0000475145	-0.00189607
7.3401	7.18552e-7	-0.000190756	0.00513179	-0.0492964	0.225369	0.000046261	-0.00185412
7.3501	6.96455e-7	-0.000185963	0.00502514	-0.048486	0.222771	0.0000450396	-0.00181304
7.3601	6.75022e-7	-0.000181285	0.00492055	-0.0476871	0.220192	0.0000438493	-0.00177283
7.3701	6.54235e-7	-0.000176721	0.00481798	-0.0468996	0.217632	0.0000426893	-0.00173345
7.3801	6.34074e-7	-0.000172266	0.0047174	-0.0461232	0.215091	0.0000415591	-0.0016949
7.3901	6.14522e-7	-0.00016792	0.00461878	-0.0453579	0.212568	0.0000404577	-0.00165716
7.4001	5.95559e-7	-0.000163679	0.00452207	-0.0446037	0.210064	0.0000393845	-0.00162021
7.4101	5.77169e-7	-0.000159541	0.00442725	-0.0438602	0.207579	0.0000383389	-0.00158404
7.4201	5.59334e-7	-0.000155503	0.00433429	-0.0431275	0.205113	0.0000373201	-0.00154863
7.4301	5.4204e-7	-0.000151564	0.00424314	-0.0424055	0.202666	0.0000363275	-0.00151396
7.4401	5.25268e-7	-0.00014772	0.00415378	-0.0416939	0.200238	0.0000353604	-0.00148003
7.4501	5.09005e-7	-0.000143971	0.00406618	-0.0409927	0.197829	0.0000344181	-0.00144682
7.4601	4.93234e-7	-0.000140312	0.0039803	-0.0403017	0.195439	0.0000335002	-0.00141431
7.4701	4.77942e-7	-0.000136744	0.00389611	-0.0396209	0.193069	0.0000326059	-0.0013825
7.4801	4.63114e-7	-0.000133262	0.00381359	-0.0389501	0.190718	0.0000317348	-0.00135135
7.4901	4.48736e-7	-0.000129866	0.0037327	-0.0382892	0.188386	0.0000308861	-0.00132088
7.5001	4.34796e-7	-0.000126553	0.00365341	-0.0376381	0.186073	0.0000300594	-0.00129105
7.5101	4.21279e-7	-0.000123321	0.00357569	-0.0369966	0.18378	0.0000292541	-0.00126186
7.5201	4.08174e-7	-0.000120169	0.00349952	-0.0363648	0.181506	0.0000284696	-0.00123329
7.5301	3.95468e-7	-0.000117094	0.00342487	-0.0357424	0.179251	0.0000277056	-0.00120533
7.5401	3.83149e-7	-0.000114095	0.00335171	-0.0351293	0.177016	0.0000269613	-0.00117798
7.5501	3.71206e-7	-0.00011117	0.00328	-0.0345254	0.1748	0.0000262365	-0.00115121
7.5601	3.59628e-7	-0.000108317	0.00320974	-0.0339306	0.172603	0.0000255304	-0.00112502
7.5701	3.48404e-7	-0.000105534	0.00314088	-0.0333449	0.170426	0.0000248428	-0.00109939
7.5801	3.37522e-7	-0.000102821	0.00307341	-0.032768	0.168268	0.0000241731	-0.00107432
7.5901	3.26974e-7	-0.000100174	0.00300729	-0.0321999	0.166129	0.0000235209	-0.00104978
7.6001	3.16748e-7	-0.0000975937	0.00294251	-0.0316405	0.16401	0.0000228857	-0.00102578
7.6101	3.06836e-7	-0.0000950769	0.00287903	-0.0310897	0.16191	0.0000222671	-0.0010023
7.6201	2.97227e-7	-0.0000926227	0.00281684	-0.0305473	0.159829	0.0000216647	-0.000979327
7.6301	2.87914e-7	-0.0000902295	0.00275591	-0.0300133	0.157767	0.0000210781	-0.000956853
7.6401	2.78886e-7	-0.0000878959	0.00269621	-0.0294875	0.155724	0.0000205069	-0.000934869
7.6501	2.70135e-7	-0.0000856204	0.00263773	-0.0289699	0.153701	0.0000199507	-0.000913363
7.6601	2.61654e-7	-0.0000834017	0.00258043	-0.0284603	0.151697	0.0000194091	-0.000892327
7.6701	2.53433e-7	-0.0000812384	0.00252431	-0.0279586	0.149712	0.0000188817	-0.000871751
7.6801	2.45466e-7	-0.0000791293	0.00246933	-0.0274648	0.147745	0.0000183682	-0.000851625
7.6901	2.37744e-7	-0.0000770729	0.00241548	-0.0269787	0.145798	0.0000178683	-0.00083194
7.7001	2.3026e-7	-0.000075068	0.00236273	-0.0265003	0.14387	0.0000173815	-0.000812687
7.7101	2.23007e-7	-0.0000731135	0.00231106	-0.0260294	0.14196	0.0000169076	-0.000793857
7.7201	2.15978e-7	-0.000071208	0.00226045	-0.0255659	0.14007	0.0000164462	-0.000775441
7.7301	2.09166e-7	-0.0000693504	0.00221089	-0.0251098	0.138198	0.000015997	-0.000757432
7.7401	2.02564e-7	-0.0000675395	0.00216235	-0.0246609	0.136345	0.0000155597	-0.000739819
7.7501	1.96167e-7	-0.0000657743	0.00211481	-0.0242192	0.13451	0.000015134	-0.000722596
7.7601	1.89968e-7	-0.0000640536	0.00206825	-0.0237845	0.132694	0.0000147196	-0.000705754
7.7701	1.8396e-7	-0.0000623763	0.00202266	-0.0233568	0.130896	0.0000143162	-0.000689285
7.7801	1.78139e-7	-0.0000607414	0.00197801	-0.0229359	0.129117	0.0000139235	-0.000673181
7.7901	1.72499e-7	-0.0000591479	0.00193429	-0.0225219	0.127357	0.0000135412	-0.000657436
7.8001	1.67034e-7	-0.0000575947	0.00189149	-0.0221145	0.125614	0.0000131692	-0.00064204
7.8101	1.61738e-7	-0.0000560809	0.00184957	-0.0217137	0.12389	0.000012807	-0.000626988
7.8201	1.56607e-7	-0.0000546055	0.00180853	-0.0213194	0.122184	0.0000124545	-0.000612271
7.8301	1.51636e-7	-0.0000531676	0.00176835	-0.0209315	0.120495	0.0000121115	-0.000597883
7.8401	1.46819e-7	-0.0000517662	0.00172901	-0.0205499	0.118825	0.0000117776	-0.000583817
7.8501	1.42153e-7	-0.0000504005	0.00169049	-0.0201746	0.117173	0.0000114526	-0.000570066
7.8601	1.37632e-7	-0.0000490696	0.00165279	-0.0198054	0.115538	0.0000111363	-0.000556623
7.8701	1.33251e-7	-0.0000477727	0.00161588	-0.0194423	0.113921	0.0000108285	-0.000543482
7.8801	1.29008e-7	-0.0000465088	0.00157974	-0.0190852	0.112322	0.000010529	-0.000530637
7.8901	1.24897e-7	-0.0000452773	0.00154437	-0.018734	0.11074	0.0000102375	-0.000518081
7.9001	1.20915e-7	-0.0000440773	0.00150974	-0.0183886	0.109176	9.95379e-6	-0.000505808
7.9101	1.17057e-7	-0.000042908	0.00147585	-0.0180489	0.107629	9.67775e-6	-0.000493812
7.9201	1.1332e-7	-0.0000417687	0.00144268	-0.0177149	0.106099	9.40914e-6	-0.000482087
7.9301	1.09699e-7	-0.0000406586	0.00141021	-0.0173864	0.104586	9.14777e-6	-0.000470628
7.9401	1.06193e-7	-0.0000395771	0.00137843	-0.0170635	0.10309	8.89345e-6	-0.000459428
7.9501	1.02796e-7	-0.0000385233	0.00134733	-0.0167459	0.101611	8.646e-6	-0.000448483
7.9601	9.95058e-8	-0.0000374967	0.00131689	-0.0164337	0.100149	8.40523e-6	-0.000437786
7.9701	9.6319e-8	-0.0000364965	0.00128711	-0.0161267	0.0987034	8.17097e-6	-0.000427332
7.9801	9.32323e-8	-0.0000355221	0.00125796	-0.015825	0.0972746	7.94305e-6	-0.000417117
7.9901	9.02426e-8	-0.0000345729	0.00122943	-0.0155283	0.0958622	7.72131e-6	-0.000407135
8.0001	8.7347e-8	-0.0000336482	0.00120152	-0.0152367	0.0944662	7.50558e-6	-0.000397381
8.0101	8.45425e-8	-0.0000327475	0.0011742	-0.01495	0.0930864	7.29571e-6	-0.000387849
8.0201	8.18264e-8	-0.00003187	0.00114747	-0.0146682	0.0917228	7.09154e-6	-0.000378536
8.0301	7.9196e-8	-0.0000310153	0.00112132	-0.0143912	0.0903752	6.89292e-6	-0.000369437
8.0401	7.66485e-8	-0.0000301828	0.00109574	-0.014119	0.0890436	6.6997e-6	-0.000360546
8.0501	7.41814e-8	-0.0000293719	0.0010707	-0.0138514	0.0877278	6.51175e-6	-0.00035186
8.0601	7.17922e-8	-0.0000285821	0.00104621	-0.0135884	0.0864276	6.32892e-6	-0.000343374
8.0701	6.94786e-8	-0.0000278128	0.00102225	-0.01333	0.0851431	6.15108e-6	-0.000335083
8.0801	6.72381e-8	-0.0000270636	0.000998809	-0.013076	0.083874	5.9781e-6	-0.000326983
8.0901	6.50686e-8	-0.0000263339	0.000975877	-0.0128265	0.0826203	5.80984e-6	-0.000319071
8.1001	6.29677e-8	-0.0000256232	0.000953444	-0.0125812	0.0813818	5.64619e-6	-0.000311342
8.1101	6.09334e-8	-0.0000249312	0.000931501	-0.0123403	0.0801584	5.48702e-6	-0.000303791
8.1201	5.89637e-8	-0.0000242572	0.000910036	-0.0121035	0.0789501	5.33222e-6	-0.000296416
8.1301	5.70564e-8	-0.0000236008	0.00088904	-0.0118709	0.0777566	5.18165e-6	-0.000289212
8.1401	5.52097e-8	-0.0000229617	0.000868504	-0.0116423	0.0765779	5.03523e-6	-0.000282175
8.1501	5.34217e-8	-0.0000223393	0.000848418	-0.0114178	0.0754138	4.89282e-6	-0.000275302
8.1601	5.16905e-8	-0.0000217333	0.000828773	-0.0111972	0.0742642	4.75434e-6	-0.00026859
8.1701	5.00144e-8	-0.0000211431	0.00080956	-0.0109804	0.0731291	4.61966e-6	-0.000262033
8.1801	4.83916e-8	-0.0000205685	0.000790769	-0.0107676	0.0720082	4.48869e-6	-0.00025563
8.1901	4.68206e-8	-0.0000200091	0.000772393	-0.0105584	0.0709015	4.36134e-6	-0.000249377
8.2001	4.52996e-8	-0.0000194643	0.000754422	-0.010353	0.0698088	4.2375e-6	-0.00024327
8.2101	4.38271e-8	-0.000018934	0.000736848	-0.0101513	0.0687301	4.11708e-6	-0.000237307
8.2201	4.24017e-8	-0.0000184176	0.000719663	-0.00995313	0.0676651	3.99999e-6	-0.000231483
8.2301	4.10217e-8	-0.0000179149	0.000702859	-0.0097585	0.0666138	3.88614e-6	-0.000225796
8.2401	3.96859e-8	-0.0000174255	0.000686428	-0.00956736	0.0655761	3.77545e-6	-0.000220243
8.2501	3.83928e-8	-0.000016949	0.000670362	-0.00937965	0.0645518	3.66782e-6	-0.00021482
8.2601	3.7141e-8	-0.0000164852	0.000654654	-0.00919531	0.0635409	3.56318e-6	-0.000209526
8.2701	3.59294e-8	-0.0000160337	0.000639295	-0.00901428	0.0625431	3.46144e-6	-0.000204357
8.2801	3.47565e-8	-0.0000155942	0.000624279	-0.00883652	0.0615584	3.36253e-6	-0.000199309
8.2901	3.36213e-8	-0.0000151663	0.000609599	-0.00866198	0.0605866	3.26637e-6	-0.000194382
8.3001	3.25224e-8	-0.0000147498	0.000595247	-0.00849059	0.0596277	3.17288e-6	-0.000189571
8.3101	3.14589e-8	-0.0000143445	0.000581216	-0.00832232	0.0586814	3.082e-6	-0.000184874
8.3201	3.04295e-8	-0.0000139499	0.0005675	-0.0081571	0.0577478	2.99366e-6	-0.000180288
8.3301	2.94332e-8	-0.0000135658	0.000554092	-0.0079949	0.0568266	2.90778e-6	-0.000175812
8.3401	2.84689e-8	-0.000013192	0.000540986	-0.00783566	0.0559177	2.8243e-6	-0.000171442
8.3501	2.75357e-8	-0.0000128282	0.000528174	-0.00767933	0.0550211	2.74315e-6	-0.000167177
8.3601	2.66325e-8	-0.0000124741	0.000515652	-0.00752586	0.0541365	2.66427e-6	-0.000163013
8.3701	2.57584e-8	-0.0000121295	0.000503412	-0.00737522	0.0532639	2.5876e-6	-0.000158949
8.3801	2.49126e-8	-0.0000117942	0.000491449	-0.00722734	0.0524032	2.51308e-6	-0.000154981
8.3901	2.4094e-8	-0.0000114678	0.000479756	-0.00708219	0.0515542	2.44065e-6	-0.000151109
8.4001	2.33018e-8	-0.0000111502	0.000468329	-0.00693973	0.0507169	2.37025e-6	-0.00014733
8.4101	2.25352e-8	-0.0000108411	0.000457161	-0.0067999	0.049891	2.30183e-6	-0.000143641
8.4201	2.17934e-8	-0.0000105404	0.000446247	-0.00666266	0.0490765	2.23534e-6	-0.000140041
8.4301	2.10756e-8	-0.0000102477	0.000435581	-0.00652797	0.0482732	2.17071e-6	-0.000136528
8.4401	2.0381e-8	-9.96295e-6	0.000425157	-0.00639579	0.0474811	2.1079e-6	-0.000133099
8.4501	1.97089e-8	-9.68586e-6	0.000414972	-0.00626607	0.0467	2.04687e-6	-0.000129753
8.4601	1.90586e-8	-9.41625e-6	0.000405019	-0.00613878	0.0459298	1.98755e-6	-0.000126487
8.4701	1.84294e-8	-9.15392e-6	0.000395294	-0.00601387	0.0451704	1.92991e-6	-0.000123301
8.4801	1.78206e-8	-8.89869e-6	0.000385791	-0.0058913	0.0444217	1.8739e-6	-0.000120191
8.4901	1.72315e-8	-8.65036e-6	0.000376507	-0.00577104	0.0436835	1.81948e-6	-0.000117157
8.5001	1.66616e-8	-8.40876e-6	0.000367435	-0.00565303	0.0429558	1.76659e-6	-0.000114196
8.5101	1.61102e-8	-8.17371e-6	0.000358571	-0.00553726	0.0422384	1.7152e-6	-0.000111307
8.5201	1.55768e-8	-7.94504e-6	0.000349912	-0.00542366	0.0415311	1.66527e-6	-0.000108489
8.5301	1.50607e-8	-7.72258e-6	0.000341452	-0.00531222	0.040834	1.61675e-6	-0.000105739
8.5401	1.45614e-8	-7.50617e-6	0.000333187	-0.00520289	0.0401469	1.56961e-6	-0.000103056
8.5501	1.40784e-8	-7.29565e-6	0.000325113	-0.00509564	0.0394696	1.52381e-6	-0.000100438
8.5601	1.36111e-8	-7.09086e-6	0.000317226	-0.00499042	0.038802	1.47932e-6	-0.0000978839
8.5701	1.31591e-8	-6.89166e-6	0.000309521	-0.00488722	0.0381441	1.43609e-6	-0.0000953924
8.5801	1.27218e-8	-6.69789e-6	0.000301994	-0.00478598	0.0374958	1.39409e-6	-0.0000929618
8.5901	1.22988e-8	-6.5094e-6	0.000294643	-0.00468667	0.0368568	1.35328e-6	-0.0000905908
8.6001	1.18896e-8	-6.32607e-6	0.000287462	-0.00458927	0.0362272	1.31365e-6	-0.0000882778
8.6101	1.14938e-8	-6.14776e-6	0.000280448	-0.00449374	0.0356067	1.27514e-6	-0.0000860215
8.6201	1.1111e-8	-5.97432e-6	0.000273597	-0.00440004	0.0349954	1.23773e-6	-0.0000838206
8.6301	1.07407e-8	-5.80564e-6	0.000266906	-0.00430815	0.034393	1.20139e-6	-0.0000816738
8.6401	1.03825e-8	-5.64158e-6	0.000260371	-0.00421802	0.0337995	1.1661e-6	-0.0000795799
8.6501	1.00361e-8	-5.48203e-6	0.000253989	-0.00412964	0.0332147	1.13181e-6	-0.0000775375
8.6601	9.70105e-9	-5.32686e-6	0.000247756	-0.00404297	0.0326386	1.09851e-6	-0.0000755455
8.6701	9.37699e-9	-5.17595e-6	0.000241669	-0.00395797	0.0320711	1.06616e-6	-0.0000736026
8.6801	9.06356e-9	-5.0292e-6	0.000235724	-0.00387463	0.031512	1.03474e-6	-0.0000717078
8.6901	8.76044e-9	-4.88648e-6	0.000229919	-0.0037929	0.0309612	1.00422e-6	-0.0000698598
8.7001	8.46728e-9	-4.7477e-6	0.000224251	-0.00371277	0.0304187	9.74579e-7	-0.0000680575
8.7101	8.18376e-9	-4.61275e-6	0.000218716	-0.0036342	0.0298844	9.45791e-7	-0.0000662999
8.7201	7.90958e-9	-4.48152e-6	0.000213311	-0.00355716	0.029358	9.17833e-7	-0.0000645859
8.7301	7.64443e-9	-4.35392e-6	0.000208033	-0.00348163	0.0288396	8.90679e-7	-0.0000629145
8.7401	7.38801e-9	-4.22985e-6	0.00020288	-0.00340757	0.028329	8.64309e-7	-0.0000612846
8.7501	7.14005e-9	-4.10921e-6	0.000197849	-0.00333497	0.0278262	8.38699e-7	-0.0000596952
8.7601	6.90028e-9	-3.99191e-6	0.000192937	-0.0032638	0.0273309	8.13829e-7	-0.0000581454
8.7701	6.66841e-9	-3.87786e-6	0.000188141	-0.00319402	0.0268433	7.89678e-7	-0.0000566343
8.7801	6.44421e-9	-3.76697e-6	0.000183458	-0.00312562	0.026363	7.66225e-7	-0.0000551608
8.7901	6.22742e-9	-3.65917e-6	0.000178887	-0.00305857	0.0258901	7.43451e-7	-0.0000537242
8.8001	6.01779e-9	-3.55435e-6	0.000174424	-0.00299284	0.0254244	7.21336e-7	-0.0000523234
8.8101	5.8151e-9	-3.45246e-6	0.000170067	-0.00292841	0.0249659	6.99862e-7	-0.0000509577
8.8201	5.61912e-9	-3.35339e-6	0.000165814	-0.00286526	0.0245144	6.79011e-7	-0.0000496262
8.8301	5.42964e-9	-3.25709e-6	0.000161662	-0.00280336	0.0240699	6.58765e-7	-0.000048328
8.8401	5.24643e-9	-3.16347e-6	0.000157609	-0.00274269	0.0236322	6.39107e-7	-0.0000470625
8.8501	5.0693e-9	-3.07246e-6	0.000153653	-0.00268323	0.0232013	6.20021e-7	-0.0000458287
8.8601	4.89805e-9	-2.98399e-6	0.000149791	-0.00262495	0.0227771	6.01489e-7	-0.0000446258
8.8701	4.73248e-9	-2.89799e-6	0.000146022	-0.00256783	0.0223595	5.83497e-7	-0.0000434533
8.8801	4.57241e-9	-2.81439e-6	0.000142343	-0.00251185	0.0219484	5.66028e-7	-0.0000423102
8.8901	4.41766e-9	-2.73313e-6	0.000138752	-0.00245699	0.0215436	5.49069e-7	-0.000041196
8.9001	4.26806e-9	-2.65415e-6	0.000135247	-0.00240322	0.0211452	5.32604e-7	-0.0000401098
8.9101	4.12344e-9	-2.57737e-6	0.000131826	-0.00235053	0.0207531	5.1662e-7	-0.0000390511
8.9201	3.98362e-9	-2.50275e-6	0.000128487	-0.0022989	0.020367	5.01102e-7	-0.000038019
8.9301	3.84847e-9	-2.43022e-6	0.000125228	-0.00224831	0.019987	4.86038e-7	-0.0000370131
8.9401	3.71782e-9	-2.35973e-6	0.000122048	-0.00219873	0.019613	4.71414e-7	-0.0000360326
8.9501	3.59152e-9	-2.29122e-6	0.000118944	-0.00215014	0.0192449	4.57218e-7	-0.0000350769
8.9601	3.46944e-9	-2.22463e-6	0.000115915	-0.00210254	0.0188826	4.43437e-7	-0.0000341454
8.9701	3.35143e-9	-2.15991e-6	0.000112959	-0.00205589	0.018526	4.3006e-7	-0.0000332375
8.9801	3.23736e-9	-2.09702e-6	0.000110074	-0.00201019	0.018175	4.17075e-7	-0.0000323527
8.9901	3.1271e-9	-2.03589e-6	0.000107259	-0.0019654	0.0178296	4.0447e-7	-0.0000314903
9.0001	3.02053e-9	-1.97649e-6	0.000104512	-0.00192152	0.0174896	3.92235e-7	-0.0000306498
9.0101	2.91752e-9	-1.91876e-6	0.000101831	-0.00187853	0.0171551	3.8036e-7	-0.0000298306
9.0201	2.81796e-9	-1.86266e-6	0.0000992154	-0.00183641	0.0168258	3.68833e-7	-0.0000290323
9.0301	2.72173e-9	-1.80814e-6	0.0000966628	-0.00179513	0.0165018	3.57645e-7	-0.0000282543
9.0401	2.62872e-9	-1.75516e-6	0.0000941719	-0.0017547	0.0161829	3.46786e-7	-0.0000274961
9.0501	2.53882e-9	-1.70367e-6	0.0000917415	-0.00171508	0.0158692	3.36246e-7	-0.0000267572
9.0601	2.45194e-9	-1.65364e-6	0.0000893699	-0.00167627	0.0155604	3.26016e-7	-0.0000260371
9.0701	2.36797e-9	-1.60503e-6	0.0000870558	-0.00163824	0.0152565	3.16087e-7	-0.0000253353
9.0801	2.28682e-9	-1.55778e-6	0.0000847978	-0.00160099	0.0149575	3.06451e-7	-0.0000246515
9.0901	2.20839e-9	-1.51188e-6	0.0000825946	-0.00156449	0.0146632	2.97098e-7	-0.0000239851
9.1001	2.13259e-9	-1.46727e-6	0.0000804449	-0.00152874	0.0143737	2.88022e-7	-0.0000233357
9.1101	2.05934e-9	-1.42393e-6	0.0000783474	-0.0014937	0.0140887	2.79212e-7	-0.0000227029
9.1201	1.98854e-9	-1.38181e-6	0.0000763008	-0.00145939	0.0138084	2.70663e-7	-0.0000220862
9.1301	1.92013e-9	-1.34089e-6	0.000074304	-0.00142576	0.0135325	2.62366e-7	-0.0000214853
9.1401	1.85401e-9	-1.30113e-6	0.0000723556	-0.00139283	0.013261	2.54313e-7	-0.0000208997
9.1501	1.79012e-9	-1.26249e-6	0.0000704546	-0.00136056	0.0129938	2.46498e-7	-0.0000203291
9.1601	1.72838e-9	-1.22495e-6	0.0000685998	-0.00132894	0.012731	2.38914e-7	-0.0000197731
9.1701	1.66871e-9	-1.18847e-6	0.00006679	-0.00129797	0.0124723	2.31554e-7	-0.0000192313
9.1801	1.61105e-9	-1.15303e-6	0.0000650242	-0.00126763	0.0122177	2.24411e-7	-0.0000187033
9.1901	1.55533e-9	-1.11859e-6	0.0000633013	-0.0012379	0.0119672	2.17479e-7	-0.0000181888
9.2001	1.50148e-9	-1.08513e-6	0.0000616202	-0.00120878	0.0117208	2.10752e-7	-0.0000176874
9.2101	1.44945e-9	-1.05261e-6	0.0000599799	-0.00118024	0.0114782	2.04223e-7	-0.0000171989
9.2201	1.39916e-9	-1.02102e-6	0.0000583795	-0.00115229	0.0112395	1.97887e-7	-0.0000167228
9.2301	1.35057e-9	-9.90322e-7	0.0000568179	-0.0011249	0.0110046	1.91738e-7	-0.0000162588
9.2401	1.30362e-9	-9.60494e-7	0.0000552941	-0.00109806	0.0107735	1.85771e-7	-0.0000158067
9.2501	1.25824e-9	-9.31511e-7	0.0000538073	-0.00107177	0.010546	1.79979e-7	-0.0000153661
9.2601	1.2144e-9	-9.03349e-7	0.0000523564	-0.00104601	0.0103221	1.74359e-7	-0.0000149368
9.2701	1.17202e-9	-8.75983e-7	0.0000509407	-0.00102077	0.0101017	1.68904e-7	-0.0000145184
9.2801	1.13108e-9	-8.49392e-7	0.0000495592	-0.000996036	0.0098849	1.6361e-7	-0.0000141106
9.2901	1.09151e-9	-8.23552e-7	0.000048211	-0.0009718	0.00967147	1.58472e-7	-0.0000137132
9.3001	1.05327e-9	-7.98443e-7	0.0000468954	-0.000948051	0.0094614	1.53486e-7	-0.0000133259
9.3101	1.01632e-9	-7.74041e-7	0.0000456115	-0.000924778	0.00925463	1.48646e-7	-0.0000129484
9.3201	9.80607e-10	-7.50329e-7	0.0000443584	-0.00090197	0.0090511	1.43948e-7	-0.0000125804
9.3301	9.46095e-10	-7.27284e-7	0.0000431355	-0.000879618	0.00885075	1.39389e-7	-0.0000122218
9.3401	9.12742e-10	-7.04887e-7	0.0000419419	-0.000857712	0.00865353	1.34963e-7	-0.0000118723
9.3501	8.80507e-10	-6.83121e-7	0.0000407769	-0.00083624	0.00845937	1.30667e-7	-0.0000115315
9.3601	8.49353e-10	-6.61965e-7	0.0000396397	-0.000815194	0.00826822	1.26497e-7	-0.0000111993
9.3701	8.19243e-10	-6.41402e-7	0.0000385296	-0.000794565	0.00808003	1.22449e-7	-0.0000108755
9.3801	7.9014e-10	-6.21415e-7	0.0000374459	-0.000774341	0.00789473	1.18519e-7	-0.0000105598
9.3901	7.6201e-10	-6.01986e-7	0.000036388	-0.000754515	0.00771226	1.14703e-7	-0.000010252
9.4001	7.3482e-10	-5.83098e-7	0.000035355	-0.000735077	0.00753259	1.10999e-7	-9.95192e-6
9.4101	7.08536e-10	-5.64737e-7	0.0000343465	-0.000716018	0.00735564	1.07402e-7	-9.65928e-6
9.4201	6.83127e-10	-5.46885e-7	0.0000333617	-0.00069733	0.00718137	1.0391e-7	-9.37391e-6
9.4301	6.58563e-10	-5.29527e-7	0.0000323999	-0.000679002	0.00700972	1.00518e-7	-9.0956e-6
9.4401	6.34815e-10	-5.12648e-7	0.0000314607	-0.000661028	0.00684064	9.72249e-8	-8.82415e-6
9.4501	6.11853e-10	-4.96235e-7	0.0000305433	-0.000643398	0.00667407	9.40261e-8	-8.55937e-6
9.4601	5.8965e-10	-4.80272e-7	0.0000296472	-0.000626105	0.00650997	9.09191e-8	-8.30108e-6
9.4701	5.6818e-10	-4.64746e-7	0.0000287717	-0.000609139	0.00634828	8.79011e-8	-8.04909e-6
9.4801	5.47416e-10	-4.49642e-7	0.0000279164	-0.000592493	0.00618896	8.4969e-8	-7.80322e-6
9.4901	5.27334e-10	-4.3495e-7	0.0000270806	-0.00057616	0.00603194	8.21203e-8	-7.56329e-6
9.5001	5.07909e-10	-4.20654e-7	0.0000262638	-0.00056013	0.00587718	7.93522e-8	-7.32913e-6
9.5101	4.89118e-10	-4.06743e-7	0.0000254655	-0.000544397	0.00572463	7.66621e-8	-7.10058e-6
9.5201	4.70937e-10	-3.93205e-7	0.0000246851	-0.000528952	0.00557425	7.40474e-8	-6.87746e-6
9.5301	4.53345e-10	-3.80027e-7	0.0000239221	-0.000513789	0.00542597	7.15058e-8	-6.65961e-6
9.5401	4.36321e-10	-3.67199e-7	0.000023176	-0.0004989	0.00527975	6.90347e-8	-6.44688e-6
9.5501	4.19843e-10	-3.54708e-7	0.0000224464	-0.000484278	0.00513555	6.66319e-8	-6.23911e-6
9.5601	4.03892e-10	-3.42545e-7	0.0000217327	-0.000469916	0.00499331	6.4295e-8	-6.03616e-6
9.5701	3.88448e-10	-3.30697e-7	0.0000210344	-0.000455806	0.00485299	6.20219e-8	-5.83786e-6
9.5801	3.73492e-10	-3.19156e-7	0.0000203511	-0.000441941	0.00471454	5.98103e-8	-5.64408e-6
9.5901	3.59006e-10	-3.07909e-7	0.0000196824	-0.000428315	0.00457792	5.76581e-8	-5.45468e-6
9.6001	3.44973e-10	-2.96948e-7	0.0000190277	-0.000414921	0.00444307	5.55633e-8	-5.26951e-6
9.6101	3.31374e-10	-2.86263e-7	0.0000183867	-0.000401752	0.00430995	5.35239e-8	-5.08844e-6
9.6201	3.18194e-10	-2.75844e-7	0.0000177589	-0.000388802	0.00417852	5.15379e-8	-4.91134e-6
9.6301	3.05416e-10	-2.65681e-7	0.0000171438	-0.000376064	0.00404872	4.96034e-8	-4.73807e-6
9.6401	2.93024e-10	-2.55767e-7	0.0000165411	-0.000363532	0.00392052	4.77186e-8	-4.5685e-6
9.6501	2.81004e-10	-2.46091e-7	0.0000159503	-0.000351198	0.00379387	4.58815e-8	-4.40251e-6
9.6601	2.69339e-10	-2.36645e-7	0.0000153711	-0.000339058	0.00366872	4.40905e-8	-4.23997e-6
9.6701	2.58017e-10	-2.27421e-7	0.000014803	-0.000327105	0.00354503	4.23437e-8	-4.08077e-6
9.6801	2.47022e-10	-2.1841e-7	0.0000142457	-0.000315332	0.00342275	4.06396e-8	-3.92478e-6
9.6901	2.36342e-10	-2.09604e-7	0.0000136987	-0.000303734	0.00330185	3.89764e-8	-3.77188e-6
9.7001	2.25962e-10	-2.00995e-7	0.0000131617	-0.000292304	0.00318227	3.73525e-8	-3.62196e-6
9.7101	2.15871e-10	-1.92576e-7	0.0000126343	-0.000281037	0.00306397	3.57664e-8	-3.47491e-6
9.7201	2.06055e-10	-1.84338e-7	0.0000121161	-0.000269927	0.00294691	3.42164e-8	-3.33061e-6
9.7301	1.96502e-10	-1.76274e-7	0.0000116069	-0.000258968	0.00283105	3.27011e-8	-3.18896e-6
9.7401	1.872e-10	-1.68378e-7	0.0000111061	-0.000248153	0.00271633	3.12189e-8	-3.04984e-6
9.7501	1.78138e-10	-1.6064e-7	0.0000106135	-0.000237478	0.00260273	2.97684e-8	-2.91316e-6
9.7601	1.69304e-10	-1.53055e-7	0.0000101288	-0.000226937	0.0024902	2.83482e-8	-2.77879e-6
9.7701	1.60687e-10	-1.45616e-7	9.65147e-6	-0.000216524	0.00237869	2.69569e-8	-2.64665e-6
9.7801	1.52277e-10	-1.38314e-7	9.18132e-6	-0.000206234	0.00226816	2.5593e-8	-2.51663e-6
9.7901	1.44063e-10	-1.31145e-7	8.71797e-6	-0.00019606	0.00215857	2.42553e-8	-2.38863e-6
9.8001	1.36033e-10	-1.24101e-7	8.2611e-6	-0.000185998	0.00204987	2.29423e-8	-2.26254e-6
9.8101	1.28179e-10	-1.17175e-7	7.81036e-6	-0.000176042	0.00194203	2.16529e-8	-2.13828e-6
9.8201	1.20491e-10	-1.10362e-7	7.36544e-6	-0.000166186	0.001835	2.03856e-8	-2.01574e-6
9.8301	1.12958e-10	-1.03654e-7	6.92602e-6	-0.000156426	0.00172874	1.91392e-8	-1.89482e-6
9.8401	1.0557e-10	-9.70453e-8	6.49178e-6	-0.000146755	0.00162321	1.79125e-8	-1.77544e-6
9.8501	9.83198e-11	-9.05302e-8	6.0624e-6	-0.000137169	0.00151836	1.67043e-8	-1.6575e-6
9.8601	9.11965e-11	-8.41021e-8	5.63757e-6	-0.000127661	0.00141415	1.55132e-8	-1.54091e-6
9.8701	8.41914e-11	-7.77551e-8	5.21697e-6	-0.000118228	0.00131055	1.43382e-8	-1.42556e-6
9.8801	7.72956e-11	-7.1483e-8	4.80031e-6	-0.000108863	0.0012075	1.3178e-8	-1.31138e-6
9.8901	7.05001e-11	-6.52801e-8	4.38726e-6	-0.0000995613	0.00110497	1.20314e-8	-1.19826e-6
9.9001	6.37963e-11	-5.91403e-8	3.97753e-6	-0.0000903175	0.00100291	1.08972e-8	-1.08613e-6
9.9101	5.71755e-11	-5.30578e-8	3.57082e-6	-0.0000811264	0.000901284	9.77437e-9	-9.74879e-7
9.9201	5.06293e-11	-4.70268e-8	3.16681e-6	-0.0000719828	0.000800046	8.66168e-9	-8.64431e-7
9.9301	4.41491e-11	-4.10414e-8	2.7652e-6	-0.0000628813	0.000699155	7.55799e-9	-7.54692e-7
9.9401	3.77265e-11	-3.5096e-8	2.3657e-6	-0.0000538168	0.000598568	6.46217e-9	-6.45574e-7
9.9501	3.13532e-11	-2.91848e-8	1.96801e-6	-0.0000447839	0.000498241	5.37308e-9	-5.36988e-7
9.9601	2.5021e-11	-2.33021e-8	1.57182e-6	-0.0000357775	0.000398131	4.2896e-9	-4.28845e-7
9.9701	1.87215e-11	-1.74421e-8	1.17683e-6	-0.0000267922	0.000298196	3.2106e-9	-3.21055e-7
9.9801	1.24466e-11	-1.15992e-8	7.82741e-7	-0.0000178228	0.000198393	2.13497e-9	-2.13532e-7
9.9901	6.18798e-12	-5.76764e-9	3.89255e-7	-8.864e-6	0.0000986761	1.06157e-9	-1.06186e-7

==> data/fig3/fig3a-VR_vs_r-1.dat <==
#r	true	cen	up	down
0.05	-1.504310253239704	-1.48144	-1.2244115556855562	-1.738468444314444
0.060000000000000005	-1.233172635192291	-1.257604872	-1.054085987379538	-1.4611237566204618
0.07	-1.036320920336938	-1.066678696	-0.9061027059891394	-1.2272546860108609
0.08	-0.8858979992112912	-0.905563184	-0.7785183361167467	-1.0326080318832533
0.09	-0.7664277146165903	-0.7711600480000002	-0.6693895023647473	-0.872930593635253
0.1	-0.6686243854274883	-0.660371	-0.5767728293355278	-0.7439691706644723
0.11	-0.5865789537785308	-0.5700977520000001	-0.4987249416314755	-0.6414705623685247
0.12000000000000001	-0.5163520586575128	-0.497242016	-0.4333024638549772	-0.5611815681450227
0.13	-0.4552164601482205	-0.4387055040000001	-0.3785620206084202	-0.49884898739157996
0.14	-0.40122413899783915	-0.391389928	-0.33256023649419114	-0.45021961950580885
0.15000000000000002	-0.3529465563574983	-0.352197	-0.29335373611467724	-0.4110402638853227
0.16	-0.30931231612026727	-0.3080693440000001	-0.2538940824835024	-0.36224460551649773
0.16999999999999998	-0.2695021229046295	-0.2683575320000001	-0.21861922718900742	-0.31809583681099285
0.18	-0.23287875404358646	-0.23245304800000008	-0.18686206023076998	-0.2780440357692302
0.19	-0.1989391456825638	-0.19974737600000003	-0.15795547160836798	-0.24153928039163208
0.2	-0.16728085304802115	-0.169632	-0.1312323513213792	-0.2080316486786208
0.21000000000000002	-0.13757809349655103	-0.13983779279999997	-0.10401240313262893	-0.175663182467371
0.22000000000000003	-0.10956432327794971	-0.11183200239999994	-0.07814499983763554	-0.14551900496236433
0.22999999999999998	-0.08301935949059269	-0.08542126560000005	-0.05346632799516506	-0.11737620320483502
0.24	-0.05775972154805559	-0.06041221920000003	-0.029812574163983155	-0.0910118642360169
0.25	-0.03363129069380455	-0.0366115	-0.007019924902855808	-0.06620307509714418
0.26	-0.010503663474101588	-0.013386877599999986	0.015574704122802024	-0.042348459322802
0.27	0.011734240005205787	0.008906427200000011	0.037511037737535724	-0.019698183337535705
0.28	0.033177626734023746	0.03035206080000001	0.058828071659241685	0.0018760499407583335
0.29	0.05390856752459344	0.05103366959999989	0.07956480160581614	0.022502537594183636
0.3	0.0739981863926859	0.07103489999999989	0.09976022329515569	0.04230957670484409
0.31	0.09350842618756705	0.0905998015999999	0.11951519321475397	0.06168440998524584
0.32	0.11249348316625796	0.10961151679999992	0.1387913811205106	0.08043165247948925
0.33	0.13100098073608774	0.12811359119999993	0.1576123175379226	0.09861486486207727
0.33999999999999997	0.14907293606613764	0.14614957039999987	0.1760015329924869	0.11629760780751286
0.35	0.1667465609938261	0.1637629999999999	0.19398255800970068	0.13354344199029913
0.36	0.18405492944700924	0.1810711567999999	0.2115891548296257	0.15055315877037412
0.37	0.20102753663543857	0.19802542239999993	0.22883206433455297	0.1672187804654469
0.38	0.2176907699487613	0.21465090959999997	0.24573225912133828	0.18356956007866165
0.39	0.23406830740865	0.2309727312	0.2623107117868374	0.19963475061316263
0.4	0.25018145635306155	0.247016	0.27858839492790605	0.21544360507209395
0.41	0.266049442556914	0.26284483999999997	0.294605721954578	0.23108395804542192
0.42	0.2816896580497598	0.27843559999999995	0.3103593644472367	0.24651183555276318
0.43	0.29711787435420645	0.29380364	0.3258654347994436	0.2617418452005564
0.44	0.3123484266463429	0.30896432	0.3411400454047598	0.27678859459524024
0.45	0.32739437336140453	0.323933	0.3561993086567467	0.29166669134325335
0.46	0.34226763498126206	0.33874737600000004	0.371077683167561	0.3064170688324391
0.47	0.3569791151043265	0.35339488799999996	0.3857683485575198	0.32102142744248013
0.48	0.3715388063816993	0.36788531199999996	0.40028283066553566	0.33548779333446427
0.49	0.38595588348147775	0.382228424	0.41463265533052107	0.34982419266947895
0.5	0.40023878489734466	0.396434	0.42882934839138853	0.3640386516086115
0.51	0.4143952851325723	0.41052532	0.4428981841945672	0.37815245580543283
0.52	0.4284325585550712	0.42449528000000003	0.4568335029445738	0.39215705705542625
0.53	0.44235723602353544	0.43835028000000004	0.47064339335344146	0.4060571666465586
0.54	0.4561754552217669	0.45209672	0.48433594413320363	0.4198574958667964
0.55	0.4698929055019403	0.465741	0.49791924399589355	0.4335627560041065
0.56	0.4835148679232212	0.479297872	0.5114109265760496	0.44718481742395044
0.5700000000000001	0.4970462510757541	0.49276329599999996	0.5248071494325738	0.46071944256742614
0.5800000000000001	0.5104916231986988	0.506141584	0.5381136150468732	0.47416955295312674
0.5900000000000001	0.523855241031985	0.519437048	0.5513360259003549	0.4875380700996451
0.6000000000000001	0.5371410757828744	0.532654	0.564480084474426	0.5008279155255739
0.6100000000000001	0.5503528365384193	0.5458021279999999	0.5775581963206625	0.5140460596793374
0.6200000000000001	0.5634939914121463	0.558879024	0.5905676850827604	0.5271903629172396
0.63	0.5765677866767731	0.5718876559999999	0.6035125774745841	0.5402627345254157
0.64	0.589577264103193	0.584830992	0.6163969002099986	0.5532650837900014
0.65	0.6025252766989082	0.597712	0.6292246800028687	0.5661993199971314
0.66	0.61541450301569	0.610537168	0.6420047056420295	0.5790696303579705
0.67	0.6282474601759122	0.6233050640000001	0.6547350512476328	0.5918750767523674
0.68	0.6410265157495009	0.6360177760000001	0.6674185530148006	0.6046169989851996
0.6900000000000001	0.6537538985980664	0.6486773920000001	0.6800580471386551	0.617296736861345
0.7000000000000001	0.6664317087895179	0.661286	0.6926563698143187	0.6299156301856814
0.7100000000000001	0.6790619266748074	0.673847992	0.7052198172724333	0.6424761667275667
0.7200000000000001	0.6916464212082544	0.6863625760000001	0.7177469006637212	0.654978251336279
0.7300000000000001	0.7041869575839874	0.6988312640000001	0.7302395911744244	0.6674229368255757
0.7400000000000001	0.7166852042531854	0.7112555680000001	0.7426998599907849	0.6798112760092153
0.7500000000000001	0.7291427393799417	0.7236370000000001	0.7551296782990449	0.6921443217009553
0.76	0.741561056787403	0.73597864	0.7675336030802754	0.7044236769197246
0.77	0.7539415714405739	0.74828004	0.7799103732771825	0.7166497067228176
0.78	0.7662856245073473	0.76054232	0.7922613136273008	0.7288233263726992
0.79	0.7785944880351204	0.7727666000000001	0.8045877488681653	0.7409454511318349
0.8	0.7908693692766694	0.784954	0.8168910037373106	0.7530169962626895
0.81	0.803111414695534	0.7971068880000001	0.8291744767178467	0.7650392992821534
0.8200000000000001	0.8153217136783388	0.8092248240000001	0.8414369003653397	0.7770127476346604
0.8300000000000001	0.8275013019787247	0.821308616	0.8536790809809306	0.7889381510190695
0.8400000000000001	0.8396511649152602	0.833359072	0.8659018248657605	0.8008163191342396
0.8500000000000001	0.8517722403436195	0.845377	0.8781059383209706	0.8126480616790295
0.8600000000000001	0.8638654214213518	0.8573638160000001	0.8902934394352563	0.8244341925647439
0.8700000000000001	0.8759315591819914	0.8693195680000001	0.9024636197753156	0.8361755162246846
0.8800000000000001	0.8879714649336207	0.8812449120000001	0.9146169826954013	0.847872841304599
0.89	0.8999859124957261	0.893140504	0.9267540315497654	0.8595269764502346
0.9	0.9119756402869114	0.905007	0.938875269692661	0.871138730307339
0.91	0.9239413532749503	0.916845888	0.9509823457955442	0.8827094302044558
0.92	0.9358837247996261	0.928656784	0.9630743315661626	0.8942392364338373
0.93	0.947803398277975	0.940440136	0.9751514440294677	0.9057288279705322
0.9400000000000001	0.9597009888006538	0.952196392	0.9872139002104111	0.9171788837895888
0.9500000000000001	0.9715770846274785	0.963926	0.9992619171339441	0.9285900828660558
0.9600000000000001	0.9834322485894744	0.975629408	1.0112957118250183	0.9399631041749815
0.9700000000000001	0.9952670194041816	0.9873070639999999	1.0233155013085853	0.9512986266914145
0.9800000000000001	1.0070819129104138	0.9989594159999999	1.0353215026095965	0.9625973293904033
0.9900000000000001	1.0188774232281836	1.010586912	1.0473139327530034	0.9738598912469965
1.	1.030654023849009	1.02219	1.0592930087637575	0.9850869912362424

==> data/fig3/fig3a-VR_vs_r-2.dat <==
#r	true	cen	up	down
0.05	-1.5043728115534123	-1.4735400000000003	-1.227489294338026	-1.7195907056619746
0.060000000000000005	-1.2332480115027455	-1.251293976	-1.056652936999909	-1.445935015000091
0.07	-1.0364092974386216	-1.061777888	-0.9083270915353905	-1.2152286844646094
0.08	-0.8859995940293056	-0.9019037120000001	-0.7805444126352555	-1.0232630113647445
0.09	-0.7665427779844691	-0.7685834240000001	-0.6713375549902895	-0.8658292930097108
0.1	-0.6687532018659846	-0.658729	-0.5787391732912776	-0.7387188267087225
0.11	-0.5867218412753481	-0.5692524160000001	-0.5007819222290056	-0.6377229097709946
0.12000000000000001	-0.5165093684480128	-0.497065648	-0.4354984564942587	-0.5586328395057414
0.13	-0.45538857649708253	-0.43908067200000006	-0.3809214307778226	-0.49723991322217753
0.14	-0.4014114789816575	-0.392209464	-0.33508349977048235	-0.44933542822951766
0.15000000000000002	-0.35314956964836597	-0.353364	-0.2960173181630237	-0.41071068183697634
0.16	-0.3095314847702554	-0.3094773152000001	-0.2565061640833747	-0.36244846631662553
0.16999999999999998	-0.2697379611312479	-0.26993506160000014	-0.22114441292589226	-0.318725710274108
0.18	-0.23313180801616418	-0.2341439504000001	-0.18927706352207624	-0.279010837277924
0.19	-0.19920999330956798	-0.20151069280000006	-0.16024911470342637	-0.24277227089657374
0.2	-0.1675701037653064	-0.171442	-0.13340556530144249	-0.20947843469855754
0.21000000000000002	-0.13788638805654732	-0.14174054479999998	-0.10612050686177127	-0.1773605827382287
0.22000000000000003	-0.10989233353975594	-0.11381808639999993	-0.0802025723232288	-0.14743360047677107
0.22999999999999998	-0.08336778821100965	-0.08748234560000007	-0.055489487338778294	-0.11947520386122185
0.24	-0.05812930217352508	-0.06254104320000002	-0.03181897756138242	-0.09326310883861763
0.25	-0.03402278715326501	-0.0388019	-0.009028768644004394	-0.0685750313559956
0.26	-0.010917869972769056	-0.015636662399999987	0.013523601927408528	-0.0447969267274085
0.27	0.011296499191171705	0.006601980800000011	0.03540017329112362	-0.022196211691123593
0.28	0.03271549746193375	0.027997315200000004	0.056643172752423906	-0.0006485423524238976
0.29	0.053421165988743746	0.04863262639999989	0.07729482761659234	0.01997042518340745
0.3	0.07348459932698348	0.0685911999999999	0.09739736518891216	0.039785034811087625
0.31	0.09296771106724427	0.08811623199999992	0.1170615533088941	0.059170910691105735
0.32	0.11192466840871423	0.10709111999999994	0.13624394361403644	0.07793829638596345
0.33	0.13040306590082915	0.12555917199999997	0.15496962827606528	0.09614871572393466
0.33999999999999997	0.1484448920538382	0.1435636959999999	0.17326369946670658	0.11386369253329323
0.35	0.1660873302445073	0.16114799999999993	0.19115124935768663	0.13114475064231323
0.36	0.18336342613734086	0.17842891839999991	0.20867338805839972	0.1481844487416001
0.37	0.20030264687515917	0.19535785119999996	0.22583518531848662	0.1648805170815133
0.38	0.21693135197623276	0.21195972479999997	0.24265772882525624	0.1812617207747437
0.39	0.23327319178554723	0.2282594656	0.2591621062660176	0.1973568249339824
0.4	0.24934944615819096	0.244282	0.27536940532807963	0.21319459467192034
0.41	0.2651793135791627	0.2600909679999999	0.29132127955817194	0.2288606564418279
0.42	0.28078015898019865	0.27566290399999993	0.3070131093193279	0.24431269868067196
0.43	0.296167726977333	0.29101305599999994	0.32246084083400134	0.25956527116599853
0.44	0.31135632603047125	0.30615667199999996	0.33768042032464607	0.27463292367535386
0.45	0.32635898804820085	0.321109	0.3526877940137159	0.28953020598628404
0.46	0.34118760717443963	0.335907528	0.36751729095758245	0.30429776504241757
0.47	0.35585306085750384	0.35053970399999995	0.38216187883630237	0.31891752916369753
0.48	0.3703653157853937	0.365015216	0.3966329081638503	0.3333975238361497
0.49	0.38473352084929163	0.37934375200000003	0.4109417294542005	0.3477457745457996
0.5	0.3989660889512998	0.393535	0.42509969322132735	0.3619703067786727
0.51	0.41307076918761954	0.407611928	0.43913159119353756	0.37609226480646246
0.52	0.42705471070276824	0.42156762400000003	0.45303197236689036	0.3901032756331097
0.53	0.4409245193149023	0.435408456	0.46680882695177706	0.40400808504822294
0.54	0.4546863078493192	0.449140792	0.48047014515858927	0.41781143884141075
0.55	0.4683457409809069	0.462771	0.4940239171977182	0.43151808280228177
0.56	0.48190807527194635	0.47631376799999997	0.5074875621381327	0.44513997386186716
0.5700000000000001	0.495378194995282	0.48976506399999997	0.5208572841170026	0.45867284388299734
0.5800000000000001	0.5087606442515433	0.503129176	0.5341387161300748	0.4721196358699251
0.5900000000000001	0.5220596558201116	0.5164103919999999	0.5473374911730964	0.4854832928269035
0.6000000000000001	0.5352791771248638	0.529613	0.5604592422418145	0.4987667577581855
0.6100000000000001	0.5484228936458324	0.542746696	0.5735163012728549	0.5119770907271451
0.6200000000000001	0.5614942500650963	0.5558090080000001	0.5865059275858662	0.525112088414134
0.63	0.5744964693987026	0.568802872	0.5994320794413757	0.5381736645586244
0.64	0.5874325703348493	0.581731224	0.6122987150999109	0.5511637329000891
0.65	0.6003053829715432	0.594597	0.6251097928219991	0.564084207178001
0.66	0.6131175631234679	0.6074064640000001	0.6378738344233977	0.5769390935766024
0.67	0.6258716053475365	0.620158392	0.6505890937205966	0.5897276902794034
0.68	0.6385698548190599	0.632854888	0.6632583880853157	0.6024513879146843
0.6900000000000001	0.6512145181750975	0.645498056	0.6758845348892748	0.6151115771107252
0.7000000000000001	0.6638076734283077	0.65809	0.6884703515041939	0.627709648495806
0.7100000000000001	0.676351279042913	0.670635256	0.7010222698176772	0.6402482421823227
0.7200000000000001	0.6888471822542628	0.683132888	0.7135385890565894	0.6527271869434107
0.7300000000000001	0.7012971267044991	0.695584392	0.7260212229636788	0.6651475610363212
0.7400000000000001	0.7137027594590473	0.7079912640000001	0.7384720852816945	0.6775104427183057
0.7500000000000001	0.7260656374617068	0.7203550000000001	0.7508930897533851	0.6898169102466151
0.76	0.7383872334800479	0.732678568	0.763288659894563	0.702068476105437
0.77	0.7506689415874517	0.744961624	0.7756575722316476	0.7142656757683524
0.78	0.7629120822233955	0.757205296	0.7880011130641218	0.7264094789358782
0.79	0.7751179068693183	0.769410712	0.8003205686914686	0.7385008553085314
0.8	0.7872876023737381	0.781579	0.8126172254131709	0.7505407745868291
0.81	0.79942229495692	0.793712536	0.8248944584320584	0.7625306135679416
0.8200000000000001	0.8115230539224324	0.805810888	0.8371509429184305	0.7744708330815695
0.8300000000000001	0.8235908951003548	0.817874872	0.8493874429459335	0.7863623010540665
0.8400000000000001	0.835626784044451	0.829905304	0.8616047225882136	0.7982058854117863
0.8500000000000001	0.8476316390036075	0.841903	0.8738035459189172	0.8100024540810827
0.8600000000000001	0.8596063336858903	0.853869448	0.8859859163563805	0.8217529796436195
0.8700000000000001	0.8715516998319137	0.865804624	0.8981510487933871	0.8334581992066129
0.8800000000000001	0.8834685296126873	0.8777091760000001	0.910299397467411	0.8451189545325892
0.89	0.8953575778657547	0.889583752	0.9224314166159253	0.8567360873840746
0.9	0.9072195641821751	0.901429	0.9345475604764045	0.8683104395235955
0.91	0.9190551748558713	0.9132462400000001	0.9466493256397042	0.879843154360296
0.92	0.9308650647057544	0.92503528	0.9587358634015701	0.8913346965984299
0.93	0.9426498587802554	0.9367966000000001	0.9708073674111308	0.9027858325888694
0.9400000000000001	0.9544101539529911	0.9485306800000001	0.9828640313175143	0.9141973286824858
0.9500000000000001	0.9661465204175922	0.960238	0.9949060487698488	0.9255699512301513
0.9600000000000001	0.9778595030890471	0.9719190400000001	1.0069336134172624	0.9369044665827376
0.9700000000000001	0.9895496229183163	0.98357428	1.0189469189088836	0.9482016410911165
0.9800000000000001	1.0012173781263962	0.9952042	1.0309461588938402	0.9594622411061599
0.9900000000000001	1.012863245363541	1.00680928	1.0429315270212605	0.9706870329787394
1.	1.0244876807988827	1.01839	1.0549032169402728	0.9818767830597269

==> data/fig3/fig3a-VR_vs_r-3.dat <==
#r	true	cen	up	down
0.05	-1.5045636100805502	-1.4728499999999998	-1.2342790311366292	-1.7114209688633704
0.060000000000000005	-1.2334777685684306	-1.24993344	-1.0626872488196761	-1.4371796311803238
0.07	-1.0366785228100348	-1.06007688	-0.9137691634590401	-1.2063845965409599
0.08	-0.8863088997402089	-0.9001439999999999	-0.7855332461652725	-1.0147547538347275
0.09	-0.7668928773048163	-0.76699848	-0.6759879680489246	-0.8580089919510755
0.1	-0.6691449082784982	-0.657504	-0.5831418002205473	-0.7318661997794527
0.11	-0.5871560674590105	-0.56852424	-0.5050032137906918	-0.6320452662093082
0.12000000000000001	-0.516987125268437	-0.49692287999999996	-0.4395806798699091	-0.5542650801300908
0.13	-0.45591097200371966	-0.43956360000000005	-0.38488266956875067	-0.49424453043124944
0.14	-0.401979717411814	-0.39331008	-0.33891765399776724	-0.44770250600223277
0.15000000000000002	-0.35376495043796186	-0.355026	-0.2996941042675102	-0.4103578957324898
0.16	-0.3101954015713299	-0.31131856320000006	-0.25978863105064387	-0.36284849534935626
0.16999999999999998	-0.2704519008361304	-0.2718720456000001	-0.22399953100507775	-0.3197445601949225
0.18	-0.23389734978830365	-0.2361142464000001	-0.1916932403508346	-0.28053525244916555
0.19	-0.2000288076209604	-0.20347296480000004	-0.16223619530793731	-0.24470973429206277
0.2	-0.16844395144050248	-0.173376	-0.13499483209640867	-0.21175716790359134
0.21000000000000002	-0.13881711932318294	-0.14373457839999998	-0.10745666624223613	-0.18001249055776383
0.22000000000000003	-0.11088188708558755	-0.11587221519999993	-0.08133678483298669	-0.1504076455670132
0.22999999999999998	-0.0844181902474	-0.08959585280000004	-0.05647135426219222	-0.12272035133780787
0.24	-0.059242665505352454	-0.06471243360000002	-0.03269654092338411	-0.09672832627661593
0.25	-0.035201310255217444	-0.0410289	-0.009848511210094144	-0.07220928878990586
0.26	-0.012163836071985401	-0.017913045599999997	0.012696379014529788	-0.04852247021452978
0.27	0.009980723026150662	0.0042792512000000005	0.034527200193976273	-0.025968697793976276
0.28	0.03132746122593988	0.0256312608	0.05569283330211772	-0.004430311702117714
0.29	0.05195833763851432	0.046226253599999885	0.07624215931282637	0.0162103478871734
0.3	0.07194436567349638	0.06614749999999989	0.09622405919997484	0.036070940800024924
0.31	0.0913473786618807	0.0856389231999999	0.11576992823009821	0.05550791816990159
0.32	0.11022146442329489	0.10458297759999993	0.13482550451124037	0.0743404506887595
0.33	0.12861413900155005	0.12302277039999995	0.15341904044410798	0.09262650035589191
0.33999999999999997	0.14656731326915137	0.1410014087999999	0.17157878842940769	0.1104240291705921
0.35	0.16411809382696796	0.15856199999999993	0.18933300086784632	0.12779099913215353
0.36	0.18129945041947249	0.17582111999999994	0.20673692102063754	0.14490531897936235
0.37	0.1981407751193515	0.19273003999999996	0.2237850627128542	0.16167501728714573
0.38	0.2146683532187289	0.20931349999999999	0.24049893063007627	0.1781280693699237
0.39	0.23090576167453059	0.22559624	0.25690002945788365	0.19429245054211636
0.4	0.24687420778603025	0.241603	0.2730098638818562	0.21019613611814378
0.41	0.2625928183088321	0.25739706399999995	0.2888731460868827	0.22592098191311719
0.42	0.27807888726590757	0.27295499199999995	0.30448237138440715	0.24142761261559276
0.43	0.2933480891794103	0.288291888	0.3198532425851822	0.2567305334148178
0.44	0.30841466322452643	0.303422856	0.3350014624999606	0.27184424950003944
0.45	0.32329157282859866	0.318363	0.34994273393949504	0.28678326606050497
0.46	0.3379906444521253	0.33314947200000006	0.3647113113456121	0.30158763265438804
0.47	0.35252268865220204	0.34776981599999995	0.37929970799022206	0.31623992400977785
0.48	0.366897606012224	0.362233624	0.3937189887763095	0.33074825922369044
0.49	0.38112448009982836	0.376550488	0.4079802186068586	0.3451207573931414
0.5	0.3952116592691106	0.39073	0.4220944623848536	0.35936553761514645
0.51	0.40916682883830885	0.40479487200000003	0.4360859640485353	0.3735037799514648
0.52	0.42299707493856686	0.418738296	0.44994931470681737	0.38752727729318265
0.53	0.43670894113382697	0.43256658400000003	0.46369228450386996	0.4014408834961301
0.54	0.4503084787489368	0.446286048	0.4773226435838631	0.41524945241613687
0.55	0.4638012917067404	0.459903	0.49084816209096716	0.42895783790903286
0.56	0.4771925765605391	0.47343204	0.5042859415415947	0.4425781384584054
0.5700000000000001	0.4904871583119659	0.48686912	0.5176320878646126	0.4561061521353874
0.5800000000000001	0.5036895225229414	0.50021848	0.5308920383611305	0.46954492163886946
0.5900000000000001	0.5168038441613905	0.51348436	0.544071230332258	0.48289748966774193
0.6000000000000001	0.5298340135617885	0.526671	0.5571751010791046	0.4961668989208953
0.6100000000000001	0.5427836598316333	0.539787792	0.5702157352214386	0.5093598487785614
0.6200000000000001	0.5556561719921976	0.552832536	0.5831902609120461	0.522474811087954
0.63	0.5684547181053207	0.5658081839999999	0.5961024536223716	0.5355139143776282
0.64	0.5811822626065107	0.578717688	0.6089560888238605	0.5484792871761395
0.65	0.5938415820375559	0.591564	0.6217549419879573	0.5613730580120426
0.66	0.6064352793483369	0.6043535919999999	0.6345078040109284	0.5741993799890714
0.67	0.6189657969174104	0.617085016	0.6472121810831919	0.5869578509168081
0.68	0.6314354284231825	0.6297603439999999	0.6598705948199871	0.5996500931800127
0.6900000000000001	0.6438463296823436	0.642381648	0.6724855668365537	0.6122777291634462
0.7000000000000001	0.6562005285587836	0.654951	0.685059618748131	0.6248423812518689
0.7100000000000001	0.6684999340347	0.667472712	0.6975986308408573	0.6373467931591428
0.7200000000000001	0.6807463445252795	0.679946056	0.7101009263913487	0.6497911856086513
0.7300000000000001	0.6929414555095658	0.692372544	0.7225681873471202	0.6621769006528798
0.7400000000000001	0.705086866542137	0.7047536880000002	0.7350020956556869	0.6745052803443135
0.7500000000000001	0.717184087703438	0.7170910000000001	0.7474043332645631	0.6867776667354372
0.76	0.7292345455404264	0.729393352	0.7597829826178165	0.6990037213821835
0.77	0.7412395885439156	0.7416530560000001	0.7721317250422717	0.7111743869577285
0.78	0.7532004922041616	0.753869784	0.7844506423613051	0.723288925638695
0.79	0.7651184636820875	0.766043208	0.7967398163982936	0.7353465996017065
0.8	0.7769946461297559	0.778173	0.808999328976614	0.747346671023386
0.81	0.7888301226904469	0.790267248	0.8212397855020827	0.7592947104979174
0.8200000000000001	0.8006259202056397	0.8023151040000001	0.8334481133200269	0.7711820946799732
0.8300000000000001	0.8123830126536697	0.814314136	0.8456217633582135	0.7830065086417866
0.8400000000000001	0.8241023243423848	0.826261912	0.8577581865444095	0.7947656374555905
0.8500000000000001	0.83578473287609	0.838156	0.8698548338063817	0.8064571661936183
0.8600000000000001	0.8474310719151366	0.849981104	0.8818965691033326	0.8180656388966675
0.8700000000000001	0.8590421337448573	0.861750872	0.8938965770737345	0.8296051669262655
0.8800000000000001	0.8706186716689929	0.873466088	0.9058554553874959	0.8410767206125042
0.89	0.882161402241443	0.8851275359999999	0.9177738017145244	0.8524812702854755
0.9	0.8936710073488999	0.896736	0.9296522137247285	0.8638197862752715
0.91	0.9051481361558444	0.908292552	0.9414919176897525	0.8750931863102476
0.92	0.9165934069223753	0.919797616	0.9532927255273338	0.8863025064726662
0.93	0.9280074087044526	0.931251904	0.9650550777569467	0.8974487302430534
0.9400000000000001	0.939390702945303	0.9426561280000001	0.9767794148980651	0.9085328411019351
0.9500000000000001	0.9507438249660196	0.954011	0.9884661774701629	0.9195558225298373
0.9600000000000001	0.9620672853626999	0.9653172320000001	1.0001158059927142	0.930518658007286
0.9700000000000001	0.9733615713168748	0.9765755360000001	1.011728740985193	0.9414223310148073
0.9800000000000001	0.984627147825419	0.9877866240000001	1.023305422967073	0.9522678250329271
0.9900000000000001	0.9958644588556415	0.9989512080000001	1.0348462924578288	0.9630561235421714
1.	1.0070739284307935	1.01007	1.046351789976934	0.9737882100230661

==> data/fig3/fig3a-VR_vs_r-4.dat <==
#r	true	cen	up	down
0.05	-1.504646581364333	-1.4759100000000003	-1.2356226283797378	-1.7161973716202628
0.060000000000000005	-1.2335776334824409	-1.2519328079999998	-1.064122651407289	-1.4397429645927107
0.07	-1.0367954861815318	-1.0612630639999998	-0.9152432531090099	-1.2072828748909896
0.08	-0.8864432102522164	-0.9007354160000001	-0.7869981487501375	-1.0144726832498625
0.09	-0.7670448269251701	-0.767184512	-0.6774010535959087	-0.8569679704040913
0.1	-0.6693148316937925	-0.657445	-0.5844656829115611	-0.7304243170884388
0.11	-0.5873443415133968	-0.568351528	-0.506205751962332	-0.630497304037668
0.12000000000000001	-0.5171941684072432	-0.49673874399999995	-0.44063497601345847	-0.5528425119865414
0.13	-0.45613724372185704	-0.43944129600000004	-0.3857670703301782	-0.49311552166982187
0.14	-0.402225717706937	-0.393293832	-0.3396157501777282	-0.4469719138222718
0.15000000000000002	-0.35403121926834547	-0.355131	-0.3001947308213459	-0.41006726917865405
0.16	-0.310482518318435	-0.31139945120000007	-0.26008368404848	-0.36271521835152015
0.16999999999999998	-0.2707604837718139	-0.27191882960000013	-0.22408887947160347	-0.31974877972839677
0.18	-0.23422805554665402	-0.2361207824000001	-0.19158254322540083	-0.2806590215745993
0.19	-0.20038233067471498	-0.20343695680000004	-0.16193690144455664	-0.24493701215544345
0.2	-0.1688210235820159	-0.173299	-0.13452418026375543	-0.2120738197362446
0.21000000000000002	-0.1392185091499175	-0.14364078	-0.10686687266019479	-0.1804146873398052
0.22000000000000003	-0.11130839949009044	-0.11576616799999995	-0.08064937121541774	-0.15088296478458216
0.22999999999999998	-0.0848706659117312	-0.08948125600000005	-0.05570633535348068	-0.12325617664651942
0.24	-0.05972198039994209	-0.06459213600000002	-0.03187242449843953	-0.09731184750156052
0.25	-0.03570837514211045	-0.0409049	-0.008982298074350623	-0.07282750192564938
0.26	-0.012699596012445913	-0.017783924800000003	0.013586528588216039	-0.049154378188216045
0.27	0.009415289159707796	0.004412553600000008	0.03542796594834651	-0.026602858748346496
0.28	0.030731341233718512	0.025768014399999997	0.056593068558613006	-0.005057039758613012
0.29	0.05133048647284233	0.04636593679999988	0.07713289097158768	0.015598982628412087
0.3	0.07128370591409361	0.06628979999999988	0.09709848773984299	0.03548111226015678
0.31	0.09065280098692563	0.0857845103999999	0.11662800735431242	0.05494101344568738
0.32	0.10949182807631716	0.10473176319999992	0.13566363694461653	0.07379988945538331
0.33	0.12784827225417758	0.12317468079999996	0.15423465757873725	0.09211470402126268
0.33999999999999997	0.14576401387974056	0.14115638559999988	0.1723703503246563	0.10994242087534345
0.35	0.16327612949515796	0.15871999999999992	0.1900999962503559	0.12734000374964394
0.36	0.18041755923667896	0.17598218559999992	0.20748317806333957	0.14448119313666027
0.37	0.1972176660152352	0.19289414079999995	0.224511299782187	0.1612769818178129
0.38	0.21370270640367428	0.20948060319999995	0.2412060670649996	0.17775513933500028
0.39	0.22989622907815005	0.22576631039999998	0.25758918556987886	0.1939434352301211
0.4	0.24581941349173753	0.241776	0.2736823609549262	0.20986963904507377
0.41	0.2614913589845038	0.2575730719999999	0.2895315267856168	0.22561461721438303
0.42	0.2769293325906619	0.2731339359999999	0.30512810383583494	0.24113976816416488
0.43	0.29214898226653796	0.28847366399999996	0.32048774078683867	0.25645958721316126
0.44	0.30716452104059155	0.30360732799999995	0.33562608631988583	0.2715885696801141
0.45	0.3219888866087539	0.31855	0.3505587891162345	0.2865412108837655
0.46	0.3366338801116452	0.33333870400000004	0.36532025265382057	0.3013571553461795
0.47	0.3511102871942825	0.3479610719999999	0.37990268211805445	0.3160194618819454
0.48	0.3654279839320736	0.362426688	0.39431703749102504	0.33053633850897496
0.49	0.3795960297850637	0.376745136	0.40857427875482055	0.3449159932451794
0.5	0.39362274939649333	0.390926	0.42268536589152966	0.35916663410847033
0.51	0.4075158047668607	0.404991984	0.436674761083659	0.37330920691634106
0.52	0.42128225909906525	0.418936272	0.4505365465627743	0.3873359974372257
0.53	0.43492863341473276	0.43276516800000003	0.46427830676085974	0.40125202923914033
0.54	0.4484609568787635	0.44648497600000003	0.4779076261098992	0.4150623258901009
0.55	0.46188481163289596	0.460102	0.49143208904187663	0.4287719109581234
0.56	0.4752053728246717	0.473630832	0.5048689592310243	0.44239270476897574
0.5700000000000001	0.4884274444218297	0.487067416	0.5182137220565158	0.4559211099434841
0.5800000000000001	0.501555491320818	0.500415984	0.5314715421397733	0.4693604258602267
0.5900000000000001	0.5145936681890857	0.513680768	0.5446475841022185	0.48271395189778143
0.6000000000000001	0.5275458454222266	0.526866	0.5577470125652735	0.49598498743472647
0.6100000000000001	0.5404156325470832	0.539981032	0.5707807879391568	0.5091812760608433
0.6200000000000001	0.5532063993591488	0.553023696	0.5837468301092944	0.5223005618907056
0.63	0.5659212950460344	0.5659969439999999	0.5966488547499091	0.5353450332500906
0.64	0.5785632655172828	0.578903728	0.6094905775352241	0.548316878464776
0.65	0.5911350691336805	0.591747	0.6222757141394617	0.5612182858605383
0.66	0.6036392910058546	0.604542512	0.6350199663165451	0.5740650576834548
0.67	0.6160783560116022	0.617277216	0.6477120671410718	0.5868423648589282
0.68	0.6284545406638776	0.629950864	0.6603527357673394	0.5995489922326606
0.6900000000000001	0.6407699839460403	0.642563208	0.6729426913496455	0.6121837246503545
0.7000000000000001	0.6530266972176313	0.655114	0.6854826530422877	0.6247453469577122
0.7100000000000001	0.6652265732823266	0.667605872	0.6979790222351714	0.6372327217648286
0.7200000000000001	0.6773713946995387	0.6800349760000001	0.7104254152880848	0.6496445367119154
0.7300000000000001	0.6894628414121783	0.6924003440000001	0.7228211307964236	0.6619795572035765
0.7400000000000001	0.7015024977552872	0.7047010080000001	0.7351654673555837	0.6742365486444165
0.7500000000000001	0.7134918589033212	0.7169360000000001	0.7474577235609609	0.6864142764390394
0.76	0.7254323368077888	0.729094848	0.7596883686816999	0.6985013273183002
0.77	0.7373252656716011	0.741188464	0.7718677379710104	0.7105091900289897
0.78	0.7491719070016835	0.753218256	0.7839973373558508	0.7224391746441493
0.79	0.760973454277254	0.765185632	0.7960786727631795	0.7342925912368206
0.8	0.7727310372673835	0.777092	0.808113250119955	0.746070749880045
0.81	0.784445726028147	0.788940016	0.8201046061342618	0.7577754258657381
0.8200000000000001	0.7961185346067462	0.800729528	0.8320517082566511	0.7694073477433488
0.8300000000000001	0.8077504244772924	0.812461632	0.8439555547187999	0.7809677092812001
0.8400000000000001	0.8193423077306308	0.824137424	0.8558171437523852	0.7924577042476149
0.8500000000000001	0.8308950500384699	0.835758	0.8676374735890838	0.8038785264109162
0.8600000000000001	0.8424094734101735	0.8473252880000001	0.8794188892653249	0.8152316867346753
0.8700000000000001	0.8538863587589178	0.8588393440000001	0.8911607055068455	0.8265179824931547
0.8800000000000001	0.8653264482923746	0.8703010560000001	0.902863583844135	0.8377385281558651
0.89	0.8767304477417214	0.881711312	0.9145281858076824	0.8488944381923176
0.9	0.8880990284415695	0.893071	0.926155172927977	0.8599868270720229
0.91	0.8994328292722648	0.904381712	0.9377461038646063	0.8710173201353936
0.92	0.9107324584750515	0.915643456	0.9493005187366865	0.8819863932633134
0.93	0.921998495349663	0.926856944	0.960818854792432	0.8928950332075679
0.9400000000000001	0.9332314918430984	0.938022888	0.9723015492800574	0.9037442267199426
0.9500000000000001	0.9444319740376115	0.949142	0.9837490394477773	0.9145349605522228
0.9600000000000001	0.9556004435452643	0.960214992	0.9951617625438061	0.925268221456194
0.9700000000000001	0.9667373788157779	0.9712425760000001	1.0065401558163585	0.9359449961836418
0.9800000000000001	0.9778432363639005	0.9822254640000001	1.0178846565136488	0.9465662714863515
0.9900000000000001	0.9889184519219639	0.9931643680000001	1.0291957018838915	0.9571330341161086
1.	0.9999634415228807	1.00406	1.0404737291753012	0.9676462708246986

==> data/fig3/fig3a-VR_vs_r-5.dat <==
#r	true	cen	up	down
0.05	-1.5048414357797475	-1.48196	-1.2320717654754538	-1.731848234524546
0.060000000000000005	-1.233812071435959	-1.255801448	-1.0624040859885788	-1.449198810011421
0.07	-1.0370699571062072	-1.063418344	-0.9148694359591827	-1.2119672520408173
0.08	-0.8867582654789875	-0.9015922160000001	-0.7875349791919559	-1.0156494528080442
0.09	-0.7674011181147958	-0.7671045920000001	-0.6784678794915888	-0.8557413045084115
0.1	-0.6697131092846567	-0.656737	-0.5857353006627719	-0.7277386993372281
0.11	-0.5877854531850585	-0.5672709680000001	-0.5074044065101958	-0.6271375294898044
0.12000000000000001	-0.5176790575596069	-0.495488024	-0.44154236083855075	-0.5494336871614492
0.13	-0.45666694796982293	-0.4381696960000001	-0.38621632745252754	-0.4901230645474727
0.14	-0.40280136739039596	-0.39209751200000004	-0.3394934701568163	-0.44470155384318377
0.15000000000000002	-0.35465403597740564	-0.354053	-0.2994409527561077	-0.4086650472438923
0.16	-0.3111538134337283	-0.3101978832000001	-0.25886030655746783	-0.3615354598425323
0.16999999999999998	-0.2714816570197788	-0.27058844560000017	-0.22240073598761767	-0.3187761552123827
0.18	-0.2350005935696458	-0.2346611664000001	-0.18944581297565355	-0.27987651982434664
0.19	-0.2012078056158313	-0.20185252480000004	-0.15937910945067227	-0.24432594014932782
0.2	-0.16970109168451322	-0.171599	-0.13158419734177043	-0.21161380265822957
0.21000000000000002	-0.1401549093710807	-0.1418670328	-0.10365700132473472	-0.18007706427526526
0.22000000000000003	-0.11230295212944755	-0.11393065039999994	-0.07721565239529904	-0.15064564840470085
0.22999999999999998	-0.08592527125348548	-0.08759384160000006	-0.05209063429588756	-0.12309704890411255
0.24	-0.06083861736949581	-0.06266059520000003	-0.028112430768924078	-0.09720875963107597
0.25	-0.03688909997657014	-0.0389349	-0.005111525556832759	-0.07275827444316724
0.26	-0.013946540944976271	-0.01577187439999997	0.017540164863779788	-0.049083913663779725
0.27	0.00809991720178177	0.00646340480000001	0.039438947668217664	-0.026512138068217644
0.28	0.02934526191720027	0.027854731200000003	0.06063969729760253	-0.004930234897602526
0.29	0.049871347333441784	0.04848589839999989	0.08119728819305586	0.01577450860694391
0.3	0.06974908361782062	0.06844069999999988	0.10116659479569948	0.035714805204300294
0.31	0.08904020257821021	0.0879648239999999	0.1206976680760665	0.05523197992393331
0.32	0.1077986922129657	0.10693969599999992	0.13972641181351395	0.07415298018648589
0.33	0.12607197042929041	0.12540863599999996	0.15828390631681058	0.09253336568318934
0.33999999999999997	0.14390185163069402	0.14341496399999987	0.1764012318947249	0.11042869610527484
0.35	0.16132534759976067	0.16100199999999992	0.1941094688560259	0.12789453114397395
0.36	0.1783753348966173	0.17828729439999993	0.21147657967736064	0.14509800912263923
0.37	0.195081114026923	0.19522137919999993	0.2284875419576496	0.16195521644235028
0.38	0.21146888031659833	0.21182901679999996	0.2451642154636919	0.17849381813630802
0.39	0.22756212234084217	0.2281349696	0.2615284599622866	0.19474147923771343
0.4	0.24338196058545625	0.244164	0.2776021352202326	0.2107258647797674
0.41	0.25894743654475594	0.25998094399999994	0.2934329559025898	0.22652893209741012
0.42	0.2742757605166477	0.27556047199999995	0.3090104631533313	0.24211048084666859
0.43	0.28938252481864046	0.2909173279999999	0.32435005301469094	0.2574846029853089
0.44	0.3042818879260123	0.306066256	0.3394671215289026	0.27266539047109734
0.45	0.3189867340553798	0.321022	0.3543770647382001	0.28766693526179987
0.46	0.33350881193027815	0.3358346	0.3691268362681601	0.30254236373183985
0.47	0.34785885582931036	0.3504746799999999	0.3836923851818379	0.31725697481816195
0.48	0.36204669150068924	0.36494815999999997	0.3980812181256317	0.33181510187436825
0.49	0.37608132910513925	0.37926096	0.4123008417459395	0.34622107825406045
0.5	0.389971045003204	0.393419	0.4263587626891595	0.36047923731084053
0.51	0.40372345391814396	0.40742941600000004	0.44026528503138446	0.37459354696861563
0.52	0.41734557277004286	0.421296608	0.4540244186318941	0.38856879736810596
0.53	0.4308438772811595	0.435026192	0.4676429707796628	0.40240941322033713
0.54	0.44422435228961943	0.44862378399999997	0.4811277487636652	0.41611981923633473
0.55	0.4574925365722141	0.462095	0.4944855598728757	0.4297044401271243
0.56	0.4706535628626894	0.47544974399999995	0.5077282155814457	0.44317127241855425
0.5700000000000001	0.4837121936555647	0.488688272	0.5208562679468783	0.45652027605312157
0.5800000000000001	0.496672853304156	0.5018151279999999	0.5338752732118538	0.46975498278814604
0.5900000000000001	0.5095396568524755	0.514834856	0.5467907876190524	0.4828789243809476
0.6000000000000001	0.522316435982081	0.527752	0.559608367411154	0.49589563258884595
0.6100000000000001	0.5350067624049606	0.540576448	0.5723398965448914	0.5088129994551087
0.6200000000000001	0.5476139689908179	0.553306064	0.5849830216203791	0.521629106379621
0.63	0.5601411688805125	0.565944056	0.5975417169517842	0.5343463950482158
0.64	0.5725912728059255	0.5784936319999999	0.610019956853274	0.5469673071467258
0.65	0.5849670048094282	0.590958	0.6224217156390157	0.5594942843609843
0.66	0.5972709165327016	0.6033439199999999	0.6347555574347453	0.5719322825652545
0.67	0.6095054002243947	0.61565016	0.6470197192901688	0.5842806007098311
0.68	0.6216727005985203	0.6278790399999999	0.6592170280665606	0.5965410519334393
0.6900000000000001	0.6337749256601872	0.6400328799999999	0.6713503106251956	0.6087154493748043
0.7000000000000001	0.6458140566019606	0.652114	0.6834223938273487	0.6208056061726512
0.7100000000000001	0.6577919568624768	0.664127056	0.695439384925757	0.632814727074243
0.7200000000000001	0.6697103804287858	0.6760714480000001	0.7074000102923673	0.6447428857076328
0.7300000000000001	0.6815709794549459	0.6879489120000001	0.7193062766905888	0.6565915473094114
0.7400000000000001	0.693375311261562	0.6997611840000001	0.7311601908838306	0.6683621771161696
0.7500000000000001	0.7051248447740617	0.7115100000000001	0.7429637596355019	0.6800562403644983
0.76	0.7168209664514087	0.72319876	0.7547214673940156	0.6916760526059845
0.77	0.7284649857515987	0.7348271200000001	0.7664322238165263	0.7032220161834738
0.78	0.7400581401755116	0.7463964000000001	0.7780974162451922	0.7146953837548079
0.79	0.7516015999264956	0.7579079200000001	0.7897184320221716	0.7260974079778285
0.8	0.7630964722193128	0.769363	0.8012966584896226	0.7374293415103774
0.81	0.7745438052687711	0.780763984	0.8128351077961857	0.7486928602038143
0.8200000000000001	0.7859445919853748	0.792110912	0.8243331362759164	0.7598886877240835
0.8300000000000001	0.7972997734027396	0.803404848	0.8357917250693525	0.7710179709306475
0.8400000000000001	0.8086102418591102	0.814646856	0.8472118553170317	0.7820818566829683
0.8500000000000001	0.8198768439532585	0.825838	0.8585945081594917	0.7930814918405082
0.8600000000000001	0.8311003832931271	0.836980304	0.8699420514575429	0.8040185565424571
0.8700000000000001	0.8422816230539034	0.848073632	0.8812537329513821	0.8148935310486178
0.8800000000000001	0.8534212883606977	0.8591188080000001	0.8925301871014789	0.8257074288985212
0.89	0.8645200685096245	0.870116656	0.9037720483683027	0.8364612636316973
0.9	0.8755786190398621	0.881068	0.9149799512123231	0.8471560487876768
0.91	0.8865975636681729	0.891974272	0.9261553273238832	0.8577932166761169
0.92	0.8975774960963445	0.902835536	0.9372978146261104	0.8683732573738896
0.93	0.9085189817011342	0.913652464	0.9484078482720062	0.8788970797279938
0.9400000000000001	0.9194225591154712	0.924425728	0.9594858634145716	0.8893655925854284
0.9500000000000001	0.9302887417089362	0.935156	0.970532295206808	0.899779704793192
0.9600000000000001	0.9411180189748766	0.945843952	0.9815475788017163	0.9101403251982838
0.9700000000000001	0.9519108578308885	0.956490256	0.9925321493522978	0.9204483626477022
0.9800000000000001	0.962667703838883	0.9670955840000001	1.0034864420115537	0.9307047259884464
0.9900000000000001	0.9733889823504055	0.9776606080000001	1.0144108919324852	0.940910324067515
1.	0.9840750995824702	0.988186	1.0253059342680932	0.9510660657319068

==> data/fig3/fig3a-VR_vs_r-6.dat <==
#r	true	cen	up	down
0.05	-1.5053461157889951	-1.48822	-1.1913976402579078	-1.7850423597420924
0.060000000000000005	-1.2344188039014141	-1.2581684320000002	-1.0336995802251159	-1.4826372837748845
0.07	-1.0377797425884043	-1.062600136	-0.895300958815474	-1.229899313184526
0.08	-0.8875723631641905	-0.8982264240000001	-0.7745875334987913	-1.0218653145012089
0.09	-0.7683210405960311	-0.7617586080000002	-0.6699450617448759	-0.8535721542551244
0.1	-0.6707406174121356	-0.649908	-0.5797593010235365	-0.7200566989764636
0.11	-0.5889225509852246	-0.5593859120000001	-0.5024160088045817	-0.6163558151954185
0.12000000000000001	-0.5189279872220404	-0.486903656	-0.4363009425578202	-0.5375063694421799
0.13	-0.4580301849012451	-0.42917254400000004	-0.3797998597530606	-0.4785452282469395
0.14	-0.4042816153350366	-0.382903888	-0.33129851786011133	-0.4345092581398887
0.15000000000000002	-0.3562542222029802	-0.344809	-0.2891826743487811	-0.40043532565121887
0.16	-0.3128770839823036	-0.30070354720000003	-0.24775657281410562	-0.35365052158589444
0.16999999999999998	-0.27333137202278956	-0.26091839760000013	-0.21050786306935965	-0.3113289321306406
0.18	-0.23698032262635874	-0.22488877440000007	-0.17684268105304485	-0.2729348677469553
0.19	-0.20332132323453578	-0.19204990080000003	-0.1461671627036633	-0.23793263889633676
0.2	-0.17195237278573208	-0.161837	-0.1178874439597168	-0.20578655604028323
0.21000000000000002	-0.14254812485212096	-0.13223824559999997	-0.08976797575244318	-0.17470851544755678
0.22000000000000003	-0.11484246448958152	-0.10449767279999994	-0.06326700027942432	-0.14572834532057555
0.22999999999999998	-0.08861563027909664	-0.07841226720000005	-0.03820107473097822	-0.11862345966902188
0.24	-0.06368455587850208	-0.05377901440000002	-0.014386756297422434	-0.0931712725025776
0.25	-0.03989552962146209	-0.0303949	0.00835939783092501	-0.069149197830925
0.26	-0.017118548073806417	-0.007589364000000001	0.030700562016266593	-0.045879290016266595
0.27	0.00475707562711275	0.014256175999999995	0.052220514627634065	-0.023708162627634075
0.28	0.02582616234600882	0.035227848000000006	0.07298276558657948	-0.0025270695865794723
0.29	0.04617040359532271	0.0554117799999999	0.09305082481465479	0.017772735185345008
0.3	0.06586055083633569	0.0748940999999999	0.11248820223341224	0.03729999776658754
0.31	0.08495818102983804	0.09392928159999991	0.13147390533015868	0.05638465786984115
0.32	0.10351713113192879	0.11239302079999994	0.1499270720692526	0.07485896953074729
0.33	0.12158467175888493	0.13032935919999994	0.1678823379808073	0.09277638041919259
0.33999999999999997	0.13920247372171965	0.14778233839999988	0.18537433859493613	0.11019033820506363
0.35	0.1564074088566675	0.16479599999999991	0.20243770944175257	0.12715429055824726
0.36	0.1732322173719586	0.18149004319999992	0.2191541996083161	0.14382588679168373
0.37	0.18970606696470754	0.19781393759999993	0.23549955267855732	0.16012832252144255
0.38	0.20585502364512764	0.21379281039999998	0.2514966257933531	0.17608899500664688
0.39	0.22170245011561548	0.22945178879999997	0.26716827609358007	0.19173530150641988
0.4	0.23726934438271127	0.244816	0.2825373607201152	0.20709463927988483
0.41	0.25257462880621223	0.25994970399999995	0.29765566740326194	0.22224374059673796
0.42	0.2676353978460281	0.27482911199999993	0.3125098900471137	0.23714833395288612
0.43	0.28246713123050426	0.28946956799999995	0.32711565314519064	0.25182348285480927
0.44	0.2970838780474676	0.303886416	0.3414885811910128	0.2662842508089872
0.45	0.3114984162812177	0.318095	0.35564429867810016	0.2805457013218999
0.46	0.32572239153205945	0.332132776	0.36961787185879375	0.2946476801412063
0.47	0.3397664380189461	0.345987448	0.38340062302808753	0.3085742729719124
0.48	0.35364028444904283	0.359668832	0.3970033162397965	0.3223343477602035
0.49	0.36735284691616465	0.37318674399999996	0.4104367155477354	0.3359367724522645
0.5	0.38091231064415054	0.386551	0.4237115850057192	0.34939041499428075
0.51	0.394326202106328	0.399784664	0.4368517281103156	0.36271759988968444
0.52	0.40760145281669635	0.412880992	0.4498516096118983	0.3759103743881017
0.53	0.4207444558928619	0.425846488	0.46271873370359407	0.388974242296406
0.54	0.43376111632780234	0.438687656	0.47546060457852946	0.4019147074214705
0.55	0.4466568957712327	0.451411	0.4880847264298312	0.4147372735701688
0.56	0.45943685250694594	0.464033008	0.5006090340421097	0.42745698195789034
0.5700000000000001	0.47210567721616825	0.476547704	0.5130279933691368	0.44006741463086313
0.5800000000000001	0.4846677250355894	0.48895909600000004	0.5253465009561685	0.4525716910438316
0.5900000000000001	0.4971270443497409	0.501271192	0.5375694533484602	0.4649729306515399
0.6000000000000001	0.5094874026987972	0.513488	0.5497017470912677	0.4772742529087324
0.6100000000000001	0.5217523101328636	0.5256176560000001	0.5617534216902185	0.4894818903097817
0.6200000000000001	0.5339250403011297	0.5376590080000001	0.5737229449901036	0.5015950710098966
0.63	0.5460086495276221	0.549615032	0.5856139277960857	0.5136161362039142
0.64	0.5580059940938391	0.561488704	0.5974299809133279	0.525547427086672
0.65	0.5699197459214173	0.573283	0.6091747151469928	0.5373912848530071
0.66	0.5817524068246015	0.585003616	0.6208554703424405	0.5491517616575594
0.67	0.5935063214819766	0.596650128	0.6324711960045873	0.5608290599954125
0.68	0.6051836892593687	0.608224832	0.6440245706785468	0.5724250933214532
0.6900000000000001	0.6167865750005068	0.619730024	0.6555182729094324	0.5839417750905675
0.7000000000000001	0.6283169188887352	0.631168	0.6669549812423577	0.5953810187576422
0.7100000000000001	0.6397765454713891	0.642543552	0.6783406842028343	0.6067464197971657
0.7200000000000001	0.6511671719283164	0.6538558560000001	0.6896739228604781	0.618037789139522
0.7300000000000001	0.6624904156570521	0.665106584	0.7009565482653033	0.6292566197346967
0.7400000000000001	0.6737478012393431	0.676297408	0.712190411467324	0.6404044045326761
0.7500000000000001	0.6849407668468054	0.6874300000000001	0.7233773635165541	0.6514826364834461
0.76	0.696070670137419	0.698507568	0.7345211760572969	0.6624939599427031
0.77	0.7071387936891854	0.709529864	0.7456212993967052	0.6734384286032947
0.78	0.7181463500125382	0.720498176	0.7566791044362207	0.6843172475637793
0.79	0.7290944861788546	0.731413792	0.767695962077285	0.695131621922715
0.8	0.7399842880987221	0.742278	0.77867324322134	0.70588275677866
0.81	0.750816784480248	0.75309324	0.7896138932429875	0.7165725867570125
0.8200000000000001	0.7615929504947714	0.76385936	0.8005173149522193	0.7272014050477806
0.8300000000000001	0.7723137111746954	0.77457736	0.8113844856321872	0.7377702343678127
0.8400000000000001	0.7829799445657923	0.78524824	0.8222163825660432	0.7482800974339568
0.8500000000000001	0.79359248465424	0.795873	0.833013983036939	0.7587320169630611
0.8600000000000001	0.8041521240867644	0.8064534080000001	0.8437793676516767	0.7691274483483235
0.8700000000000001	0.8146596167005563	0.816989504	0.8545121345388452	0.7794668734611548
0.8800000000000001	0.8251156798781464	0.8274820960000001	0.8652129851506839	0.7897512068493163
0.89	0.8355209967410199	0.837931992	0.8758826209394316	0.7999813630605684
0.9	0.8458762181945575	0.84834	0.8865217433573279	0.810158256642672
0.91	0.8561819648357591	0.858707728	0.8971320551362112	0.8202834008637887
0.92	0.8664388287342382	0.869034984	0.9077130061288216	0.8303569618711785
0.93	0.8766473750960314	0.879322376	0.9182650474674985	0.8403797045325014
0.9400000000000001	0.8868081438190053	0.889570512	0.9287886302845814	0.8503523937154187
0.9500000000000001	0.8969216509478541	0.89978	0.9392842057124097	0.8602757942875904
0.9600000000000001	0.9069883900360496	0.909951448	0.9497522248833228	0.8701506711166773
0.9700000000000001	0.9170088334214832	0.920085464	0.9601931389296601	0.87997778907034
0.9800000000000001	0.9269834334219909	0.930182656	0.9706073989837611	0.889757913016239
0.9900000000000001	0.9369126234564492	0.9402436320000002	0.9809954561779654	0.899491807822035
1.	0.9467968190966858	0.950269	0.9913577616446119	0.9091802383553882

==> data/fig3/fig3b-VI_vs_r-1.dat <==
#r	true	cen	up	down
0.05	0.00007396158293219487	-0.0000516997	0.0003908874029898544	-0.0004942868029898544
0.060000000000000005	0.00008610320929884957	-0.00006046406000000001	0.00046762528420810106	-0.000588553404208101
0.07	0.00009748479651801561	-0.00006863004800000001	0.0005439811622893724	-0.0006812412582893724
0.08	0.00010815928355788417	-0.000076164976	0.0006199995887572386	-0.0007723295407572386
0.09	0.00011817960938664235	-0.000083036156	0.00069572511513527	-0.0008617974271352701
0.1	0.000127598712972479	-0.0000892109	0.000771202292947037	-0.000949624092947037
0.11	0.00013646953328358394	-0.00009465651999999999	0.0008464756737161097	-0.0010357887137161096
0.12000000000000001	0.00014484500928814485	-0.000099340328	0.0009215898089660584	-0.0011202704649660585
0.13	0.00015277807995435174	-0.00010322963599999999	0.0009965892502204537	-0.001203048522220454
0.14	0.00016032168425039278	-0.00010629175599999999	0.001071518549002866	-0.0012841020610028658
0.15000000000000002	0.00016752876114445656	-0.000108494	0.0011464222568368647	-0.0013634102568368647
0.16	0.00017445224960473243	-0.00010980543679999999	0.0012213423652222824	-0.0014409532388222823
0.16999999999999998	0.00018114508859940886	-0.0001101911824	0.0012963266257123621	-0.001516708990512362
0.18	0.00018766021709667427	-0.0001096181096	0.001371420229836609	-0.001590656449036609
0.19	0.00019405057406471967	-0.0001080530912	0.0014466683691245284	-0.0016627745515245282
0.2	0.00020036909847173174	-0.000105463	0.0015221162351056242	-0.0017330422351056244
0.21000000000000002	0.00020666872928589943	-0.00010181655839999999	0.0015978007668218735	-0.0018014338836218737
0.22000000000000003	0.0002130024054754116	-0.00009707832719999999	0.001673777471412192	-0.001867934125812192
0.22999999999999998	0.00021942306600845887	-0.00009121471680000001	0.0017500936035279658	-0.0019325230371279659
0.24	0.00022598364985322749	-0.0000841921376	0.0018267964178205836	-0.0019951806930205837
0.25	0.00023273709597790895	-0.000075977	0.001903933168941432	-0.002055887168941432
0.26	0.0002397363433506892	-0.000066537804	0.0019815347174806726	-0.0021146103254806726
0.27	0.0002470343309397601	-0.000055838347999999995	0.0020596688106662244	-0.002171345506666224
0.28	0.0002546839977133073	-0.000043844520000000005	0.0021383868016647814	-0.0022260758416647814
0.29	0.00026273828263952267	-0.00003052220800000008	0.0022177400436430355	-0.0022787844596430353
0.3	0.00027125012468659347	-0.000015837300000000086	0.0022977798897676825	-0.0023294544897676825
0.31	0.00028027246282270814	4.4418399999923545e-8	0.002378344857077959	-0.0023782560202779595
0.32	0.0002898582360160567	0.000017406931199999938	0.0024597523438998794	-0.002424938481499879
0.33	0.0003000603832348267	0.00003633432479999995	0.002542106912431999	-0.002469438262831999
0.33999999999999997	0.000310931843447208	0.00005691068559999985	0.0026255131248728754	-0.0025116917536728758
0.35	0.0003225255556213891	0.00007922009999999986	0.002710075543421067	-0.0025516353434210676
0.36	0.0003348944587255588	0.00010292650079999988	0.002795454626230846	-0.0025896016246308466
0.37	0.000348091491727906	0.0001286391663999999	0.002882310065556125	-0.002625031732756125
0.38	0.0003621695935966196	0.00015654722159999992	0.0029708574496065342	-0.002657763006406534
0.39	0.00037718170329988825	0.00018683979119999994	0.0030613123665916993	-0.0026876327841916996
0.4	0.00039318075980590084	0.000219706	0.0031538904047212516	-0.0027144784047212515
0.41	0.0004102197020828463	0.0002556948351999998	0.003249159548307616	-0.0027377698779076165
0.42	0.00042835146909891346	0.0002945455935999999	0.003346894890431925	-0.0027578037032319255
0.43	0.00044762899982229065	0.00033635743439999993	0.0034472239202781073	-0.002774509051478107
0.44	0.000468105233221168	0.00038122951679999995	0.0035502741270300895	-0.00278781509343009
0.45	0.0004898331082637332	0.000429261	0.0036561729998718035	-0.002797650999871803
0.46	0.0005128655639181753	0.0004807564160000001	0.003765278398528405	-0.0028037655665284046
0.47	0.0005372555391526829	0.0005355582079999998	0.0038774298490072867	-0.002806313433007287
0.48	0.0005630559729354457	0.000593714192	0.0039926972478570725	-0.0028052688638570728
0.49	0.0005903198042346521	0.000655272184	0.004111150491626385	-0.0028006061236263845
0.5	0.0006190999720184905	0.00072028	0.004232859476863843	-0.0027922994768638425
0.51	0.0006494494152551498	0.0007904893920000001	0.004359584278245033	-0.002778605494245033
0.52	0.0006814210729128198	0.000863818256	0.004489282069659873	-0.002761645557659873
0.53	0.0007150678839596885	0.000939888424	0.004621600203125246	-0.002741823355125246
0.54	0.0007504427873639446	0.001018321728	0.004756186030658031	-0.0027195425746580314
0.55	0.000787598722093777	0.00109874	0.004892686904275111	-0.002695206904275111
0.56	0.0008265886271173755	0.00117980216	0.005029735241739152	-0.0026701309217391517
0.5700000000000001	0.0008674654414029282	0.00126233368	0.005168247062884803	-0.0026435797028848034
0.5800000000000001	0.0009102821039186236	0.0013461971199999999	0.0053081234532925	-0.0026157292132925006
0.5900000000000001	0.0009550915536326516	0.00143125504	0.005449265498542678	-0.0025867554185426776
0.6000000000000001	0.0010019467295131984	0.00151737	0.005591574284215771	-0.0025568342842157703
0.6100000000000001	0.0010509005705284565	0.0016039821600000001	0.005734592199751474	-0.0025266278797514735
0.6200000000000001	0.0011020060156466118	0.0016914820800000003	0.0058786687009061474	-0.0024957045409061463
0.63	0.001155316003835854	0.0017798379199999996	0.006023794547295408	-0.002464118707295409
0.64	0.0012108834740643744	0.0018690178399999998	0.00616996049853488	-0.0024319248185348807
0.65	0.0012687613653003574	0.00195899	0.006317157314240181	-0.0023991773142401814
0.66	0.0013290026165119955	0.0020496992	0.0064653341435210315	-0.002365935743521032
0.67	0.0013916601666674757	0.0021411428	0.006614533759125425	-0.002332248159125426
0.68	0.001456786954734988	0.0022332947999999997	0.006764757323295455	-0.002298167723295456
0.6900000000000001	0.0015244359196827195	0.0023261291999999998	0.006916005998273217	-0.0022637475982732174
0.7000000000000001	0.0015946600004788612	0.00241962	0.007068280946300804	-0.002229040946300804
0.7100000000000001	0.0016675121360915993	0.00251371976	0.007221567150186795	-0.0021941276301867953
0.7200000000000001	0.0017430452654891256	0.0026084292800000004	0.00737588599646518	-0.002159027436465179
0.7300000000000001	0.0018213123276396269	0.0027037279200000006	0.00753124269223643	-0.0021237868522364293
0.7400000000000001	0.0019023662615112933	0.002799595040000001	0.0076876424446010215	-0.0020884523646010197
0.7500000000000001	0.0019862600060723116	0.002896010000000001	0.007845090460659425	-0.0020530704606594227
0.76	0.002073046500290872	0.00299292848	0.008003575114862438	-0.0020177181548624384
0.77	0.0021627786831351636	0.00309035944	0.008163122655122632	-0.0019824037751226316
0.78	0.0022555094935733768	0.0031882881600000003	0.008323742496702894	-0.0019471661767028938
0.79	0.0023512918705736957	0.00328669992	0.008485444054866119	-0.0019120442148661183
0.8	0.0024501787531043128	0.00338558	0.008648236744875196	-0.0018770767448751955
0.81	0.002552223080133419	0.00348489384	0.008812109893815033	-0.0018423222138150325
0.8200000000000001	0.0026574777906291976	0.00358465152	0.008977098027171001	-0.0018077949871710018
0.8300000000000001	0.00276599582355984	0.00368484328	0.00914321558225049	-0.00177352902225049
0.8400000000000001	0.0028778301178935357	0.00378545936	0.009310476996360888	-0.0017395582763608886
0.8500000000000001	0.002993033612598473	0.00388649	0.009478896706809584	-0.0017059167068095844
0.8600000000000001	0.0031116592466428426	0.0039879052800000005	0.009648480496785518	-0.001672669936785517
0.8700000000000001	0.003233759958994829	0.004089720640000001	0.009819253621244136	-0.0016398123412441346
0.8800000000000001	0.0033593886886226234	0.004191931360000001	0.009991232681022439	-0.001607369961022437
0.89	0.0034885983744944163	0.00429453272	0.010164434276957422	-0.0015753688369574224
0.9	0.0036214419555783937	0.00439752	0.010338875009886091	-0.0015438350098860906
0.91	0.003757972370842745	0.00450086768	0.010514558408135154	-0.001512823048135153
0.92	0.003898242559255663	0.00460459704	0.010691517413179471	-0.00148232333317947
0.93	0.004042305459785332	0.00470870856	0.010869771893983613	-0.0014523547739836128
0.9400000000000001	0.004190214011399941	0.00481320272	0.011049341719512152	-0.0014229362795121535
0.9500000000000001	0.004342021153067678	0.00491808	0.011230246758729663	-0.0013940867587296634
0.9600000000000001	0.0044977798237567385	0.00502334088	0.011412506880600713	-0.0013658251206007136
0.9700000000000001	0.004657542962435306	0.00512898584	0.011596141954089877	-0.0013381702740898763
0.9800000000000001	0.004821363508071569	0.00523501536	0.011781171848161725	-0.0013111411281617235
0.9900000000000001	0.004989294399633713	0.005341429920000001	0.011967616431780827	-0.0012847565917808263
1.	0.005161388576089936	0.00544823	0.012155495573911757	-0.0012590355739117562

==> data/fig3/fig3b-VI_vs_r-2.dat <==
#r	true	cen	up	down
0.05	0.00007862429052066311	-0.0000770667	0.0005033359711628298	-0.0006574693711628298
0.060000000000000005	0.00009151561855718797	-0.0000888207808	0.0006032469677745334	-0.0007808885293745334
0.07	0.00010371084931293652	-0.00009924047840000001	0.0007030617997723723	-0.0009015427565723722
0.08	0.0001153164453915201	-0.0001082740656	0.0008028482329148956	-0.0010193963641148957
0.09	0.0001264388693965502	-0.00011586981519999999	0.0009026740329606529	-0.0011344136633606528
0.1	0.0001371845839316377	-0.000121976	0.0010026069656681933	-0.0012465589656681932
0.11	0.00014766005160039416	-0.0001265408928	0.0011027147967960658	-0.0013557965823960659
0.12000000000000001	0.00015797173500643074	-0.0001295127664	0.0012030652921028201	-0.00146209082490282
0.13	0.00016822609675335817	-0.0001308398936	0.0013037262173470046	-0.0015654060045470046
0.14	0.00017852959944478968	-0.0001304705472	0.0014047653382871692	-0.0016657064326871694
0.15000000000000002	0.0001889887056843338	-0.000128353	0.0015062504206818633	-0.001762956420681863
0.16	0.00019970987807560475	-0.000124438590816	0.0016082376380164949	-0.001857114819648495
0.16999999999999998	0.00021079957922221139	-0.00011867175992800002	0.0017108092463910393	-0.0019481527662470392
0.18	0.00022236427172776617	-0.00011100001363200002	0.0018140359096323307	-0.0020360359368963308
0.19	0.0002345104181958801	-0.000101370858224	0.001917988291567203	-0.002120730008015203
0.2	0.00024734448123016453	-0.0000897318	0.00202273705602249	-0.00220220065602249
0.21000000000000002	0.00026097292343423077	-0.00007603379959199997	0.0021283392613466404	-0.0022804068605306402
0.22000000000000003	0.00027550220741169	-0.000060220045375999964	0.0022348825782144708	-0.0023553226689664707
0.22999999999999998	0.00029103879576615347	-0.000042237180064000036	0.002342441071822412	-0.0024269154319504116
0.24	0.00030768915110123286	-0.000022031846368000017	0.002451088807366895	-0.002495152500102895
0.25	0.0003255597360205391	4.49313e-7	0.002560899850044351	-0.002560001224044351
0.26	0.00034475701312768357	0.000025223428831999993	0.002671886263826566	-0.0026214394061625664
0.27	0.00036538744502627755	0.00005238914153599999	0.0027841996154407767	-0.002679421332368777
0.28	0.00038755749431993233	0.000082008865024	0.0028979294703895754	-0.0027339117403415753
0.29	0.000411373623612259	0.00011414501320799981	0.003013165394175552	-0.0027848753677595524
0.3	0.0004369422955068696	0.00014885999999999982	0.0031299969523013007	-0.002832276952301301
0.31	0.00046436997260737453	0.00018550337697599984	0.0032477758679334066	-0.0028767691139814067
0.32	0.0004937631175173854	0.00022502863596799986	0.003367514009494469	-0.002917456737558469
0.33	0.0005252281928405137	0.00026767640647199994	0.003489485403071081	-0.0029541325901270813
0.33999999999999997	0.0005588716611803701	0.0003136873179839997	0.003613964074749836	-0.0029865894387818364
0.35	0.0005947999851405668	0.00036330199999999975	0.0037412240506173285	-0.003014620050617329
0.36	0.0006331196273247142	0.00041692763199999974	0.0038716740196800188	-0.0030378187556800193
0.37	0.0006739370503364246	0.00047459665599999985	0.0040054196793746655	-0.003056226367374666
0.38	0.0007173587167793081	0.0005365080639999998	0.004142701390057895	-0.0030696852620578957
0.39	0.0007634910892569771	0.000602860848	0.004283759512086335	-0.0030780378160863353
0.4	0.000812440630373042	0.000673854	0.004428834405816612	-0.0030811264058166112
0.41	0.0008643138027311149	0.0007499170399999996	0.004578398834215075	-0.003078564754215075
0.42	0.0009192170689348062	0.0008309607999999997	0.004732402654376197	-0.003070481054376197
0.43	0.0009772568915877274	0.0009171266399999997	0.004891028126004172	-0.003056774846004172
0.44	0.0010385397332934908	0.0010085559199999997	0.005054457508803196	-0.0030373456688031967
0.45	0.0011031720566557065	0.00110539	0.005222873062477464	-0.003012093062477464
0.46	0.0011712603242779865	0.0012077825280000002	0.005396447081981472	-0.0029808820259814716
0.47	0.0012429109987639405	0.0013158595039999997	0.0055753742829565385	-0.002943655274956539
0.48	0.0013182305427171823	0.0014297592159999999	0.0057598394162942865	-0.0029003209842942863
0.49	0.001397325418741323	0.001549619952	0.005950027232886335	-0.0028507873288863353
0.5	0.0014803020894399706	0.00167558	0.006146122483624307	-0.002794962483624306
0.51	0.0015672670174167397	0.00180778712	0.006348309925176263	-0.002732735685176262
0.52	0.0016583266652752404	0.00194636776	0.006556774301213271	-0.0026640387812132712
0.53	0.001753587495619086	0.0020914578400000002	0.006771700361182843	-0.0025887846811828417
0.54	0.001853155971051883	0.00224319328	0.006993272854532486	-0.002506886294532486
0.55	0.001957138554177247	0.00240171	0.007221676530709712	-0.0024182565307097124
0.56	0.0020656417075987877	0.00256843288	0.0074584564355815895	-0.00232159067558159
0.5700000000000001	0.0021787718939201175	0.00274188664	0.007702096948071181	-0.002218323668071181
0.5800000000000001	0.0022966355757448446	0.00292188496	0.007952442743521106	-0.0021086728235211053
0.5900000000000001	0.0024193392156765846	0.00310824152	0.008209338497273984	-0.0019928554572739843
0.6000000000000001	0.0025469892763189455	0.00330077	0.008472628884672439	-0.001871088884672438
0.6100000000000001	0.002679692220275542	0.0035011202400000007	0.00874388398870307	-0.0017416435087030686
0.6200000000000001	0.00281755451014998	0.003706810720000001	0.00902079172515352	-0.0016071702851535186
0.63	0.0029606826085458735	0.003917196079999999	0.009302765417455415	-0.0014683732574554157
0.64	0.003109182978066838	0.0041316309599999995	0.00958921838904038	-0.0013259564690403817
0.65	0.003263162081316476	0.00434947	0.009879563963340044	-0.0011806239633400445
0.66	0.0034227263808984097	0.00456776768	0.010170951730472121	-0.0010354163704721208
0.67	0.003587982339416239	0.00478875384	0.01046562468051062	-0.000888117000510621
0.68	0.003759036419473586	0.00501235816	0.010763562070215647	-0.0007388457502156467
0.6900000000000001	0.0039359950836740515	0.00523851032	0.011064743156347298	-0.0005877225163472988
0.7000000000000001	0.004118964794621256	0.00546714	0.01136914719566568	-0.0004348671956656801
0.7100000000000001	0.004308052014918804	0.00569805688	0.01167667587026762	-0.0002805621102676204
0.7200000000000001	0.004503363207170312	0.005931340640000001	0.011987405405242313	-0.00012472412524231098
0.7300000000000001	0.004705004833979386	0.006166950960000001	0.012301334451015677	0.00003256746898432517
0.7400000000000001	0.0049130833579496425	0.006404847520000002	0.012618461658013634	0.0001912333819863712
0.7500000000000001	0.0051277052416846885	0.0066449900000000025	0.012938785676662103	0.0003511943233379033
0.76	0.0053489769477881345	0.00688730096	0.013262262324849599	0.0005123395951504017
0.77	0.005577004938863598	0.00713178648	0.013588943793673803	0.000674629166326198
0.78	0.005811895677514689	0.00737841552	0.013918839441694978	0.0008379915983050224
0.79	0.006053755626345013	0.00762715704	0.014251958627473395	0.0010023554525266055
0.8	0.006302691247958186	0.00787798	0.014588310709569324	0.0011676492904306758
0.81	0.006554682777319161	0.008130816879999999	0.014927888628692496	0.001333745131307502
0.8200000000000001	0.0068139783877007466	0.00838568224	0.015270722265716356	0.0015006422142836429
0.8300000000000001	0.00708070002473709	0.00864255416	0.015616825083663806	0.0016682832363361932
0.8400000000000001	0.007354969634062343	0.00890141072	0.015966210545557753	0.00183661089444225
0.8500000000000001	0.0076369091613106566	0.00916223	0.016318892114421092	0.0020055678855789086
0.8600000000000001	0.007926640552116185	0.009424962880000002	0.016674873270313636	0.002175052489686368
0.8700000000000001	0.008224285752113071	0.009689621440000002	0.01703417995496216	0.002345062925037845
0.8800000000000001	0.00852996670693547	0.009956190560000003	0.017396828127130344	0.0025155529928696622
0.89	0.00884380536221753	0.01022465512	0.017762833745581866	0.0026864764944181333
0.9	0.009165923663593398	0.010495	0.018132212769080412	0.002857787230919588
0.91	0.009496443556697234	0.010767166560000001	0.01850495373895639	0.003029379381043612
0.92	0.009835486987163185	0.01104119408	0.018881106885765064	0.003201281274234937
0.93	0.010183175900625396	0.01131707832	0.01926069502262843	0.0033734616173715683
0.9400000000000001	0.010539632242718018	0.01159481504	0.019643740962668493	0.0035458891173315056
0.9500000000000001	0.010904977959075208	0.0118744	0.020030267519007244	0.003718532480992756
0.9600000000000001	0.011279334995331116	0.01215582896	0.020420297504766684	0.0038913604152333164
0.9700000000000001	0.011662825297119882	0.01243909768	0.020813853733068807	0.0040643416269311936
0.9800000000000001	0.012055570810075661	0.01272420192	0.02121095901703561	0.004237444822964391
0.9900000000000001	0.012457693479832608	0.013011137440000002	0.021611636169789096	0.004410638710210907
1.	0.012869315252024867	0.0132999	0.022015908004451253	0.0045838919955487455

==> data/fig3/fig3b-VI_vs_r-3.dat <==
#r	true	cen	up	down
0.05	0.00010502172186553581	-0.000106357	0.0006974851159563395	-0.0009101991159563395
0.060000000000000005	0.00012548579171017696	-0.0001171164928	0.0008403562817081568	-0.0010745892673081569
0.07	0.00014637690902645888	-0.0001241627064	0.0009846012190294986	-0.0012329266318294987
0.08	0.00016795527623486578	-0.0001274000736	0.0011303423445497666	-0.0013851424917497666
0.09	0.0001904810957558812	-0.0001267330272	0.0012777020748983604	-0.0015311681292983605
0.1	0.00021421457000998998	-0.000122066	0.0014268028267046815	-0.0016709348267046817
0.11	0.00023941590141767587	-0.00011330342480000002	0.0015777670165981303	-0.0018043738661981303
0.12000000000000001	0.0002663452923994229	-0.00010034973440000001	0.0017307170612081073	-0.0019314165300081073
0.13	0.0002952629453757155	-0.00008310936160000004	0.0018857753771640133	-0.0020519941003640132
0.14	0.0003264290627670369	-0.00006148673920000003	0.002043064381095249	-0.0021660378594952493
0.15000000000000002	0.0003601038469938715	-0.0000353863	0.002202706489631216	-0.002273479089631216
0.16	0.0003965475004767034	-4.719587200000084e-6	0.0023648021762180055	-0.002374241350618006
0.16999999999999998	0.00043602022563601656	0.00003061785439999987	0.0025295012864641545	-0.002468265577664155
0.18	0.00047878222489229535	0.0000707233695999999	0.00269693172279489	-0.0025554849835948902
0.19	0.0005250937006660238	0.00011569430319999995	0.0028672213876354386	-0.002635832781235439
0.2	0.0005752148553776858	0.000165628	0.0030404981834110294	-0.002709242183411029
0.21000000000000002	0.0006294058914477653	0.0002205666304000001	0.0032167930691776544	-0.002775659808377654
0.22000000000000003	0.0006879270112967465	0.0002806765072000002	0.0033963551265720846	-0.0028350021121720838
0.22999999999999998	0.0007510384173451133	0.00034606876879999984	0.0035793364938618544	-0.0028871989562618545
0.24	0.0008190003120133501	0.0004168545535999999	0.003765889309314502	-0.002932180202114502
0.25	0.0008920728977219407	0.000493145	0.003956165711197562	-0.002969875711197562
0.26	0.0009705163768913691	0.0005740373679999999	0.004149262271346294	-0.003001187535346295
0.27	0.00105459095194212	0.0006609101439999999	0.004346650586068581	-0.003024830298068581
0.28	0.0011445568252946765	0.000754127936	0.004548746685240026	-0.0030404908132400264
0.29	0.001240674199369522	0.0008540553519999994	0.004755966598736235	-0.0030478558947362364
0.3	0.0013432032765871428	0.0009610569999999993	0.004968726356432814	-0.0030466123564328153
0.31	0.0014524042593680227	0.0010756808479999995	0.005187570513080185	-0.0030362088170801864
0.32	0.001568537350132643	0.0011980623039999996	0.005412754442460432	-0.003016629834460433
0.33	0.0016918627513014901	0.0013285201359999996	0.005644662043230454	-0.002987621771230455
0.33999999999999997	0.0018226406652950473	0.001467373111999999	0.005883677214047152	-0.0029489309900471543
0.35	0.0019611312945337998	0.0016149399999999992	0.006130183853567429	-0.0029003038535674315
0.36	0.00210759484143823	0.0017718475039999993	0.0063848541864084275	-0.0028411591784084293
0.37	0.002262291508428824	0.0019380294719999994	0.006647711703776744	-0.0027716527597767457
0.38	0.0024254814979260625	0.0021137276879999996	0.0069190682228392215	-0.002691612846839222
0.39	0.0025974250123504345	0.0022991839359999995	0.007199235560762698	-0.0026008676887626985
0.4	0.002778382254122418	0.00249464	0.0074885255347140155	-0.0024992455347140155
0.41	0.0029686134256625006	0.0027003537599999987	0.007787197020704869	-0.002386489500704872
0.42	0.003168378729391169	0.002916546879999999	0.008095628012346033	-0.0022625342523460348
0.43	0.0033779383677289007	0.003143457119999999	0.008414143562093128	-0.0021272293220931304
0.44	0.0035975525430961865	0.0033813222399999994	0.008743068722401786	-0.0019804242424017863
0.45	0.0038274814579135046	0.00363038	0.009082728545727625	-0.0018219685457276256
0.46	0.004067985314601345	0.0038908857600000006	0.009433457534573544	-0.001651686014573544
0.47	0.004319324315580183	0.0041630552799999995	0.009795568928836085	-0.0014694583688360857
0.48	0.004581758663270513	0.00444712192	0.010169385418459053	-0.0012751415784590537
0.49	0.004855548560092813	0.00474331904	0.010555229693386261	-0.00106859161338626
0.5	0.005140954208467568	0.00505188	0.010953424443561514	-0.0008496644435615139
0.51	0.005433445040856093	0.0053730515999999996	0.011364318026451941	-0.0006182148264519422
0.52	0.005738118094733807	0.0057070504	0.011788201047597202	-0.00037410024759720276
0.53	0.006055279637616948	0.0060541064	0.01222538978006028	-0.00011717698006027868
0.54	0.006385235937021765	0.006414449599999999	0.012676200496904148	0.00015269870309585036
0.55	0.0067282932604645004	0.00678831	0.013140949471191793	0.0004356705288082073
0.56	0.007084757875461407	0.00717592912	0.013619935646449272	0.0007319225935507262
0.5700000000000001	0.007454936049528722	0.007577522559999999	0.014113496957660714	0.001041548162339285
0.5800000000000001	0.007839134050182692	0.00799331744	0.014621954010273325	0.0013646808697266744
0.5900000000000001	0.008237658144939562	0.00842354088	0.01514562740973431	0.0017014543502656887
0.6000000000000001	0.008650814601315584	0.00886842	0.015684837761490884	0.002052002238509117
0.6100000000000001	0.009078909686826994	0.009328196	0.016239930150944857	0.002416461849055144
0.6200000000000001	0.009522249668990044	0.009803078400000002	0.01681119458360018	0.002794962216399823
0.63	0.009981140815320966	0.010293290799999999	0.017398945544915403	0.0031876360550845946
0.64	0.010455889393336026	0.0107990568	0.018003497520349094	0.0035946160796509067
0.65	0.010946801670551459	0.0113206	0.0186251649953598	0.004016035004640199
0.66	0.01145418391448351	0.01185814944	0.019264276289675357	0.0044520225903246415
0.67	0.011978342392648424	0.01241192192	0.019921128595917728	0.00490271524408227
0.68	0.012519583372562447	0.01298213968	0.020596032940978146	0.005368246419021853
0.6900000000000001	0.013078213121741827	0.013569024959999999	0.021289300351747847	0.0058487495682521505
0.7000000000000001	0.013654537907702803	0.0141728	0.02200124185511807	0.006344358144881927
0.7100000000000001	0.014248863997961627	0.014795184000000001	0.022733667517006943	0.006856700482993061
0.7200000000000001	0.014861497660034537	0.015434528000000003	0.023485014565522086	0.00738404143447792
0.7300000000000001	0.015492745161437784	0.016090680000000007	0.02425521926779802	0.007926140732201992
0.7400000000000001	0.016142912769687615	0.016763488000000007	0.025044217890969257	0.008482758109030757
0.7500000000000001	0.01681230675230027	0.017452800000000008	0.025851946702170312	0.009053653297829704
0.76	0.01750162595433274	0.0181636864	0.026683438455696047	0.009643934344303953
0.77	0.018210780290976485	0.018889467200000003	0.027532258809730557	0.010246675590269448
0.78	0.018940072254963723	0.0196286848	0.028397069909618246	0.010860299690381756
0.79	0.019689804339026604	0.0203798816	0.029276533900703547	0.011483229299296452
0.8	0.02046027903589736	0.0211416	0.030169312928330888	0.01211388707166911
0.81	0.021251798838308203	0.0219074704	0.031069433987519622	0.01274550681248038
0.8200000000000001	0.022064666238991296	0.022682175199999998	0.03198135316152051	0.01338299723847949
0.8300000000000001	0.022899183730678854	0.0234654848	0.03290489138325925	0.01402607821674075
0.8400000000000001	0.023755653806103085	0.0242571696	0.03383986958566154	0.014674469614338461
0.8500000000000001	0.024634378957996188	0.025057	0.034786108701653065	0.01532789129834693
0.8600000000000001	0.025535661679090372	0.0258640168	0.03574316616594317	0.015984867434056835
0.8700000000000001	0.02645980446211779	0.026678902400000003	0.036711192284227985	0.01664661251577202
0.8800000000000001	0.027407109799810692	0.027501609600000004	0.03769007386398732	0.017313145336012692
0.89	0.028377880184901255	0.0283320912	0.03867969771270094	0.017984484687299056
0.9	0.029372418110121676	0.0291703	0.039679950637848654	0.01866064936215134
0.91	0.03039102606820417	0.030015328	0.04068988244751087	0.019340773552489133
0.92	0.031434006551880944	0.030868204	0.041710426198416584	0.020025981801583416
0.93	0.03250166205388417	0.031729096	0.042741677947895435	0.020716514052104562
0.9400000000000001	0.03359429506694604	0.032598172	0.04378373375327706	0.021412610246722946
0.9500000000000001	0.034712208083798796	0.0334756	0.04483668967189108	0.02211451032810892
0.9600000000000001	0.035855703597174625	0.034361548	0.04590064176106714	0.02282245423893286
0.9700000000000001	0.03702508409980569	0.035256184	0.04697568607813486	0.02353668192186514
0.9800000000000001	0.03822065208442422	0.036159676	0.048061918680423886	0.024257433319576117
0.9900000000000001	0.03944271004376241	0.037072192000000004	0.04915943562526384	0.02498494837473617
1.	0.040691560470552474	0.0379939	0.05026833296998434	0.025719467030015652

==> data/fig3/fig3b-VI_vs_r-4.dat <==
#r	true	cen	up	down
0.05	0.00011970429681491305	-0.000104026	0.0007712457728938266	-0.0009792977728938265
0.060000000000000005	0.0001448385025765989	-0.00011120973999999998	0.000931191012235358	-0.001153610492235358
0.07	0.00017112301358583766	-0.00011360864799999999	0.0010933146357653524	-0.0013205319317653526
0.08	0.00019888033974890918	-0.00011111069599999998	0.001257760196887067	-0.0014799815888870672
0.09	0.00022843299097209305	-0.000103603856	0.0014246712490037588	-0.0016318789610037586
0.1	0.00026010347716166795	-0.0000909761	0.001594191345518684	-0.001776143545518684
0.11	0.0002942143082239138	-0.00007311540000000001	0.0017664640398350991	-0.0019126948398350992
0.12000000000000001	0.0003310879940651098	-0.00004990972800000001	0.0019416328853562614	-0.0020414523413562614
0.13	0.0003710470445915353	-0.00002124705600000005	0.0021198414354854267	-0.002162335547485427
0.14	0.00041441396970947014	0.000012984643999999971	0.0023012332436258527	-0.002275263955625853
0.15000000000000002	0.00046151127932519346	0.0000528974	0.002485951863180796	-0.0023801570631807965
0.16	0.0005126614833449845	0.00009859441439999994	0.0026741137144538525	-0.0024769248856538525
0.16999999999999998	0.0005681870916751232	0.00015019874719999983	0.0028658962672228547	-0.0025654987728228546
0.18	0.0006284106142218886	0.00020782463279999988	0.0030614498581659736	-0.0026458005925659735
0.19	0.0006936545608915604	0.00027158630559999993	0.0032609248239613814	-0.0027177522127613814
0.2	0.000764241441590418	0.000341598	0.0034644715012872493	-0.0027812755012872497
0.21000000000000002	0.0008404937662247404	0.00041771019680000013	0.00367192883318711	-0.0028365084395871095
0.22000000000000003	0.0009227340447008076	0.0005003668224000002	0.003883836398382433	-0.002883102753582433
0.22999999999999998	0.0010112847869248984	0.0005897480495999999	0.00410042238196005	-0.0029209262827600505
0.24	0.0011064685028032925	0.0006860340511999999	0.004321914969006795	-0.0029498468666067953
0.25	0.0012086077022422695	0.000789405	0.004548542344609497	-0.0029697323446094973
0.26	0.0013180248951481094	0.0008989487359999999	0.004779375525452772	-0.0029814780534527722
0.27	0.0014350425914270905	0.001016210848	0.005016089157126221	-0.002983667461126221
0.28	0.001559983300985493	0.001141644592	0.005259200716817233	-0.0029759115328172325
0.29	0.0016931695337295961	0.001275703223999999	0.005509227681713188	-0.0029578212337131892
0.3	0.0018349237995656789	0.0014188399999999991	0.005766687529001477	-0.002929007529001478
0.31	0.00198556860840002	0.0015721018399999993	0.006032664783440289	-0.0028884611034402903
0.32	0.0021454264701389007	0.0017351999199999993	0.006306968112753504	-0.002836568272753505
0.33	0.0023148198946886	0.0019084390799999995	0.006589973232235804	-0.0027730950722358056
0.33999999999999997	0.002494071391955396	0.002092124159999999	0.006882055857181874	-0.0026978075371818767
0.35	0.0026835034718455716	0.0022865599999999987	0.0071835917028864	-0.002610471702886403
0.36	0.0028834386442654005	0.002492170959999999	0.007495012106873262	-0.002510670186873264
0.37	0.003094199419121169	0.002709112479999999	0.007816623256650647	-0.0023983982966506493
0.38	0.0033161083063191488	0.0029376595199999992	0.00814878696195594	-0.0022734679219559416
0.39	0.0035494878157656274	0.0031780870399999994	0.008491865032526526	-0.0021356909525265273
0.4	0.003794660457366877	0.00343067	0.008846219278099789	-0.0019848792780997894
0.41	0.0040519487410291795	0.0036957028799999986	0.009212172768453741	-0.0018207670084537438
0.42	0.00432167517665882	0.003973436239999999	0.009590135738274986	-0.0016432632582749872
0.43	0.004604162274162068	0.004264140159999999	0.009980479682290743	-0.0014521993622907455
0.44	0.004899732543445212	0.00456808472	0.010383576095228247	-0.001247406655228248
0.45	0.005205882294370528	0.00488554	0.01079979647181472	-0.0010287164718147208
0.46	0.0055235331276243665	0.005216791760000001	0.011229529484575753	-0.000795945964575751
0.47	0.005855330869832084	0.0055620904799999985	0.011673125155990616	-0.0005489441959906178
0.48	0.006201659878549718	0.00592170232	0.012130950686336954	-0.0002875460463369556
0.49	0.006562904511333279	0.00629589344	0.012603373275892404	-0.000011586395892403123
0.5	0.0069394491257387956	0.00668493	0.0130907601249346	0.0002790998750654009
0.51	0.0073316780793222895	0.0070890957600000006	0.013593479815576069	0.0005847117044239323
0.52	0.007739975729639782	0.00750863488	0.014111897820800839	0.0009053719391991615
0.53	0.008164726434247298	0.007943809119999999	0.014646380995427824	0.0012412372445721742
0.54	0.008606314550700859	0.00839488024	0.015197296194275942	0.0015924642857240573
0.55	0.009065124436556486	0.00886211	0.015765010272164107	0.001959209727835894
0.56	0.009541540449370204	0.009345767199999999	0.01634988098157325	0.0023416534184267455
0.5700000000000001	0.010035946946698043	0.009846104799999998	0.01695228655524477	0.0027399230447552256
0.5800000000000001	0.010548728286096003	0.0103633828	0.017572596123582074	0.003154169476417925
0.5900000000000001	0.011080268825120127	0.0108978612	0.01821117881698857	0.0035845435830114307
0.6000000000000001	0.011630952921326432	0.0114498	0.018868403765867667	0.004031196234132332
0.6100000000000001	0.01220116493227095	0.012019475520000001	0.019544675702696225	0.004494275337303779
0.6200000000000001	0.012791289215509677	0.012607127360000003	0.02024031925528584	0.0049739354647141635
0.63	0.013401710128598653	0.013213011439999997	0.020955694653521567	0.005470328226478428
0.64	0.01403281202909391	0.013837383679999999	0.021691162127288457	0.005983605232711539
0.65	0.014684979274551459	0.0144805	0.022447081906471565	0.0065139180935284355
0.66	0.015358596222527323	0.015142625600000001	0.02322382692916847	0.007061424270831531
0.67	0.016054145344327645	0.0158240048	0.024021741539998552	0.007626268060001447
0.68	0.01677210778642485	0.0165248912	0.02484118279179372	0.008208599608206277
0.6900000000000001	0.01751266823430707	0.0172455384	0.025682507737385896	0.008808569062614104
0.7000000000000001	0.018276207468479296	0.0179862	0.02654607342960699	0.009426326570393013
0.7100000000000001	0.019063106269446524	0.018747129600000002	0.027432281187463547	0.010061978012536455
0.7200000000000001	0.01987374541771375	0.019528580800000004	0.028341432731069198	0.010715728868930812
0.7300000000000001	0.020708505693785965	0.020330807200000005	0.029273874046712185	0.011387740353287826
0.7400000000000001	0.021567767878168168	0.021154062400000007	0.03022995112068077	0.012078173679319244
0.7500000000000001	0.02245191275136535	0.02199860000000001	0.031210009939263206	0.012787190060736814
0.76	0.023361321093882496	0.0228661136	0.03221585321121852	0.013516373988781485
0.77	0.024296373686224622	0.0237550568	0.033246006019746505	0.0142641075802535
0.78	0.025257451308896724	0.024665323200000002	0.03430045017051772	0.015030196229482286
0.79	0.026244934742403758	0.0255968064	0.03537916746920272	0.015814445330797282
0.8	0.027259204767250755	0.0265494	0.03648213972147207	0.016616660278527928
0.81	0.02830064216394271	0.0275296408	0.03761619642890926	0.01744308517109074
0.8200000000000001	0.029369627712984594	0.0285291184	0.03877275977729369	0.01828547702270631
0.8300000000000001	0.0304665421948814	0.0295460656	0.03995009964831769	0.019142031551682315
0.8400000000000001	0.03159176639013815	0.030578715200000002	0.04114648592367358	0.020010944476326425
0.8500000000000001	0.03274568107925983	0.0316253	0.0423601884850537	0.02089041151494631
0.8600000000000001	0.03392866704275143	0.032677688	0.04358367459581774	0.02177170140418227
0.8700000000000001	0.035141105061117915	0.03374206800000001	0.044822467410573816	0.022661668589426198
0.8800000000000001	0.03638337591486433	0.03481826400000001	0.046076287465597415	0.0235602405344026
0.89	0.03765616351874032	0.035906099999999996	0.04734485529716401	0.024467344702835986
0.9	0.038961963090203465	0.0370054	0.04862789144154911	0.025382908558450892
0.91	0.040298701006829994	0.038099044	0.0499072495203018	0.026290838479698198
0.92	0.04166672490056653	0.039208036	0.05120498371310555	0.027211088286894454
0.93	0.043066382403359686	0.040336436	0.05252528128491744	0.02814759071508257
0.9400000000000001	0.04449802114715604	0.041488304000000004	0.053872329500694545	0.029104278499305462
0.9500000000000001	0.045961988763902305	0.0426677	0.05525031562539395	0.030085084374606056
0.9600000000000001	0.047458632885545075	0.043878684	0.056663426923972735	0.031093941076027268
0.9700000000000001	0.04898830114403095	0.045125316000000006	0.05811585066138799	0.03213478133861202
0.9800000000000001	0.05055134117130655	0.04641165600000001	0.059611774102596785	0.033211537897403234
0.9900000000000001	0.052148100599318535	0.04774176400000001	0.061155384512556206	0.03432814348744382
1.	0.05377892706001349	0.0491197	0.06275086915622331	0.03548853084377669

==> data/fig3/fig3b-VI_vs_r-5.dat <==
#r	true	cen	up	down
0.05	0.00015921687146036915	-0.00007011189999999999	0.0009682121159357595	-0.0011084359159357594
0.060000000000000005	0.00019745673888496587	-0.00006299596159999997	0.001173854015358888	-0.0012998459385588877
0.07	0.00023889706858138632	-0.00004851366879999997	0.0013838784012069243	-0.0014809057388069243
0.08	0.000283995702504338	-0.000026517075199999965	0.0015984742030925308	-0.0016515083534925305
0.09	0.00033321048260852814	3.1417655999999914e-6	0.0018178303506283674	-0.0018115468194283674
0.1	0.0003869992508486629	0.0000406108	0.002042135773427096	-0.0019609141734270963
0.11	0.00044581984917945014	0.00008603797439999994	0.0022715794011013784	-0.002099503452301378
0.12000000000000001	0.0005101301195555965	0.00013957123519999997	0.002506350163263874	-0.002227207692863874
0.13	0.0005803879039318084	0.00020135852879999991	0.002746636989527245	-0.0023439199319272453
0.14	0.000657051044262794	0.00027154780159999994	0.0029926288095041536	-0.0024495332063041537
0.15000000000000002	0.0007405773825032597	0.000350287	0.0032445145528072596	-0.0025439405528072598
0.16	0.0008314247606079123	0.00043767456959999985	0.0035023970689936432	-0.0026270479297936435
0.16999999999999998	0.000930051020531459	0.0005339203327999997	0.0037665728877454424	-0.0026987322221454432
0.18	0.0010369140042286074	0.0006391846111999998	0.004037252458689213	-0.002758883236289214
0.19	0.0011524715536540644	0.0007536277263999999	0.004314646231451513	-0.002807390778651513
0.2	0.0012771815107625363	0.00087741	0.004598964655658897	-0.0028441446556588964
0.21000000000000002	0.0014115017175087305	0.0010095406240000003	0.004889191052951812	-0.002870109804951812
0.22000000000000003	0.0015558900158473541	0.0011516188320000004	0.005187069782939452	-0.0028838321189394514
0.22999999999999998	0.0017108042477331136	0.0013040927279999997	0.005493118077244899	-0.0028849326212449
0.24	0.001876702255120717	0.0014674104159999998	0.005807853167491237	-0.0028730323354912374
0.25	0.002054041879964871	0.00164202	0.006131792285301551	-0.002847752285301551
0.26	0.002243280964220282	0.0018283962399999998	0.006465447392629891	-0.002808654912629891
0.27	0.002444877349841658	0.00202695392	0.006809342308185631	-0.0027554344681856306
0.28	0.0026592888787837048	0.00223813448	0.007163995581009111	-0.002687726621009111
0.29	0.0028869733930011296	0.0024623793599999983	0.007529925760140672	-0.002605167040140675
0.3	0.0031283887344486405	0.0027001299999999985	0.007907651394620659	-0.002507391394620662
0.31	0.0033839927450809446	0.002952203839999999	0.008297994424134262	-0.0023935867441342634
0.32	0.0036542432668527475	0.003218572319999999	0.008701094159415758	-0.002263949519415759
0.33	0.003939598141718757	0.0034995828799999993	0.009117393301844277	-0.002118227541844277
0.33999999999999997	0.004240515211633678	0.003795582959999998	0.009547334552798945	-0.0019561686327989485
0.35	0.004557452318552223	0.004106919999999998	0.009991360613658896	-0.0017775206136588992
0.36	0.004890867304429093	0.004433963199999998	0.010449868674477262	-0.001581942274477265
0.37	0.005237546145880611	0.004777032799999999	0.010923358325790666	-0.0013692927257906674
0.38	0.005599585334385097	0.005136470799999999	0.011412283646809733	-0.0011393420468097347
0.39	0.005979647509100102	0.0055126192	0.011917098716745097	-0.0008918603167450967
0.4	0.006378295367273027	0.00590582	0.01243825761480738	-0.0006266176148073807
0.41	0.006796091606151295	0.006316435999999998	0.012976203247008683	-0.0003433312470086875
0.42	0.007233598922982321	0.006744783199999999	0.013531403659057799	-0.00004183725905780155
0.43	0.007691380015013509	0.0071911983999999995	0.014104315723464985	0.0002780810765350139
0.44	0.008169997579492282	0.0076560184	0.0146953963127405	0.0006166404872594991
0.45	0.008670014313666045	0.00813958	0.015305102299394604	0.0009740577006053961
0.46	0.009191992914782222	0.008642238560000001	0.01593387811862431	0.0013505990013756913
0.47	0.009736496080088204	0.009164307679999999	0.016582196189581434	0.001746419170418562
0.48	0.010304086506831437	0.009706119519999999	0.017250516494104556	0.002161722545895442
0.49	0.010895326892259312	0.01026800624	0.017939299014032243	0.002596713465967758
0.5	0.011510779933619247	0.0108503	0.018649003731203064	0.0030515962687969354
0.51	0.012151008328158651	0.01145334896	0.019380086095194364	0.003526611824805634
0.52	0.012816574773124955	0.012077465280000001	0.020133011753171254	0.004021918806828747
0.53	0.013508041965765553	0.01272297712	0.02090824182003761	0.004537712419962389
0.54	0.014225972603327867	0.01339021264	0.021706237410697313	0.0050741878693026845
0.55	0.014970957519478788	0.0140795	0.022527459640054245	0.005631540359945753
0.56	0.015743564518463444	0.014791174399999999	0.023372397460211723	0.006209951339788276
0.5700000000000001	0.01654432141892681	0.015525555199999999	0.024241477189574326	0.006809633210425672
0.5800000000000001	0.01737378979392646	0.0162829688	0.02513515298374608	0.007430784616253919
0.5900000000000001	0.018232531216519948	0.0170637416	0.026053878998331	0.008073604201669003
0.6000000000000001	0.019121107259764868	0.0178682	0.026998109388933107	0.008738290611066893
0.6100000000000001	0.02004007949671876	0.018696689600000004	0.027968333447356195	0.009425045752643812
0.6200000000000001	0.020990009500439197	0.019549512800000005	0.02896496140895457	0.010134064191045442
0.63	0.021971458843983716	0.020426991199999998	0.0299884386452823	0.010865543754717696
0.64	0.022984989100409938	0.0213294464	0.03103921052789349	0.011619682272106512
0.65	0.024031161842775373	0.0222572	0.0321177224283422	0.0123966775716578
0.66	0.025110538644137634	0.0232105768	0.03322443431427899	0.013196719285721008
0.67	0.026223681077554236	0.024189894400000002	0.034359773312137354	0.014020015487862653
0.68	0.027371150716082794	0.0251954736	0.035524181144447234	0.014866766055552766
0.6900000000000001	0.02855350913278082	0.026227635200000002	0.03671809953373861	0.01573717086626139
0.7000000000000001	0.029771317900705932	0.0272867	0.03794197020254145	0.016631429797458557
0.7100000000000001	0.031025138592915637	0.028372988800000002	0.0391967510650457	0.017549226534954304
0.7200000000000001	0.03231553278246756	0.029486822400000005	0.040482238604206335	0.018491406195793675
0.7300000000000001	0.03364377180254799	0.030628521600000007	0.0417987454946383	0.019458297705361716
0.7400000000000001	0.03501158467167755	0.03179840720000001	0.043146584410956555	0.020450229989043466
0.7500000000000001	0.03641759562710977	0.032996800000000014	0.04452606802777606	0.021467531972223966
0.76	0.037862318996735485	0.0342237584	0.045937703857708734	0.022509812942291266
0.77	0.03934626910844556	0.0354799312	0.047381561027873345	0.02357830137212666
0.78	0.04086996029013082	0.0367657048	0.04885790350338559	0.02467350609661441
0.79	0.04243390686968205	0.0380814656	0.050366995249361196	0.02579593595063881
0.8	0.044038623174990126	0.0394276	0.051909100230915856	0.026946099769084145
0.81	0.045684623533945895	0.0407877648	0.05346658907682626	0.02810894052317374
0.8200000000000001	0.047372422274440135	0.0421832584	0.05506209242263192	0.02930442437736808
0.8300000000000001	0.04910253372436369	0.043618649599999997	0.056700347567533296	0.030536951632466693
0.8400000000000001	0.050875472211607424	0.0450985072	0.058386091810730886	0.03181092258926911
0.8500000000000001	0.052691752064062146	0.0466274	0.06012406245142514	0.03313073754857486
0.8600000000000001	0.05455188760961872	0.048216117600000004	0.06192509276015655	0.03450714243984346
0.8700000000000001	0.0564563931761679	0.04986145280000001	0.06378630007195059	0.035936605528049434
0.8800000000000001	0.05840578309160059	0.05156641920000001	0.0657108976931727	0.03742194070682733
0.89	0.06040057168380761	0.053334030399999996	0.06770209893018835	0.03896596186981165
0.9	0.06244127328067974	0.0551673	0.06976311708936304	0.04057148291063696
0.91	0.06452875192524651	0.057088448	0.07191663551200589	0.04226026048799411
0.92	0.06666665437849208	0.05907648	0.07414152996080278	0.04401143003919722
0.93	0.06885193665021376	0.061129607999999995	0.0764361462333833	0.0458230697666167
0.9400000000000001	0.0710850432459295	0.063246044	0.07879883012737697	0.04769325787262303
0.9500000000000001	0.07336641867115712	0.065424	0.08122792744041335	0.049620072559586635
0.9600000000000001	0.07569650743141455	0.067661688	0.08372178397012203	0.05160159202987796
0.9700000000000001	0.07807575403221946	0.06995732	0.08627874551413255	0.05363589448586746
0.9800000000000001	0.08050460297908979	0.07230910800000001	0.08889715787007446	0.05572105812992556
0.9900000000000001	0.08298349877754337	0.07471526400000002	0.09157536683557732	0.05785516116442272
1.	0.0855128859330981	0.077174	0.09431171820827067	0.06003628179172935

==> data/fig3/fig3b-VI_vs_r-6.dat <==
#r	true	cen	up	down
0.05	0.00028482928765473717	0.00017599399999999996	0.0017288921937857128	-0.0013769041937857127
0.060000000000000005	0.00036676664672263164	0.0002530868800000001	0.0021072507163434435	-0.0016010769563434436
0.07	0.0004587443661309676	0.0003444592000000001	0.0024968682642478946	-0.0018079498642478943
0.08	0.0005614981000917978	0.00045037448000000006	0.0028980735998991322	-0.001997324639899132
0.09	0.0006757635028171763	0.00057109624	0.003311195485697223	-0.002169003005697223
0.1	0.0008022762285191573	0.000706888	0.0037365626840422344	-0.002322786684042234
0.11	0.0009417719314097942	0.0008580132799999998	0.004174503957334232	-0.0024584773973342325
0.12000000000000001	0.0010949862657011408	0.0010247356	0.004625348067973283	-0.0025758768679732835
0.13	0.0012626548856052501	0.0012073184799999998	0.005089423778359454	-0.002674786818359454
0.14	0.0014455134453341765	0.0014060254399999997	0.005567059850892812	-0.002755008970892812
0.15000000000000002	0.0016442975990999741	0.00162112	0.006058585047973424	-0.0028163450479734235
0.16	0.0018597430011146948	0.0018515078559999995	0.006562887435079694	-0.002859871723079695
0.16999999999999998	0.0020925853055903934	0.002099149807999999	0.007082096645763767	-0.0028837970297637683
0.18	0.002343560166739125	0.0023646488319999993	0.007616901616656123	-0.0028876039526561244
0.19	0.0026134032387729418	0.0026486079039999997	0.008167991284387242	-0.0028707754763872438
0.2	0.002902850175903898	0.00295163	0.00873605458558761	-0.0028327945855876097
0.21000000000000002	0.003212636632344047	0.00327452136	0.009322005174417128	-0.0027729624544171284
0.22000000000000003	0.003543498262305442	0.003617630880000001	0.0099262510905945	-0.0026909893305944975
0.22999999999999998	0.003896170720000137	0.0039815107199999995	0.010549425091367842	-0.0025864036513678426
0.24	0.004271389659640187	0.004366713039999999	0.011192159933985289	-0.002458733853985289
0.25	0.004669890735437644	0.00477379	0.011855088375694958	-0.0023075083756949576
0.26	0.005092409601604562	0.00520352864	0.012538975493316628	-0.002131918213316629
0.27	0.005537162535949002	0.00565618752	0.01324428864463386	-0.0019319136046338599
0.28	0.006002460351978987	0.00613226008	0.013971627507001861	-0.0017071073470018606
0.29	0.006494323249534455	0.006632239759999997	0.014721591757775838	-0.0014571122377758441
0.3	0.007013742129217363	0.007156619999999997	0.015494781074311013	-0.0011815410743110186
0.31	0.007561707891629663	0.007705920159999997	0.016291783839050958	-0.0008799435190509613
0.32	0.008139211437373305	0.008280601279999997	0.017113213847990423	-0.0005520112879904282
0.33	0.008747243667050236	0.00888115032	0.017959673602212532	-0.00019737296221253135
0.33999999999999997	0.009386795481262412	0.009508054239999996	0.018831765602800393	0.00018434287719959995
0.35	0.010058857780611793	0.010161799999999997	0.019730092350837142	0.0005935076491628537
0.36	0.010764421465700313	0.010842896639999997	0.020655234915559456	0.0010305583644405376
0.37	0.011504477437129944	0.011551803519999997	0.021607822587858497	0.0014957844521414979
0.38	0.012280016595502617	0.012289002079999998	0.022588463226778988	0.001989540933221007
0.39	0.013092029841420303	0.01305497376	0.023597764691365656	0.0025121828286343434
0.4	0.013941508075484933	0.0138502	0.024636334840663222	0.003064065159336776
0.41	0.014828902770072074	0.014675187199999997	0.02570473349601512	0.003645640903984877
0.42	0.0157557625626991	0.015530385599999997	0.026803628563592693	0.0042571426364073
0.43	0.016723096662656957	0.0164162704	0.027933639911865996	0.0048989008881340015
0.44	0.017731914279236642	0.017333316799999998	0.029095387409305073	0.005571246190694924
0.45	0.01878322462172909	0.018282	0.030289490924379978	0.00627450907562002
0.46	0.019878036899425307	0.0192628048	0.031516617858078896	0.0070089917419211105
0.47	0.021017360321616215	0.020276194399999996	0.03277732866322419	0.007775060136775799
0.48	0.022202204097592836	0.021322641599999997	0.03407223132515641	0.008573051874843588
0.49	0.0234335774366461	0.022402619199999998	0.035401933829216053	0.009403304570783944
0.5	0.024712489548066992	0.0235166	0.03676704416074364	0.010266155839256358
0.51	0.026039949641146462	0.0246650696	0.03816849259329974	0.011161646606700255
0.52	0.02741696692517551	0.025848484799999998	0.03960648425194981	0.012090485348050186
0.53	0.02884455060944508	0.0270673152	0.04108154654997935	0.013053083850020653
0.54	0.030325224389872677	0.0283220304	0.04259420690067386	0.014049853899326144
0.55	0.031859190413796964	0.0296131	0.04414499271731884	0.015081207282681162
0.56	0.033446622360762915	0.0309410096	0.04573526036316242	0.01614675883683758
0.5700000000000001	0.035088452577018384	0.0323062088	0.04736450106403683	0.01724791653596317
0.5800000000000001	0.036785613408811285	0.0337091632	0.04903303499573691	0.01838529140426309
0.5900000000000001	0.038539037202389485	0.0351503384	0.05074118233405752	0.019559494465942483
0.6000000000000001	0.040349656304000926	0.0366302	0.05248926325479349	0.02077113674520651
0.6100000000000001	0.04221840305989345	0.038134980000000006	0.054262521539331116	0.0220074384606689
0.6200000000000001	0.04414620981631498	0.03968293600000001	0.05608012285647594	0.02328574914352408
0.63	0.04613400891951336	0.041278091999999995	0.05794615648062495	0.024610027519375043
0.64	0.04818273271573656	0.042924472	0.059864711686175166	0.02598423231382483
0.65	0.05029331355123243	0.0446261	0.06183987774752357	0.02741232225247643
0.66	0.05246668377224886	0.046382776	0.06387054888599504	0.02889500311400496
0.67	0.054704989135534496	0.048203804	0.06596730819232671	0.0304402998076733
0.68	0.057010329866487144	0.050094264	0.06813554370418358	0.03205298429581642
0.6900000000000001	0.05938109310884088	0.052059236	0.07038064345923069	0.033737828540769316
0.7000000000000001	0.06181808827419627	0.0541038	0.07270799549513304	0.03549960450486696
0.7100000000000001	0.06432212477415382	0.056247557600000005	0.07513799316142293	0.03735712203857708
0.7200000000000001	0.0668940120203141	0.05847743680000001	0.0776572678559313	0.03929760574406873
0.7300000000000001	0.0695345594242776	0.060794887200000015	0.08026745628835633	0.0413223181116437
0.7400000000000001	0.07224457639764492	0.06320135840000002	0.08297019516839625	0.043432521631603785
0.7500000000000001	0.07502487235201652	0.06569830000000003	0.08576712120574925	0.0456294787942508
0.76	0.07787625669899298	0.06829030080000001	0.08866366626425869	0.04791693533574133
0.77	0.08079953885017487	0.0709748864	0.09165672311094133	0.05029304968905868
0.78	0.0837955282171627	0.0737527216	0.09474697966695911	0.0527584635330409
0.79	0.08686503421155695	0.0766244712	0.09793512385347392	0.05531381854652609
0.8	0.09000886624495819	0.0795908	0.10122184359164767	0.05795975640835234
0.81	0.09323206087958769	0.0826528592	0.10460814470613453	0.06069757369386546
0.8200000000000001	0.0965310569030541	0.0858107056	0.10809431773873111	0.06352709346126888
0.8300000000000001	0.09990652025358675	0.0890648824	0.11168097113472628	0.06644879366527373
0.8400000000000001	0.10335911686941507	0.0924159328	0.11536871333940886	0.06946315226059115
0.8500000000000001	0.10688951268876844	0.0958644	0.11915815279806773	0.07257064720193228
0.8600000000000001	0.11049837364987634	0.09940905120000001	0.12304827746919128	0.07576982493080875
0.8700000000000001	0.1141863656909679	0.10305264960000002	0.1270417214065689	0.07906357779343112
0.8800000000000001	0.11795415475027268	0.10679618240000002	0.13113949817718962	0.08245286662281043
0.89	0.12180240676602	0.11064063679999998	0.1353426213480423	0.08593865225195765
0.9	0.12573178767643925	0.114587	0.13965210448611606	0.08952189551388393
0.91	0.12974296341975988	0.1186365408	0.14406930172062002	0.09320377987937997
0.92	0.13383659993421118	0.1227898944	0.14859480091576785	0.09698498788423215
0.93	0.13801336315802248	0.1270479776	0.15322953049799348	0.10086642470200653
0.9400000000000001	0.14227685302945456	0.1314117072	0.15797441889373076	0.10484899550626925
0.9500000000000001	0.14662617197356226	0.135882	0.16283039452941364	0.10893360547058636
0.9600000000000001	0.15106036726502375	0.1404597728	0.167798385831476	0.113121159768524
0.9700000000000001	0.15557995593605176	0.1451459424	0.17287932122635177	0.11741256357364824
0.9800000000000001	0.16018545501885906	0.14994142560000004	0.17807412914047488	0.12180872205952521
0.9900000000000001	0.1648773815456585	0.15484713920000004	0.18338373800027913	0.12631054039972095
1.	0.1696562525486627	0.159864	0.18880907623219848	0.13091892376780154

==> data/fig3/fig3c-VR_vs_T-1.dat <==
#T	true	cen	up	down
0.01	-1.5042512327515203	-1.50728	-1.2139380937560358	-1.8006219062439641
0.02	-1.5042549289404146	-1.50077	-1.214830768798695	-1.7867092312013049
0.03	-1.504261085471251	-1.49493	-1.215853875422956	-1.7740061245770442
0.04	-1.5042696992523903	-1.48978	-1.217025845224414	-1.7625341547755862
0.05	-1.5042807671961114	-1.48529	-1.2183109408865431	-1.7522690591134569
0.060000000000000005	-1.5042942862185462	-1.48144	-1.2197001007413022	-1.743179899258698
0.06999999999999999	-1.504310253239704	-1.47821	-1.2211828114676135	-1.7352371885323865
0.08	-1.504328665183442	-1.47558	-1.2227376907080596	-1.7284223092919402
0.09	-1.5043495189774878	-1.47354	-1.2243581961613321	-1.722721803838668
0.09999999999999999	-1.5043728115534123	-1.47207	-1.2260192943380257	-1.7181207056619743
0.11	-1.504398539846633	-1.47117	-1.2277188385292868	-1.7146211614707134
0.12	-1.5044267007964145	-1.47081	-1.229421626092155	-1.7121983739078448
0.13	-1.5044572913458532	-1.47104	-1.231171806225599	-1.7109081937744008
0.14	-1.50449030844188	-1.47177	-1.2328791766949827	-1.7106608233050173
0.15000000000000002	-1.504525749035252	-1.47285	-1.2343824760007887	-1.7113175239992113
0.16	-1.5045636100805502	-1.47427	-1.2356990311366294	-1.7128409688633706
0.17	-1.5046038885361752	-1.47591	-1.2367348185096387	-1.7150851814903614
0.18000000000000002	-1.504646581364333	-1.47752	-1.2372326283797375	-1.7178073716202624
0.19	-1.5046916855310486	-1.47907	-1.237169426499279	-1.7209705735007212
0.2	-1.5047391980061415	-1.48056	-1.236528662798101	-1.7245913372018993
0.21000000000000002	-1.5047891157632365	-1.48196	-1.235267705492262	-1.7286522945077378
0.22	-1.5048414357797475	-1.48326	-1.233371765475454	-1.7331482345245461
0.23	-1.5048961550368805	-1.48444	-1.2308113651757868	-1.7380686348242131
0.24000000000000002	-1.5049532705196238	-1.48549	-1.2275779382060634	-1.7434020617939365
0.25	-1.505012779216749	-1.48638	-1.2236490708068146	-1.7491109291931854
0.26	-1.5050746781207986	-1.48712	-1.2190068275229657	-1.7552331724770343
0.27	-1.5051389642280875	-1.48767	-1.2136649879896066	-1.7616750120103934
0.28	-1.5052056345386962	-1.48802	-1.2073759931767762	-1.7686640068232236
0.29000000000000004	-1.5052746860564665	-1.48822	-1.2003508856356504	-1.7760891143643498
0.3	-1.5053461157889951	-1.49147	-1.1946476402579078	-1.7882923597420923
0.31	-1.5054199207476293	-1.49939	-1.1909888437249312	-1.8077911562750688
0.32	-1.5054960979474672	-1.51199	-1.1888117032187837	-1.8351682967812162
0.33	-1.505574644407344	-1.52927	-1.187525673180923	-1.8710143268190769
0.34	-1.505655557149837	-1.55122	-1.1862765985145487	-1.9161634014854514
0.35000000000000003	-1.5057388332012511	-1.5778100000000002	-1.1843015987626255	-1.9713184012373748
0.36000000000000004	-1.5058244695916227	-1.6089100000000003	-1.1805463044473168	-2.037273695552684
0.37	-1.5059124633547125	-1.64435	-1.1737428825835658	-2.1149571174164343
0.38	-1.5060028115279958	-1.68422	-1.1637688432359976	-2.2046711567640025
0.39	-1.506095511152665	-1.72869	-1.1498351926880441	-2.307544807311956
0.4	-1.506190559273621	-1.77798	-1.133303609298225	-2.422656390701775
0.41000000000000003	-1.50628795293947	-1.8313800000000002	-1.1147105609676426	-2.548049439032358
0.42000000000000004	-1.5063876892025176	-1.8875200000000003	-1.091412685351983	-2.6836273146480174
0.43	-1.5064897651187652	-1.94653	-1.062268677550395	-2.8307913224496053
0.44	-1.5065941777479044	-2.00859	-1.028698833133596	-2.9884811668664035
0.45	-1.5067009241533142	-2.07386	-0.9917362686823341	-3.1559837313176655
0.46	-1.5068100014020542	-2.14256	-0.9514312162656726	-3.3336887837343276
0.47000000000000003	-1.5069214065648615	-2.2149000000000005	-0.9077883349786933	-3.522011665021308
0.48000000000000004	-1.5070351367161456	-2.2910200000000005	-0.8619274603240878	-3.720112539675913
0.49	-1.5071511889339826	-2.37117	-0.8147821337026466	-3.927557866297354
0.5	-1.5072695603001143	-2.45558	-0.7672658965151584	-4.1438941034848416

==> data/fig3/fig3c-VR_vs_T-2.dat <==
#T	true	cen	up	down
0.01	-0.6685025514707726	-0.665489	-0.5729752748263979	-0.7580027251736021
0.02	-0.6685101971939039	-0.664183	-0.5733270516972274	-0.7550389483027725
0.03	-0.6685229241603083	-0.663027	-0.5737562157140602	-0.7522977842859399
0.04	-0.6685407193938303	-0.662014	-0.5742587783017044	-0.7497692216982956
0.05	-0.6685635699511419	-0.661131	-0.5748252110991576	-0.7474367889008424
0.060000000000000005	-0.6685914629216623	-0.660371	-0.5754501448886606	-0.7452918551113394
0.06999999999999999	-0.6686243854274883	-0.659723	-0.5761250167044236	-0.7433209832955763
0.08	-0.6686623246232932	-0.659179	-0.5768428794295348	-0.7415151205704651
0.09	-0.668705267696259	-0.658729	-0.5775955688613157	-0.7398624311386843
0.09999999999999999	-0.6687532018659859	-0.658364	-0.5783741732912775	-0.7383538267087224
0.11	-0.6688061143844122	-0.658075	-0.5791705786867251	-0.7369794213132749
0.12	-0.6688639925357384	-0.657854	-0.5799762278176013	-0.7357317721823988
0.13	-0.668926823636341	-0.65769	-0.5807798950569706	-0.7346001049430294
0.14	-0.668994595034687	-0.657577	-0.5815754715627715	-0.7335785284372285
0.15000000000000002	-0.6690672941112669	-0.657504	-0.5823529709575441	-0.7326550290424558
0.16	-0.6691449082784982	-0.657463	-0.5831008002205473	-0.7318251997794527
0.17	-0.6692274249806579	-0.657445	-0.5838066028225362	-0.7310833971774637
0.18000000000000002	-0.6693148316937918	-0.65742	-0.5844406829115611	-0.7303993170884389
0.19	-0.6694071159256454	-0.657303	-0.5849173830319596	-0.7296886169680403
0.2	-0.6695042652155709	-0.657078	-0.585220231465625	-0.7289357685343751
0.21000000000000002	-0.6696062671344603	-0.656737	-0.5853420264836502	-0.7281319735163498
0.22	-0.6697131092846567	-0.656272	-0.5852703006627717	-0.7272736993372282
0.23	-0.6698247792998806	-0.655675	-0.5849935579041228	-0.7263564420958772
0.24000000000000002	-0.6699412648451492	-0.654939	-0.5845026825056069	-0.7253753174943932
0.25	-0.6700625536166953	-0.654055	-0.5837708462319388	-0.7243391537680614
0.26	-0.6701886333418932	-0.653016	-0.5828346905838188	-0.7231973094161813
0.27	-0.6703194917791757	-0.651811	-0.5817396805377858	-0.7218823194622143
0.28	-0.6704551167179593	-0.650439	-0.5804285174310385	-0.7204494825689615
0.29000000000000004	-0.6705954959785634	-0.649908	-0.5798962528329767	-0.7199197471670233
0.3	-0.6707406174121356	-0.650913	-0.5807643010235364	-0.7210616989764635
0.31	-0.6708904689005699	-0.653369	-0.5828803935163166	-0.7238576064836834
0.32	-0.6710450383564331	-0.657351	-0.5862876301797271	-0.728414369820273
0.33	-0.6712043137228856	-0.662846	-0.5909155935889887	-0.7347764064110114
0.34	-0.6713682829736051	-0.669796	-0.5967155671372668	-0.7428764328627331
0.35000000000000003	-0.6715369341127082	-0.678156	-0.60363442989981	-0.75267757010019
0.36000000000000004	-0.6717102551746765	-0.687886	-0.611626977405591	-0.764145022594409
0.37	-0.6718882342242765	-0.698954	-0.6206577316154519	-0.777250268384548
0.38	-0.6720708593564876	-0.711334	-0.6306873923090336	-0.7919806076909665
0.39	-0.6722581186964207	-0.725011	-0.641696850653933	-0.8083251493460669
0.4	-0.6724500003992477	-0.73997	-0.6536400544471241	-0.8262999455528759
0.41000000000000003	-0.6726464926501226	-0.7561820000000001	-0.6664706047822296	-0.8458933952177706
0.42000000000000004	-0.6728475836641058	-0.7736450000000001	-0.6801414329368985	-0.8671485670631017
0.43	-0.6730532616860901	-0.792369	-0.6946209133104431	-0.8901170866895569
0.44	-0.6732635149907257	-0.812371	-0.7098983176314966	-0.9148436823685033
0.45	-0.6734783318823437	-0.833676	-0.7259490931092	-0.9414029068908
0.46	-0.6736977006948829	-0.856315	-0.7428280877013435	-0.9698019122986566
0.47000000000000003	-0.6739216097918131	-0.8803290000000001	-0.760599982408915	-1.0000580175910854
0.48000000000000004	-0.6741500475660638	-0.9054900000000001	-0.7789877253114625	-1.0319922746885377
0.49	-0.6743830024399469	-0.931471	-0.7976334477188941	-1.065308552281106
0.5	-0.6746204628650851	-0.958268	-0.8165022809411179	-1.1000337190588823

==> data/fig3/fig3c-VR_vs_T-3.dat <==
#T	true	cen	up	down
0.01	-0.1670057937323694	-0.165993	-0.12562279308358315	-0.20636320691641685
0.02	-0.1670231333011339	-0.166755	-0.12683661136199806	-0.20667338863800191
0.03	-0.16705195650774116	-0.167505	-0.12798742153043297	-0.207022578469567
0.04	-0.16709220147768272	-0.168239	-0.12907249033245122	-0.20740550966754878
0.05	-0.16714380665882025	-0.16895	-0.13008616272334514	-0.20781383727665484
0.060000000000000005	-0.16720671081972227	-0.169632	-0.13102347081149096	-0.20824052918850905
0.06999999999999999	-0.16728085304802112	-0.170279	-0.13187938124432225	-0.20867861875567778
0.08	-0.1673661727487782	-0.170884	-0.13264843535995902	-0.209119564640041
0.09	-0.16746260964285803	-0.171442	-0.1333271532490068	-0.20955684675099323
0.09999999999999999	-0.1675701037653064	-0.171944	-0.1339075653014425	-0.20998043469855754
0.11	-0.1676885954637371	-0.172384	-0.13438468806695972	-0.2103833119330403
0.12	-0.1678180253967272	-0.172756	-0.1347540831570137	-0.21075791684298628
0.13	-0.1679583345322243	-0.17305	-0.13500717976677468	-0.21109282023322534
0.14	-0.16810946414595912	-0.173259	-0.13513839169479136	-0.21137960830520863
0.15000000000000002	-0.1682713558198642	-0.173376	-0.13514229691875196	-0.21160970308124805
0.16	-0.16844395144050248	-0.173393	-0.13501183209640866	-0.21177416790359133
0.17	-0.16862719319750494	-0.173299	-0.1347384797272253	-0.21185952027277472
0.18000000000000002	-0.16882102358201592	-0.173087	-0.1343121802637554	-0.21186181973624457
0.19	-0.1690253853851442	-0.172748	-0.13372224925845927	-0.21177375074154076
0.2	-0.1692402216964227	-0.17227	-0.13295504391108093	-0.21158495608891909
0.21000000000000002	-0.16946547590228064	-0.171599	-0.13195228870380182	-0.21124571129619818
0.22	-0.16970109168451322	-0.170709	-0.13069419734177043	-0.21072380265822957
0.23	-0.16994701301877294	-0.169589	-0.12916682890257752	-0.21001117109742246
0.24000000000000002	-0.17020318417305325	-0.16823	-0.12738437175107778	-0.2090756282489222
0.25	-0.17046954970619357	-0.166621	-0.12536907910008477	-0.20787292089991521
0.26	-0.17074605446638344	-0.164751	-0.12307681548331259	-0.20642518451668743
0.27	-0.17103264358967843	-0.163037	-0.12091403269603106	-0.2051599673039689
0.28	-0.17132926249852107	-0.162087	-0.11945422216638651	-0.2047197778336135
0.29000000000000004	-0.1716358569002682	-0.161837	-0.11858482737269863	-0.2050891726273014
0.3	-0.17195237278573208	-0.16222	-0.1182704439597168	-0.2061695560402832
0.31	-0.17227875642772328	-0.163236	-0.1185276470568945	-0.20794435294310548
0.32	-0.17261495437960167	-0.165093	-0.11956094168843909	-0.2106250583115609
0.33	-0.17296091347383466	-0.167784	-0.1213665854275065	-0.21420141457249348
0.34	-0.17331658082056633	-0.171275	-0.12390689575670419	-0.21864310424329583
0.35000000000000003	-0.17368190380618945	-0.17553500000000002	-0.12714881308390985	-0.2239211869160902
0.36000000000000004	-0.17405683009192832	-0.18053800000000003	-0.13106472620646842	-0.23001127379353165
0.37	-0.1744413076124237	-0.18626	-0.13562956128322373	-0.23689043871677629
0.38	-0.17483528457433145	-0.192679	-0.1408176466375567	-0.24454035336244329
0.39	-0.1752387094549248	-0.199778	-0.14660842634858648	-0.25294757365141357
0.4	-0.17565153100070263	-0.20754	-0.15298347930794187	-0.26209652069205813
0.41000000000000003	-0.17607369822600644	-0.21595100000000006	-0.1599256145691732	-0.2719763854308269
0.42000000000000004	-0.1765051604116458	-0.22500100000000006	-0.16742658572563543	-0.28257541427436467
0.43	-0.1769458671035281	-0.23468	-0.175477751766458	-0.29388224823354203
0.44	-0.17739576811129687	-0.244982	-0.18407110555786838	-0.30589289444213164
0.45	-0.17785481350697466	-0.2559	-0.1931982698478366	-0.3186017301521634
0.46	-0.1783229536236176	-0.267433	-0.20285771398026375	-0.3320082860197362
0.47000000000000003	-0.17880013905397266	-0.27957800000000005	-0.2130465558711628	-0.34610944412883726
0.48000000000000004	-0.1792863206491424	-0.29233600000000004	-0.22376247255216833	-0.3609095274478318
0.49	-0.17978144951725777	-0.30571	-0.23500600127600968	-0.3764139987239903
0.5	-0.18028547702215744	-0.319704	-0.2467786792954162	-0.3926293207045838

==> data/fig3/fig3c-VR_vs_T-4.dat <==
#T	true	cen	up	down
0.01	0.4014734352933834	0.402799	0.43812358980045546	0.3674744101995446
0.02	0.4013943013041538	0.401404	0.4361338078797892	0.36667419212021074
0.03	0.40126342939042264	0.400064	0.4342394699582596	0.3658885300417403
0.04	0.4010816392528189	0.398785	0.4324482136667567	0.3651217863332433
0.05	0.40084973909017674	0.397572	0.4307666776095068	0.36437732239049314
0.060000000000000005	0.40056852575342444	0.396434	0.42920549649739087	0.36366250350260915
0.06999999999999999	0.4002387848973433	0.395377	0.4277723273873313	0.36298167261266867
0.08	0.39986129113039415	0.394408	0.42647574184542963	0.3623402581545703
0.09	0.39943680816256444	0.393535	0.4253254241608372	0.36174457583916286
0.09999999999999999	0.3989660889512998	0.392764	0.4243286932213273	0.3611993067786727
0.11	0.3984498758455296	0.392104	0.4234960549939033	0.3607119450060967
0.12	0.39788890072779204	0.391562	0.422835632530028	0.36028836746997206
0.13	0.3972838851545232	0.391146	0.42235677045580694	0.35993522954419305
0.14	0.3966355404945072	0.390866	0.4220703100143156	0.3596616899856844
0.15000000000000002	0.39594456806550316	0.39073	0.4219853720731853	0.3594746279268147
0.16	0.3952116592691106	0.390747	0.4221114623848536	0.35938253761514644
0.17	0.3944374957238463	0.390926	0.4224609870637975	0.3593910129362025
0.18000000000000002	0.3936227493964932	0.391277	0.42303636589152965	0.3595176341084703
0.19	0.3927680827317368	0.39181	0.42385270193881974	0.35976729806118024
0.2	0.39187414878008703	0.392535	0.4248853514523736	0.36018464854762644
0.21000000000000002	0.3909415913241442	0.393419	0.42605481008151747	0.36078318991848257
0.22	0.389971045003204	0.39392	0.4268597626891595	0.3609802373108405
0.23	0.38896313543622674	0.393919	0.42720661332560284	0.3606313866743972
0.24000000000000002	0.3879184793432097	0.393474	0.4271527000779882	0.35979529992201176
0.25	0.38683768466495305	0.39264	0.42675916114617773	0.35852083885382224
0.26	0.38572135068127206	0.391468	0.42608200024231074	0.3568539997576892
0.27	0.38457006812765054	0.39001	0.42518364836182976	0.3548363516381703
0.28	0.3833844193103678	0.388347	0.42413496185468735	0.35255903814531264
0.29000000000000004	0.3821649782201212	0.386551	0.42301501104259737	0.3500869889574026
0.3	0.38091231064415054	0.38464	0.4218005850057192	0.34747941499428076
0.31	0.37962697427690084	0.382361	0.4201860414874735	0.3445359585125265
0.32	0.3783095188292269	0.379656	0.41815474481979065	0.34115725518020934
0.33	0.3769604861361687	0.376549	0.4157564876949136	0.33734151230508647
0.34	0.37558041026331357	0.373063	0.41300834277532544	0.3331176572246745
0.35000000000000003	0.374169817611757	0.369216	0.4099311705854192	0.32850082941458075
0.36000000000000004	0.372729227021693	0.365028	0.40654440023170924	0.3235115997682908
0.37	0.3712591498746388	0.360515	0.40286442253018173	0.3181655774698182
0.38	0.3697600901943187	0.355695	0.398909212876814	0.31248078712318594
0.39	0.36823254474622436	0.350582	0.3946928986365193	0.3064711013634807
0.4	0.3666770031358636	0.345189	0.3902284147184759	0.30014958528152413
0.41000000000000003	0.36509394790572186	0.33952999999999994	0.38552982921374673	0.29353017078625315
0.42000000000000004	0.36348385463094635	0.33361599999999997	0.38060786994159157	0.28662413005840837
0.43	0.3618471920137746	0.327458	0.37547340644331584	0.2794425935566842
0.44	0.3601844219767182	0.321066	0.3701360816438451	0.27199591835615494
0.45	0.3584959997545235	0.314448	0.36460364288509184	0.26429235711490817
0.46	0.35678237398492285	0.307614	0.35888564645740156	0.25634235354259843
0.47000000000000003	0.35504398679818955	0.3005689999999999	0.35298669768368635	0.2481513023163135
0.48000000000000004	0.353281273905513	0.29332199999999997	0.34691539680815886	0.23972860319184108
0.49	0.35149466468621726	0.285877	0.3406753453447063	0.23107865465529373
0.5	0.34968458227382193	0.278239	0.334271144807216	0.22220685519278402

==> data/fig3/fig3c-VR_vs_T-5.dat <==
#T	true	cen	up	down
0.01	0.7321832902434373	0.730858	0.7657189557642388	0.6959970442357613
0.02	0.7319854183893408	0.72927	0.7634505518497685	0.6950894481502314
0.03	0.7316597157706649	0.727748	0.7612925396579028	0.6942034603420971
0.04	0.7312094418528486	0.726297	0.7592523253249284	0.6933416746750716
0.05	0.7306377856926137	0.724925	0.7573402953026769	0.6925097046973232
0.060000000000000005	0.7299478673679536	0.723637	0.7555639147807994	0.6917100852192005
0.06999999999999999	0.7291427393799418	0.722441	0.7539336735174652	0.6909483264825348
0.08	0.7282253880269456	0.721345	0.7524598842589514	0.6902301157410486
0.09	0.7271987347516727	0.720355	0.7511510127088452	0.6895589872911547
0.09999999999999999	0.7260656374617068	0.719479	0.750017089753385	0.688940910246615
0.11	0.7248288918239401	0.718725	0.7490684730175319	0.688381526982468
0.12	0.723491232533459	0.7181	0.7483136479887044	0.6878863520112956
0.13	0.722055334557389	0.717614	0.7477682558209049	0.6874597441790951
0.14	0.7205238143541305	0.717274	0.747429187139343	0.6871188128606569
0.15000000000000002	0.7188992310685388	0.717091	0.7473085820053431	0.686873417994657
0.16	0.717184087703438	0.717072	0.747385333264563	0.6867586667354371
0.17	0.7153808322679878	0.716936	0.7473403655446116	0.6865316344553885
0.18000000000000002	0.713491858903321	0.71626	0.7467817235609607	0.6857382764390393
0.19	0.7115195089859048	0.715095	0.7457789187086156	0.6844110812913845
0.2	0.709466072209052	0.713495	0.7443854755765852	0.6826045244234148
0.21000000000000002	0.7073337876430135	0.71151	0.7426567809769968	0.6803632190230031
0.22	0.7051248447740617	0.709191	0.7406447596355018	0.6777372403644982
0.23	0.7028413845229842	0.706586	0.7383986454850553	0.6747733545149448
0.24000000000000002	0.7004855002433698	0.70374	0.735967897715872	0.671512102284128
0.25	0.6980592387001021	0.700699	0.7334016466737628	0.6679963533262371
0.26	0.6955646010284227	0.697506	0.7307481128248953	0.6642638871751047
0.27	0.6930035436739638	0.694203	0.7280661031407752	0.6603398968592248
0.28	0.6903779793141055	0.690831	0.7253649884511968	0.6562970115488032
0.29000000000000004	0.6876897777610264	0.68743	0.7226608650771528	0.6521991349228472
0.3	0.6849407668468054	0.68383	0.7197773635165541	0.647882636483446
0.31	0.6821327332909208	0.679852	0.7165087527469036	0.6431952472530964
0.32	0.6792674235504927	0.675515	0.7129112136504191	0.6381187863495809
0.33	0.6763465446536087	0.670839	0.70903730537696	0.63264069462304
0.34	0.6733717650160442	0.665876	0.7049261621011038	0.6268258378988962
0.35000000000000003	0.6703447152417326	0.660665	0.7006161056499637	0.6207138943500362
0.36000000000000004	0.667266988907269	0.655219	0.6961161322157928	0.6143218677842072
0.37	0.6641401433307833	0.649552	0.6914359779713398	0.6076680220286602
0.38	0.660965700325476	0.643676	0.6865877448022315	0.6007642551977685
0.39	0.6577451469381151	0.637601	0.6815804305622615	0.5936215694377385
0.4	0.6544799361727981	0.631338	0.6764240835196781	0.5862519164803218
0.41000000000000003	0.6511714877002537	0.624898	0.6711287688715118	0.5786672311284881
0.42000000000000004	0.6478211885529738	0.618287	0.6656994336852082	0.5708745663147918
0.43	0.6444303938064524	0.611515	0.6601450571237638	0.5628849428762362
0.44	0.641000427246798	0.604588	0.6544706080975559	0.5547053919024442
0.45	0.6375325820249913	0.597515	0.648684027295488	0.546345972704512
0.46	0.6340281212980456	0.590299	0.6427873785449794	0.5378106214550207
0.47000000000000003	0.6304882788573271	0.582948	0.6367876615501016	0.5291083384498985
0.48000000000000004	0.6269142597442883	0.575467	0.6306890093698	0.5202449906301999
0.49	0.6233072408538582	0.567859	0.6244935217243021	0.511224478275698
0.5	0.6196683715257303	0.560128	0.6182042983338344	0.5020517016661655

==> data/fig3/fig3c-VR_vs_T-6.dat <==
#T	true	cen	up	down
0.01	1.0368611220229376	1.03042	1.070057158793166	0.9907828412068338
0.02	1.0364509638388049	1.02861	1.0677095578674187	0.9895104421325813
0.03	1.0357790273077303	1.02688	1.0654858926236377	0.9882741073763622
0.04	1.0348545380812029	1.02523	1.0633877795839783	0.9870722204160219
0.05	1.033686453107395	1.02367	1.0614268207309578	0.9859131792690424
0.060000000000000005	1.0322834679390474	1.02219	1.059594676205642	0.9847853237943577
0.06999999999999999	1.030654023849009	1.02082	1.057923237638819	0.983716762361181
0.08	1.0288063147584692	1.01955	1.0564034125438417	0.9826965874561583
0.09	1.026748293982681	1.01839	1.0550487894866873	0.9817312105133125
0.09999999999999999	1.0244876807988827	1.01735	1.0538632169402729	0.980836783059727
0.11	1.0220319668410507	1.01645	1.0528676137938566	0.9800323862061435
0.12	1.0193884223259415	1.01561	1.05196435736439	0.9792556426356098
0.13	1.016564102114789	1.0143	1.050603164301881	0.9779968356981189
0.14	1.0135658516149146	1.01244	1.0487129354964215	0.9761670645035786
0.15000000000000002	1.010400312525389	1.01007	1.0463340276700317	0.9738059723299685
0.16	1.0070739284307935	1.00727	1.043551789976934	0.9709882100230662
0.17	1.0035929502470113	1.00406	1.0403914925523352	0.9677285074476647
0.18000000000000002	0.999963441522881	1.0005	1.0369137291753012	0.9640862708246986
0.19	0.9961912836014521	0.996644	1.0331732214162292	0.9601147785837707
0.2	0.9922821806444835	0.992524	1.0292068560363314	0.9558411439636684
0.21000000000000002	0.9882416645237274	0.988186	1.025063998369985	0.951308001630015
0.22	0.9840750995824702	0.983672	1.0207919342680933	0.9465520657319068
0.23	0.9797876872706734	0.97902	1.0164329423521319	0.941607057647868
0.24000000000000002	0.9753844706570283	0.974271	1.012034409644763	0.9365075903552368
0.25	0.9708703388210875	0.969462	1.0076401296400124	0.9312838703599877
0.26	0.9662500311286222	0.964631	1.0032911615452653	0.9259708384547347
0.27	0.9615281413932166	0.959812	0.9990412795272315	0.9205827204727685
0.28	0.9567091219270724	0.955043	0.9948851322019658	0.9152008677980341
0.29000000000000004	0.9517972874838962	0.950269	0.9907218664309673	0.9098161335690328
0.3	0.9467968190966858	0.945214	0.9863027616446118	0.9041252383553882
0.31	0.9417117678131453	0.939868	0.9816278259931421	0.8981081740068579
0.32	0.9365460583313996	0.934246	0.9767180201784571	0.8917739798215429
0.33	0.9313034925386044	0.928362	0.9715978976683993	0.8851261023316007
0.34	0.9259877529549803	0.922229	0.9662766883153789	0.878181311684621
0.35000000000000003	0.9206024060857412	0.91586	0.9607668155822846	0.8709531844177154
0.36000000000000004	0.915150905683314	0.909264	0.9550782521055233	0.8634497478944766
0.37	0.9096365959221993	0.902454	0.9492239515173067	0.8556840484826933
0.38	0.9040627144887401	0.895439	0.9432153942931099	0.8476626057068901
0.39	0.8984323955880358	0.888228	0.9370659329646662	0.8393900670353338
0.4	0.8927486728701529	0.880867	0.9308159049954137	0.8309180950045862
0.41000000000000003	0.8870144822777516	0.873386	0.9244921202882201	0.8222798797117798
0.42000000000000004	0.8812326648171761	0.865789	0.9180955140565299	0.8134824859434702
0.43	0.875405969255016	0.858083	0.911629114449518	0.8045368855504821
0.44	0.8695370547420844	0.850273	0.9050974525628592	0.7954485474371407
0.45	0.8636284933667155	0.842364	0.8985041607542298	0.7862238392457702
0.46	0.8576827726392342	0.834359	0.8918509633868011	0.7768670366131988
0.47000000000000003	0.8517022979093972	0.826263	0.885141471711921	0.7673845282880789
0.48000000000000004	0.8456893947185675	0.818078	0.8783766574227384	0.7577793425772615
0.49	0.8396463110883291	0.809808	0.8715594021019517	0.7480565978980482
0.5	0.8335752197472142	0.801455	0.8646905873322599	0.7382194126677402

==> data/fig3/fig3d-VI_vs_T-1.dat <==
#T	true	cen	up	down
0.01	0.00007782239514672091	-7.95459e-6	0.00006736591497428242	-0.00008327509497428242
0.02	0.00007615347574086516	-0.0000162966	0.00013004425938443738	-0.00016263745938443737
0.03	0.00007485527681358383	-0.0000249432	0.0001882768112256172	-0.0002381632112256172
0.04	0.00007395750910719612	-0.0000337994	0.00024231750849297408	-0.0003099163084929741
0.05	0.00007348972884372759	-0.0000427579	0.00029241309186547117	-0.0003779288918654712
0.060000000000000005	0.00007348133772491327	-0.00005169970000000001	0.0003389000312868281	-0.00044229943128682814
0.06999999999999999	0.00007396158293219465	-0.00006049469999999999	0.00038208250381261457	-0.0005030719038126145
0.08	0.00007495955712672373	-0.0000690011	0.00042237192878624274	-0.0005603741287862427
0.09	0.00007650419844935725	-0.0000770667	0.0004601376169188283	-0.0006142710169188283
0.09999999999999999	0.00007862429052066312	-0.00008452839999999999	0.0004958742711628298	-0.0006649310711628298
0.11	0.0000813484624409146	-0.0000912128	0.0005300264078965375	-0.0007124520078965374
0.12	0.00008470518879009537	-0.0000969363	0.0005631761975535721	-0.0007570487975535722
0.13	0.0000887227896278952	-0.000101505	0.0005958508225446221	-0.0007988608225446221
0.14	0.00009342943049371262	-0.000104717	0.0006287191633167748	-0.0008381531633167749
0.15000000000000002	0.0000988531224066547	-0.000106357	0.0006624005151881645	-0.0008751145151881645
0.16	0.00010502172186553581	-0.000106204	0.0006976381159563395	-0.0009100461159563395
0.17	0.00011196293084887824	-0.000104026	0.0007351363920287477	-0.0009431883920287478
0.18000000000000002	0.00011970429681491327	-0.00009958219999999998	0.0007756895728938268	-0.0009748539728938266
0.19	0.00012827321270157883	-0.0000926226	0.0008200770811890712	-0.0010053222811890713
0.2	0.00013769691692652226	-0.0000828884	0.0008691021638747555	-0.0010348789638747555
0.21000000000000002	0.00014800249338709802	-0.00007011189999999996	0.000923587204421444	-0.001063811004421444
0.22	0.00015921687146036915	-0.0000540172	0.0009843068159357594	-0.0010923412159357594
0.23	0.00017136682600310592	-0.0000343192	0.0010520897917759655	-0.0011207281917759654
0.24000000000000002	0.00018447897735178752	-0.000010736299999999923	0.0011276374746577063	-0.0011491100746577063
0.25	0.0001985797913226005	0.0000170178	0.0012117361673800215	-0.0011777005673800213
0.26	0.00021369557921143957	0.0000492493	0.0013049949830509877	-0.0012064963830509877
0.27	0.00022985249779390815	0.0000862729	0.0014081325379546724	-0.0012355867379546725
0.28	0.00024707654932531694	0.000128411	0.0015216682253621431	-0.0012648462253621433
0.29000000000000004	0.00026539358154068393	0.00017599400000000028	0.0016462269269289934	-0.0012942389269289928
0.3	0.00028482928765473717	0.000229361	0.0017822591937857128	-0.0013235371937857128
0.31	0.0003054092063619113	0.000288856	0.0019303083846899283	-0.0013525963846899285
0.32	0.00032715872183634886	0.000354835	0.0020907612584158304	-0.0013810912584158303
0.33	0.00035010306373190153	0.000427729	0.0022641539765007822	-0.001408695976500782
0.34	0.0003742673071821278	0.000509119	0.0024520436894128884	-0.0014338056894128881
0.35000000000000003	0.0003996763728002949	0.0005999100000000006	0.002655348370463836	-0.001455528370463835
0.36000000000000004	0.0004263550266793777	0.0007005980000000005	0.0028745587126602387	-0.0014733627126602374
0.37	0.0004543278803920593	0.000811687	0.0031101871034936463	-0.0014868131034936462
0.38	0.00048361939099073124	0.000933681	0.0033627094328209377	-0.0014953474328209377
0.39	0.000514253861007492	0.00106709	0.003632620692462038	-0.0014984406924620382
0.4	0.0005462554384541493	0.00121242	0.003920395964019352	-0.0014955559640193517
0.41000000000000003	0.0005796481168222177	0.0013702000000000009	0.004226536228738631	-0.0014861362287386288
0.42000000000000004	0.0006144557350829213	0.0015409300000000011	0.004551517779509755	-0.0014696577795097528
0.43	0.0006507019776871899	0.00172515	0.0048958537689007455	-0.001445553768900746
0.44	0.0006884103745656638	0.00192336	0.005260025599122944	-0.0014133055991229434
0.45	0.0007276043011286904	0.00213609	0.0056445537744706925	-0.001372373774470692
0.46	0.0007683069782663245	0.00236388	0.006049924141262986	-0.001322164141262986
0.47000000000000003	0.0008105414723483291	0.002607240000000001	0.0064765997267774295	-0.0012621197267774268
0.48000000000000004	0.0008543306952241764	0.0028667000000000015	0.006925079492432538	-0.001191679492432535
0.49	0.0008996974042230447	0.00314279	0.007395858416111598	-0.0011102784161115989
0.5	0.0009466642021538222	0.00343604	0.007889431475697909	-0.0010173514756979091

==> data/fig3/fig3d-VI_vs_T-2.dat <==
#T	true	cen	up	down
0.01	0.00015145130824847954	-0.0000155325	0.0001317584074992032	-0.0001628234074992032
0.02	0.00014425352318050668	-0.0000310482	0.0002548724862307061	-0.0003169688862307061
0.03	0.0001381895182618539	-0.0000463794	0.00036982668235697465	-0.0004625854823569747
0.04	0.00013337659125887478	-0.0000613329	0.000477130942040475	-0.000599796742040475
0.05	0.00012993080377558724	-0.0000756907	0.0005772792611630504	-0.0007286606611630504
0.060000000000000005	0.00012796698125367337	-0.00008921090000000002	0.0006709525367290352	-0.0008493743367290352
0.06999999999999999	0.0001275987129724794	-0.00010162799999999998	0.000758764069976711	-0.000962020069976711
0.08	0.00012893835204901496	-0.000112653	0.0008415524440860811	-0.0010668584440860812
0.09	0.00013209701543795473	-0.000121976	0.0009200659254290353	-0.0011640179254290353
0.09999999999999999	0.0001371845839316378	-0.000129264	0.0009953189656681932	-0.0012538469656681933
0.11	0.0001443097021600666	-0.000134164	0.0010682170804876437	-0.0013365450804876436
0.12	0.0001535797785909083	-0.000136299	0.0011399624441948684	-0.0014125604441948686
0.13	0.00016510098552949365	-0.000135275	0.001211635863580845	-0.001482185863580845
0.14	0.00017897825911881947	-0.000130675	0.0012846219568791758	-0.0015459719568791759
0.15000000000000002	0.0001953152993395431	-0.00012206599999999998	0.0013601879476588228	-0.0016043199476588226
0.16	0.00021421457000998998	-0.000108991	0.0014398778267046817	-0.0016578598267046815
0.17	0.00023577729878614757	-0.0000909761	0.0015251475266321716	-0.0017070997266321716
0.18000000000000002	0.00026010347716166774	-0.00006752929999999994	0.0016176381455186844	-0.001752696745518684
0.19	0.00028729186046786705	-0.0000381387	0.0017189598257927308	-0.001795237225792731
0.2	0.00031743996787372554	-2.27462e-6	0.0018307768470163682	-0.001835326087016368
0.21000000000000002	0.000350644082385888	0.00004061080000000013	0.001954795463923476	-0.0018735738639234756
0.22	0.0003869992508486629	0.0000910832	0.002092608173427096	-0.0019104417734270962
0.23	0.000426599283944024	0.000149726	0.0022459355352881334	-0.0019464835352881332
0.24000000000000002	0.00046953675619160786	0.0002171120000000002	0.0024161778956968824	-0.001981953895696882
0.25	0.0005159030059487157	0.000293834	0.002604943260905289	-0.0020172752609052885
0.26	0.0005657881354103134	0.000380519	0.00281343279048931	-0.0020523947904893098
0.27	0.0006192810106090305	0.000477813	0.0030430867365338	-0.0020874607365338
0.28	0.0006764692614151609	0.000586377	0.0032949210277640143	-0.0021221670277640145
0.29000000000000004	0.0007374392815366626	0.0007068880000000008	0.0035701705532036306	-0.0021563945532036286
0.3	0.0008022762285191573	0.000840041	0.0038697156840422344	-0.002189633684042234
0.31	0.0008710640237459326	0.000986544	0.004194616606292485	-0.0022215286062924854
0.32	0.0009438853524379382	0.00114712	0.004545653764508858	-0.002251413764508859
0.33	0.001020821663653789	0.00132252	0.004923778803721593	-0.0022787388037215925
0.34	0.001101953170289764	0.00151349	0.005329660308516055	-0.0023026803085160544
0.35000000000000003	0.0011873588490798064	0.0017224400000000013	0.005765715489318834	-0.0023208354893188314
0.36000000000000004	0.0012771164405955232	0.0019521900000000012	0.006234711113636502	-0.0023303311136364992
0.37	0.0013713024492461854	0.00220376	0.006737628716350483	-0.0023301087163504833
0.38	0.0014699921432787299	0.00247819	0.007275471205762815	-0.0023190912057628153
0.39	0.001573259554777756	0.00277654	0.007849269189746398	-0.002296189189746399
0.4	0.0016811774796655278	0.00309984	0.008459991104470042	-0.0022603111044700416
0.41000000000000003	0.001793817477701973	0.0034491600000000023	0.00910865970622302	-0.0022103397062230145
0.42000000000000004	0.001911249872484684	0.003825550000000002	0.00979625264251683	-0.0021451526425168253
0.43	0.0020335437514489175	0.00423014	0.010523836667287274	-0.0020635566672872734
0.44	0.002160766965867595	0.00466418	0.011292587217550734	-0.0019642272175507333
0.45	0.0022929861308512997	0.00512872	0.012103506291678428	-0.0018460662916784283
0.46	0.0024302666253482826	0.00562481	0.012957500959541606	-0.0017078809595416052
0.47000000000000003	0.0025726725921444557	0.006153490000000003	0.013855559099599582	-0.0015485790995995756
0.48000000000000004	0.002720266937863397	0.0067158100000000035	0.014798410284459381	-0.001366790284459375
0.49	0.002873111332966346	0.00731263	0.0157866611631911	-0.0011614011631911015
0.5	0.003031266211752212	0.00793388	0.016809988384864853	-0.0009422283848648516

==> data/fig3/fig3d-VI_vs_T-3.dat <==
#T	true	cen	up	down
0.01	0.00028667629884407056	-0.000027087	0.0002549234520511988	-0.00030909745205119887
0.02	0.0002584819210204632	-0.0000508838	0.0004955728206450191	-0.0005973404206450191
0.03	0.00023521226434408804	-0.0000710449	0.0007229218340626562	-0.0008650116340626563
0.04	0.00021732415825700157	-0.0000871711	0.0009379979205853059	-0.001112340120585306
0.05	0.000205264542902572	-0.0000988111	0.0011417935092897136	-0.0013394157092897134
0.060000000000000005	0.00019947046912548332	-0.000105463	0.0013357000260704245	-0.0015466260260704246
0.06999999999999999	0.00020036909847173082	-0.000106575	0.0015209594883510192	-0.0017341094883510193
0.08	0.00020837770318862608	-0.000101547	0.0016993110506211425	-0.0019024050506211425
0.09	0.0002239036662247923	-0.0000897318	0.0018722961314081882	-0.002051759731408188
0.09999999999999999	0.0002473444812301645	-0.00007043650000000002	0.00204203235602249	-0.00218290535602249
0.11	0.00027908775255599345	-0.0000429223	0.0022103929316504675	-0.0022962375316504676
0.12	0.000319511195254843	-6.40637e-6	0.002379925861191252	-0.002392738601191252
0.13	0.00036898263508059	0.0000399376	0.0025529015557714508	-0.0024730263557714506
0.14	0.00042786000848842466	0.0000969786	0.002732286627895052	-0.002538329427895052
0.15000000000000002	0.000496491362634851	0.00016562800000000018	0.0029207778855797647	-0.0025895218855797645
0.16	0.0005752148553776858	0.000246836	0.003121706183411029	-0.0026280341834110294
0.17	0.0006643587552760602	0.000341598	0.0033382066059449247	-0.002655010605944925
0.18000000000000002	0.0007642414415904182	0.00045094500000000034	0.0035738185012872503	-0.0026719285012872496
0.19	0.0008751714042825169	0.000575949	0.003832027976621953	-0.002680129976621953
0.2	0.000997447244015428	0.000717721	0.0041163684392706585	-0.002680926439270658
0.21000000000000002	0.001131357672153535	0.0008774100000000005	0.00443051553756868	-0.0026756955375686793
0.22	0.0012771815107625363	0.0010562	0.0047777546556588965	-0.002665354655658896
0.23	0.001435187692609443	0.00125532	0.005161729453711072	-0.002651089453711072
0.24000000000000002	0.0016056352611625798	0.0014759600000000006	0.005585216751979873	-0.0026332967519798723
0.25	0.0017887733705915835	0.00171938	0.006051526222941422	-0.0026127662229414226
0.26	0.0019848412857674073	0.0019869	0.006563003970101119	-0.002589203970101119
0.27	0.0021940683822623164	0.0022802	0.007122851554837991	-0.0025624515548379914
0.28	0.0024166741463498877	0.00260129	0.007733642276007252	-0.0025310622760072524
0.29000000000000004	0.0026528681750050136	0.002951630000000002	0.00839784179886104	-0.0024945817988610347
0.3	0.002902850175903898	0.0033327	0.00911712458558761	-0.0024517245855876094
0.31	0.0031668099674240623	0.00374602	0.009893539242462834	-0.0024014992424628333
0.32	0.0034449274786443364	0.00419311	0.010728609002476065	-0.0023423890024760648
0.33	0.003737372749344867	0.00467554	0.011624119944099084	-0.0022730399440990846
0.34	0.004044305930007113	0.00519488	0.012581532137160473	-0.0021917721371604746
0.35000000000000003	0.0043658772818138455	0.005752730000000004	0.013602486108572821	-0.002097026108572813
0.36000000000000004	0.004702227176649151	0.006350720000000003	0.014688376565555883	-0.001986936565555877
0.37	0.005053486097098426	0.00699086	0.01584108035482855	-0.0018593603548285476
0.38	0.0054197746364483875	0.00768014	0.017067321584806054	-0.0017070415848060554
0.39	0.005801203498687062	0.00842236	0.018370623060151046	-0.001525903060151046
0.4	0.006197873498503785	0.00921965	0.019753015538840173	-0.0013137155388401722
0.41000000000000003	0.006604564314044986	0.010074100000000006	0.02121648675773494	-0.0010682867577349285
0.42000000000000004	0.007026663188467036	0.010987900000000005	0.02276295858484342	-0.0007871585848434094
0.43	0.007464318492529126	0.0119632	0.0243944404563893	-0.0004680404563893008
0.44	0.007917672223614414	0.013002	0.026112447404587256	-0.00010844740458725889
0.45	0.008386860187413253	0.0141066	0.027919687171155696	0.00029351282884430493
0.46	0.008872012155908616	0.0152791	0.029815441063807038	0.000742758936192963
0.47000000000000003	0.009373252005193174	0.016505400000000007	0.03178355594610268	0.0012272440538973334
0.48000000000000004	0.009890697836059224	0.017770600000000008	0.03380724289221412	0.001733957107785896
0.49	0.010424462079822519	0.0191435	0.03595337192366033	0.002333628076339675
0.5	0.010974651591447232	0.0206671	0.038263013061960297	0.003071186938039705

==> data/fig3/fig3d-VI_vs_T-4.dat <==
#T	true	cen	up	down
0.01	0.0006059455752527538	-1.80366e-6	0.0006265514463187979	-0.0006301587663187978
0.02	0.0004647881197839377	0.000054374	0.001266471537730055	-0.001157723537730055
0.03	0.00037762725514582586	0.000161101	0.0019137610691042247	-0.0015915590691042245
0.04	0.0003470863849133108	0.000310793	0.002562268475311759	-0.001940682475311759
0.05	0.0003756343923692924	0.000495862	0.0032056070344876797	-0.0022138830344876795
0.060000000000000005	0.0004655856405047022	0.0007202800000000002	0.003849876011708734	-0.0024093160117087337
0.06999999999999999	0.0006190999720184901	0.0009903969999999996	0.004502832861831633	-0.0025220388618316337
0.08	0.0008381827093176303	0.00130815	0.005169775293651511	-0.0025534752936515106
0.09	0.001124684654517117	0.00167558	0.005855192525835937	-0.002504032525835936
0.09999999999999999	0.0014803020894399695	0.0020948499999999997	0.006565392483624306	-0.002375692483624307
0.11	0.0019065767756172294	0.00256823	0.007305806980120363	-0.0021693469801203637
0.12	0.0024048959542879544	0.00309809	0.008084203570398636	-0.0018880235703986367
0.13	0.002976492346399234	0.00368692	0.008907317675129029	-0.0015334776751290279
0.14	0.003622444152606174	0.00433729	0.009784337510629171	-0.0011097575106291712
0.15000000000000002	0.0043436750532719025	0.005051880000000002	0.010723466493273935	-0.0006197064932739315
0.16	0.005140954208467568	0.00583347	0.011735014443561514	-0.00006807444356151347
0.17	0.006000593573101413	0.00668493	0.01282866317459366	0.0005411968254063421
0.18000000000000002	0.0069394491257388	0.007609240000000002	0.014015070124934602	0.001203409875065402
0.19	0.007958841821899224	0.00860945	0.015304984891292672	0.0019139151087073265
0.2	0.009059904045088139	0.00968872	0.01670831281233733	0.0026691271876626713
0.21000000000000002	0.010243606877563271	0.010850300000000004	0.01823596072167067	0.0034646392783293364
0.22	0.011510779933619247	0.0120975	0.019896203731203065	0.004298796268796936
0.23	0.01286212601897187	0.0134336	0.02169890856743076	0.005168291432569239
0.24000000000000002	0.014298232125296328	0.014862100000000003	0.023650367220198268	0.006073832779801737
0.25	0.015819296404117177	0.0163864	0.025758629511931874	0.007014170488068124
0.26	0.017425758967325657	0.0180103	0.028028508671382485	0.007992091328617515
0.27	0.01911800196776692	0.0197374	0.030466170661282738	0.009008629338717261
0.28	0.020896357645393458	0.0215715	0.03307540710211371	0.010067592897886293
0.29000000000000004	0.022761108865285443	0.02351660000000001	0.03586123159553666	0.011171968404463356
0.3	0.024712489548066992	0.0255765	0.03882694416074364	0.012326055839256358
0.31	0.026750685017016128	0.0277554	0.041977246948151845	0.013533553051848154
0.32	0.028875832280091503	0.0300572	0.045314047165747225	0.014800352834252772
0.33	0.031091196342722376	0.0324863	0.04884172075242458	0.016130879247575426
0.34	0.033393017132194086	0.0350468	0.05255896366587461	0.017534636334125393
0.35000000000000003	0.03578108566656597	0.037743100000000016	0.05646557048789575	0.01902062951210428
0.36000000000000004	0.03825519800062165	0.04062510000000001	0.060609021285059635	0.020641178714940388
0.37	0.04081515020520724	0.043844	0.06513576401793118	0.02255223598206882
0.38	0.04346073413930564	0.0474162	0.07006458958632912	0.024767810413670877
0.39	0.0461917338725609	0.0513072	0.07536006555550254	0.027254334444497458
0.4	0.04900792264442383	0.055519	0.08102940988972511	0.030008590110274885
0.41000000000000003	0.051912972155538556	0.06006020000000003	0.08708679320974605	0.03303360679025401
0.42000000000000004	0.05490207365549443	0.06493900000000002	0.09353842511138794	0.03633957488861211
0.43	0.05797466251908956	0.0701633	0.1003923273893487	0.0399342726106513
0.44	0.061130200226040925	0.0757403	0.10765493406775181	0.04382566593224819
0.45	0.06436816891588559	0.0816785	0.11533417272495393	0.04802282727504607
0.46	0.0676880666531123	0.0879994	0.12345108449295318	0.05254771550704683
0.47000000000000003	0.07108940329674407	0.09471470000000004	0.1320167733525063	0.05741262664749377
0.48000000000000004	0.07457169688622317	0.10183100000000005	0.1410376783356942	0.06262432166430591
0.49	0.07813824177890324	0.109355	0.1505202297117666	0.06818977028823339
0.5	0.08178422768785568	0.117293	0.1604704577499736	0.0741155422500264

==> data/fig3/fig3d-VI_vs_T-5.dat <==
#T	true	cen	up	down
0.01	0.0007893110099216812	-4.04982e-6	0.0008860460115182664	-0.0008941456515182664
0.02	0.0005456440340537427	0.000198386	0.0019135685506577063	-0.0015167965506577062
0.03	0.00047247119463204726	0.000598549	0.003076144129713927	-0.0018790461297139272
0.04	0.00057526056137889	0.00118756	0.0043672285409825365	-0.001992108540982537
0.05	0.0008589586980311508	0.00195643	0.0057797238484671234	-0.0018668638484671237
0.060000000000000005	0.0013279906623402823	0.002896010000000001	0.007308147749339352	-0.00151612774933935
0.06999999999999999	0.0019862600060723086	0.003996979999999998	0.008945800494206079	-0.0009518404942060838
0.08	0.0028371487750078377	0.00524986	0.010688232486765311	-0.0001885124867653104
0.09	0.0038835175089420447	0.00664499	0.012529427972048583	0.0007605520279514158
0.09999999999999999	0.0051277052416846824	0.008172459999999998	0.014466255676662095	0.0018786643233379002
0.11	0.00656197842919864	0.00982218	0.016493583703068297	0.0031507762969317007
0.12	0.008182554427847188	0.0115838	0.018610168168729967	0.0045574318312700335
0.13	0.010014584485291297	0.0134467	0.020812334812110724	0.006081065187889277
0.14	0.012061761498661491	0.0154	0.023100642872670475	0.007699357127329525
0.15000000000000002	0.014326937160644853	0.017452800000000008	0.025494070504098375	0.009411529495901643
0.16	0.01681230675230026	0.0196503	0.0280494467021703	0.011251153297829697
0.17	0.01952099837060184	0.0219986	0.03078396248283955	0.013213237517160449
0.18000000000000002	0.02245191275136535	0.024502600000000006	0.033714009939263205	0.01529119006073681
0.19	0.025605880533165332	0.027167	0.0368564612060379	0.017477538793962098
0.2	0.028983554649319072	0.0299967	0.04022526717479823	0.01976813282520178
0.21000000000000002	0.03258541503764685	0.03299680000000001	0.043837539916707004	0.02215606008329301
0.22	0.03641759562710975	0.0361727	0.04770196802777604	0.024643431972223958
0.23	0.0404753617435401	0.0395294	0.05183158318350225	0.02722721681649775
0.24000000000000002	0.04475420314469371	0.04307250000000001	0.056229768216593236	0.029915231783406777
0.25	0.04925289148374889	0.0468092	0.06090357562571141	0.0327148243742886
0.26	0.05397030294890688	0.0508713	0.06598662808848924	0.03575597191151076
0.27	0.05890881586381559	0.0553576	0.0715787663583321	0.039136433641667905
0.28	0.06406948133315979	0.0602921	0.07770618870658365	0.042878011293416354
0.29000000000000004	0.06944234997342644	0.06569830000000003	0.084395306233112	0.04700129376688806
0.3	0.07502487235201652	0.0715994	0.09166822120574922	0.05153057879425076
0.31	0.08081473497299821	0.0780026	0.09953239974143799	0.05647280025856203
0.32	0.08680981133531862	0.0848717	0.10795046139271516	0.061792938607284825
0.33	0.09301730663982295	0.0922158	0.11693030461228339	0.06750129538771661
0.34	0.09942359731135483	0.100048	0.12648535881658837	0.07361064118341162
0.35000000000000003	0.10602527891337143	0.10838000000000006	0.13662764604780858	0.08013235395219154
0.36000000000000004	0.11281923453179246	0.11722500000000005	0.14736918688144843	0.08708081311855168
0.37	0.11980258830466778	0.126593	0.1587191322935948	0.09446686770640524
0.38	0.12697821362955827	0.136497	0.170689813124679	0.10230418687532099
0.39	0.13433929717732096	0.146945	0.18328845118577225	0.11060154881422773
0.4	0.141879037018308	0.157949	0.1965265245410417	0.11937147545895832
0.41000000000000003	0.14959382332424906	0.16951700000000006	0.21041137811861432	0.1286226218813858
0.42000000000000004	0.15748030349329084	0.18165800000000004	0.22495163313768174	0.13836436686231834
0.43	0.1655377470958751	0.194382	0.24015679778382565	0.14860720221617435
0.44	0.1737648140426285	0.207695	0.25603255608600317	0.1593574439139968
0.45	0.18215247634538026	0.221606	0.2725874831596266	0.17062451684037339
0.46	0.1906968654242013	0.236122	0.28982841393091163	0.1824155860690884
0.47000000000000003	0.19939436531082888	0.25124800000000014	0.3077601074793536	0.19473589252064666
0.48000000000000004	0.20824158317557512	0.2669910000000001	0.3263893664605256	0.2075926335394746
0.49	0.21724100599071444	0.283356	0.3457209826359814	0.2209910173640186
0.5	0.22638245199516638	0.300348	0.36575974776727505	0.23493625223272493

==> data/fig3/fig3d-VI_vs_T-6.dat <==
#T	true	cen	up	down
0.01	0.0009157553145757347	-0.00010298	0.0010729702700972893	-0.001278930270097289
0.02	0.0006166656789231642	0.000210636	0.002483304109370886	-0.0020620321093708857
0.03	0.0007095590621287107	0.000931721	0.004225783469761165	-0.0023623414697611653
0.04	0.0012033838755721351	0.00205114	0.006295182303208505	-0.0021929023032085052
0.05	0.002105852368297373	0.00355972	0.008685607060448398	-0.001566167060448397
0.060000000000000005	0.003423440627012543	0.005448230000000002	0.011393624197035865	-0.000497164197035862
0.06999999999999999	0.005161388576089933	0.007707389999999996	0.014414334018534347	0.0010004459814656457
0.08	0.007323699977566024	0.0103278	0.017745867425654066	0.002909732574345932
0.09	0.009870983582107782	0.0132999	0.02138449072650957	0.0052153092734904295
0.09999999999999999	0.012869315252024864	0.016614199999999996	0.02533020800445125	0.007898191995548743
0.11	0.016327970314726502	0.0202608	0.029581349134353483	0.010940250865646515
0.12	0.02025338966643304	0.0242298	0.034137633049758906	0.014321966950241096
0.13	0.0246537893369927	0.0285111	0.038997943730414306	0.0180242562695857
0.14	0.029526064233473683	0.0330942	0.04416191591258158	0.022026484087418412
0.15000000000000002	0.034871655685127456	0.03799390000000001	0.04965267110856946	0.02633512889143056
0.16	0.040691560470552474	0.0433261	0.055600532969984344	0.031051667030015655
0.17	0.047001548188687625	0.0491197	0.06204821277717859	0.036191187222821414
0.18000000000000002	0.05377892706001355	0.05538870000000001	0.06901986915622332	0.0417575308437767
0.19	0.06101948895387493	0.0621463	0.07654047877022654	0.04775212122977346
0.2	0.06871967221226395	0.0694044	0.08463089878842998	0.054177901211570026
0.21000000000000002	0.0768936148408415	0.07717400000000003	0.0933125011550595	0.06103549884494057
0.22	0.0855128859330981	0.0854647	0.10260241820827065	0.06832698179172936
0.23	0.09456973302562036	0.0942852	0.11251860974601062	0.07605179025398938
0.24000000000000002	0.10405747258321738	0.10363200000000003	0.123062765333131	0.08420123466686906
0.25	0.11398652218416266	0.113572	0.134310305187003	0.09283369481299703
0.26	0.12432774766620305	0.124148	0.14630329714801463	0.10199270285198536
0.27	0.13507131505784875	0.135378	0.15906159268354575	0.11169440731645426
0.28	0.14620857588845687	0.147278	0.17260196112999215	0.12195403887000783
0.29000000000000004	0.15774614806221385	0.1598640000000001	0.1869418481533685	0.13278615184663167
0.3	0.1696562525486627	0.173151	0.20209607623219847	0.14420592376780153
0.31	0.18192796759496124	0.187154	0.2180801354282452	0.15622786457175478
0.32	0.1945515346782863	0.201886	0.2349064686578063	0.16886553134219373
0.33	0.2075303145565904	0.21736	0.2525878696490059	0.18213213035099407
0.34	0.22083870656659313	0.233591	0.27113877602812714	0.19604322397187288
0.35000000000000003	0.23446537325636113	0.2505890000000001	0.2905687564418942	0.210609243558106
0.36000000000000004	0.24840005653916736	0.26836700000000013	0.3108902115571074	0.22584378844289285
0.37	0.2626435139874798	0.286936	0.3321135624175974	0.24175843758240267
0.38	0.277172611798995	0.306307	0.3542493165389975	0.2583646834610025
0.39	0.29197605313933783	0.326489	0.3773059195347278	0.27567208046527214
0.4	0.30704351283859194	0.347492	0.40129297815525783	0.2936910218447422
0.41000000000000003	0.3223737661780697	0.3693240000000001	0.42621802585220436	0.31242997414779583
0.42000000000000004	0.33794617523602677	0.3919950000000001	0.45209072813554474	0.33189927186445545
0.43	0.3537497912459178	0.415511	0.4789166538368181	0.35210534616318195
0.44	0.3697745241866586	0.43988	0.5067036264429565	0.37305637355704346
0.45	0.38601770999467233	0.465108	0.5354573674365655	0.3947586325634345
0.46	0.40246110232371773	0.4912	0.5651827516621634	0.4172172483378367
0.47000000000000003	0.4190943008061656	0.5181630000000002	0.5958865706471291	0.44043942935287117
0.48000000000000004	0.43590765458887254	0.5459990000000001	0.6275707958254859	0.4644272041745143
0.49	0.45289749646963867	0.574714	0.6602413536545961	0.4891866463454038
0.5	0.4700478203791704	0.604309	0.693899170591822	0.5147188294081779

==> data/fig4_Mass_and_Width_HTL.dat <==
9.44875	10.0032	10.356	9.89312	10.2576
0.00146745	0.003406	0.00493779	0.0027685	0.00438121
9.44096	9.97602	10.3014	9.87441	10.2144
0.00299398	0.0187939	0.0520659	0.0108124	0.0372476
9.44247	9.98121	10.3121	9.878	10.2228
0.00293056	0.018468900000000003	0.0513798	0.0105865	0.036659
9.42776	9.93705	10.2392	9.84575	10.1609
0.00933982	0.0549142	0.139964	0.0329286	0.10395
9.42147	9.92352	10.2279	9.83392	10.1498
0.015299	0.08616670000000001	0.205208	0.0521065	0.156085

==> data/fig4_Mass_and_Width_dnn2d.dat <==
	9.44542	10.0216	10.3961	9.90879	10.2967
	0	0	0	0	0
	9.44817	10.0027	10.3709	9.89201	10.2723
	0.0182351	0.0742007	0.151408	0.0506626	0.120231
	9.447	10	10.3702	9.88856	10.27
	0.0272064	0.0996002	0.194255	0.0699128	0.156189
	9.44572	9.99806	10.3719	9.88517	10.2695
	0.0401861	0.13477	0.251414	0.0969138	0.204736
	9.44503	9.99954	10.3844	9.88168	10.2762
	0.0726192	0.217068	0.379021	0.161048	0.314525
	9.43798	10.0135	10.4287	9.88525	10.307
	0.14106	0.377601	0.612901	0.289043	0.519674


==> data/fig4c_VI_dnn2d.dat <==
#r	[cen, up, down] * [151, 173, 199, 251, 334]
0.02	0.000814175	0.0017168120105846532	-0.00008846201058465314	0.0016025	0.002620816841801354	0.0005841831581986456	0.0027767	0.003949551697921273	0.0016038483020787272	0.00578553	0.007339338056162827	0.004231721943837172	0.0125328	0.014995788279594614	0.010069811720405386
0.025	0.00105194	0.0021787384726900867	-0.00007485847269008685	0.00204273	0.0033141554497225405	0.0007713045502774592	0.00351709	0.004981826544896496	0.0020523534551035037	0.00729142	0.009232926612524627	0.0053499133874753725	0.0157473	0.018826591607472794	0.012668008392527203
0.03	0.00130348	0.002653863415494848	-0.00004690341549484778	0.00249891	0.004022882759877444	0.0009749372401225563	0.0042761	0.006032222136886486	0.0025199778631135135	0.00882127	0.011150213529379265	0.006492326470620736	0.0189944	0.02269026137253192	0.015298538627468085
0.035	0.0015688600000000003	0.003142263638073697	-4.543638073696392e-6	0.0029710900000000004	0.004747062720434429	0.0011951172795655715	0.005053780000000001	0.007100804823607813	0.0030067551763921893	0.010375200000000001	0.013091338615812593	0.007659061384187409	0.022274500000000003	0.02658721871009692	0.017961781289903084
0.04	0.00184811	0.0036439809395013923	0.00005223906049860801	0.00345934	0.00548677927956186	0.001431900720438139	0.00585021	0.00818767095477704	0.003512749045222959	0.0119532	0.015056311680910456	0.008850088319089545	0.0255876	0.030517484755492732	0.020657715244507265
0.045	0.0021412899999999997	0.004159087118852694	0.00012349288114730595	0.003963709999999999	0.006242096385428103	0.0016853236145718937	0.006665439999999999	0.009292886880110741	0.004037993119889256	0.013555499999999998	0.01704538253375871	0.01006561746624129	0.028933699999999996	0.0344810806440443	0.02338631935595569
0.05	0.00244844	0.004687633975202362	0.00020924602479763807	0.00448425	0.007013077986201528	0.0019554220137984733	0.00749954	0.01041653894932549	0.0045825410506745105	0.015182	0.019058470983443203	0.011305529016556798	0.0323132	0.03847842751107657	0.026147972488923425
0.05500000000000001	0.00276962	0.005229693307625155	0.0003095466923748445	0.00502101	0.007799788030050492	0.0022422319699495086	0.00835258	0.011558713512137846	0.005146446487862154	0.0168329	0.021095796839049788	0.012570003160950216	0.035726	0.042509446491914474	0.028942553508085528
0.06	0.00310486	0.005785306915195834	0.0004244130848041665	0.00557406	0.008602310465143363	0.0025458095348566364	0.00922461	0.012719476918264382	0.005729743081735617	0.0185083	0.023157479909664304	0.013859120090335691	0.0391724	0.04657445872188295	0.03177034127811706
0.065	0.00345422	0.00635454622851177	0.0005538937714882298	0.00614344	0.009420698900150081	0.002866181099849918	0.0101157	0.013898915279074456	0.006332484720925545	0.0202082	0.02524354009023278	0.015172859909767219	0.0426524	0.05067348440523792	0.03463131559476208
0.07	0.003817740000000001	0.006937463562516066	0.000698016437483935	0.006729210000000002	0.010255027758536811	0.0032033922414631925	0.011025900000000002	0.015097095277970733	0.0069547047220292705	0.021932800000000002	0.027354197069636835	0.01651140293036317	0.046166200000000004	0.054806745980800944	0.037525654019199065
0.075	0.00419546	0.007534110863674433	0.0008568091363255663	0.00733142	0.011105361124271282	0.0035574788757287185	0.0119553	0.016314123360008665	0.007596476639991335	0.023682	0.02948937062261825	0.017874629377381754	0.0497138	0.05897426495632456	0.040453335043675445
0.08	0.00458744	0.008144560078452589	0.0010303199215474113	0.00795012	0.011971763081321234	0.003928476918678765	0.012904	0.017550115970243713	0.008257884029756288	0.025456	0.03164928052391881	0.019262719476081182	0.0532954	0.06317626283956129	0.04341453716043871
0.085	0.004993720000000001	0.008768862809903952	0.001218577190096051	0.008585370000000002	0.012854307409510981	0.0043164325904890225	0.013871900000000001	0.018804989361762295	0.008938810638237708	0.027254900000000002	0.033834046698364845	0.02067575330163516	0.05691090000000001	0.06741266141134002	0.04640913858866
0.09000000000000001	0.005414350000000001	0.009407081485271446	0.001421618514728557	0.009237230000000003	0.01375306861860905	0.004721391381390955	0.014859200000000001	0.020078960248376514	0.00963943975162349	0.029078600000000003	0.03604358871057979	0.022113611289420215	0.06056070000000001	0.07168388179710643	0.0494375182028936
0.095	0.00584936	0.010059258188385703	0.0016394618116142966	0.00990573	0.014668090914240543	0.005143369085759458	0.015866	0.02137214515192943	0.010359854848070576	0.0309275	0.03827832627527163	0.023576673724728367	0.0642446	0.07598974539538252	0.05249945460461749
0.1	0.00629881	0.01072546500307736	0.0018721549969226408	0.0105909	0.015599418502030572	0.005582381497969429	0.0168922	0.02268446059426411	0.011099939405735889	0.0328014	0.040538079107148364	0.025064720892851642	0.0679629	0.08033057360469034	0.05559522639530968
0.10500000000000001	0.00676274	0.011405753697204264	0.0021197263027957353	0.0112929	0.016547225321215792	0.006038574678784207	0.017938	0.024016122953520562	0.011859877046479436	0.0347004	0.04282296712252928	0.026577832877470713	0.0717157	0.08470648882327783	0.05872491117672216
0.11	0.0072412	0.012100186796958942	0.0023822132030410573	0.0120117	0.01751149595036514	0.006511904049634862	0.0190034	0.02536714895272614	0.012639651047273858	0.0366247	0.04513320975386652	0.028116190246133488	0.0755031	0.0891176110500507	0.0618885889499493
0.115	0.0077342300000000025	0.012808816512561143	0.0026596434874388616	0.012747300000000003	0.018492244701659097	0.007002355298340908	0.020088500000000002	0.026737655171205146	0.013439344828794856	0.03857440000000001	0.0474689266352235	0.029679873364776517	0.07932510000000001	0.09356396128364058	0.06508623871635943
0.12000000000000001	0.008241880000000002	0.013531705054230604	0.0029520549457693994	0.013499900000000004	0.019489685887278153	0.0075101141127218544	0.021193300000000005	0.028127658188281873	0.014258941811718138	0.040549400000000006	0.04983003740066366	0.03126876259933635	0.08318180000000001	0.09804566052267912	0.06831793947732091
0.125	0.00876418	0.014268894345938202	0.0032594656540617974	0.0142694	0.020503733592998657	0.008035066407001343	0.0223179	0.0295372744894377	0.015098525510562304	0.0425499	0.0522167619451758	0.032883038054824204	0.0870735	0.1025630303697661	0.07158396963023389
0.13	0.00930119	0.015020456998652103	0.0035819230013478974	0.0150559	0.021534502447966886	0.008577297552033115	0.0234624	0.030966620785376996	0.015958179214623006	0.044576	0.054629219537527876	0.03452278046247212	0.0910002	0.10711609097797775	0.07488430902202226
0.135	0.00985295	0.015786445337091597	0.003919454662908402	0.0158595	0.022582106854924965	0.009136893145075032	0.0246268	0.032415713692961215	0.016837886307038783	0.0466277	0.0570674297074132	0.0361879702925868	0.0949619	0.11170486310435836	0.07821893689564165
0.13999999999999999	0.0104195	0.016566911685975974	0.004272088314024025	0.0166803	0.023646661216615038	0.009713938783384961	0.0258111	0.03388456982905182	0.017737630170948183	0.0487051	0.059531511984525054	0.03787868801547495	0.0989588	0.1163295675059523	0.0815880324940477
0.145	0.0110009	0.01736192811566245	0.004639871884337547	0.0175182	0.024728079751355582	0.01030832024864442	0.0270155	0.035373405767816994	0.01865759423218301	0.0508083	0.06202158620847002	0.03959501379152998	0.102991	0.12099032556782913	0.08499167443217087
0.15	0.0115972	0.01817155730697723	0.00502284269302277	0.0183733	0.025826477120081848	0.01092012287991815	0.0282399	0.036882138185888765	0.019597661814111232	0.0529373	0.06453767147506284	0.041336928524937165	0.107059	0.1256876571677979	0.0884303428322021
0.155	0.0122083	0.018995711686384434	0.005420888313615568	0.0192456	0.02694186779930544	0.011549332200694564	0.0294845	0.038410983717205895	0.020558016282794106	0.0550923	0.06707998719003148	0.04310461280996851	0.111162	0.13042078281169295	0.09190321718830705
0.16	0.0128345	0.019834703680348183	0.00583429631965182	0.0201353	0.028074466265537945	0.012196133734462053	0.0307493	0.03995995899570714	0.021538641004292862	0.0572733	0.06964855275910399	0.04489804724089601	0.115301	0.13519072300534854	0.09541127699465146
0.16499999999999998	0.0134757	0.020688445494891287	0.006262954505108714	0.0210424	0.02922428685464693	0.012860513145353069	0.0320344	0.04152918066476331	0.02253961933523668	0.0594804	0.0722434879572866	0.0467173120427134	0.119475	0.1399964989049212	0.0989535010950788
0.16999999999999998	0.014131899999999996	0.02155694986509571	0.006706850134904284	0.021966899999999998	0.030391344240045644	0.013542455759954353	0.033339799999999996	0.04311866534510831	0.02356093465489168	0.06171359999999999	0.07486481167331775	0.048562388326682235	0.12368499999999999	0.14483913010579405	0.10253086989420593
0.175	0.0148032	0.022440329305602105	0.007166070694397896	0.0229088	0.0315756529545033	0.014241947045496703	0.0346656	0.04472852966690806	0.024602670333091936	0.063973	0.07751264316521413	0.05043335683478588	0.127931	0.14971863685367254	0.10614336314632743
0.18	0.015489599999999996	0.023338596331051106	0.007640603668948883	0.023868299999999995	0.0327774275307891	0.014959172469210894	0.03601179999999999	0.046358790260328485	0.025664809739671494	0.06625879999999999	0.08018720169099239	0.0523303983090076	0.13221399999999997	0.15463603939426204	0.1097919606057379
0.185	0.0161913	0.02425196327143009	0.008130636728569906	0.0248453	0.03399658240631255	0.01569401759368745	0.0373785	0.048009563817712465	0.02674743618228754	0.0685709	0.08288840690786735	0.05425339309213266	0.136532	0.15958935864410137	0.1134746413558986
0.19	0.0169081	0.025180242899894303	0.008635957100105696	0.0258399	0.03523323224734646	0.01644656775265354	0.0387657	0.04968086688217823	0.02785053311782177	0.0709095	0.08561647751497835	0.05620252248502165	0.140886	0.16457961390972914	0.11719238609027087
0.195	0.017640200000000005	0.026123647804945707	0.009156752195054301	0.026852200000000003	0.036487491624803935	0.01721690837519607	0.040173600000000004	0.05137291605902097	0.028974283940979034	0.07327460000000001	0.08837143261066284	0.05817776738933718	0.14527700000000002	0.16960782516851736	0.12094617483148266
0.19999999999999998	0.018387599999999997	0.027082190575086255	0.009693009424913739	0.027882199999999996	0.03775937510959805	0.018005024890401938	0.041602099999999996	0.053085627953535844	0.03011857204646415	0.07566629999999999	0.09115339129325827	0.06017920870674172	0.14970399999999998	0.17467301239783803	0.12473498760216192
0.205	0.0191504	0.02805598365160892	0.010244816348391084	0.02893	0.03904899722381654	0.018811002776183465	0.0430514	0.05481921928622516	0.031283580713774836	0.0780847	0.09396247311406696	0.06220692688593306	0.154168	0.17977619626443464	0.12855980373556536
0.21	0.0199286	0.02904503982910827	0.010812160170891734	0.0299956	0.04035637260672803	0.01963482739327197	0.0445214	0.056573606501094116	0.03246919349890589	0.0805298	0.09679869653727553	0.06426090346272446	0.158668	0.18491639578055924	0.13241960421944077
0.215	0.0207221	0.030049271754969884	0.011394928245030116	0.031079	0.0416815158487758	0.020476484151224196	0.0460122	0.05834890615735503	0.033675493842644975	0.0830017	0.09966218048003556	0.06634121951996444	0.163205	0.19009463064783533	0.13631536935216465
0.22	0.0215312	0.031068992076579337	0.011993407923420664	0.0321803	0.04302454154040312	0.021336058459596886	0.0475239	0.06014523481422023	0.03490256518577977	0.0855005	0.10255304385949851	0.06844795614050148	0.167779	0.1953109205678864	0.14024707943211362
0.225	0.0223558	0.032104113333047433	0.012607486666952562	0.0332996	0.04438556427070314	0.022213635729296858	0.0490566	0.06196270919905812	0.036150490800941876	0.0880263	0.1054714060960539	0.0705811939039461	0.17239	0.2005652859484326	0.14421471405156738
0.22999999999999998	0.0231959	0.03315464832334442	0.013237151676655576	0.0344369	0.04576459863200926	0.023109201367990738	0.0506103	0.0638013456356625	0.03741925436433748	0.0905791	0.10841728540232007	0.07274091459767992	0.177038	0.20585774550256208	0.14821825449743792
0.235	0.024051599999999992	0.03422070973816577	0.01388249026183422	0.03559219999999999	0.04716165921530476	0.02402274078469522	0.05218499999999999	0.06566116061598329	0.038708839384016695	0.09315899999999998	0.1113908004941533	0.07492719950584666	0.18172299999999994	0.2111883186494597	0.15225768135054019
0.24	0.0249229	0.03530231026820696	0.014543489731793039	0.0367656	0.048576860611572965	0.02495433938842704	0.0537808	0.06754227063197035	0.04001932936802964	0.095766	0.11439197008740999	0.07714002991259002	0.186445	0.2165570248083104	0.1563329751916896
0.245	0.0258099	0.036399562536026546	0.015220237463973454	0.0379572	0.0500103174585508	0.025904082541449207	0.0553978	0.06944479239625388	0.04135080760374611	0.0984003	0.11742101342467849	0.0793795865753215	0.191204	0.22196388411903076	0.16044411588096927
0.25	0.0267127	0.037512579327711695	0.015912820672288306	0.0391669	0.05146194428176644	0.02687185571823356	0.057036	0.07136874209183136	0.042703257908168646	0.101062	0.12047804848439021	0.08164595151560979	0.196001	0.22740991499178104	0.16459208500821898
0.255	0.0276311	0.038641173361212644	0.016621026638787353	0.0403949	0.05293195565350173	0.027857844346498267	0.0586954	0.07331413612238052	0.04407666387761948	0.103751	0.1235629937717086	0.0839390062282914	0.200835	0.2328941365574533	0.16877586344254672
0.26	0.0285654	0.039785657354479656	0.017345142645520346	0.0416411	0.0544202661460385	0.028861933853961498	0.0603762	0.07528119089157916	0.04547120910842083	0.106467	0.12667556779179714	0.08625843220820287	0.205707	0.23841756794693966	0.17299643205306034
0.265	0.029515500000000007	0.04094594399847187	0.018085056001528137	0.042905600000000016	0.05592699042682302	0.029884209573177015	0.06207840000000001	0.07726992307551186	0.04688687692448817	0.10921100000000003	0.12981678964772164	0.08860521035227842	0.21061600000000005	0.24397922902477476	0.17725277097522535
0.27	0.0304815	0.04212214604892707	0.018840853951072933	0.0441886	0.05745234293490689	0.030924857065093115	0.063802	0.0792803486964868	0.048323651303513196	0.111983	0.13298667700758227	0.09097932299241773	0.215563	0.249580137894751	0.181545862105249
0.275	0.0314634	0.04331427623459193	0.019612523765408077	0.0454899	0.05899613820450622	0.03198366179549378	0.0655471	0.08131258404921907	0.04978161595078092	0.114782	0.1361842481373816	0.09337975186261836	0.220548	0.2552203133943036	0.18587568660569637
0.28	0.03246120000000001	0.044522347284213136	0.020400052715786883	0.04680970000000002	0.06055859076983709	0.03306080923016294	0.06731370000000002	0.08336664542842373	0.051260754571576306	0.11760900000000003	0.13941052130312226	0.09580747869687779	0.22557100000000005	0.26089977436086775	0.19024222563913235
0.28500000000000003	0.033475000000000005	0.04574647194138735	0.021203528058612663	0.04814800000000002	0.06213971530867001	0.03415628469133002	0.06910190000000001	0.08544264945184724	0.05276115054815277	0.12046400000000003	0.14266551537516303	0.09826248462483703	0.23063300000000006	0.2666195403761958	0.19464645962380434
0.29000000000000004	0.034504900000000005	0.04698676291407128	0.02202303708592873	0.049504800000000015	0.06373952615424479	0.03527007384575524	0.07091170000000001	0.08754061196196061	0.0542827880380394	0.12334600000000003	0.1459482477734076	0.10074375222659246	0.23573200000000005	0.27237762923567843	0.1990863707643217
0.29500000000000004	0.0355508	0.04824313292507159	0.02285846707492841	0.0508803	0.0653582377833557	0.03640236221664431	0.0727432	0.08966064912426625	0.055825750875733736	0.126257	0.14926073652211594	0.10325326347788408	0.240869	0.2781750594790237	0.2035629405209763
0.30000000000000004	0.03661280000000001	0.049515694697194995	0.02370990530280502	0.05227430000000002	0.06699566467279705	0.03755293532720298	0.07459650000000001	0.09180287710426664	0.05739012289573338	0.12919500000000003	0.15260099964554813	0.10578900035445195	0.24604500000000007	0.28401284964594	0.20807715035406016
0.30500000000000005	0.03769100000000002	0.0508045610103893	0.024577438989610744	0.05368710000000003	0.06865212149094617	0.03872207850905389	0.07647160000000003	0.09396731243962798	0.05897588756037207	0.13216200000000006	0.15597105579899215	0.10835294420100797	0.2512590000000001	0.28989001902938805	0.21262798097061222
0.31	0.0387854	0.05210974450746356	0.02546105549253644	0.0551186	0.07032752244638098	0.039909677553619016	0.0783685	0.09615397077482336	0.060583029225176624	0.135156	0.15936892212326867	0.11094307787673133	0.256512	0.2958075851145218	0.21721641488547822
0.315	0.0398959	0.05343115788836805	0.026360642111631947	0.0565688	0.07202188193926262	0.04111571806073738	0.0802873	0.09836296812648984	0.06221163187351018	0.138179	0.1627966163902266	0.11356138360977339	0.261803	0.3017645661397486	0.2218414338602514
0.32	0.0410227	0.05476901385305299	0.027276386146947017	0.0580379	0.07373541436975209	0.04234038563024792	0.0822281	0.10059442051126426	0.06386177948873574	0.14123	0.16625315637171467	0.1162068436282853	0.267134	0.30776298034347527	0.2265050196565247
0.325	0.0421659	0.056123425201067216	0.028208374798932782	0.0595258	0.07546803437694649	0.043583565623053495	0.0841908	0.10284824436533416	0.06553335563466584	0.14431	0.16973956056378373	0.11888043943621628	0.272502	0.3137998467242539	0.23120415327574617
0.33	0.043325300000000004	0.0574942044929229	0.02915639550707711	0.06103260000000001	0.07721985602649642	0.0448453439735036	0.08617570000000001	0.10512475511796568	0.06722664488203434	0.14741700000000002	0.17325384572439967	0.12158015427560037	0.27791000000000005	0.31987818245628824	0.23594181754371185
0.335	0.0445011	0.058881564388730795	0.030120635611269205	0.0625583	0.07899089362298843	0.04612570637701156	0.0881826	0.10742376861797549	0.0689414313820245	0.150554	0.17679902933573044	0.12430897066426955	0.283357	0.3259970054739273	0.24071699452607276
0.34	0.045693400000000016	0.06028561754860172	0.031101182451398316	0.06410310000000001	0.0807813614710092	0.04742483852899082	0.09021170000000002	0.10974550071418034	0.0706778992858197	0.15371900000000002	0.1803731288799441	0.12706487112005593	0.28884300000000007	0.3321563337115201	0.24552966628848005
0.34500000000000003	0.046902	0.061706176774551355	0.03209782322544864	0.0656669	0.08259117416041449	0.04874262583958551	0.092263	0.11208996772028884	0.07243603227971115	0.156912	0.18397616256984461	0.12984783743015538	0.294368	0.33835618586863314	0.2503798141313669
0.35000000000000003	0.048127200000000016	0.06314355452802359	0.033110845471976444	0.06724970000000001	0.08442034559641409	0.05007905440358593	0.09433650000000002	0.11445718483426898	0.07421581516573106	0.16013400000000003	0.18760914686470956	0.1326588531352905	0.29993200000000003	0.3445965788083108	0.25526742119168927
0.35500000000000004	0.04936880000000001	0.06459756341236716	0.03414003658763286	0.06885170000000002	0.0862690899694869	0.05143431003051314	0.09643240000000002	0.11684736771898063	0.0760174322810194	0.16338500000000003	0.19127209895445238	0.13549790104554768	0.30553500000000006	0.3508775301588147	0.26019246984118544
0.36000000000000004	0.050627100000000015	0.06606851603093089	0.03518568396906913	0.07047280000000002	0.08813732147011186	0.052808278529888175	0.09855060000000002	0.11926043203728372	0.07784076796271631	0.16666400000000003	0.19496403602898665	0.13836396397101342	0.31117800000000007	0.35720005754840667	0.26515594245159346
0.36500000000000005	0.051901900000000015	0.06755622517087101	0.03624757482912902	0.07211310000000001	0.09002515461905744	0.054201045380942586	0.10069100000000002	0.12169629395983653	0.0796857060401635	0.16997300000000004	0.19868697603132995	0.14125902396867013	0.31686100000000006	0.36356417937358937	0.27015782062641075
0.37000000000000005	0.05319330000000001	0.06906080317820587	0.037325796821794155	0.07377270000000001	0.09193270314439723	0.055612696855602786	0.10285400000000001	0.12415536843858123	0.0815526315614188	0.17331000000000002	0.20243893509705016	0.14418106490294988	0.32258300000000006	0.36996891218708755	0.2751970878129126
0.375	0.0545014	0.07058236258276128	0.03842043741723872	0.0754516	0.09385998110449435	0.057043218895505635	0.10504	0.12663807093325832	0.08344192906674168	0.176676	0.20622093011481932	0.14713106988518068	0.328345	0.3764152733098667	0.2802747266901333
0.38	0.0558262	0.07212091591436308	0.03953148408563692	0.0771497	0.09580690255771197	0.05849249744228803	0.107248	0.1291434169036084	0.08535258309639161	0.180072	0.2100339779733094	0.15011002202669063	0.334146	0.38290228006289245	0.28538971993710754
0.385	0.0571677	0.07367647592781697	0.040658924072183036	0.0788673	0.09777378193611005	0.05996081806388994	0.109479	0.13167242235765214	0.08728557764234787	0.183496	0.21387609632885857	0.15311590367114142	0.339988	0.38943195053687435	0.2905440494631257
0.39	0.058526000000000016	0.07524915483797692	0.04180284516202311	0.08060420000000001	0.09976043277487612	0.06144796722512391	0.11173200000000001	0.13422410198753787	0.08923989801246215	0.18695000000000003	0.21774930099540607	0.156150699004594	0.34586900000000004	0.3960023009751362	0.29573569902486385
0.395	0.0599012	0.07683906508467675	0.04296333491532326	0.0823606	0.10176706898289446	0.06295413101710555	0.114008	0.13679947103369403	0.09121652896630597	0.190433	0.22165260855455718	0.1592133914454428	0.35179	0.40261434839074606	0.3009656516092539
0.4	0.0612931	0.07844601910775034	0.044140180892249664	0.0841365	0.10379370446904948	0.06447929553095053	0.116307	0.13939854473654908	0.0932154552634509	0.193945	0.22558603558791746	0.16230396441208256	0.357752	0.4092691097967718	0.30623489020322825
0.405	0.06270190000000003	0.08007022961221825	0.04533357038778181	0.08593200000000002	0.10584045355742143	0.06602354644257862	0.11862900000000004	0.1420213389224204	0.09523666107757969	0.19748600000000005	0.22954959943090575	0.16542240056909435	0.36375400000000013	0.41596560297540336	0.3115423970245969
0.41000000000000003	0.06412770000000002	0.08171180866665292	0.04654359133334712	0.08774700000000003	0.10790722957562042	0.06758677042437965	0.12097300000000004	0.14466686801149198	0.09727913198850811	0.20105700000000007	0.23354431560978858	0.16856968439021155	0.3697960000000001	0.4227038438629378	0.31688815613706245
0.41500000000000004	0.0655703	0.0833705686048136	0.04777003139518641	0.0895816	0.10999414626645246	0.06916905373354754	0.12334	0.14733614700983677	0.09934385299016324	0.204657	0.23756920040464602	0.171744799595354	0.375878	0.4294838491647944	0.3222721508352056
0.42000000000000004	0.06703	0.08504682176045947	0.049013178239540545	0.0914359	0.11210131737272364	0.07077048262727637	0.125731	0.15003019092352785	0.10143180907647217	0.208287	0.24162527009555823	0.17494872990444177	0.382001	0.43630663558639243	0.3276953644136075
0.42500000000000004	0.0685067	0.08674048077146947	0.05027291922853054	0.0933098	0.1142286570918211	0.07239094290817889	0.128144	0.15274701537914803	0.103540984620852	0.211947	0.2457125417178029	0.17818145828219709	0.388165	0.4431722206001759	0.33315777939982405
0.43000000000000005	0.07000040000000003	0.08845155754583517	0.051549242454164895	0.09520350000000002	0.1163763785301373	0.07403062146986275	0.13058000000000006	0.15548763451405637	0.10567236548594375	0.21563600000000005	0.2498300304941834	0.1814419695058167	0.39436900000000014	0.45007961983772937	0.3386583801622709
0.43500000000000005	0.07151120000000002	0.0901801642956678	0.052842235704332254	0.09711700000000002	0.11854449524864571	0.07568950475135433	0.13304000000000005	0.15825306308612175	0.10782693691387836	0.21935500000000005	0.25397875240270057	0.18473124759729953	0.40061400000000014	0.4570298496976618	0.34419815030233847
0.44	0.0730392	0.09192641323307864	0.05415198676692136	0.0990503	0.12073302080831996	0.07736757919168002	0.135522	0.16104131585321307	0.11000268414678692	0.223104	0.2581587234213554	0.18804927657864465	0.4069	0.4640229265785824	0.34977707342141756
0.445	0.0745842	0.09369011691173423	0.05547828308826577	0.101003	0.12294156926167439	0.0790644307383256	0.138028	0.16385440822528083	0.11220159177471921	0.226882	0.2623689603897633	0.19139503961023668	0.413226	0.47105786764227164	0.3553941323577283
0.45	0.0761465	0.09547158706556857	0.05682141293443143	0.102976	0.1251710534815255	0.0807809465184745	0.140557	0.16669135404727992	0.11442264595272006	0.230691	0.2666114780796651	0.1947705219203349	0.419594	0.47813668821889954	0.3610513117811005
0.455	0.077726	0.09727073577007088	0.05818126422992913	0.104969	0.1274211868322305	0.0825168131677695	0.143109	0.16955216781624688	0.1166658321837531	0.234529	0.2708842921244159	0.19817370787558408	0.426002	0.48525740440180687	0.3667465955981931
0.46	0.07932270000000002	0.09908757510073038	0.05955782489926966	0.10698200000000004	0.12969198267814674	0.08427201732185333	0.14568400000000006	0.17243686402921815	0.11893113597078196	0.23839800000000005	0.2751894181573709	0.2016065818426292	0.4324520000000001	0.49242203228433484	0.3724819677156654
0.465	0.0809368	0.10092231751025664	0.060951282489743366	0.109015	0.13198345490960847	0.08604654509039153	0.148283	0.1753464578636531	0.12121954213634689	0.242296	0.27952487268065757	0.20506712731934246	0.438943	0.49962958871752994	0.3782564112824701
0.47000000000000003	0.0825681	0.10277477454603036	0.06236142545396965	0.111068	0.13429561615460509	0.08784038384539491	0.150905	0.17827996286399594	0.12353003713600406	0.246225	0.2838926701113498	0.20855732988865022	0.445476	0.5068810887339451	0.38407091126605486
0.47500000000000003	0.0842168	0.10464515813265259	0.0637884418673474	0.113141	0.136628479567103	0.08965352043289702	0.153551	0.1812383932551138	0.1258636067448862	0.250184	0.2882918257352938	0.2120761742647062	0.45205	0.5141755481238388	0.38992445187616115
0.48000000000000004	0.08588290000000003	0.10653348019472442	0.06523231980527563	0.11523500000000005	0.1389830583010686	0.09148694169893147	0.15622000000000005	0.1842207632618739	0.1282192367381262	0.25417300000000004	0.2927223548383359	0.21562364516166418	0.4586650000000001	0.5215129826774697	0.3958170173225305
0.48500000000000004	0.08756640000000003	0.10843975306781097	0.0666930469321891	0.11734800000000004	0.14135736606807128	0.09333863393192879	0.15891300000000005	0.18722808781453532	0.1305979121854648	0.25819300000000006	0.29718527364550495	0.21920072635449517	0.4653220000000001	0.528894408935871	0.4017495910641293
0.49000000000000005	0.0892674	0.11036408810116351	0.06817071189883649	0.119482	0.14375341524143326	0.09521058475856675	0.161629	0.1902593801504164	0.13299861984958358	0.262242	0.30167859612779124	0.22280540387220868	0.47202	0.5363188416382163	0.4077211583617837
0.49500000000000005	0.0909859	0.11230649705499755	0.06966530294500244	0.121636	0.14617021875207978	0.09710178124792021	0.164369	0.19331565421222763	0.13542234578777235	0.266323	0.30620533719536813	0.2264406628046318	0.47876	0.5437872962744545	0.41373270372554544
0.5	0.0927218	0.11426689168952847	0.07117670831047151	0.12381	0.1486077895309361	0.09901221046906393	0.167133	0.19639692394267935	0.13786907605732066	0.270434	0.3107635117584087	0.23010448824159133	0.485543	0.5513007883345342	0.41978521166546573
0.505	0.0944754	0.11624558420746499	0.07270521579253501	0.126004	0.15106614109538094	0.10094185890461907	0.16992	0.1995022040116069	0.14033779598839308	0.274575	0.31535313561888645	0.23379686438111355	0.492367	0.5588573340507814	0.4258766659492186
0.51	0.0962465	0.11824238574953191	0.07425061425046808	0.128219	0.15354628555530456	0.10289171444469544	0.172731	0.20263250734374563	0.14282949265625436	0.278747	0.3199752224384539	0.23751877756154613	0.499232	0.5664569478738163	0.43200705212618373
0.515	0.0980352	0.12025740789894734	0.07581299210105266	0.130454	0.1560472356070507	0.10486076439294928	0.175566	0.2057878475909559	0.1453441524090441	0.28295	0.32462978677056387	0.2412702132294361	0.506141	0.5741026449966363	0.43817935500336364
0.52	0.0998416	0.12229076223892942	0.07739243776107059	0.13271	0.15857000394696322	0.10684999605303679	0.178425	0.208968238405098	0.147881761594902	0.287183	0.3293158431686694	0.2450501568313306	0.513091	0.5817914406122392	0.4443905593877607
0.525	0.101666	0.12434276082446684	0.07898923917553317	0.134986	0.1611136038835405	0.10885839611645948	0.181308	0.21217369418339743	0.15044230581660256	0.291447	0.33403440693257297	0.24885959306742708	0.520083	0.589524350646123	0.4506416493538769
0.53	0.10350700000000003	0.12641201457829887	0.08060198542170119	0.13728200000000002	0.16367804725610985	0.11088595274389017	0.18421400000000004	0.21540322753420346	0.15302477246579663	0.29574200000000006	0.33878549157083804	0.2526985084291621	0.5271180000000001	0.5973023892657848	0.4569336107342153
0.535	0.10536700000000003	0.12850093489493533	0.08223306510506473	0.13960000000000003	0.16626534651615316	0.11293465348384692	0.18714500000000006	0.21865885181123032	0.1556311481887698	0.30006800000000006	0.3435691113383776	0.2565668886616225	0.5341950000000001	0.6051245713712221	0.46326542862877806
0.54	0.107244	0.13060753316888607	0.08388046683111394	0.141937	0.16887251411515225	0.11500148588484778	0.190099	0.22193858036819225	0.15825941963180773	0.304425	0.34838528049010475	0.26046471950989525	0.541314	0.6129909118624322	0.4696370881375678
0.545	0.109139	0.13273282129317496	0.08554517870682504	0.144296	0.17150256313947013	0.11708943686052989	0.193078	0.22524442731915767	0.16091157268084233	0.308813	0.35323401413611205	0.26439198586388796	0.548476	0.6209024263609559	0.47604957363904404
0.55	0.111052	0.13487680996439227	0.08722719003560772	0.146675	0.17415350515175526	0.11919649484824472	0.196081	0.22857540495334533	0.16358659504665468	0.313232	0.35811532533406143	0.2683486746659386	0.555681	0.6288591287566303	0.48250287124336966
0.555	0.11298300000000004	0.13703951037764237	0.08892648962235772	0.14907400000000007	0.17682535234953725	0.12132264765046288	0.19910800000000006	0.23193152632032807	0.16628447367967206	0.31768300000000005	0.3630302279967942	0.2723357720032059	0.5629290000000001	0.6368610336608357	0.48899696633916456
0.56	0.11493200000000005	0.13922093372802943	0.09064306627197068	0.15149500000000005	0.1795201169303454	0.1234698830696547	0.20215900000000006	0.2353128044696785	0.16900519553032162	0.32216400000000006	0.36797673603715164	0.2763512639628485	0.5702190000000001	0.6449071556849519	0.49553084431504835
0.5650000000000001	0.116898	0.1414200917333871	0.0923759082666129	0.153936	0.18223581174623626	0.12563618825376371	0.205234	0.23871925322295368	0.17174874677704632	0.326677	0.37295686420525703	0.28039713579474296	0.577552	0.6529985101372984	0.5021054898627015
0.5700000000000001	0.11888300000000004	0.14363899485699866	0.09412700514300142	0.15639800000000006	0.18497344807840171	0.12782255192159842	0.20833400000000005	0.24215188454894854	0.17451611545105156	0.33122100000000004	0.3779696252417572	0.2844723747582429	0.5849280000000001	0.6611351106535408	0.5087208893464594
0.5750000000000001	0.12088500000000005	0.14587565408487652	0.09589434591512358	0.15888100000000005	0.1877330378625603	0.1300289621374398	0.21145800000000006	0.245609711188442	0.17730628881155813	0.33579600000000004	0.3830150327245805	0.2885769672754196	0.5923470000000001	0.6693169715662834	0.5153770284337167
0.5800000000000001	0.12290600000000004	0.14813208040303322	0.09767991959696687	0.16138400000000006	0.19051359303443074	0.13225440696556937	0.21460600000000005	0.249092745882213	0.1801192541177871	0.34040300000000007	0.3880941002316555	0.2927118997683446	0.5998090000000001	0.6775441072081311	0.5220738927918692
0.5850000000000001	0.12494500000000004	0.1504072853417089	0.09948271465829117	0.16390900000000005	0.19331712620066932	0.1345008737993308	0.21777900000000006	0.25260200215144574	0.18295599784855437	0.34504100000000004	0.3932058421609865	0.2968761578390136	0.6073140000000001	0.6858165373317066	0.5288114626682937
0.5900000000000001	0.127001	0.1527002791249974	0.10130172087500261	0.166455	0.19614264835768216	0.13676735164231782	0.220976	0.25613649164435215	0.1858155083556479	0.34971	0.398350270942396	0.30106972905760404	0.614863	0.6941352686815886	0.5355907313184115
0.5950000000000001	0.12907600000000002	0.15501307252122026	0.1031389274787798	0.16902100000000006	0.1989891711728131	0.13905282882718703	0.22419800000000006	0.2596972267895493	0.18869877321045084	0.3544120000000001	0.4035293998257826	0.3052946001742176	0.6224540000000001	0.7024983134223743	0.5424096865776258
0.6	0.131169	0.1573446762986988	0.10499332370130121	0.171609	0.20185870631340555	0.14135929368659447	0.227444	0.2632832200156541	0.19160477998434594	0.359145	0.40874124206104423	0.30954875793895575	0.63009	0.7109086837186609	0.5492713162813392
0.605	0.13328	0.15969510178885354	0.10686489821114648	0.174217	0.20474926613114072	0.1436847338688593	0.230715	0.2668954845369234	0.1945345154630766	0.363909	0.41398581172124477	0.3138321882787552	0.637768	0.7193633927791547	0.5561726072208453
0.61	0.13541	0.16206535897166738	0.10875464102833261	0.176847	0.20766286133529002	0.14603113866471	0.234011	0.27053403168207857	0.1974879683179214	0.368706	0.41926512090385104	0.3181468790961489	0.64549	0.7278644513066999	0.5631155486933002
0.615	0.137557	0.16445345839022224	0.1106605416097778	0.179497	0.21059750331946225	0.14839649668053773	0.237331	0.2741978735654807	0.2004641264345193	0.373534	0.42457718252949533	0.3224908174705046	0.653254	0.7364098710482496	0.5700981289517504
0.62	0.139723	0.16686141058759993	0.1125845894124001	0.182169	0.21355520347726625	0.15078279652273374	0.240676	0.2778880223014908	0.20346397769850924	0.378394	0.4299230095188098	0.3268649904811902	0.661061	0.7450006637507572	0.5771213362492428
0.625	0.141907	0.169288226686004	0.11452577331399602	0.184862	0.216534973896858	0.153189026103142	0.244045	0.2816034907923535	0.20648650920764658	0.383286	0.43530261567647116	0.33126938432352887	0.66891	0.7536362155402259	0.5841837844597741
0.63	0.14411	0.17173491641774602	0.11648508358225394	0.187577	0.21953782499948016	0.15561617500051983	0.247439	0.28534529004939285	0.20953270995060713	0.388209	0.4407150126854493	0.3357029873145507	0.676803	0.7623180140329393	0.5912879859670608
0.635	0.14633	0.1741994900942593	0.11846050990574067	0.190312	0.2225617679009227	0.15806223209907733	0.250859	0.28911443187181673	0.21260356812818323	0.393165	0.4461622131127586	0.34016778688724136	0.684738	0.771043921224231	0.5984320787757689
0.64	0.14857	0.1766849580269771	0.12045504197302292	0.193069	0.22560881371697541	0.16052918628302457	0.254303	0.2929089280588328	0.21569707194116722	0.398153	0.4516432295254136	0.3446627704745864	0.692716	0.7798147991094347	0.6056172008905653
0.645	0.150827	0.17918833111974966	0.12246566888025032	0.195847	0.22867797426529823	0.16301602573470175	0.257772	0.29672979119685394	0.2188142088031461	0.403173	0.4571580752830934	0.34918792471690663	0.700738	0.7886314319024835	0.6128445680975164
0.65	0.153103	0.18171161885462636	0.12449438114537363	0.198647	0.23177025967906312	0.16552374032093686	0.261265	0.3005760319830005	0.22195396801699957	0.408225	0.4627067618430817	0.3537432381569183	0.708803	0.7974927904926715	0.6201132095073284
0.655	0.15539800000000004	0.18425483130607354	0.12654116869392654	0.20146800000000006	0.23488468079331215	0.16805131920668798	0.2647840000000001	0.30444966190159806	0.22511833809840207	0.4133100000000001	0.4682903014553271	0.35832969854467317	0.7169300000000001	0.8064177679878924	0.6274422320121077
0.66	0.15771100000000002	0.18681697854855747	0.12860502145144256	0.20431000000000005	0.23802124844308709	0.170598751556913	0.26832800000000007	0.3083496924369722	0.22830630756302792	0.41842600000000013	0.47390670636977783	0.36294529363022243	0.7251300000000002	0.81541725749604	0.6348427425039603
0.665	0.160042	0.18939807125952568	0.1306859287404743	0.207174	0.24118097416962686	0.17316702583037313	0.271897	0.31227613585724345	0.23151786414275657	0.423575	0.47955798958559925	0.3675920104144007	0.733402	0.8244894266450329	0.6423145733549671
0.67	0.162392	0.1919991186692711	0.1327848813307289	0.210059	0.24436286781929784	0.17575513218070216	0.275491	0.3162290025494245	0.23475299745057548	0.428757	0.4852441623038365	0.3722698376961635	0.741747	0.83363618421473	0.6498578157852701
0.675	0.164761	0.19462013061106756	0.13490186938893242	0.212966	0.2475679399446632	0.17836406005533678	0.27911	0.32020830368432296	0.23801169631567712	0.433971	0.490964236474751	0.376977763525249	0.750166	0.8428587135050142	0.6574732864949858
0.68	0.16714800000000005	0.19726011691818918	0.13703588308181092	0.21589400000000006	0.2507952010982862	0.18099279890171396	0.28275500000000003	0.32421505043274634	0.24129494956725372	0.43921700000000014	0.4967182240486048	0.3817157759513955	0.7586590000000001	0.8521571978157696	0.6651608021842306
0.685	0.16955400000000007	0.19992008803484038	0.13918791196515976	0.21884400000000007	0.2540456625405072	0.1836423374594929	0.28642400000000007	0.32824725474326405	0.24460074525673609	0.4444960000000001	0.5025071378105742	0.386484862189426	0.7672260000000001	0.8615322763316956	0.6729197236683045
0.6900000000000001	0.171979	0.2026000529389922	0.1413579470610078	0.221816	0.2573193338330012	0.1863126661669988	0.290119	0.33230692669781714	0.24793107330218292	0.449807	0.50832998854204	0.39128401145796005	0.775869	0.8709854941139332	0.6807525058860668
0.6950000000000001	0.17442200000000005	0.20529902121954652	0.14354497878045358	0.22480900000000006	0.26061522524522057	0.18900277475477956	0.2938390000000001	0.33639307715610867	0.2512849228438915	0.4551510000000001	0.5141877878592981	0.3961142121407021	0.7845870000000001	0.8805158521084395	0.6886581478915608
0.7000000000000001	0.17688400000000007	0.2080180024654049	0.14574999753459525	0.22782400000000005	0.26393434704661733	0.19171365295338277	0.29758500000000004	0.34050671697784135	0.25466328302215874	0.4605280000000001	0.520080547378644	0.40097545262135625	0.7933810000000001	0.8901243512611714	0.6966376487388288
0.7050000000000001	0.17936400000000005	0.21075600688154494	0.14797199311845516	0.23086000000000007	0.2672757102132089	0.19444428978679124	0.30135500000000004	0.34464585779205203	0.25806414220794804	0.4659370000000001	0.5260072794599099	0.4058667205400903	0.8022510000000002	0.8998109933836764	0.7046910066163239
0.7100000000000001	0.18186400000000005	0.2135150431943621	0.150212956805638	0.23391900000000004	0.2706413240252563	0.19719667597474377	0.30515200000000003	0.34881350938137623	0.26149049061862384	0.47138000000000013	0.5319699946784404	0.4107900053215598	0.8111990000000001	0.9095777782100851	0.7128202217899151
0.7150000000000001	0.184382	0.2162931207463276	0.1524708792536724	0.236999	0.27402919846958584	0.19996880153041413	0.308973	0.3530066822977833	0.2649393177022167	0.476855	0.5379667043531166	0.4157432956468834	0.820224	0.9194237063401183	0.7210242936598816
0.7200000000000001	0.18691900000000006	0.2190912488799129	0.1547467511200872	0.24010100000000006	0.2774403435330238	0.20276165646697628	0.31282000000000004	0.35722738709324275	0.26841261290675733	0.4823630000000001	0.5439984198028197	0.42072758019718043	0.8293280000000001	0.9293507783734976	0.7293052216265026
0.725	0.189475	0.22190943755643938	0.15704056244356063	0.243225	0.2808747699053665	0.20557523009463352	0.316693	0.3614756350783381	0.27191036492166193	0.487904	0.5500651530355685	0.4257428469644316	0.83851	0.9393579956822404	0.7376620043177595
0.73	0.19205	0.22474769525198812	0.15935230474801187	0.24637	0.28433148658928187	0.20840851341071817	0.320591	0.3657504357429788	0.27543156425702126	0.493477	0.556165914405451	0.43078808559454895	0.847771	0.9494463577848522	0.7460956422151479
0.735	0.194644	0.2276060310614903	0.16168196893850972	0.249538	0.2878125032904079	0.2112634967095921	0.324515	0.37005279933568835	0.27897720066431164	0.499084	0.5623027149556936	0.43586528504430644	0.857111	0.9596158649721346	0.7546061350278653
0.74	0.197256	0.2304834540798771	0.16402854592012286	0.252727	0.2913158297143828	0.21413817028561716	0.328465	0.3743827361049905	0.2825472638950095	0.504724	0.5684745657295219	0.44097343427047797	0.866531	0.96986751753489	0.7631944824651101
0.745	0.199888	0.23338197402119823	0.1663940259788018	0.255939	0.2948434762636978	0.21703452373630228	0.33244	0.3787392570452897	0.2861407429547103	0.510398	0.5746824785737215	0.44611352142627864	0.876032	0.9802023164500866	0.7718616835499135
0.75	0.202538	0.23629959911361903	0.16877640088638096	0.259172	0.2983934516683965	0.21995054833160355	0.336441	0.3831233713608763	0.28975862863912366	0.516104	0.5809244634065349	0.4512835365934651	0.885614	0.9906202610478936	0.7806077389521064
0.755	0.205208	0.23923833820442336	0.17117766179557664	0.262428	0.30196776535537584	0.22288823464462418	0.340467	0.38753408900192166	0.2933999109980784	0.521844	0.5872025309497649	0.456485469050235	0.895277	1.0011213513446466	0.7894326486553532
0.76	0.207897	0.24219720014089507	0.17359679985910492	0.265705	0.3055644267515326	0.2258455732484674	0.34452	0.3919734199185969	0.2970665800814031	0.527616	0.5935146919252138	0.46171730807478617	0.905022	1.0117065873566815	0.7983374126433185
0.765	0.210604	0.24517520501253284	0.17603279498746718	0.269005	0.3091854459723009	0.22882455402769908	0.348598	0.39643937479226127	0.30075662520773877	0.533423	0.5998639578167293	0.4669820421832707	0.914849	1.0223759697071853	0.8073220302928148
0.77	0.213331	0.24817434592751966	0.17848765407248032	0.272327	0.3128298314806255	0.23182416851937448	0.352702	0.4009329625494229	0.30447103745057713	0.539262	0.60624733827925	0.47227666172075006	0.924758	1.033129497562901	0.8163865024370989
0.775	0.216077	0.2511936272362535	0.1809603727637465	0.275671	0.3164975924279883	0.2348444075720117	0.356832	0.405454192847778	0.30820980715222196	0.545135	0.6126668437297601	0.47760315627024	0.934751	1.043969170697424	0.8255328293025761
0.78	0.21884200000000006	0.2542330532891323	0.1834509467108678	0.27903700000000004	0.3201887379658714	0.23788526203412869	0.36098800000000003	0.4100030753450228	0.3119729246549773	0.5510420000000001	0.6191224845852437	0.4829615154147566	0.9448280000000002	1.0548949888843488	0.8347610111156517
0.785	0.22162600000000005	0.2572933055416718	0.1859586944583283	0.28242500000000004	0.3239032779239925	0.2409467220760076	0.36517000000000005	0.4145796204137207	0.3157603795862794	0.5569820000000001	0.625613271942344	0.48835072805765617	0.9549890000000002	1.0659069524307399	0.8440710475692604
0.79	0.22443	0.2603744403971047	0.18848555960289526	0.285836	0.3276422205043033	0.24402977949569665	0.369378	0.41918383671075343	0.31957216328924654	0.562955	0.6321392152665222	0.4937707847334778	0.965234	1.0770050603633348	0.8534629396366654
0.795	0.227252	0.263474191363782	0.19102980863621807	0.289269	0.3314045745869917	0.2471334254130083	0.373612	0.42381573360787034	0.32340826639212966	0.568963	0.6387023247028987	0.4992236752971013	0.975564	1.0881903122423404	0.8629376877576597
0.8	0.230094	0.2665942919500541	0.1935937080499459	0.292724	0.3351903490522451	0.2502576509477549	0.377872	0.42847532047682046	0.3272686795231795	0.575004	0.6453006103965938	0.5047073896034061	0.985979	1.0994627076279637	0.8724952923720363
0.805	0.232955	0.2697322540803433	0.19617774591965673	0.296202	0.3390005534461318	0.25340344655386826	0.382158	0.4331626073863062	0.3311533926136938	0.581078	0.651934096959218	0.510221903040782	0.99648	1.1108232465462526	0.8821367534537474
0.81	0.23582600000000012	0.27288052148050035	0.1987714785194999	0.2997010000000001	0.34283319571660664	0.25656880428339357	0.38647000000000015	0.43787760273234244	0.33506239726765785	0.5871870000000002	0.6586047742828056	0.5157692257171949	1.0070700000000004	1.1222749279052373	0.8918650720947634
0.8150000000000001	0.238706	0.2760383162924471	0.20137368370755293	0.303224	0.3466912844775049	0.2597567155224951	0.390809	0.4426213156078966	0.33899668439210345	0.593329	0.6653106467258804	0.5213473532741196	1.01774	1.1338087510787875	0.9016712489212126
0.8200000000000001	0.24159500000000012	0.27920586065810604	0.2039841393418942	0.3067690000000001	0.3505728283426624	0.26296517165733785	0.39517300000000016	0.44739175510593715	0.3429542448940632	0.5995050000000002	0.6720527186469674	0.526957281353033	1.0285000000000004	1.1454347154407754	0.9115652845592255
0.8250000000000001	0.244494	0.28238479032252767	0.2066032096774723	0.310336	0.35447785888885763	0.26619414111114237	0.399564	0.4521909309971139	0.34693706900288607	0.605715	0.6788317874446415	0.5325982125553586	1.03935	1.1571528207693893	0.9215471792306107
0.8300000000000001	0.247401	0.2855727483832542	0.20922925161674585	0.313925	0.35840635258180553	0.2694436474181945	0.403981	0.45701785142563967	0.3509441485743603	0.611959	0.6856467472213557	0.5382712527786444	1.05029	1.1689630658724544	0.9316169341275455
0.8350000000000001	0.2503180000000001	0.2887717915409561	0.21186420845904408	0.3175370000000001	0.36235930885016404	0.2727146911498362	0.40842500000000015	0.4618735252134096	0.3549764747865907	0.6182370000000003	0.6924972851196138	0.5439767148803867	1.0613100000000004	1.180855449962114	0.941764550037887
0.8400000000000001	0.253243	0.2919799764963038	0.21450602350369616	0.321172	0.3663367271225909	0.2760072728774091	0.412895	0.4667569611823179	0.3590330388176821	0.624549	0.6993830882819192	0.5497149117180808	1.07243	1.1928499722505095	0.9520100277494905
0.8450000000000001	0.2561760000000001	0.29519748389741596	0.21715451610258427	0.3248290000000001	0.3703384129440618	0.2793195870559384	0.4173910000000002	0.47166816881154217	0.3631138311884582	0.6309040000000002	0.7063115925109338	0.5554964074890667	1.0836300000000005	1.2049266322958996	0.9623333677041014
0.8500000000000001	0.259118	0.29842519691853603	0.219810803081464	0.328509	0.37436423718039036	0.28265376281960963	0.421914	0.47660815600278195	0.3672198439972181	0.637319	0.7133012368249403	0.5613367631750596	1.09492	1.2170954288258664	0.9727445711741334
0.855	0.262068	0.30166212268135595	0.2224738773186441	0.332212	0.378413876813708	0.28601012318629204	0.426463	0.48157593131501997	0.37135006868498	0.643797	0.7203552089023804	0.5672387910976195	1.1063	1.2293563609141094	0.9832436390858907
0.86	0.265027	0.3049092683075671	0.22514473169243293	0.335937	0.3824860088261458	0.28938799117385416	0.431038	0.4865715033072383	0.37550449669276165	0.650336	0.7274716964216947	0.5732003035783053	1.11777	1.2417094276343252	0.9938305723656747
0.865	0.267994	0.3081656415119607	0.2278223584880393	0.339683	0.38657778935253856	0.29278821064746147	0.435641	0.4915968811742265	0.3796851188257735	0.656937	0.734652194932575	0.5792218050674249	1.12934	1.2541646283540504	1.0045153716459496
0.87	0.270968	0.31143024858588886	0.2305057514141111	0.34344	0.3906810245612325	0.29619897543876755	0.440269	0.49664907258483637	0.38388892741516367	0.663601	0.741897461093711	0.585304538906289	1.14099	1.2667019617356083	1.0152780382643916
0.875	0.273951	0.3147050964138034	0.2331969035861966	0.347208	0.3947959997732774	0.29962000022672264	0.444925	0.5017310858437272	0.3881189141562729	0.670328	0.7492075594350431	0.5914484405649569	1.15274	1.279341426735162	1.0261385732648383
0.88	0.276941	0.3179881918801559	0.2358938081198441	0.350986	0.39892200030972313	0.3030499996902769	0.449607	0.506840929255558	0.39237307074444194	0.677118	0.7565825544865116	0.5976534455134884	1.16457	1.2920630223088732	1.037076977691127
0.885	0.27994	0.3212815424413791	0.23859845755862097	0.354774	0.40305988923323915	0.3064881107667608	0.454315	0.5119786117384626	0.39665138826153745	0.683972	0.7640236787549868	0.6039203212450133	1.1765	1.3048867476582642	1.048113252341736
0.89	0.282945	0.32458215418115133	0.24130784581884868	0.358572	0.4072091430266077	0.3099348569733923	0.459051	0.5171461407382361	0.4009558592617639	0.69089	0.7715307616027076	0.6102492383972924	1.18853	1.3178126013959934	1.0592473986040067
0.895	0.285959	0.3278930337551321	0.2440249662448679	0.362379	0.41136881591423063	0.3133891840857694	0.463813	0.522341524314148	0.4052844756858519	0.697873	0.7791048003688423	0.6166411996311576	1.20064	1.3308205823800794	1.0704594176199205
0.9	0.28898	0.33121218781898076	0.24674781218101927	0.366197	0.41554096212050967	0.3168530378794903	0.468601	0.5275647705254681	0.40963722947453185	0.70492	0.7867447923925597	0.6230952076074403	1.21285	1.34393068946854	1.0817693105314599
0.905	0.292008	0.3345396235786967	0.24947637642130327	0.370024	0.4197237544133496	0.32032424558665046	0.473417	0.5328182763998891	0.41401572360011085	0.712032	0.794451747176402	0.629612252823598	1.22515	1.3571329217196593	1.0931670782803407
0.91	0.295043	0.3378753469194633	0.2522106530805367	0.373861	0.42391808105624834	0.32380391894375166	0.478259	0.538099505440888	0.41841849455911195	0.719209	0.8022256450308144	0.6361923549691856	1.23755	1.370437277711084	1.1046627222889158
0.915	0.298085	0.34121936427680377	0.2549506357231962	0.377707	0.4281229488562067	0.3272910511437933	0.483129	0.5434103101203649	0.42284768987963506	0.726452	0.8100674784296161	0.6428365215703838	1.25004	1.3838337562207264	1.1162462437792737
0.92	0.3011350000000001	0.3445726820862417	0.2576973179137585	0.3815620000000001	0.4323383646202257	0.33078563537977457	0.48802500000000015	0.5487485429102202	0.42730145708978	0.7337590000000003	0.8179752398466265	0.6495427601533741	1.2626200000000005	1.3973223560264991	1.127917643973502
0.925	0.304191	0.34793330731124567	0.2604486926887543	0.385427	0.4365653357400914	0.33428866425990866	0.492948	0.5541150841072315	0.4317809158927684	0.741132	0.825950906628466	0.656313093371534	1.27531	1.4109230760660074	1.1396969239339925
0.93	0.307254	0.35130224564821555	0.2632057543517845	0.3893	0.4408018682041049	0.3377981317958951	0.497898	0.5595097472284707	0.4362862527715294	0.748571	0.8339944924270313	0.6631475075729687	1.28808	1.4246059148935928	1.151554085106407
0.935	0.3103240000000001	0.3546795033214961	0.2659684966785041	0.3931820000000001	0.4450489685853527	0.3413150314146475	0.5028750000000002	0.5649323736158866	0.4408176263841138	0.7560760000000002	0.8421059957670207	0.6700460042329797	1.3009500000000005	1.4383908712232896	1.1635091287767114
0.9400000000000001	0.3134	0.35806408655543237	0.26873591344456765	0.397074	0.44930764345692104	0.34484035654307893	0.507866	0.5703698046114278	0.4453621953885722	0.763647	0.8502854151731318	0.6770085848268681	1.31392	1.4522779437691304	1.1755620562308695
0.9450000000000001	0.3164830000000001	0.36145700207949905	0.2715089979205012	0.4009730000000002	0.45357489994707245	0.34837110005292793	0.5128700000000003	0.5758204856224102	0.44991951437759037	0.7712850000000002	0.8585337488112851	0.6840362511887154	1.3269900000000003	1.4662671313662456	1.187712868633755
0.9500000000000001	0.319573	0.3648582554108596	0.2742877445891404	0.404882	0.45785374385164695	0.3519102561483531	0.517885	0.5812828122992697	0.45448718770073043	0.77899	0.8668509957084677	0.6911290042915322	1.34015	1.4803484325591363	1.1999515674408636
0.9550000000000001	0.322669	0.36826685257180775	0.2770711474281922	0.408799	0.46214218152166137	0.3554558184783387	0.522912	0.5867577843578098	0.45906621564219025	0.786762	0.8752371545328899	0.6982868454671101	1.35341	1.4945318460134005	1.2122881539865995
0.9600000000000001	0.3257710000000001	0.37168279958463674	0.27985920041536344	0.41272400000000015	0.46644021930813184	0.35900778069186845	0.5279500000000003	0.5922444015138335	0.463655598486167	0.7946020000000004	0.8836932239527615	0.7055107760472392	1.3667700000000005	1.5088173703946353	1.2247226296053657
0.9650000000000001	0.328879	0.3751061029536405	0.28265189704635946	0.416657	0.47074786408747077	0.36256613591252923	0.533005	0.5977482027415884	0.4682617972584116	0.80251	0.8922192031858474	0.7128007968141525	1.38022	1.5231950044556202	1.2372449955443798
0.9700000000000001	0.3319930000000001	0.3785367680263115	0.2854492319736887	0.4205980000000002	0.4750651214751399	0.3661308785248605	0.5380950000000002	0.6032878327950543	0.4729021672049461	0.8104850000000003	0.9008140901309796	0.7201559098690211	1.3937700000000004	1.5376747467398961	1.2498652532601047
0.9750000000000001	0.335113	0.3819748006321423	0.2882511993678577	0.424548	0.4793929976119962	0.36970300238800374	0.543221	0.608864475686655	0.4775775243133449	0.81853	0.9094808832365433	0.7275791167634567	1.40743	1.5522665958781845	1.2625934041218154
0.98	0.338239	0.38542020660062604	0.291057793399374	0.428505	0.4837294986388979	0.37328050136110213	0.548381	0.6144763154288158	0.48228568457118426	0.826643	0.9182175809509269	0.7350684190490732	1.42118	1.5669505505012098	1.2754094494987904
0.985	0.341371	0.3888729917612557	0.29386900823874423	0.43247	0.4880756306967024	0.37686436930329764	0.553578	0.6201265360339607	0.48702946396603924	0.834825	0.9270251817225168	0.7426248182774833	1.43503	1.581736609239695	1.288323390760305
0.99	0.344509	0.3923331619435243	0.2966848380564757	0.436443	0.4924313999262674	0.38045460007373266	0.558809	0.6258123215145147	0.4918056784854853	0.843076	0.9359036839996999	0.7502483160003002	1.44898	1.5966247707243628	1.301335229275637
0.995	0.347652	0.3957997229769246	0.2995042770230754	0.440423	0.4967958124684505	0.3840501875315495	0.564076	0.6315358558829021	0.496616144117098	0.851397	0.9448540862308632	0.7579399137691367	1.46303	1.6116150335859367	1.3144449664140634
1.	0.3508	0.3992726806909497	0.3023273193090503	0.444411	0.5011698744641094	0.38765212553589057	0.569379	0.6372973231515474	0.5014606768484525	0.859788	0.9538763868643938	0.7656996131356062	1.47718	1.62670739645514	1.32765260354486

==> data/fig4c_VR_dnn2d.dat <==
#r	[cen, up, down] * [151, 173, 199, 251, 334]
0.02	-7.55366	-5.92929504426796	-9.17802495573204	-7.47674	-5.891433511474238	-9.062046488525763	-7.39182	-5.842218727284667	-8.941421272715333	-7.17397	-5.702946800446377	-8.644993199553623	-6.92038	-5.482739265268982	-8.358020734731017
0.025	-6.20995	-5.117196863719718	-7.302703136280282	-6.16471	-5.097806465497952	-7.231613534502049	-6.11531	-5.071767265247645	-7.158852734752355	-5.99063	-4.997286962430598	-6.9839730375694025	-5.85525	-4.87849808268798	-6.83200191731202
0.03	-5.41753	-4.723197144257339	-6.111862855742661	-5.39008	-4.711763221915293	-6.068396778084708	-5.36012	-4.69600317660834	-6.024236823391661	-5.28549	-4.6505789619876	-5.9204010380124	-5.21196	-4.581441603182128	-5.842478396817873
0.035	-4.922079999999999	-4.5111234324911225	-5.333036567508876	-4.90462	-4.502752362202209	-5.306487637797792	-4.88542	-4.4913306791278735	-5.279509320872126	-4.83778	-4.458259354544098	-5.217300645455903	-4.797	-4.413646386338111	-5.180353613661889
0.04	-4.58803	-4.36355327503137	-4.81250672496863	-4.57613	-4.3562524678346435	-4.796007532165357	-4.56294	-4.34671399056737	-4.779166009432631	-4.53008	-4.319114695526805	-4.741045304473195	-4.50719	-4.287518991742611	-4.726861008257388
0.045	-4.34321	-4.22646421848838	-4.45995578151162	-4.33442	-4.219752120288543	-4.449087879711456	-4.32464	-4.211347328687948	-4.437932671312051	-4.30018	-4.187141540362438	-4.413218459637562	-4.28773	-4.163845978982311	-4.411614021017689
0.05	-4.14951	-4.079893809472453	-4.219126190527548	-4.14256	-4.073999901039854	-4.211120098960145	-4.13476	-4.066704911250732	-4.202815088749268	-4.11542	-4.04588644447771	-4.1849535555222905	-4.10975	-4.029343907643894	-4.190156092356106
0.05500000000000001	-3.98709	-3.9221495945938876	-4.052030405406112	-3.98138	-3.9175043915645213	-4.045255608435479	-3.97482	-3.9115409560168444	-4.038099043983155	-3.9589	-3.894655963299335	-4.023144036700664	-3.95834	-3.8846893373140423	-4.031990662685958
0.06	-3.84607	-3.7614991204629855	-3.9306408795370147	-3.84131	-3.75837417333849	-3.92424582666151	-3.83571	-3.7539796807474066	-3.9174403192525937	-3.82238	-3.7414166522540304	-3.9033433477459694	-3.82615	-3.738118827579439	-3.9141811724205615
0.065	-3.72193	-3.6546433593278986	-3.7892166406721013	-3.71807	-3.65189486902354	-3.7842451309764598	-3.71341	-3.647988897982541	-3.778831102017459	-3.70238	-3.637116259547148	-3.7676437404528516	-3.71002	-3.6391841338045845	-3.7808558661954157
0.07	-3.6132099999999996	-3.557967061905932	-3.668452938094067	-3.61034	-3.5557832024354488	-3.664896797564551	-3.60672	-3.5525477927927684	-3.660892207207232	-3.59823	-3.5437816707153083	-3.652678329284692	-3.60916	-3.5507065414872168	-3.6676134585127835
0.075	-3.52022	-3.4726984045522467	-3.5677415954477536	-3.51853	-3.4713729385758287	-3.5656870614241716	-3.5162	-3.469149145027611	-3.563250854972389	-3.51064	-3.4630409640737705	-3.5582390359262295	-3.5242	-3.4740525319028914	-3.5743474680971086
0.08	-3.44443	-3.401225563622	-3.4876344363780003	-3.44419	-3.401137842446291	-3.487242157553709	-3.44348	-3.400355734536591	-3.4866042654634093	-3.44136	-3.3975622179377942	-3.4851577820622057	-3.45673	-3.411548586327164	-3.5019114136728358
0.085	-3.38614	-3.345102792629497	-3.4271772073705034	-3.38679	-3.345921416521955	-3.427658583478045	-3.38687	-3.345985249822707	-3.427754750177293	-3.3862	-3.3447447108268547	-3.4276552891731455	-3.4031	-3.360096368578031	-3.4461036314219684
0.09000000000000001	-3.33141	-3.2908377599070917	-3.3719822400929083	-3.33201	-3.2916977933415215	-3.3723222066584784	-3.33206	-3.291855598620612	-3.3722644013793874	-3.33191	-3.291316840770308	-3.372503159229692	-3.35044	-3.3078211043716315	-3.3930588956283683
0.095	-3.27685	-3.2358242109462845	-3.3178757890537156	-3.27741	-3.2367708429172004	-3.3180491570828	-3.27754	-3.237159597318437	-3.317920402681563	-3.27792	-3.2373582060017276	-3.3184817939982723	-3.29806	-3.2548432019665428	-3.3412767980334572
0.1	-3.22351	-3.1818958912385757	-3.2651241087614244	-3.22415	-3.183044435261199	-3.265255564738801	-3.22464	-3.1839300623043116	-3.2653499376956883	-3.22563	-3.184918404754687	-3.2663415952453136	-3.2463	-3.202313069621344	-3.2902869303786564
0.10500000000000001	-3.1748	-3.1362204982098016	-3.213379501790198	-3.17567	-3.1375396034603673	-3.213800396539633	-3.17661	-3.1388086660682064	-3.214411333931794	-3.17819	-3.1402865128063087	-3.216093487193691	-3.19861	-3.1575023475516892	-3.2397176524483107
0.11	-3.13046	-3.0951582446433923	-3.1657617553566073	-3.13167	-3.0967281892224174	-3.166611810777583	-3.13302	-3.0983038264556764	-3.167736173544324	-3.13516	-3.1001868598291953	-3.1701331401708046	-3.15529	-3.117305719276252	-3.193274280723748
0.115	-3.08998	-3.057793295257113	-3.122166704742887	-3.09157	-3.0596391973297012	-3.1235008026702986	-3.09331	-3.0614828174141167	-3.125137182585883	-3.09599	-3.0637232530394978	-3.1282567469605023	-3.11582	-3.080809100270782	-3.150830899729218
0.12000000000000001	-3.05295	-3.023309814768729	-3.082590185231271	-3.0549	-3.025411632564572	-3.084388367435428	-3.057	-3.0274929128909234	-3.0865070871090765	-3.06021	-3.030079499653369	-3.090340500346631	-3.07976	-3.0471784060110276	-3.112341593988972
0.125	-3.01896	-2.9892801508655373	-3.0486398491344624	-3.02123	-2.991654500091908	-3.0508054999080922	-3.02369	-2.994042773353404	-3.0533372266465966	-3.02741	-2.9970561091707246	-3.0577638908292757	-3.04669	-3.014055731361543	-3.079324268638457
0.13	-2.98763	-2.9571750121079607	-3.018084987892039	-2.99022	-2.9598348041585245	-3.0206051958414752	-2.99299	-2.9624957316210745	-3.023484268378925	-2.99723	-2.965967505610447	-3.0284924943895533	-3.01626	-2.98285834065375	-3.04966165934625
0.135	-2.95865	-2.926923290025954	-2.990376709974046	-2.96152	-2.9298395493937646	-2.9932004506062357	-2.96461	-2.9327965070333666	-2.9964234929666334	-2.96936	-2.9367348152751833	-3.0019851847248167	-2.98816	-2.9534996776078764	-3.022820322392124
0.13999999999999999	-2.93172	-2.8984638761494694	-2.9649761238505303	-2.93487	-2.9016457404269693	-2.968094259573031	-2.93826	-2.9048898189297097	-2.9716301810702905	-2.94351	-2.9092991644675794	-2.9777208355324203	-2.96212	-2.9259331859441486	-2.9983068140558515
0.145	-2.90661	-2.8722948202278498	-2.9409251797721505	-2.91002	-2.8757265404304766	-2.944313459569523	-2.91369	-2.8792461303797308	-2.948133869620269	-2.91945	-2.8841449789857894	-2.9547550210142104	-2.93791	-2.9005906698290334	-2.9752293301709667
0.15	-2.88315	-2.847800192283905	-2.918499807716095	-2.88675	-2.851418332073435	-2.922081667926565	-2.8907	-2.855220119500584	-2.9261798804994155	-2.89696	-2.86060676583875	-2.93331323416125	-2.9153	-2.8768518683580226	-2.953748131641977
0.155	-2.86121	-2.824893220559834	-2.897526779440166	-2.86488	-2.828583656567987	-2.9011763434320126	-2.86909	-2.8326522081396206	-2.9055277918603792	-2.87585	-2.838532331530905	-2.913167668469095	-2.89412	-2.8545948810728485	-2.9336451189271515
0.16	-2.8406	-2.803427133297836	-2.8777728667021636	-2.84424	-2.807095055126277	-2.881384944873723	-2.84871	-2.8114328181441905	-2.8859871818558096	-2.85596	-2.8177994825666994	-2.8941205174333007	-2.8742	-2.8336978075152417	-2.9147021924847585
0.16499999999999998	-2.82116	-2.7834163716557137	-2.858903628344286	-2.82475	-2.7870456186698163	-2.8624543813301835	-2.82941	-2.7915750367034033	-2.867244963296597	-2.83715	-2.79842259207661	-2.8758774079233898	-2.8554	-2.814203651087358	-2.896596348912642
0.16999999999999998	-2.80275	-2.76458046579382	-2.84091953420618	-2.80631	-2.7681951188176335	-2.8444248811823662	-2.81107	-2.7728275541861485	-2.8493124458138515	-2.81929	-2.780146273288634	-2.858433726711366	-2.8376	-2.7958516459263354	-2.879348354073665
0.175	-2.78525	-2.746790158788112	-2.823709841211888	-2.7888	-2.7504138768981243	-2.827186123101876	-2.79357	-2.7550617263030728	-2.832078273696927	-2.80226	-2.7628417060568013	-2.8416782939431986	-2.82068	-2.7785159300297355	-2.862844069970264
0.18	-2.76856	-2.7299361937145465	-2.8071838062854533	-2.7721	-2.7335722142396843	-2.8106277857603157	-2.77683	-2.738188908764825	-2.815471091235175	-2.78598	-2.7464200702351427	-2.825539929764857	-2.80454	-2.7620906413951203	-2.8469893586048793
0.185	-2.75258	-2.7139147353823603	-2.7912452646176398	-2.75614	-2.7175960899441054	-2.7946839100558942	-2.76082	-2.7221804720627483	-2.7994595279372514	-2.77036	-2.7307889213647947	-2.8099310786352056	-2.7891	-2.7465023006598295	-2.8316976993401703
0.19	-2.73724	-2.6986389364409193	-2.7758410635590804	-2.74082	-2.702367932457031	-2.7792720675429687	-2.74548	-2.706953751214515	-2.7840062487854853	-2.75533	-2.715860513337838	-2.7947994866621615	-2.77428	-2.7316477101257366	-2.8169122898742636
0.195	-2.72247	-2.6840273712728697	-2.76091262872713	-2.72608	-2.6878158079975	-2.7643441920025	-2.73073	-2.692416096018493	-2.769043903981507	-2.74081	-2.701543475733463	-2.7800765242665375	-2.76002	-2.7174560547344906	-2.8025839452655092
0.19999999999999998	-2.70821	-2.6700086142608566	-2.746411385739143	-2.71185	-2.673857782784551	-2.7498422172154493	-2.7165	-2.6784848562730508	-2.754515143726949	-2.72675	-2.6877764381308555	-2.7657235618691445	-2.74625	-2.7038465194277435	-2.7886534805722563
0.205	-2.6944	-2.6565030112832817	-2.732296988716718	-2.69808	-2.6604229936869155	-2.7357370063130846	-2.70274	-2.665087647160881	-2.7403923528391188	-2.71311	-2.6745030776542227	-2.751716922345777	-2.73292	-2.6907526001281896	-2.7750873998718104
0.21	-2.68101	-2.6434806566287326	-2.7185393433712677	-2.68473	-2.6474720080140615	-2.7219879919859387	-2.6894	-2.652175446942299	-2.726624553057701	-2.69982	-2.661648957319728	-2.737991042680272	-2.71999	-2.6781314464040182	-2.761848553595982
0.215	-2.66798	-2.6308734160815517	-2.7050865839184484	-2.67175	-2.6349464637251496	-2.70855353627485	-2.67644	-2.6396994992619427	-2.713180500738057	-2.68688	-2.649204687688552	-2.724555312311448	-2.70742	-2.665934518804461	-2.7489054811955387
0.22	-2.65529	-2.6186531554260837	-2.691926844573916	-2.6591	-2.622797998779342	-2.695402001220658	-2.66382	-2.6276110477644514	-2.7000289522355483	-2.67428	-2.6371508793218763	-2.7114091206781237	-2.69517	-2.654113277878753	-2.736226722121247
0.225	-2.6429	-2.6067648402065364	-2.6790351597934636	-2.64676	-2.6109910306747524	-2.6825289693252476	-2.65151	-2.615863725728352	-2.687156274271648	-2.66202	-2.625470743653844	-2.6985692563461563	-2.6832	-2.642612990430934	-2.7237870095690657
0.22999999999999998	-2.63079	-2.5951899965434424	-2.666390003456558	-2.63469	-2.5994873060160075	-2.6698926939839924	-2.63948	-2.6044294313108405	-2.674530568689159	-2.65005	-2.614115250023488	-2.6859847499765115	-2.67149	-2.6314137882535062	-2.7115662117464936
0.235	-2.61893	-2.583893250317198	-2.6539667496828026	-2.62288	-2.588271350946687	-2.6574886490533127	-2.62771	-2.593282452303002	-2.662137547696998	-2.63835	-2.603057968642807	-2.673642031357193	-2.66001	-2.6204796093937803	-2.69954039060622
0.24	-2.6073	-2.5728492274082	-2.6417507725918	-2.6113	-2.577307691610372	-2.645292308389628	-2.61617	-2.582387076495921	-2.649952923504079	-2.6269	-2.592272469723796	-2.661527530276204	-2.64875	-2.6097943918990665	-2.687705608100934
0.245	-2.59588	-2.562028143395216	-2.6297318566047845	-2.59994	-2.566576330100817	-2.6333036698991834	-2.60485	-2.571722773244673	-2.6379772267553268	-2.61567	-2.581716205907242	-2.6496237940927583	-2.63768	-2.59931828664663	-2.6760417133533703
0.25	-2.58467	-2.551430798580925	-2.6179092014190752	-2.58876	-2.5560381262313565	-2.621481873768644	-2.59373	-2.561270576150754	-2.6261894238492456	-2.60465	-2.571381312004834	-2.6379186879951657	-2.62678	-2.589030533721843	-2.6645294662781573
0.255	-2.57363	-2.5410135829663774	-2.606246417033623	-2.57778	-2.5457094157655007	-2.6098505842344997	-2.58279	-2.5510067003796517	-2.6145732996203486	-2.59382	-2.561243805257053	-2.626396194742947	-2.61603	-2.578906586040034	-2.6531534139599655
0.26	-2.56276	-2.5307728865526227	-2.594747113447377	-2.56696	-2.5355465344667594	-2.5983734655332404	-2.57203	-2.5409273610968532	-2.6031326389031464	-2.58317	-2.551289702904379	-2.615050297095621	-2.60544	-2.5689518965165323	-2.641928103483468
0.265	-2.55205	-2.5206925414625556	-2.5834074585374442	-2.55629	-2.5255332672716277	-2.5870467327283726	-2.56143	-2.531006044498757	-2.591853955501243	-2.57269	-2.5415020507753705	-2.60387794922463	-2.59497	-2.559119565110214	-2.630820434889786
0.27	-2.54148	-2.510752518726642	-2.5722074812733577	-2.54577	-2.5156695211014366	-2.5758704788985636	-2.55097	-2.5212227863075753	-2.5807172136924246	-2.56236	-2.5318610260871974	-2.5928589739128025	-2.58463	-2.549418338875438	-2.6198416611245623
0.275	-2.53106	-2.500960231497194	-2.5611597685028062	-2.53539	-2.5059426520505017	-2.5648373479494984	-2.54066	-2.511584893276432	-2.569735106723568	-2.55217	-2.5223538346451075	-2.581986165354892	-2.57446	-2.5398846119101126	-2.6090353880898878
0.28	-2.52076	-2.491283092926522	-2.550236907073478	-2.52514	-2.4963400162131393	-2.5539399837868606	-2.53048	-2.5020696721584494	-2.5588903278415502	-2.54212	-2.51297768225435	-2.57126231774565	-2.56444	-2.530494778312145	-2.5983852216878547
0.28500000000000003	-2.51058	-2.4817171341668427	-2.5394428658331574	-2.51501	-2.4868479227105276	-2.543172077289473	-2.52043	-2.4926730594085216	-2.5481869405914788	-2.5322	-2.5037182487327705	-2.5606817512672295	-2.55459	-2.521261433569888	-2.5879185664301123
0.29000000000000004	-2.50052	-2.4722617031706005	-2.5287782968293993	-2.505	-2.4774651933993743	-2.5325348066006255	-2.51049	-2.483374280197293	-2.537605719802707	-2.5224	-2.494564876267981	-2.5502351237320195	-2.54488	-2.512156289834628	-2.577603710165372
0.29500000000000004	-2.49057	-2.4629047658901437	-2.518235234109856	-2.49509	-2.4681696031632523	-2.5220103968367473	-2.50067	-2.474181189397181	-2.527158810602819	-2.51271	-2.485505381060191	-2.5399146189398096	-2.53531	-2.503177260648096	-2.567442739351904
0.30000000000000004	-2.48072	-2.453634288277822	-2.5078057117221775	-2.48529	-2.4589689268857327	-2.5116110731142673	-2.49095	-2.4650716418805994	-2.516828358119401	-2.50313	-2.47653757930961	-2.52972242069039	-2.52586	-2.4943022595520232	-2.557417740447977
0.30500000000000005	-2.47097	-2.4444474859236762	-2.4974925140763236	-2.47558	-2.4498399672988667	-2.501320032701133	-2.48133	-2.456042782806566	-2.5066172171934338	-2.49366	-2.4676584182099144	-2.519661581790086	-2.51652	-2.4855197617042033	-2.5475202382957964
0.31	-2.46131	-2.4353333752872866	-2.4872866247127137	-2.46597	-2.4407918602983534	-2.4911481397016466	-2.47181	-2.447093460646254	-2.496526539353746	-2.48429	-2.4588569305704606	-2.5097230694295396	-2.5073	-2.476836894383879	-2.5377631056161207
0.315	-2.45175	-2.4263002224659256	-2.4771997775340746	-2.45646	-2.431822769628371	-2.4810972303716285	-2.46239	-2.4382218141574397	-2.4865581858425605	-2.47501	-2.4501212801940726	-2.4998987198059277	-2.49818	-2.4682313464863554	-2.5281286535136447
0.32	-2.44227	-2.4173262935568656	-2.4672137064431348	-2.44703	-2.4229108590331	-2.4711491409668995	-2.45305	-2.429405982097897	-2.4766940179021035	-2.46582	-2.441449630883573	-2.490190369116427	-2.48916	-2.4597008069069375	-2.5186191930930626
0.325	-2.43287	-2.4084092783284436	-2.457330721671556	-2.43769	-2.4140635481834734	-2.4613164518165265	-2.4438	-2.420653455849458	-2.466946544150542	-2.45673	-2.4328493088699927	-2.480610691130007	-2.48023	-2.451229904372701	-2.5092300956272995
0.33	-2.42355	-2.3995482497384413	-2.447551750261559	-2.42843	-2.405270042526214	-2.4515899574737863	-2.43464	-2.4119632804962183	-2.4573167195037815	-2.44772	-2.424299650556665	-2.471140349443335	-2.4714	-2.4428306120144723	-2.499969387985528
0.335	-2.41432	-2.3907517044157043	-2.4378882955842958	-2.41926	-2.3965388034347987	-2.441981196565201	-2.42556	-2.4033238537463304	-2.4477961462536695	-2.43879	-2.415799154775129	-2.461780845224871	-2.46266	-2.4344918427948485	-2.4908281572051516
0.34	-2.40515	-2.381988138989079	-2.4283118610109207	-2.41016	-2.3878482922827047	-2.432471707717295	-2.41655	-2.3947235733079455	-2.4383764266920545	-2.42994	-2.4073463203569254	-2.452533679643075	-2.454	-2.426202509676427	-2.4817974903235736
0.34500000000000003	-2.39606	-2.3732755048413554	-2.4188444951586443	-2.40113	-2.3791959657366086	-2.423064034263392	-2.40762	-2.3861697008335465	-2.4290702991664537	-2.42117	-2.398938324535512	-2.443401675464488	-2.44542	-2.4179601769710244	-2.4728798230289755
0.35000000000000003	-2.38703	-2.3645930619458584	-2.409466938054142	-2.39218	-2.370591691759509	-2.4137683082404915	-2.39876	-2.3776522245092226	-2.419867775490777	-2.41247	-2.390565516379744	-2.434374483620256	-2.43693	-2.40977564575233	-2.4640843542476696
0.35500000000000004	-2.37808	-2.355959525029857	-2.4002004749701435	-2.3833	-2.362024333607604	-2.4045756663923963	-2.38998	-2.3691799964653955	-2.4107800035346045	-2.40385	-2.382236923360394	-2.4254630766396055	-2.42852	-2.401638368443252	-2.4554016315567475
0.36000000000000004	-2.36919	-2.3473536088206197	-2.3910263911793805	-2.37449	-2.3534927545370925	-2.395487245462908	-2.38126	-2.3607318688324836	-2.4017881311675167	-2.3953	-2.373941572948236	-2.4166584270517646	-2.42018	-2.393537797466701	-2.4468222025332995
0.36500000000000005	-2.36036	-2.3387719548201615	-2.3819480451798385	-2.36575	-2.3449941326829333	-2.3865058673170663	-2.37261	-2.3523148167374113	-2.3929051832625885	-2.38682	-2.365676540892705	-2.4079634591072954	-2.41191	-2.385471914130187	-2.4383480858698134
0.37000000000000005	-2.3516	-2.330226180271107	-2.3729738197288928	-2.35707	-2.3365196904710595	-2.377620309528941	-2.36403	-2.343930320115494	-2.384129679884506	-2.37841	-2.3574435870744455	-2.399376412925555	-2.40372	-2.3774522304181747	-2.429987769581825
0.375	-2.3429	-2.3217058291908277	-2.3640941708091727	-2.34846	-2.3280789652061626	-2.368841034793838	-2.35551	-2.33556798189855	-2.3754520181014502	-2.37006	-2.349232519652764	-2.390887480347236	-2.3956	-2.3694687871997333	-2.4217312128002666
0.38	-2.33426	-2.313210445596693	-2.355309554403307	-2.33991	-2.3196614941929363	-2.360158505807064	-2.34705	-2.327227405018398	-2.3668725949816016	-2.36178	-2.341053146786967	-2.382506853213033	-2.38754	-2.3615116253439288	-2.413568374656071
0.385	-2.32568	-2.304737762984924	-2.3466222370150764	-2.33142	-2.311264741015362	-2.351575258984638	-2.33866	-2.318915932138322	-2.3584040678616778	-2.35356	-2.3328931249610463	-2.3742268750389535	-2.37956	-2.353599396818487	-2.4055206031815133
0.39	-2.31717	-2.296299860102502	-2.338040139897498	-2.32298	-2.3028811461871297	-2.34307885381287	-2.33033	-2.31062633056609	-2.35003366943391	-2.34541	-2.324765274679751	-2.3660547253202493	-2.37164	-2.345714086954355	-2.3975659130456455
0.395	-2.30871	-2.287877005175258	-2.329542994824742	-2.31461	-2.294531076501218	-2.334688923498782	-2.32205	-2.3023491073409352	-2.3417508926590647	-2.33731	-2.3166502647725142	-2.3579697352274858	-2.36378	-2.3378562921811374	-2.389703707818863
0.4	-2.3003	-2.2794694664290227	-2.3211305335709773	-2.3063	-2.2862048987506047	-2.326395101249395	-2.31384	-2.29410476950209	-2.33357523049791	-2.32928	-2.30856876406877	-2.3499912359312294	-2.35599	-2.33003660892844	-2.3819433910715597
0.405	-2.29196	-2.271095927954812	-2.312824072045188	-2.29804	-2.2778911950754424	-2.3181888049245574	-2.30567	-2.2858619794072914	-2.325478020592709	-2.3213	-2.3004998202747466	-2.342100179725253	-2.34826	-2.3222446179028338	-2.374275382097166
0.41000000000000003	-2.28366	-2.2627288757671984	-2.304591124232801	-2.28983	-2.2695928307826656	-2.310067169217334	-2.29757	-2.277653826649867	-2.3174861733501326	-2.31338	-2.2924563717923645	-2.3343036282076355	-2.34059	-2.3144823375461705	-2.36669766245383
0.41500000000000004	-2.27543	-2.25439921174594	-2.29646078825406	-2.28168	-2.2613208865263834	-2.302039113473617	-2.28952	-2.269461556141649	-2.309578443858351	-2.30551	-2.2844297359003405	-2.3265902640996594	-2.33298	-2.306750770577268	-2.3592092294227323
0.42000000000000004	-2.26724	-2.246077837770794	-2.288402162229206	-2.27358	-2.2530664429607037	-2.294093557039296	-2.28152	-2.2612864127944676	-2.3017535872055324	-2.29771	-2.2764412298773906	-2.3189787701226092	-2.32543	-2.299050919714944	-2.3518090802850558
0.42500000000000004	-2.2591	-2.237774679277741	-2.280425320722259	-2.26553	-2.2448296348473367	-2.2862303651526634	-2.27358	-2.253138777947416	-2.2940212220525837	-2.28995	-2.2684615027343917	-2.3114384972656086	-2.31794	-2.2913833051570074	-2.344496694842993
0.43000000000000005	-2.25102	-2.2295020051678263	-2.272537994832174	-2.25754	-2.2366228670897494	-2.2784571329102508	-2.26568	-2.245001105514161	-2.286358894485839	-2.28225	-2.2605128073250342	-2.3039871926749655	-2.3105	-2.28373960515169	-2.3372603948483106
0.43500000000000005	-2.24298	-2.2212411078983174	-2.264718892101683	-2.24959	-2.228427598699011	-2.2707524013009888	-2.25784	-2.2368949858356286	-2.278785014164371	-2.2746	-2.2525867282351704	-2.2966132717648295	-2.30311	-2.276121015426214	-2.3300989845737865
0.44	-2.23499	-2.2130032799264825	-2.256976720073517	-2.24169	-2.2202552886861904	-2.26312471131381	-2.25004	-2.2288020092527465	-2.271277990747253	-2.267	-2.244684850050651	-2.2893151499493487	-2.29579	-2.2685487317078015	-2.323031268292199
0.445	-2.22705	-2.204789606235388	-2.2493103937646124	-2.23384	-2.212107323066433	-2.2555726769335664	-2.2423	-2.220743833643584	-2.2638561663564163	-2.25945	-2.236808918693933	-2.2820910813060675	-2.28851	-2.260993951670987	-2.316026048329013
0.45	-2.21916	-2.1966016697461845	-2.2417183302538155	-2.22604	-2.2039852630450993	-2.2480947369549003	-2.2346	-2.2127019547970685	-2.2564980452029313	-2.25195	-2.2289602928796204	-2.2749397071203794	-2.28129	-2.253477868316756	-2.3091021316832436
0.455	-2.21131	-2.1884308459058217	-2.2341891540941785	-2.21828	-2.1958805968316257	-2.2406794031683743	-2.22695	-2.204687936039272	-2.249212063960728	-2.2445	-2.2211404926589244	-2.2678595073410754	-2.27411	-2.2459816765934058	-2.302238323406594
0.46	-2.20351	-2.1802885101612484	-2.226731489838752	-2.21057	-2.1878048126354495	-2.233335187364551	-2.21934	-2.1966933406962648	-2.241986659303735	-2.23709	-2.2133410380830547	-2.260838961916945	-2.26699	-2.238526571449234	-2.2954534285507657
0.465	-2.19575	-2.1721663644116393	-2.2193336355883604	-2.20291	-2.179759868106396	-2.2260601318936044	-2.21178	-2.188730320651959	-2.2348296793480413	-2.22974	-2.2055840494477565	-2.2538959505522436	-2.25992	-2.2311040604779926	-2.2887359395220077
0.47000000000000003	-2.18804	-2.1640753270708277	-2.2120046729291722	-2.19528	-2.1717265942373576	-2.218833405762642	-2.20427	-2.180799615251447	-2.2277403847485533	-2.22243	-2.1978502064618906	-2.2470097935381097	-2.2529	-2.223714900924342	-2.282085099075658
0.47500000000000003	-2.18037	-2.1560066430048708	-2.204733356995129	-2.1877	-2.163726291461617	-2.211673708538383	-2.1968	-2.172892552397663	-2.220707447602337	-2.21516	-2.1901407890788525	-2.2401792109211476	-2.24592	-2.216350162678397	-2.275489837321603
0.48000000000000004	-2.17274	-2.147961557079828	-2.197518442920172	-2.18017	-2.155760260212455	-2.204579739787545	-2.18937	-2.165010459993542	-2.2137295400064576	-2.20794	-2.1824670772520394	-2.23341292274796	-2.23899	-2.209020915630273	-2.2689590843697265
0.48500000000000004	-2.16515	-2.1399418695111763	-2.190358130488824	-2.17267	-2.1478104578752713	-2.197529542124729	-2.18198	-2.157155394584464	-2.2068046054155355	-2.20076	-2.1748210552417	-2.2266989447582994	-2.23211	-2.201728673845693	-2.262491326154307
0.49000000000000005	-2.1576	-2.131948047675787	-2.183251952324213	-2.16522	-2.139897265150382	-2.1905427348496183	-2.17464	-2.149337663973939	-2.1999423360260613	-2.19363	-2.167213016971637	-2.2200469830283636	-2.22528	-2.194473885368922	-2.256086114631078
0.49500000000000005	-2.15009	-2.123981114299951	-2.176198885700049	-2.15781	-2.1320117196902215	-2.1836082803097785	-2.16733	-2.1415383046079213	-2.193121695392079	-2.18654	-2.159633960672503	-2.213446039327497	-2.21848	-2.1872374424198315	-2.2497225575801685
0.5	-2.14262	-2.1160420921099585	-2.1691979078900414	-2.15043	-2.1241448591472243	-2.176715140852776	-2.16007	-2.133778352932367	-2.1863616470676335	-2.17949	-2.1520848845749536	-2.2068951154250462	-2.21174	-2.180050237218295	-2.243429762781705
0.505	-2.13519	-2.108132577759945	-2.162247422240055	-2.1431	-2.1163183510668597	-2.1698816489331403	-2.15284	-2.1260395080446406	-2.179640491955359	-2.17248	-2.1445674195909175	-2.200392580409083	-2.20503	-2.1728836154942504	-2.2371763845057493
0.51	-2.1278	-2.100252790477219	-2.1553472095227812	-2.1358	-2.1085123512513126	-2.1630876487486876	-2.14566	-2.1183418786787254	-2.1729781213212744	-2.16551	-2.137081678197265	-2.193938321802735	-2.19837	-2.165757834553478	-2.2309821654465223
0.515	-2.12045	-2.0924035234169334	-2.1484964765830665	-2.12854	-2.100737645395804	-2.156342354604196	-2.13851	-2.110666236220011	-2.1663537637799894	-2.15858	-2.129628405552143	-2.1875315944478575	-2.19175	-2.1586636052118235	-2.224836394788176
0.52	-2.11313	-2.0845755697342407	-2.141684430265759	-2.12132	-2.0929950191955538	-2.149644980804446	-2.1314	-2.1030233520538895	-2.159776647946111	-2.15169	-2.1222083468136947	-2.181171653186305	-2.18518	-2.151611638285134	-2.218748361714866
0.525	-2.10585	-2.076780218147555	-2.1349197818524455	-2.11413	-2.085275777938508	-2.1429842220614916	-2.12433	-2.095414526944809	-2.153245473055191	-2.14484	-2.114822752501379	-2.1748572474986205	-2.17864	-2.1445830463466526	-2.2126969536533476
0.53	-2.0986	-2.0690075680234634	-2.128192431976536	-2.10698	-2.077589979890072	-2.1363700201099283	-2.1173	-2.0878397911474815	-2.146760208852519	-2.13803	-2.107471660267504	-2.168588339732496	-2.17214	-2.137587977751869	-2.206692022248131
0.535	-2.09139	-2.0612682142918177	-2.1215117857081824	-2.09987	-2.0699382029083737	-2.1298017970916265	-2.1103	-2.0802897042956734	-2.1403102957043267	-2.13125	-2.1001456131256893	-2.162354386874311	-2.16569	-2.1306369826136704	-2.20074301738633
0.54	-2.08421	-2.0535527518824654	-2.114867248117535	-2.09279	-2.0623110248515437	-2.123268975148456	-2.10333	-2.0727648260231546	-2.1338951739768457	-2.12451	-2.092855154089555	-2.1561648459104448	-2.15927	-2.123710611044943	-2.1948293889550565
0.545	-2.07707	-2.0458721682773913	-2.1082678317226087	-2.08574	-2.0547094222832856	-2.1167705777167143	-2.0964	-2.06527611345843	-2.12752388654157	-2.11781	-2.0856012073198706	-2.1500187926801293	-2.15289	-2.1168197434525613	-2.188960256547439
0.55	-2.06995	-2.038206508833455	-2.101693491166545	-2.07873	-2.047143414873927	-2.1103165851260735	-2.0895	-2.0578135697426356	-2.1211864302573646	-2.11114	-2.0783737822242476	-2.143906217775752	-2.14654	-2.1099544675378303	-2.1831255324621694
0.555	-2.06288	-2.0305862114596516	-2.095173788540348	-2.07175	-2.0396034209993683	-2.103896579000632	-2.08264	-2.0503875955116433	-2.114892404488357	-2.1045	-2.071173269357447	-2.1378267306425527	-2.14024	-2.1031352012960443	-2.1773447987039556
0.56	-2.05583	-2.0229817140649757	-2.088678285935024	-2.06481	-2.0320998590355113	-2.097520140964489	-2.07581	-2.0429885914013277	-2.1086314085986726	-2.0979	-2.0640100592742305	-2.1317899407257697	-2.13397	-2.0963423627224946	-2.1715976372775057
0.5650000000000001	-2.04881	-2.015403752274382	-2.082216247725618	-2.05789	-2.0246134427581732	-2.0911665572418268	-2.06901	-2.0356172432176103	-2.1024027567823897	-2.09134	-2.0568848222604372	-2.125795177739563	-2.12773	-2.089576630341485	-2.1658833696585154
0.5700000000000001	-2.04183	-2.007862347194522	-2.0757976528054782	-2.05101	-2.017164176983372	-2.0848558230166283	-2.06225	-2.0282835523582956	-2.0962164476417047	-2.0848	-2.049777557247317	-2.119822442752683	-2.12153	-2.082848057407692	-2.1602119425923076
0.5750000000000001	-2.03488	-2.000347817648006	-2.0694121823519938	-2.04415	-2.0097323619270413	-2.078567638072959	-2.05551	-2.020967805391235	-2.0900521946087647	-2.0783	-2.0427085428971985	-2.1138914571028016	-2.11537	-2.076156957704806	-2.154583042295194
0.5800000000000001	-2.02795	-1.9928504824574456	-2.063049517542555	-2.03733	-2.002338297805115	-2.0723217021948845	-2.04881	-2.0136902888842836	-2.0839297111157165	-2.07183	-2.0356680578724107	-2.107991942127589	-2.10924	-2.0694936450165136	-2.148986354983486
0.5850000000000001	-2.02106	-1.9853908815824597	-2.05672911841754	-2.03054	-1.9949725003893606	-2.0661074996106388	-2.04214	-2.0064414990425026	-2.077838500957497	-2.0654	-2.028666583898456	-2.1021334161015437	-2.10314	-2.0628586340197845	-2.143421365980215
0.5900000000000001	-2.01419	-1.9779490242538482	-2.0504309757461523	-2.02377	-1.9876249681175466	-2.0599150318824533	-2.03549	-1.9992114289416518	-2.0717685710583478	-2.05899	-2.0216841153492204	-2.0962958846507798	-2.09707	-2.056251957247714	-2.137888042752286
0.5950000000000001	-2.00735	-1.9705351408394176	-2.044164859160583	-2.01704	-1.980315914983274	-2.0537640850167262	-2.02888	-1.9920202812947014	-2.0657397187052986	-2.05261	-2.0147308496617633	-2.090489150338237	-2.09104	-2.049683848126678	-2.132396151873322
0.6	-2.00055	-1.9631594617069752	-2.037940538293025	-2.01033	-1.973025554980144	-2.0476344450198565	-2.02229	-1.9848482588146195	-2.0597317411853804	-2.04627	-2.007816984273144	-2.0847230157268557	-2.08504	-2.043144540083053	-2.1269354599169468
0.605	-1.99376	-1.9557923801511348	-2.031727619848865	-2.00365	-1.9657642587259698	-2.0415357412740303	-2.01574	-1.9777157265656824	-2.0537642734343176	-2.03995	-2.000922863745266	-2.0789771362547342	-2.07907	-2.0366344196762736	-2.121505580323727
0.61	-1.98701	-1.9484638984421752	-2.0255561015578247	-1.997	-1.9585320209404562	-2.0354679790595442	-2.00921	-1.9706026599690303	-2.04781734003097	-2.03366	-1.994058479540407	-2.0732615204595928	-2.07313	-2.0301535059464335	-2.1161064940535663
0.615	-1.98028	-1.9411541817771818	-2.0194058182228183	-1.99038	-1.9513289929675186	-2.0294310070324815	-2.00271	-1.9635191967971097	-2.04190080320289	-2.0274	-1.9872239702456898	-2.0675760297543104	-2.06722	-2.023701971066686	-2.1107380289333135
0.62	-1.97357	-1.9338633953532391	-2.013276604646761	-1.98378	-1.9441453261510737	-2.0234146738489263	-1.99623	-1.9564554748223677	-2.036004525177632	-2.02117	-1.9804194744482353	-2.061920525551765	-2.06134	-2.017279987210183	-2.1054000127898167
0.625	-1.9669	-1.926611824301315	-2.007188175698685	-1.9772	-1.9369812858475632	-2.017418714152437	-1.98978	-1.9494217347110814	-2.030138265288919	-2.01496	-1.9736352376482722	-2.0562847623517273	-2.05549	-2.010887842716673	-2.1000921572833264
0.63	-1.96024	-1.9193694659110585	-2.0011105340889417	-1.97065	-1.9298468637833677	-2.011453136216632	-1.98336	-1.9424179701843343	-2.0243020298156655	-2.00879	-1.9668912487545736	-2.050688751245426	-2.04967	-2.0045255471260752	-2.0948144528739245
0.635	-1.95362	-1.912166437406002	-1.995073562593998	-1.96413	-1.9227421656973935	-2.0055178343026063	-1.97696	-1.9354342778570417	-2.0184857221429584	-2.00263	-1.9601576035890187	-2.045102396410981	-2.04387	-1.9981832261449033	-2.089556773855097
0.64	-1.94701	-1.904972856009677	-1.9890471439903228	-1.95763	-1.9156572973285468	-1.9996027026714531	-1.97059	-1.9284807543441178	-2.0126992456558823	-1.99651	-1.9534643979734867	-2.039555602026513	-2.0381	-1.9918710054796722	-2.084328994520328
0.645	-1.94043	-1.8978089275117727	-1.9830510724882275	-1.95116	-1.9086024478263115	-1.9937175521736885	-1.96424	-1.9215475756828095	-2.0069324243171907	-1.99041	-1.946791805847934	-2.034028194152066	-2.03236	-1.9855890988942786	-2.0791309011057217
0.65	-1.93387	-1.890664645143201	-1.977075354856799	-1.94471	-1.901567606154785	-1.9878523938452148	-1.95792	-1.9146447272967662	-2.001195272703234	-1.98433	-1.9401398136689318	-2.0285201863310682	-2.02665	-1.9793375088149017	-2.0739624911850987
0.655	-1.9273399999999998	-1.883550090701032	-1.9711299092989676	-1.9382799999999998	-1.894552844688642	-1.9820071553113576	-1.9516199999999997	-1.9077622740319693	-1.99547772596803	-1.97828	-1.9335184860111287	-2.023041513988871	-2.02096	-1.9731063257251034	-2.068813674274897
0.66	-1.9208199999999997	-1.8764453459823354	-1.9651946540176641	-1.9318699999999998	-1.8875582358025582	-1.9761817641974413	-1.9453399999999998	-1.900900280734401	-1.9897797192655986	-1.97225	-1.926917887449173	-2.0175821125508273	-2.0153	-1.966905640108445	-2.0636943598915547
0.665	-1.91433	-1.86937055853637	-1.9592894414636302	-1.92549	-1.8805939132974832	-1.9703860867025167	-1.93909	-1.8940688703904438	-1.9841111296095562	-1.96625	-1.9203481400101299	-2.0121518599898702	-2.00967	-1.9607356093047041	-2.0586043906952955
0.67	-1.90786	-1.8623157181071395	-1.9534042818928603	-1.91913	-1.8736498635513072	-1.9646101364486928	-1.93286	-1.887258026449518	-1.978461973550482	-1.96027	-1.913799227835264	-2.006740772164736	-2.00405	-1.9545762301987408	-2.053523769801259
0.675	-1.90141	-1.855280880190838	-1.947539119809162	-1.91279	-1.866726134368196	-1.958853865631804	-1.92665	-1.8804677905014449	-1.972832209498555	-1.95431	-1.9072711925182573	-2.0013488074817425	-1.99847	-1.94845756653163	-2.04848243346837
0.68	-1.8949899999999997	-1.8482761002836587	-1.9417038997163407	-1.90647	-1.8598227735523147	-1.9531172264476855	-1.9204599999999998	-1.8736982041360462	-1.9672217958639535	-1.94838	-1.9007740756527916	-1.9959859243472085	-1.9929	-1.9423496820444472	-2.0434503179555525
0.685	-1.8885799999999997	-1.841281483009625	-1.9358785169903745	-1.9001699999999997	-1.852939874468599	-1.9474001255314004	-1.91429	-1.8669493518860998	-1.9616306481139003	-1.94247	-1.8942979613750077	-1.9906420386249921	-1.98736	-1.936272691382988	-2.038447308617012
0.6900000000000001	-1.88219	-1.8343070150859697	-1.9300729849140303	-1.89389	-1.8460774211361362	-1.941702578863864	-1.90815	-1.8602312152212874	-1.9560687847787126	-1.93657	-1.8878328317191444	-1.9853071682808554	-1.98184	-1.9302165870217196	-2.0334634129782803
0.6950000000000001	-1.8758199999999998	-1.8273527323577543	-1.9242872676422453	-1.8876299999999997	-1.839235443134782	-1.9360245568652175	-1.90202	-1.8535238185542484	-1.9505161814457517	-1.9307	-1.8813987112618997	-1.9800012887381004	-1.97635	-1.9241914123398298	-2.0285085876601703
0.7000000000000001	-1.8694699999999997	-1.820418670670041	-1.9185213293299586	-1.8813899999999997	-1.8324139700443944	-1.930366029955605	-1.89592	-1.8468471862976215	-1.9449928137023786	-1.92485	-1.874985624579971	-1.974714375420029	-1.97088	-1.918187210716506	-2.023572789283494
0.7050000000000001	-1.86314	-1.8135049028237529	-1.9127750971762472	-1.8751699999999998	-1.825613065479727	-1.9247269345202727	-1.88983	-1.8401813748213738	-1.939478625178626	-1.91902	-1.8685936279570452	-1.9694463720429547	-1.96543	-1.9122040644253693	-2.0186559355746305
0.7100000000000001	-1.85683	-1.8066114129257465	-1.9070485870742535	-1.86897	-1.8188327113717815	-1.9191072886282186	-1.88376	-1.8335363637978843	-1.9339836362021159	-1.91321	-1.8622227015800363	-1.9641972984199638	-1.96	-1.9062419623934002	-2.0137580376065998
0.7150000000000001	-1.85053	-1.7997282220387396	-1.9013317779612604	-1.86278	-1.812062923686456	-1.9134970763135442	-1.87771	-1.82691216485686	-1.92850783514314	-1.90742	-1.8558728573428467	-1.958967142657153	-1.95459	-1.9003009324420128	-2.0088790675579875
0.7200000000000001	-1.8442599999999998	-1.7928753512254496	-1.89564464877455	-1.85662	-1.8053237183896493	-1.9079162816103505	-1.87168	-1.8203087896280084	-1.9230512103719917	-1.90165	-1.8495441071393792	-1.953755892860621	-1.9492	-1.8943810023926213	-2.004018997607379
0.725	-1.83799	-1.7860228495359802	-1.8899571504640198	-1.85047	-1.7985951370021303	-1.9023448629978699	-1.86567	-1.813726273691864	-1.9176137263081359	-1.8959	-1.8432364866388782	-1.9485635133611217	-1.94383	-1.8884822298899104	-1.9991777701100895
0.73	-1.83175	-1.7792006988507094	-1.8842993011492906	-1.84434	-1.7918871597129786	-1.8967928402870216	-1.85968	-1.807164595146976	-1.912195404853024	-1.89016	-1.8369399744497679	-1.9433800255502323	-1.93848	-1.8826046010027155	-1.9943553989972844
0.735	-1.82552	-1.772388909037401	-1.878651090962599	-1.83822	-1.7851897922661446	-1.8912502077338553	-1.8537	-1.8006137560427202	-1.9067862439572796	-1.88445	-1.8306745729558136	-1.9382254270441863	-1.93315	-1.8767481316231425	-1.9895518683768574
0.74	-1.81931	-1.7655974899638187	-1.8730225100361813	-1.83212	-1.7785130404055787	-1.8857269595944213	-1.84774	-1.7940837584284737	-1.9013962415715262	-1.87875	-1.8244202845407813	-1.9330797154592185	-1.92784	-1.8709128376432973	-1.9847671623567027
0.745	-1.81311	-1.7588164728362194	-1.8674035271637806	-1.82604	-1.7718569251827427	-1.8802230748172575	-1.84179	-1.7875646224222002	-1.8960153775778	-1.87307	-1.8181871295107437	-1.9279528704892563	-1.92255	-1.8650987579028429	-1.980001242097157
0.75	-1.80693	-1.7520558376484765	-1.8618041623515234	-1.81997	-1.7652114309110707	-1.8747285690889295	-1.83586	-1.7810663247772527	-1.8906536752227474	-1.8674	-1.811965085158237	-1.922834914841763	-1.91727	-1.8592958761673053	-1.9752441238326948
0.755	-1.80077	-1.7453155857329568	-1.8562244142670432	-1.81392	-1.7585865572115076	-1.8692534427884924	-1.82995	-1.7745888603155726	-1.8853111396844273	-1.86175	-1.8057641466981047	-1.9177358533018953	-1.91201	-1.853514199149767	-1.970505800850233
0.76	-1.79462	-1.7385857184220268	-1.8506542815779734	-1.80788	-1.7519723037049995	-1.8637876962950004	-1.82405	-1.7681222238591012	-1.8799777761408987	-1.85612	-1.79958430934519	-1.91265569065481	-1.90678	-1.8477637335633117	-1.9657962664366881
0.765	-1.78848	-1.7318662534214464	-1.8450937465785537	-1.80186	-1.7453786928307764	-1.8583413071692236	-1.81817	-1.7616764239469005	-1.8746635760530996	-1.8505	-1.793415581891459	-1.907584418108541	-1.90155	-1.8420145038341742	-1.961085496165826
0.77	-1.78235	-1.7251571691408312	-1.839542830859169	-1.79585	-1.7387956922641854	-1.8529043077358145	-1.8123	-1.755241436196942	-1.869358563803058	-1.8449	-1.7872679405437828	-1.9025320594562172	-1.89635	-1.8362964918770244	-1.9564035081229756
0.775	-1.77624	-1.7184684603631903	-1.8340115396368097	-1.78986	-1.7322332924988584	-1.8474867075011416	-1.80645	-1.7488272499443187	-1.864072750055681	-1.83931	-1.7811313750861557	-1.8974886249138443	-1.89116	-1.8305896973196847	-1.9517303026803152
0.78	-1.77015	-1.7118001218715326	-1.8284998781284671	-1.78387	-1.7256714840284268	-1.8420685159715733	-1.80061	-1.7424238545241233	-1.8587961454758768	-1.83374	-1.7750158753025715	-1.8924641246974283	-1.88598	-1.8248941197899773	-1.9470658802100227
0.785	-1.76406	-1.7051321610949945	-1.8229878389050054	-1.77791	-1.7191402704259848	-1.8366797295740154	-1.79478	-1.736031249746296	-1.8535287502537041	-1.82818	-1.768911441305953	-1.8874485586940468	-1.88082	-1.8192196503286362	-1.9424203496713637
0.79	-1.75799	-1.698484555112007	-1.817495444887993	-1.77195	-1.7126096238739172	-1.8312903761260826	-1.78897	-1.729659410281143	-1.848280589718857	-1.82264	-1.7628280484197945	-1.8824519515802056	-1.87568	-1.8135664405854073	-1.9377935594145927
0.795	-1.75193	-1.6918472936471287	-1.8120127063528713	-1.76601	-1.7060995296340713	-1.8259204703659289	-1.78317	-1.723298321273818	-1.8430416787261819	-1.81711	-1.7567556822965187	-1.8774643177034813	-1.87055	-1.8079245336229472	-1.9331754663770526
0.8	-1.74588	-1.685220366424918	-1.8065396335750823	-1.76008	-1.6995999729682938	-1.8205600270317064	-1.77738	-1.716947967869475	-1.837812032130525	-1.81159	-1.7506943285885486	-1.8724856714114515	-1.86544	-1.802303972503914	-1.928576027496086
0.805	-1.73984	-1.6786037730030032	-1.8010762269969969	-1.75416	-1.6931109441820273	-1.8152090558179725	-1.77161	-1.7106183432625177	-1.832601656737482	-1.80609	-1.7446539808396948	-1.8675260191603051	-1.86034	-1.7966942653514002	-1.9239857346486
0.81	-1.7338199999999997	-1.6720074893396444	-1.795632510660355	-1.7482499999999999	-1.6866324214760853	-1.8098675785239144	-1.7658499999999997	-1.7042994213291496	-1.8274005786708498	-1.8005999999999998	-1.738624613654437	-1.8625753863455625	-1.8552499999999998	-1.7910962041434533	-1.9194037958565464
0.8150000000000001	-1.7278	-1.6654115012261725	-1.7901884987738275	-1.74236	-1.6801743880948767	-1.804545611905123	-1.7601	-1.6979911839948256	-1.8222088160051744	-1.79512	-1.7326062095286432	-1.857633790471357	-1.85018	-1.7855200459185574	-1.9148399540814425
0.8200000000000001	-1.7217999999999998	-1.658835794453917	-1.7847642055460826	-1.7364699999999997	-1.67371682728281	-1.7992231727171895	-1.7543499999999999	-1.6916836131849986	-1.817016386815001	-1.7896499999999997	-1.7265987509581802	-1.8527012490418193	-1.8451199999999999	-1.7799560477151954	-1.9102839522848043
0.8250000000000001	-1.71581	-1.6522703625171513	-1.7793496374828488	-1.7306	-1.6672797292855757	-1.7939202707144242	-1.74863	-1.6854066970538606	-1.8118533029461392	-1.78419	-1.7206022264938081	-1.8477777735061918	-1.84008	-1.774415944742976	-1.905744055257024
0.8300000000000001	-1.70982	-1.6457051804230851	-1.7739348195769147	-1.72474	-1.6608530675457889	-1.788626932454211	-1.74291	-1.6791304088066326	-1.8066895911933674	-1.77875	-1.7146266101545455	-1.8428733898454546	-1.83505	-1.7688879246008073	-1.9012120753991928
0.8350000000000001	-1.7038499999999999	-1.639160230881872	-1.7685397691181277	-1.7188799999999997	-1.6544268225073457	-1.7833331774926537	-1.7371999999999999	-1.6728647278772728	-1.801535272122727	-1.7733199999999998	-1.708661882014303	-1.8379781179856967	-1.8300399999999997	-1.7633816530587219	-1.8966983469412775
0.8400000000000001	-1.69788	-1.6326154966036652	-1.7631445033963349	-1.71304	-1.6480209746141437	-1.7780590253858561	-1.7315	-1.6666096336997405	-1.7963903663002596	-1.76789	-1.7026980221469914	-1.8330819778530085	-1.82504	-1.757886795886754	-1.892193204113246
0.8450000000000001	-1.6919299999999997	-1.626090714646739	-1.7577692853532605	-1.7071999999999998	-1.6416155097855119	-1.7727844902144878	-1.7258099999999998	-1.6603651105687767	-1.791254889431223	-1.7624799999999998	-1.6967550152986375	-1.8282049847013622	-1.8200599999999998	-1.7524121651599405	-1.887707834840059
0.8500000000000001	-1.68598	-1.619566211633877	-1.7523937883661231	-1.70138	-1.6352304007997402	-1.7675295992002595	-1.72013	-1.6541311311132445	-1.7861288688867554	-1.75708	-1.6908228350021899	-1.82333716499781	-1.81509	-1.7469486218213088	-1.8832313781786914
0.855	-1.68004	-1.6130520685359824	-1.7470279314640176	-1.69556	-1.628845625910552	-1.762274374089448	-1.71446	-1.6479076728227893	-1.781012327177211	-1.75169	-1.684901459462712	-1.8184785405372879	-1.81013	-1.7414961731188898	-1.8787638268811102
0.86	-1.67411	-1.6065483663239604	-1.7416716336760396	-1.68975	-1.6224711633716702	-1.75702883662833	-1.7088	-1.6416947131870563	-1.775905286812944	-1.74631	-1.678990866885269	-1.813629133114731	-1.80519	-1.736064826300715	-1.8743151736992851
0.865	-1.66818	-1.600045363214278	-1.736314636785722	-1.68395	-1.6161069958070609	-1.7517930041929393	-1.70315	-1.6354922335321125	-1.7708077664678874	-1.74093	-1.6730810391059414	-1.8087789608940588	-1.80026	-1.7306447174590267	-1.8698752825409732
0.87	-1.66227	-1.5935628920340517	-1.7309771079659482	-1.67816	-1.6097530953521069	-1.7465669046478933	-1.69751	-1.6293002059766135	-1.7657197940233866	-1.73557	-1.66719194924637	-1.80394805075363	-1.79534	-1.7252356734599608	-1.865444326540039
0.875	-1.65637	-1.5870909628559604	-1.7256490371440394	-1.67238	-1.603409438512434	-1.741350561487566	-1.69187	-1.623108606475636	-1.760631393524364	-1.73021	-1.6613035740592128	-1.7991164259407872	-1.79044	-1.7198476500138644	-1.8610323499861356
0.88	-1.65048	-1.580629585752684	-1.720330414247316	-1.6666	-1.5970660017936686	-1.7361339982063315	-1.68624	-1.6169274109842569	-1.755552589015743	-1.72486	-1.6554258902971273	-1.7942941097028728	-1.78555	-1.7144706028310843	-1.8566293971689156
0.885	-1.64461	-1.5741889084452774	-1.7150310915547224	-1.66083	-1.5907326356568907	-1.7309273643431093	-1.68062	-1.6107565985307206	-1.7504834014692794	-1.71952	-1.6495588775658847	-1.7894811224341152	-1.78068	-1.7091144276020203	-1.8522455723979798
0.89	-1.63875	-1.5677587482986934	-1.7097412517013064	-1.65507	-1.5844094930700898	-1.7257305069299103	-1.675	-1.6045861407676696	-1.7454138592323305	-1.71419	-1.6437025086237838	-1.7846774913762165	-1.77582	-1.7037691640649453	-1.8478708359350546
0.895	-1.63291	-1.5613490603262605	-1.7044709396737396	-1.64931	-1.57808660095671	-1.72053339904329	-1.6694	-1.598436012420914	-1.740363987579086	-1.70887	-1.6378567590822357	-1.779883240917764	-1.77097	-1.6984347919381853	-1.8435052080618146
0.9	-1.62707	-1.5549397995413072	-1.6992002004586928	-1.64356	-1.5717739862401956	-1.7153460137598042	-1.66379	-1.5922761882162642	-1.735303811783736	-1.70355	-1.6320116045526534	-1.7750883954473464	-1.76614	-1.6931212909400664	-1.8391587090599337
0.905	-1.62125	-1.5485508602335238	-1.6939491397664763	-1.63781	-1.5654615553976166	-1.7101584446023834	-1.6582	-1.5861366453930246	-1.7302633546069752	-1.69824	-1.6261770229238246	-1.7703029770761753	-1.76131	-1.687808642127746	-1.8348113578722538
0.91	-1.61545	-1.5421822824293328	-1.6887177175706674	-1.63207	-1.5591595039773407	-1.704980496022659	-1.65261	-1.5799973551581126	-1.7252226448418873	-1.69293	-1.620342986618835	-1.765517013381165	-1.7565	-1.6825168233451857	-1.8304831766548142
0.915	-1.60965	-1.5358140454315181	-1.683485954568482	-1.62634	-1.5528679070813614	-1.6998120929186384	-1.64703	-1.5738682912319404	-1.7201917087680596	-1.68764	-1.6145294703381454	-1.7607505296618546	-1.7517	-1.6772358137751782	-1.826164186224822
0.92	-1.6038699999999997	-1.5294661285428637	-1.6782738714571357	-1.6206199999999997	-1.5465868398116724	-1.694653160188327	-1.6414499999999999	-1.5677394273349197	-1.71516057266508	-1.6823399999999997	-1.6087064487822174	-1.755973551217782	-1.7469099999999997	-1.671965592600516	-1.8218544073994836
0.925	-1.5981	-1.5231285165904784	-1.6730714834095217	-1.61491	-1.540316739996039	-1.6895032600039612	-1.63588	-1.561620739298873	-1.710139260701127	-1.67706	-1.6029038985125699	-1.7512161014874301	-1.74213	-1.6667061414352533	-1.8175538585647466
0.93	-1.59234	-1.516801181143092	-1.6678788188569083	-1.60921	-1.5340571749203744	-1.6843628250796256	-1.63031	-1.555502197888238	-1.705117802111762	-1.67178	-1.5971017916241843	-1.7464582083758158	-1.73736	-1.6614574360584182	-1.8132625639415818
0.935	-1.5865899999999997	-1.5104840992937587	-1.6626959007062407	-1.6035199999999998	-1.5278080745963643	-1.6792319254036354	-1.6247399999999999	-1.549383775978863	-1.7000962240211368	-1.6664999999999999	-1.591300102073099	-1.7416998979269007	-1.7325999999999997	-1.6562194546802989	-1.8089805453197005
0.9400000000000001	-1.58085	-1.5041772481355344	-1.6575227518644657	-1.59785	-1.521579369035694	-1.674120630964306	-1.61918	-1.5432754464465965	-1.6950845535534036	-1.66123	-1.5855088038153535	-1.7369511961846464	-1.72785	-1.6509921755111854	-1.8047078244888148
0.9450000000000001	-1.5751199999999999	-1.4978806002839966	-1.652359399716003	-1.5921799999999997	-1.5153508688296808	-1.6690091311703186	-1.6136299999999997	-1.537176959545045	-1.6900830404549543	-1.6559699999999997	-1.5797278723762715	-1.732212127623728	-1.7231099999999997	-1.6457755787574333	-1.800444421242566
0.9500000000000001	-1.5694	-1.4915941391006664	-1.6472058608993334	-1.58653	-1.5091426711785254	-1.6639173288214746	-1.60808	-1.531078599821195	-1.6850814001788048	-1.6507	-1.5739372795148927	-1.7274627204851074	-1.71838	-1.640569639834837	-1.796190360165163
0.9550000000000001	-1.5637	-1.485327843469589	-1.6420721565304113	-1.58089	-1.502944753862059	-1.6588352461379408	-1.60253	-1.52498042919979	-1.68007957080021	-1.64545	-1.5681669985595403	-1.7227330014404598	-1.71365	-1.635364336155257	-1.7919356638447428
0.9600000000000001	-1.5579999999999998	-1.4790616922748085	-1.636938307725191	-1.5752499999999998	-1.4967470946601142	-1.6537529053398854	-1.5969799999999998	-1.5188825096055742	-1.6750774903944254	-1.6401899999999998	-1.562387002838539	-1.7179929971614607	-1.7089399999999997	-1.6301796451305548	-1.7877003548694446
0.9650000000000001	-1.55232	-1.4728156652266928	-1.631824334773307	-1.56963	-1.4905696720306507	-1.6486903279693494	-1.59144	-1.5127949943110042	-1.6700850056889958	-1.63495	-1.5566271926338813	-1.7132728073661185	-1.70423	-1.6249955458508447	-1.783464454149155
0.9700000000000001	-1.5466399999999998	-1.4665697400524351	-1.6267102599475645	-1.5640199999999997	-1.484402462804122	-1.6436375371958776	-1.5858999999999999	-1.5067078173540278	-1.665092182645972	-1.6296999999999997	-1.5508576435387562	-1.7085423564612432	-1.6995299999999998	-1.619822013378434	-1.7792379866215655
0.9750000000000001	-1.54097	-1.4603338953055518	-1.621606104694448	-1.55841	-1.4782354444891102	-1.63858455551089	-1.58037	-1.5006310041203048	-1.6601089958796953	-1.62446	-1.5450983581000224	-1.7038216418999776	-1.69484	-1.6146590244538834	-1.7750209755461164
0.98	-1.53531	-1.4541081095395583	-1.6165118904604416	-1.55282	-1.472088594594196	-1.6335514054058042	-1.57485	-1.494564579995495	-1.6551354200045052	-1.61922	-1.5393393388645362	-1.699100661135464	-1.69016	-1.6095065558177537	-1.7708134441822465
0.985	-1.52966	-1.4478923613079706	-1.6114276386920294	-1.54723	-1.4659418906279609	-1.6285181093720393	-1.56934	-1.4885085703652576	-1.6501714296347423	-1.61398	-1.5335805883791551	-1.6943794116208448	-1.68548	-1.6043545842106046	-1.7666054157893956
0.99	-1.52402	-1.4416866291643047	-1.6063533708356952	-1.54165	-1.459805310098986	-1.6234946899010139	-1.56384	-1.482463000615253	-1.6452169993847467	-1.60874	-1.527822109190737	-1.6896578908092632	-1.68081	-1.599213086372997	-1.7624069136270029
0.995	-1.51839	-1.4354908916620763	-1.6012891083379235	-1.53609	-1.4536888305158533	-1.6184911694841466	-1.55834	-1.476417896131141	-1.6402621038688592	-1.60351	-1.5220739038461388	-1.6849460961538612	-1.67614	-1.5940720390454912	-1.7582079609545087
1.	-1.51277	-1.4293051273548019	-1.596234872645198	-1.53053	-1.4475724293871437	-1.6134875706128562	-1.55286	-1.4703932822985804	-1.6353267177014195	-1.59828	-1.5163259748922182	-1.6802340251077816	-1.67148	-1.5889414189686477	-1.7540185810313524

==> data/fig5_schdnn_2d_PotentialMap.dat <==
T	V_R	V_I
r	0.05	0.1	0.15	0.2	0.25	0.3	0.35	0.4	0.45	0.5	0.55	0.6	0.65	0.7	0.75	0.8	0.85	0.9	0.95	1	1.05	1.1	1.15	1.2	1.25	1.3	1.35	1.4	1.45	1.5	1.55	1.6	1.65	1.7	1.75	1.8	1.85	1.9	1.95	2	2.05	2.1	2.15	2.2	2.25	2.3	2.35	2.4	2.45	2.5	2.55	2.6	2.65	2.7	2.75	2.8	2.85	2.9	2.95	3	3.05	3.1	3.15	3.2	3.25	3.3	3.35	3.4	3.45	3.5	3.55	3.6	3.65	3.7	3.75	3.8	3.85	3.9	3.95	4	4.05	4.1	4.15	4.2	4.25	4.3	4.35	4.4	4.45	4.5	4.55	4.6	4.65	4.7	4.75	4.8	4.85	4.9	4.95	5
0	-11.951	-0	-7.80541	-0	-5.51796	-0	-4.62971	-0	-4.1715	-0	-3.86362	-0	-3.62865	-0	-3.45206	-0	-3.33513	-0	-3.23354	-0	-3.1409	-0	-3.06313	-0	-2.99692	-0	-2.93974	-0	-2.88965	-0	-2.84515	-0	-2.80506	-0	-2.76848	-0	-2.73474	-0	-2.70349	-0	-2.67428	-0	-2.64675	-0	-2.6206	-0	-2.59563	-0	-2.57163	-0	-2.54848	-0	-2.52605	-0	-2.50425	-0	-2.48301	-0	-2.46226	-0	-2.44196	-0	-2.42205	-0	-2.40251	-0	-2.3833	-0	-2.3644	-0	-2.34579	-0	-2.32744	-0	-2.30935	-0	-2.2915	-0	-2.27387	-0	-2.25645	-0	-2.23924	-0	-2.22222	-0	-2.20538	-0	-2.18872	-0	-2.17223	-0	-2.1559	-0	-2.13973	-0	-2.1237	-0	-2.10781	-0	-2.09206	-0	-2.07645	-0	-2.06095	-0	-2.04558	-0	-2.03032	-0	-2.01519	-0	-2.00019	-0	-1.98531	-0	-1.97055	-0	-1.95591	-0	-1.94138	-0	-1.92696	-0	-1.91265	-0	-1.89843	-0	-1.88431	-0	-1.87028	0	-1.85634	0	-1.84248	0	-1.82871	0	-1.81501	0	-1.80139	0	-1.78785	0	-1.77437	0	-1.76095	0	-1.7476	0	-1.7343	0	-1.72108	0	-1.70792	0	-1.69484	0	-1.68183	0	-1.66888	0	-1.656	0	-1.64318	0	-1.63041	0	-1.61771	0	-1.60505	0	-1.59246	0	-1.57991	0	-1.56741	0	-1.55495	0	-1.54254	0	-1.53018	0	-1.51785	0	-1.50556	0	-1.49331	0	-1.48109	0	-1.46891	0	-1.45676	0	-1.44463	0	-1.43254	0
0.01	-11.9558	-0.000101166	-7.79577	-0.000199008	-5.51386	-0.000293503	-4.62821	-0.000384627	-4.16984	-0.000472355	-3.86018	-0.000556664	-3.62415	-0.00063753	-3.4476	-0.000714931	-3.33116	-0.000788844	-3.22875	-0.000859245	-3.13642	-0.000926113	-3.059	-0.000989426	-2.99315	-0.00104916	-2.9363	-0.0011053	-2.88652	-0.00115781	-2.84229	-0.00120668	-2.80243	-0.00125189	-2.76606	-0.00129341	-2.7326	-0.00133123	-2.70162	-0.00136532	-2.67264	-0.00139567	-2.64531	-0.00142225	-2.61935	-0.00144504	-2.59453	-0.00146403	-2.57068	-0.00147919	-2.54766	-0.00149051	-2.52534	-0.00149796	-2.50365	-0.00150153	-2.48251	-0.0015012	-2.46185	-0.00149695	-2.44163	-0.00148876	-2.4218	-0.00147661	-2.40234	-0.00146049	-2.3832	-0.00144038	-2.36437	-0.00141625	-2.34583	-0.0013881	-2.32755	-0.00135591	-2.30953	-0.00131965	-2.29173	-0.00127931	-2.27417	-0.00123488	-2.25681	-0.00118634	-2.23966	-0.00113367	-2.2227	-0.00107739	-2.20592	-0.00101838	-2.18932	-0.000956733	-2.17288	-0.000892509	-2.15661	-0.000825775	-2.14049	-0.000756598	-2.12452	-0.000685044	-2.1087	-0.000611176	-2.093	-0.000535058	-2.07744	-0.000456754	-2.062	-0.000376324	-2.04669	-0.000293831	-2.03149	-0.000209335	-2.01639	-0.000122896	-2.00141	-3.45716e-05	-1.98653	5.55783e-05	-1.97178	0.000147497	-1.95715	0.000241127	-1.94262	0.000336412	-1.92821	0.000433298	-1.91389	0.000531728	-1.89968	0.00063165	-1.88556	0.00073301	-1.87154	0.000835755	-1.8576	0.000939833	-1.84375	0.00104519	-1.82998	0.00115178	-1.81629	0.00125955	-1.80267	0.00136846	-1.78912	0.00147844	-1.77564	0.00158946	-1.76224	0.00170147	-1.74891	0.00181441	-1.73566	0.00192825	-1.72249	0.00204293	-1.70939	0.00215841	-1.69636	0.00227466	-1.68341	0.00239161	-1.67051	0.00250923	-1.65769	0.00262748	-1.64492	0.00274631	-1.63221	0.00286568	-1.61956	0.00298556	-1.60697	0.00310588	-1.59443	0.00322663	-1.58194	0.00334776	-1.56949	0.00346922	-1.5571	0.00359098	-1.54475	0.00371301	-1.53244	0.00383525	-1.52017	0.00395768	-1.50794	0.00408026	-1.49575	0.00420295	-1.4836	0.00432571	-1.47147	0.00444851	-1.45938	0.00457132	-1.44732	0.00469409	-1.43529	0.0048168
0.02	-11.9595	-0.000184132	-7.78716	-0.00036157	-5.51005	-0.000532268	-4.62681	-0.000696176	-4.16923	-0.000853246	-3.85824	-0.00100343	-3.62087	-0.00114668	-3.4441	-0.00128296	-3.32791	-0.00141221	-3.22472	-0.00153439	-3.1326	-0.00164946	-3.05545	-0.00175736	-2.98987	-0.00185807	-2.93331	-0.00195152	-2.88379	-0.00203768	-2.83979	-0.00211651	-2.80014	-0.00218796	-2.76399	-0.00225199	-2.73082	-0.00230857	-2.70008	-0.00235763	-2.67132	-0.00239916	-2.64418	-0.0024331	-2.61839	-0.00245942	-2.59372	-0.00247808	-2.57	-0.00248903	-2.5471	-0.00249224	-2.52489	-0.00248767	-2.5033	-0.00247528	-2.48225	-0.00245504	-2.46168	-0.0024269	-2.44154	-0.00239083	-2.42179	-0.00234679	-2.4024	-0.00229476	-2.38333	-0.00223468	-2.36457	-0.00216652	-2.34609	-0.00209026	-2.32788	-0.00200585	-2.30991	-0.00191326	-2.29218	-0.00181246	-2.27467	-0.00170341	-2.25738	-0.00158608	-2.24028	-0.00146044	-2.22338	-0.00132645	-2.20666	-0.00118408	-2.19011	-0.00103335	-2.17373	-0.000876122	-2.15752	-0.000713545	-2.14145	-0.00054575	-2.12554	-0.000372872	-2.10977	-0.000195044	-2.09413	-1.23946e-05	-2.07862	0.000174946	-2.06324	0.000366851	-2.04798	0.000563193	-2.03283	0.00076385	-2.01779	0.000968699	-2.00286	0.00117762	-1.98803	0.00139049	-1.97329	0.00160719	-1.95866	0.00182761	-1.94414	0.00205162	-1.92973	0.00227913	-1.91542	0.00251001	-1.90121	0.00274415	-1.88709	0.00298145	-1.87307	0.00322179	-1.85913	0.00346508	-1.84528	0.00371119	-1.83151	0.00396004	-1.81782	0.00421152	-1.8042	0.00446551	-1.79067	0.00472194	-1.77723	0.00498069	-1.76387	0.00524167	-1.7506	0.00550478	-1.7374	0.00576993	-1.72428	0.00603702	-1.71124	0.00630596	-1.69827	0.00657666	-1.68536	0.00684902	-1.67252	0.00712297	-1.65975	0.0073984	-1.64704	0.00767524	-1.63439	0.00795339	-1.6218	0.00823277	-1.60926	0.0085133	-1.59677	0.0087949	-1.58434	0.00907747	-1.57195	0.00936095	-1.55962	0.00964525	-1.54732	0.0099303	-1.53507	0.010216	-1.52287	0.0105023	-1.5107	0.0107891	-1.49857	0.0110764	-1.48647	0.011364	-1.47441	0.0116519	-1.46238	0.01194	-1.45038	0.0122282	-1.43841	0.0125166
0.03	-11.9624	-0.000248981	-7.77977	-0.000487854	-5.50659	-0.000716548	-4.62552	-0.000934989	-4.16869	-0.0011431	-3.85766	-0.00134082	-3.61882	-0.00152808	-3.44158	-0.00170479	-3.32542	-0.0018709	-3.22146	-0.00202633	-3.12944	-0.00217102	-3.05246	-0.0023049	-2.9871	-0.0024279	-2.93077	-0.00253996	-2.88146	-0.00264101	-2.83766	-0.00273098	-2.7982	-0.00280982	-2.76231	-0.00287745	-2.7294	-0.00293382	-2.69889	-0.00297886	-2.67033	-0.00301251	-2.64336	-0.00303471	-2.61773	-0.0030454	-2.5932	-0.00304452	-2.5696	-0.003032	-2.54681	-0.0030078	-2.52471	-0.00297185	-2.50321	-0.0029241	-2.48225	-0.00286448	-2.46176	-0.00279294	-2.4417	-0.00270943	-2.42202	-0.00261389	-2.4027	-0.00250626	-2.3837	-0.00238649	-2.365	-0.00225453	-2.34658	-0.00211033	-2.32843	-0.00195382	-2.31052	-0.00178496	-2.29285	-0.0016037	-2.2754	-0.00140998	-2.25816	-0.00120376	-2.24112	-0.00098499	-2.22427	-0.000753611	-2.2076	-0.000509578	-2.19111	-0.000252844	-2.17479	1.66399e-05	-2.15863	0.000298921	-2.14262	0.000593548	-2.12676	0.000896967	-2.11104	0.00120831	-2.09545	0.00152737	-2.08	0.00185395	-2.06467	0.00218785	-2.04946	0.00252889	-2.03437	0.00287686	-2.01938	0.00323159	-2.0045	0.00359288	-1.98972	0.00396056	-1.97504	0.00433443	-1.96045	0.00471432	-1.94594	0.00510005	-1.93152	0.00549145	-1.91721	0.00588834	-1.903	0.00629056	-1.88889	0.00669793	-1.87486	0.00711029	-1.86093	0.00752748	-1.84707	0.00794932	-1.83331	0.00837567	-1.81965	0.00880637	-1.80608	0.00924125	-1.7926	0.00968016	-1.77921	0.010123	-1.7659	0.0105695	-1.75268	0.0110196	-1.73953	0.0114731	-1.72647	0.01193	-1.71347	0.01239	-1.70055	0.012853	-1.6877	0.0133188	-1.67492	0.0137874	-1.6622	0.0142586	-1.64954	0.0147323	-1.63694	0.0152083	-1.6244	0.0156864	-1.61192	0.0161667	-1.59949	0.0166489	-1.58711	0.0171329	-1.57479	0.0176186	-1.56251	0.0181059	-1.55027	0.0185946	-1.53808	0.0190847	-1.52593	0.019576	-1.51382	0.0200683	-1.50175	0.0205617	-1.48971	0.0210559	-1.47771	0.0215509	-1.46574	0.0220465	-1.4538	0.0225427	-1.44189	0.0230392
0.04	-11.965	-0.00029579	-7.77388	-0.000578015	-5.50357	-0.000846578	-4.6244	-0.00110138	-4.16826	-0.00134233	-3.85737	-0.00156932	-3.61804	-0.00178227	-3.44006	-0.00198107	-3.32372	-0.00216565	-3.21899	-0.00233589	-3.12694	-0.00249172	-3.05006	-0.00263304	-2.98485	-0.00275976	-2.92868	-0.0028718	-2.87955	-0.00296907	-2.83592	-0.00305147	-2.79665	-0.00311892	-2.76103	-0.00317135	-2.72835	-0.00320866	-2.69805	-0.00323076	-2.66967	-0.00323758	-2.64287	-0.00322904	-2.61737	-0.00320505	-2.59297	-0.00316553	-2.5695	-0.00311041	-2.54681	-0.00303959	-2.5248	-0.00295302	-2.5034	-0.0028506	-2.48251	-0.00273226	-2.4621	-0.00259793	-2.44211	-0.00244752	-2.4225	-0.00228098	-2.40324	-0.00209821	-2.3843	-0.00189915	-2.36567	-0.00168373	-2.34731	-0.00145187	-2.32921	-0.00120351	-2.31136	-0.000938568	-2.29375	-0.000656981	-2.27635	-0.00035868	-2.25916	-4.35961e-05	-2.24218	0.000288338	-2.22538	0.00063719	-2.20877	0.00100302	-2.19233	0.00138591	-2.17606	0.0017859	-2.15995	0.00220308	-2.14399	0.00263749	-2.12818	0.00308921	-2.11251	0.00355829	-2.09698	0.00404291	-2.08158	0.0045384	-2.0663	0.00504431	-2.05114	0.00556037	-2.03609	0.00608632	-2.02116	0.0066219	-2.00632	0.00716685	-1.99159	0.00772092	-1.97696	0.00828387	-1.96241	0.00885545	-1.94796	0.00943541	-1.93358	0.0100235	-1.91929	0.0106195	-1.90507	0.0112232	-1.89096	0.0118344	-1.87693	0.0124527	-1.86302	0.0130781	-1.8492	0.0137102	-1.83549	0.0143489	-1.82187	0.0149939	-1.80835	0.0156451	-1.79492	0.0163021	-1.78158	0.0169649	-1.76832	0.0176331	-1.75515	0.0183067	-1.74205	0.0189853	-1.72903	0.0196689	-1.71609	0.0203571	-1.70322	0.0210499	-1.69042	0.021747	-1.67769	0.0224482	-1.66502	0.0231534	-1.65242	0.0238623	-1.63988	0.0245749	-1.62739	0.0252908	-1.61496	0.02601	-1.60259	0.0267322	-1.59026	0.0274573	-1.57799	0.0281851	-1.56577	0.0289155	-1.55359	0.0296483	-1.54145	0.0303832	-1.52936	0.0311203	-1.51731	0.0318592	-1.5053	0.0325999	-1.49332	0.0333422	-1.48137	0.0340859	-1.46946	0.0348309	-1.45759	0.0355771	-1.44574	0.0363242
0.05	-11.9684	-0.000324629	-7.76967	-0.000632194	-5.50106	-0.000922571	-4.62348	-0.00119564	-4.16795	-0.00145127	-3.8572	-0.00168936	-3.61796	-0.00190977	-3.43956	-0.0021124	-3.32283	-0.00229712	-3.21731	-0.00246382	-3.12513	-0.00261238	-3.04825	-0.0027427	-2.98311	-0.00285465	-2.92706	-0.00294813	-2.87806	-0.00302303	-2.83456	-0.00307924	-2.79552	-0.00311664	-2.76015	-0.00313513	-2.72768	-0.00313461	-2.69757	-0.00311497	-2.66935	-0.00307611	-2.6427	-0.00301792	-2.61734	-0.00294029	-2.59306	-0.00284314	-2.56969	-0.00272635	-2.5471	-0.00258983	-2.52518	-0.00243349	-2.50386	-0.00225721	-2.48305	-0.00206091	-2.46271	-0.00184449	-2.44279	-0.00160785	-2.42324	-0.00135091	-2.40404	-0.00107356	-2.38517	-0.000775724	-2.36659	-0.0004573	-2.34829	-0.0001182	-2.33024	0.000241665	-2.31245	0.000622382	-2.29488	0.00102404	-2.27754	0.00144673	-2.2604	0.00189053	-2.24347	0.00235552	-2.22672	0.00284181	-2.21016	0.00334945	-2.19377	0.00387855	-2.17755	0.00442918	-2.16148	0.00500142	-2.14557	0.00559535	-2.12981	0.00621105	-2.11419	0.0068486	-2.0987	0.00750808	-2.08334	0.00818956	-2.06811	0.00889311	-2.053	0.009614	-2.038	0.0103481	-2.02311	0.011095	-2.00833	0.0118544	-1.99365	0.012626	-1.97906	0.0134094	-1.96456	0.0142044	-1.95015	0.0150107	-1.93583	0.0158278	-1.92158	0.0166556	-1.90743	0.0174938	-1.89336	0.0183419	-1.87938	0.0191999	-1.86551	0.0200672	-1.85174	0.0209438	-1.83807	0.0218292	-1.8245	0.0227232	-1.81102	0.0236256	-1.79764	0.024536	-1.78434	0.0254543	-1.77113	0.0263801	-1.758	0.0273131	-1.74496	0.0282532	-1.73199	0.0292001	-1.7191	0.0301535	-1.70628	0.0311131	-1.69353	0.0320788	-1.68085	0.0330503	-1.66823	0.0340273	-1.65568	0.0350096	-1.64319	0.0359971	-1.63075	0.0369894	-1.61838	0.0379863	-1.60606	0.0389876	-1.59379	0.0399931	-1.58157	0.0410027	-1.5694	0.0420159	-1.55728	0.0430327	-1.5452	0.0440529	-1.53316	0.0450762	-1.52117	0.0461024	-1.50921	0.0471314	-1.49729	0.0481629	-1.4854	0.0491968	-1.47355	0.0502327	-1.46173	0.0512707	-1.44994	0.0523104
0.06	-11.9742	-0.000335562	-7.76734	-0.000650519	-5.49911	-0.000944721	-4.62277	-0.00121802	-4.16778	-0.00147028	-3.85718	-0.00170134	-3.61808	-0.00191106	-3.43998	-0.00209931	-3.3228	-0.00226594	-3.21646	-0.00241081	-3.12402	-0.00253378	-3.04703	-0.00263472	-2.9819	-0.00271349	-2.92591	-0.00276995	-2.877	-0.00280398	-2.83364	-0.00281544	-2.79483	-0.0028042	-2.75967	-0.00277013	-2.7274	-0.0027131	-2.69745	-0.00263299	-2.66939	-0.00252967	-2.64287	-0.00240301	-2.61763	-0.00225289	-2.59346	-0.00207919	-2.57018	-0.00188179	-2.54769	-0.00166056	-2.52585	-0.00141539	-2.50461	-0.00114616	-2.48387	-0.000852752	-2.4636	-0.000535052	-2.44374	-0.000192944	-2.42425	0.000173685	-2.40511	0.000564947	-2.38629	0.000980955	-2.36777	0.00142182	-2.34952	0.00188764	-2.33153	0.00237854	-2.31378	0.00289462	-2.29626	0.00343599	-2.27897	0.00400275	-2.26188	0.004595	-2.24499	0.00521285	-2.22829	0.0058564	-2.21177	0.00652576	-2.19542	0.00722101	-2.17924	0.00794227	-2.16322	0.00868962	-2.14736	0.00946317	-2.13164	0.010263	-2.11606	0.0110892	-2.10062	0.011942	-2.08531	0.0128212	-2.07012	0.0137272	-2.05505	0.0146599	-2.0401	0.0156195	-2.02526	0.0166053	-2.01052	0.0176095	-1.99588	0.0186292	-1.98135	0.0196641	-1.9669	0.0207138	-1.95254	0.0217779	-1.93829	0.0228561	-1.92413	0.0239479	-1.91007	0.025053	-1.89609	0.026171	-1.8822	0.0273016	-1.8684	0.0284444	-1.85467	0.029599	-1.84105	0.0307652	-1.82752	0.0319425	-1.81409	0.0331307	-1.80075	0.0343294	-1.7875	0.0355383	-1.77434	0.036757	-1.76126	0.0379853	-1.74826	0.0392227	-1.73534	0.0404691	-1.72249	0.0417241	-1.70972	0.0429874	-1.69702	0.0442587	-1.68439	0.0455377	-1.67182	0.0468241	-1.65932	0.0481176	-1.64688	0.049418	-1.6345	0.0507249	-1.62217	0.0520381	-1.6099	0.0533574	-1.59769	0.0546823	-1.58552	0.0560128	-1.57341	0.0573484	-1.56134	0.058689	-1.54931	0.0600343	-1.53733	0.061384	-1.52539	0.062738	-1.51349	0.0640959	-1.50163	0.0654575	-1.4898	0.0668225	-1.478	0.0681908	-1.46624	0.0695621	-1.45451	0.0709361
0.07	-11.9826	-0.000328647	-7.76709	-0.000633107	-5.49781	-0.000913206	-4.62232	-0.00116877	-4.16777	-0.00139963	-3.85733	-0.00160562	-3.6184	-0.00178656	-3.44076	-0.0019423	-3.32364	-0.00207266	-3.21644	-0.00217748	-3.12361	-0.0022566	-3.04644	-0.00230986	-2.98124	-0.0023371	-2.92525	-0.00233817	-2.87638	-0.0023129	-2.83319	-0.00226114	-2.79459	-0.00218274	-2.7596	-0.00207755	-2.7275	-0.00194541	-2.6977	-0.00178618	-2.66978	-0.00159971	-2.64338	-0.00138584	-2.61825	-0.00114445	-2.59418	-0.000875378	-2.571	-0.000578486	-2.54858	-0.000253634	-2.52683	9.93182e-05	-2.50565	0.00048051	-2.48498	0.000890078	-2.46477	0.00132816	-2.44497	0.00179489	-2.42554	0.00229039	-2.40645	0.00281482	-2.38768	0.00336828	-2.3692	0.00395092	-2.351	0.00456286	-2.33305	0.00520423	-2.31535	0.00587516	-2.29788	0.00657576	-2.28062	0.00730617	-2.26357	0.00806651	-2.24673	0.00885689	-2.23007	0.00967745	-2.21359	0.0105283	-2.19729	0.0114095	-2.18115	0.0123213	-2.16517	0.0132637	-2.14935	0.0142369	-2.13367	0.0152409	-2.11814	0.0162759	-2.10274	0.017342	-2.08747	0.0184393	-2.07233	0.0195679	-2.05731	0.0207279	-2.0424	0.0219195	-2.0276	0.0231426	-2.01291	0.0243975	-1.99832	0.0256843	-1.98384	0.0270002	-1.96947	0.0283354	-1.95521	0.0296885	-1.94105	0.0310591	-1.92698	0.0324466	-1.91301	0.0338507	-1.89913	0.035271	-1.88533	0.0367069	-1.87162	0.0381581	-1.85799	0.0396242	-1.84443	0.0411047	-1.83095	0.0425992	-1.81756	0.0441074	-1.80426	0.0456288	-1.79106	0.0471631	-1.77794	0.0487098	-1.7649	0.0502685	-1.75195	0.051839	-1.73907	0.0534208	-1.72628	0.0550135	-1.71355	0.0566168	-1.7009	0.0582304	-1.68831	0.0598538	-1.6758	0.0614868	-1.66334	0.063129	-1.65095	0.06478	-1.63862	0.0664395	-1.62635	0.0681072	-1.61413	0.0697828	-1.60196	0.0714659	-1.58985	0.0731562	-1.57779	0.0748534	-1.56577	0.0765572	-1.5538	0.0782673	-1.54187	0.0799834	-1.52999	0.0817051	-1.51814	0.0834323	-1.50633	0.0851645	-1.49456	0.0869016	-1.48282	0.0886432	-1.47111	0.0903891	-1.45944	0.092139
0.08	-11.9937	-0.000303935	-7.76913	-0.000580063	-5.49721	-0.000828183	-4.62216	-0.0010481	-4.16795	-0.00123961	-3.85766	-0.00140253	-3.61896	-0.00153666	-3.44187	-0.0016418	-3.32508	-0.00171778	-3.21729	-0.0017644	-3.12393	-0.00178148	-3.04646	-0.00176882	-2.98112	-0.00172626	-2.92507	-0.0016536	-2.87624	-0.00155067	-2.83322	-0.00141729	-2.79479	-0.00125329	-2.75996	-0.00105848	-2.728	-0.000832704	-2.69834	-0.000575779	-2.67053	-0.000287539	-2.64425	3.21852e-05	-2.61922	0.00038356	-2.59524	0.000766751	-2.57214	0.00118192	-2.5498	0.00162923	-2.52811	0.00210885	-2.507	0.00262093	-2.48639	0.00316563	-2.46623	0.00374311	-2.44648	0.00435352	-2.42709	0.00499701	-2.40805	0.00567375	-2.38932	0.00638387	-2.37089	0.00712753	-2.35273	0.00790488	-2.33482	0.00871606	-2.31716	0.00956122	-2.29972	0.0104405	-2.28251	0.011354	-2.2655	0.012302	-2.24869	0.0132845	-2.23207	0.0143017	-2.21564	0.0153537	-2.19937	0.0164407	-2.18328	0.0175627	-2.16734	0.01872	-2.15156	0.0199127	-2.13592	0.0211408	-2.12043	0.0224046	-2.10507	0.0237041	-2.08985	0.0250395	-2.07475	0.0264109	-2.05977	0.0278184	-2.0449	0.0292621	-2.03016	0.0307423	-2.01554	0.0322589	-2.00103	0.0338122	-1.98664	0.0354021	-1.97236	0.037029	-1.95819	0.0386928	-1.94411	0.0403867	-1.93014	0.0421013	-1.91626	0.043836	-1.90247	0.0455904	-1.88876	0.047364	-1.87514	0.0491562	-1.8616	0.0509665	-1.84814	0.0527946	-1.83475	0.0546398	-1.82143	0.0565017	-1.80818	0.0583799	-1.79502	0.0602739	-1.78194	0.0621832	-1.76895	0.0641074	-1.75604	0.0660461	-1.74321	0.0679988	-1.73045	0.069965	-1.71777	0.0719445	-1.70517	0.0739366	-1.69263	0.0759411	-1.68016	0.0779575	-1.66775	0.0799854	-1.65541	0.0820244	-1.64313	0.0840742	-1.6309	0.0861343	-1.61873	0.0882043	-1.60662	0.0902839	-1.59456	0.0923727	-1.58254	0.0944704	-1.57058	0.0965765	-1.55866	0.0986908	-1.54678	0.100813	-1.53495	0.102942	-1.52316	0.105079	-1.5114	0.107222	-1.49968	0.109372	-1.488	0.111527	-1.47635	0.113689	-1.46473	0.115856
0.09	-11.9978	-0.000261473	-7.76574	-0.00049148	-5.49496	-0.000689796	-4.62136	-0.000856196	-4.16782	-0.00099046	-3.85785	-0.00109237	-3.61952	-0.0011617	-3.44314	-0.00119824	-3.32676	-0.00120177	-3.21882	-0.00117209	-3.12493	-0.00110897	-3.04709	-0.00101223	-2.98154	-0.000881636	-2.92539	-0.000716997	-2.87663	-0.000518107	-2.83374	-0.000284765	-2.79545	-1.67724e-05	-2.76075	0.000286069	-2.72891	0.000623956	-2.69937	0.000997081	-2.67167	0.00140564	-2.64548	0.00184982	-2.62053	0.0023298	-2.59663	0.00284579	-2.5736	0.00339796	-2.55132	0.0039865	-2.5297	0.00461159	-2.50863	0.0052734	-2.48807	0.00597213	-2.46796	0.00670794	-2.44826	0.00748101	-2.42892	0.00829152	-2.40992	0.00913964	-2.39123	0.0100255	-2.37283	0.0109494	-2.35471	0.0119113	-2.33684	0.0129116	-2.31922	0.0139503	-2.30182	0.0150276	-2.28464	0.0161437	-2.26767	0.0172987	-2.2509	0.0184928	-2.23432	0.0197262	-2.21792	0.0209989	-2.20169	0.0223112	-2.18564	0.0236633	-2.16974	0.0250552	-2.15399	0.0264871	-2.1384	0.0279592	-2.12295	0.0294716	-2.10763	0.0310244	-2.09244	0.0326179	-2.07739	0.0342521	-2.06247	0.0359272	-2.04768	0.0376433	-2.03302	0.0394006	-2.01848	0.0411992	-2.00406	0.0430393	-1.98976	0.0449209	-1.97556	0.0468442	-1.96147	0.0488094	-1.94749	0.0508166	-1.9336	0.0528658	-1.91981	0.0549569	-1.90611	0.0570769	-1.89249	0.0592199	-1.87896	0.0613853	-1.86552	0.0635724	-1.85215	0.0657807	-1.83885	0.0680096	-1.82562	0.0702587	-1.81247	0.0725274	-1.79938	0.0748151	-1.78635	0.0771213	-1.7734	0.0794455	-1.76053	0.0817872	-1.74774	0.0841459	-1.73503	0.0865212	-1.72239	0.0889124	-1.70983	0.0913191	-1.69734	0.0937409	-1.68491	0.0961772	-1.67255	0.0986277	-1.66025	0.101092	-1.64802	0.103569	-1.63584	0.106059	-1.62372	0.108561	-1.61165	0.111076	-1.59964	0.113601	-1.58767	0.116138	-1.57576	0.118685	-1.56389	0.121243	-1.55206	0.12381	-1.54028	0.126387	-1.52854	0.128973	-1.51684	0.131567	-1.50517	0.134169	-1.49354	0.13678	-1.48195	0.139397	-1.47038	0.142022
0.1	-11.9875	-0.000201302	-7.75009	-0.000367443	-5.48837	-0.00049817	-4.61857	-0.000593235	-4.16645	-0.000652389	-3.85711	-0.000675387	-3.61937	-0.000661986	-3.44395	-0.000611945	-3.32808	-0.000525025	-3.22009	-0.000400989	-3.12611	-0.000239603	-3.04789	-4.06326e-05	-2.98212	0.000196151	-2.92591	0.000470978	-2.87727	0.000784074	-2.83452	0.00113566	-2.79636	0.00152597	-2.76181	0.00195521	-2.7301	0.00242361	-2.70067	0.00293139	-2.67307	0.00347875	-2.64698	0.00406591	-2.62212	0.00469308	-2.5983	0.00536048	-2.57534	0.0060683	-2.55313	0.00681676	-2.53156	0.00760605	-2.51055	0.00843639	-2.49005	0.00930796	-2.46998	0.010221	-2.45032	0.0111756	-2.43102	0.0121721	-2.41206	0.0132106	-2.3934	0.0142913	-2.37504	0.0154144	-2.35695	0.0165801	-2.33912	0.0177886	-2.32153	0.0190401	-2.30417	0.0203347	-2.28703	0.0216726	-2.27009	0.023054	-2.25336	0.0244792	-2.23681	0.0259481	-2.22044	0.0274611	-2.20425	0.0290184	-2.18823	0.03062	-2.17237	0.0322661	-2.15666	0.033957	-2.14111	0.0356928	-2.12569	0.0374736	-2.11043	0.0392996	-2.09531	0.041171	-2.08033	0.043088	-2.06549	0.0450506	-2.05078	0.0470592	-2.0362	0.0491137	-2.02175	0.0512144	-2.00741	0.0533614	-1.99319	0.0555549	-1.97908	0.057795	-1.96507	0.0600819	-1.95117	0.0624158	-1.93737	0.0647967	-1.92367	0.0672248	-1.91005	0.0697003	-1.89653	0.0722233	-1.88309	0.0747909	-1.86973	0.0773868	-1.85645	0.0800078	-1.84325	0.0826532	-1.83011	0.0853224	-1.81705	0.0880148	-1.80405	0.0907298	-1.79112	0.0934668	-1.77824	0.0962252	-1.76542	0.0990045	-1.75267	0.101804	-1.74	0.104623	-1.72741	0.107462	-1.71489	0.110319	-1.70244	0.113194	-1.69006	0.116086	-1.67774	0.118996	-1.66549	0.121921	-1.65329	0.124863	-1.64116	0.127821	-1.62909	0.130793	-1.61707	0.133779	-1.6051	0.13678	-1.59318	0.139794	-1.58132	0.142821	-1.5695	0.145861	-1.55772	0.148912	-1.54599	0.151976	-1.5343	0.15505	-1.52265	0.158135	-1.51103	0.16123	-1.49945	0.164336	-1.48791	0.16745	-1.4764	0.170574
0.11	-11.9619	-0.000123458	-7.72191	-0.000208023	-5.47736	-0.000253417	-4.61376	-0.000259364	-4.16381	-0.00022559	-3.8554	-0.000151825	-3.61846	-3.78e-05	-3.44425	0.000116751	-3.32899	0.000312092	-3.22098	0.000548485	-3.12719	0.00082619	-3.04883	0.00114546	-2.98284	0.00150656	-2.92663	0.00190973	-2.87808	0.00235523	-2.83544	0.0028433	-2.7974	0.0033742	-2.76295	0.00394815	-2.73136	0.00456542	-2.70203	0.00522623	-2.67454	0.00593083	-2.64854	0.00667945	-2.62376	0.00747231	-2.60002	0.00830967	-2.57714	0.00919174	-2.55499	0.0101188	-2.53349	0.0110909	-2.51255	0.0121085	-2.4921	0.0131717	-2.47209	0.0142807	-2.45248	0.0154358	-2.43324	0.0166371	-2.41433	0.0178849	-2.39573	0.0191794	-2.37742	0.0205208	-2.35938	0.0219093	-2.34159	0.0233452	-2.32404	0.0248285	-2.30673	0.0263596	-2.28963	0.0279386	-2.27273	0.0295657	-2.25604	0.0312412	-2.23953	0.0329651	-2.22321	0.0347378	-2.20706	0.0365594	-2.19107	0.0384301	-2.17525	0.04035	-2.15959	0.0423195	-2.14408	0.0443386	-2.12874	0.0464075	-2.11355	0.0485265	-2.09851	0.0506956	-2.08361	0.0529152	-2.06885	0.0551853	-2.05422	0.0575061	-2.03972	0.0598779	-2.02534	0.0623007	-2.01109	0.0647748	-1.99694	0.0673003	-1.98292	0.0698774	-1.969	0.0725063	-1.95518	0.0751871	-1.94146	0.0779199	-1.92784	0.0807051	-1.91431	0.0835426	-1.90088	0.0864327	-1.88752	0.0893755	-1.87425	0.0923712	-1.86106	0.09542	-1.84795	0.0985136	-1.8349	0.101636	-1.82193	0.104785	-1.80902	0.10796	-1.79618	0.111161	-1.7834	0.114388	-1.77067	0.117639	-1.758	0.120914	-1.74538	0.124212	-1.73283	0.127532	-1.72035	0.130875	-1.70794	0.134238	-1.6956	0.137623	-1.68332	0.141028	-1.67111	0.144452	-1.65896	0.147895	-1.64688	0.151356	-1.63484	0.154836	-1.62287	0.158332	-1.61095	0.161845	-1.59908	0.165375	-1.58726	0.16892	-1.57548	0.17248	-1.56376	0.176055	-1.55207	0.179644	-1.54043	0.183246	-1.52883	0.186861	-1.51726	0.190489	-1.50573	0.194129	-1.49424	0.197781	-1.48278	0.201444
0.12	-11.9206	-2.79728e-05	-7.68119	-1.32853e-05	-5.46224	4.4367e-05	-4.60722	0.000145286	-4.1602	0.000289771	-3.85308	0.000478119	-3.61719	0.000710623	-3.44436	0.000987577	-3.32973	0.00130927	-3.22175	0.00167598	-3.12816	0.00208801	-3.04995	0.00254562	-2.98378	0.0030491	-2.92756	0.00359874	-2.87906	0.00419479	-2.8365	0.00483753	-2.79854	0.00552724	-2.76419	0.00626418	-2.73269	0.00704861	-2.70346	0.00788081	-2.67605	0.00876102	-2.65013	0.00968951	-2.62544	0.0106665	-2.60176	0.0116924	-2.57895	0.0127672	-2.55687	0.0138914	-2.53543	0.015065	-2.51455	0.0162885	-2.49415	0.017562	-2.4742	0.0188857	-2.45464	0.02026	-2.43545	0.021685	-2.41659	0.023161	-2.39804	0.0246882	-2.37978	0.0262668	-2.36179	0.0278972	-2.34406	0.0295794	-2.32656	0.0313137	-2.30929	0.0331004	-2.29224	0.0349396	-2.2754	0.0368316	-2.25875	0.0387767	-2.2423	0.0407749	-2.22602	0.0428266	-2.20992	0.044932	-2.194	0.0470911	-2.17826	0.0493044	-2.16269	0.0515719	-2.14728	0.0538939	-2.13202	0.0562706	-2.11692	0.0587021	-2.10197	0.0611887	-2.08716	0.0637306	-2.07248	0.0663279	-2.05794	0.068981	-2.04353	0.0716898	-2.02924	0.0744547	-2.01507	0.0772759	-2.00102	0.0801535	-1.98707	0.0830876	-1.97324	0.0860786	-1.9595	0.0891265	-1.94587	0.0922316	-1.93233	0.0953941	-1.91889	0.098614	-1.90554	0.101892	-1.89227	0.105227	-1.87908	0.108621	-1.86598	0.112072	-1.85295	0.115582	-1.84	0.119151	-1.82711	0.122778	-1.8143	0.126447	-1.80154	0.130146	-1.78885	0.133874	-1.77622	0.13763	-1.76364	0.141414	-1.75111	0.145225	-1.73864	0.149063	-1.72621	0.152926	-1.71384	0.156813	-1.70154	0.160725	-1.68931	0.164661	-1.67714	0.16862	-1.66503	0.1726	-1.65298	0.176603	-1.64099	0.180626	-1.62906	0.18467	-1.61718	0.188733	-1.60536	0.192816	-1.59358	0.196917	-1.58185	0.201036	-1.57017	0.205172	-1.55853	0.209325	-1.54694	0.213495	-1.53538	0.21768	-1.52387	0.22188	-1.51239	0.226095	-1.50094	0.230323	-1.48953	0.234566
0.13	-11.8724	8.51275e-05	-7.6376	0.000216717	-5.44692	0.000395099	-4.60071	0.000620602	-4.15664	0.000893551	-3.85079	0.00121427	-3.61592	0.00158308	-3.44443	0.00200029	-3.33038	0.00246623	-3.22243	0.00298119	-3.12902	0.0035455	-3.05099	0.00415946	-2.98499	0.00482337	-2.92871	0.00553754	-2.88021	0.00630225	-2.83769	0.00711782	-2.7998	0.00798453	-2.76552	0.00890267	-2.7341	0.00987253	-2.70494	0.0108944	-2.67761	0.0119686	-2.65177	0.0130953	-2.62714	0.0142749	-2.60353	0.0155076	-2.58078	0.0167938	-2.55877	0.0181336	-2.53738	0.0195273	-2.51655	0.0209753	-2.49621	0.0224777	-2.47631	0.0240349	-2.45681	0.0256471	-2.43766	0.0273146	-2.41885	0.0290375	-2.40035	0.0308163	-2.38214	0.032651	-2.3642	0.0345421	-2.34651	0.0364896	-2.32906	0.038494	-2.31184	0.0405553	-2.29484	0.0426739	-2.27804	0.04485	-2.26145	0.0470838	-2.24505	0.0493755	-2.22885	0.0517255	-2.21283	0.0541339	-2.197	0.0566009	-2.18135	0.0591269	-2.16586	0.0617119	-2.15054	0.0643563	-2.13538	0.0670602	-2.12037	0.0698239	-2.10551	0.0726476	-2.09079	0.0755315	-2.07621	0.0784758	-2.06176	0.0814808	-2.04744	0.0845466	-2.03324	0.0876735	-2.01917	0.0908616	-2.00521	0.0941112	-1.99136	0.0974224	-1.97762	0.100796	-1.96399	0.104231	-1.95045	0.107728	-1.93702	0.111288	-1.92367	0.114911	-1.91041	0.118596	-1.89724	0.122345	-1.88416	0.126156	-1.87115	0.130031	-1.85822	0.13397	-1.84536	0.137973	-1.83257	0.142039	-1.81985	0.14617	-1.80719	0.150365	-1.79459	0.154622	-1.78205	0.158917	-1.76957	0.163244	-1.75714	0.167602	-1.74476	0.171991	-1.73242	0.176409	-1.72013	0.180856	-1.70789	0.18533	-1.69569	0.189832	-1.68356	0.194361	-1.67149	0.198916	-1.65949	0.203495	-1.64754	0.208099	-1.63565	0.212727	-1.62381	0.217378	-1.61203	0.222051	-1.60029	0.226746	-1.58861	0.231462	-1.57697	0.236198	-1.56538	0.240954	-1.55382	0.245729	-1.54232	0.250523	-1.53085	0.255334	-1.51941	0.260163	-1.50802	0.265009	-1.49665	0.269871
0.14	-11.8264	0.00021582	-7.59636	0.000481937	-5.43252	0.000798709	-4.59452	0.00116649	-4.1532	0.00158563	-3.84853	0.00205648	-3.61464	0.00257939	-3.44446	0.0031547	-3.33093	0.00378274	-3.22301	0.00446386	-3.12977	0.00519839	-3.05194	0.00598666	-2.98627	0.006829	-2.93007	0.00772574	-2.88153	0.0086772	-2.83901	0.0096837	-2.80115	0.0107456	-2.76693	0.0118631	-2.73557	0.0130366	-2.70648	0.0142664	-2.67921	0.0155528	-2.65343	0.0168962	-2.62887	0.0182967	-2.60532	0.0197547	-2.58263	0.0212706	-2.56067	0.0228445	-2.53934	0.0244769	-2.51856	0.0261679	-2.49827	0.0279179	-2.47842	0.0297272	-2.45896	0.031596	-2.43987	0.0335246	-2.42111	0.0355133	-2.40265	0.0375624	-2.38448	0.0396721	-2.36659	0.0418427	-2.34895	0.0440745	-2.33154	0.0463678	-2.31437	0.0487228	-2.29742	0.0511398	-2.28069	0.053619	-2.26417	0.0561607	-2.24786	0.0587651	-2.23174	0.0614326	-2.21582	0.0641633	-2.20007	0.0669575	-2.18451	0.0698154	-2.16911	0.0727374	-2.15388	0.0757236	-2.1388	0.0787742	-2.12388	0.0818896	-2.10911	0.0850699	-2.09448	0.0883155	-2.07999	0.0916264	-2.06564	0.095003	-2.05141	0.0984455	-2.03731	0.101954	-2.02333	0.105529	-2.00946	0.10917	-1.99571	0.112879	-1.98207	0.116654	-1.96853	0.120496	-1.95509	0.124406	-1.94175	0.128384	-1.92851	0.132429	-1.91535	0.136543	-1.90228	0.140724	-1.88929	0.144975	-1.87639	0.149293	-1.86356	0.153681	-1.8508	0.158138	-1.83811	0.162664	-1.8255	0.16726	-1.81294	0.171925	-1.80045	0.17666	-1.78802	0.181466	-1.77564	0.186341	-1.76331	0.191279	-1.75104	0.196252	-1.73881	0.20126	-1.72663	0.2063	-1.71449	0.211373	-1.70239	0.216476	-1.69033	0.221611	-1.67831	0.226775	-1.66635	0.231968	-1.65445	0.237189	-1.64261	0.242437	-1.63082	0.247712	-1.61908	0.253013	-1.60739	0.258339	-1.59575	0.26369	-1.58415	0.269064	-1.57261	0.274461	-1.5611	0.279881	-1.54963	0.285322	-1.53821	0.290784	-1.52682	0.296266	-1.51547	0.301768	-1.50415	0.307289
0.15	-11.7826	0.000364088	-7.55744	0.00078234	-5.41887	0.00125514	-4.58862	0.00178287	-4.14985	0.00236591	-3.84631	0.00300464	-3.61336	0.00369941	-3.44445	0.00445062	-3.33139	0.00525861	-3.22348	0.00612376	-3.13042	0.00704642	-3.05288	0.00802694	-2.98753	0.0090657	-2.93159	0.010163	-2.88301	0.0113193	-2.84046	0.0125348	-2.80261	0.0138099	-2.76842	0.015145	-2.7371	0.0165403	-2.70806	0.0179963	-2.68085	0.0195132	-2.65513	0.0210914	-2.63062	0.0227312	-2.60713	0.024433	-2.58449	0.0261969	-2.56258	0.0280235	-2.5413	0.0299129	-2.52057	0.0318655	-2.50033	0.0338816	-2.48052	0.0359615	-2.46111	0.0381056	-2.44206	0.040314	-2.42334	0.0425871	-2.40493	0.0449253	-2.38681	0.0473288	-2.36896	0.0497979	-2.35137	0.0523328	-2.33402	0.0549339	-2.31692	0.0576015	-2.30005	0.0603359	-2.2834	0.0631372	-2.26697	0.0660059	-2.25074	0.0689421	-2.23471	0.0719462	-2.21886	0.0750184	-2.20321	0.078159	-2.18772	0.0813682	-2.17241	0.0846464	-2.15727	0.0879938	-2.14228	0.0914106	-2.12745	0.0948971	-2.11277	0.0984535	-2.09823	0.10208	-2.08383	0.105777	-2.06957	0.109545	-2.05543	0.113384	-2.04143	0.117294	-2.02754	0.121275	-2.01377	0.125329	-2.00011	0.129454	-1.98657	0.133651	-1.97312	0.137921	-1.95978	0.142263	-1.94654	0.146678	-1.93339	0.151166	-1.92033	0.155728	-1.90736	0.160363	-1.89448	0.165072	-1.88167	0.169855	-1.86894	0.174712	-1.85629	0.179644	-1.8437	0.18465	-1.83119	0.189731	-1.81874	0.194887	-1.80635	0.200119	-1.79402	0.205426	-1.78175	0.210808	-1.76953	0.216267	-1.75736	0.221802	-1.74524	0.227413	-1.73317	0.233081	-1.72114	0.238786	-1.70915	0.244526	-1.6972	0.250301	-1.68529	0.256111	-1.6734	0.261953	-1.66156	0.267827	-1.64977	0.273732	-1.63803	0.279668	-1.62635	0.285634	-1.61471	0.291628	-1.60313	0.297651	-1.59159	0.303701	-1.5801	0.309777	-1.56865	0.315879	-1.55724	0.322006	-1.54587	0.328158	-1.53454	0.334333	-1.52324	0.34053	-1.51198	0.34675
0.16	-11.7412	0.000529916	-7.52077	0.0011179	-5.40589	0.00176435	-4.58301	0.00246969	-4.14662	0.00323431	-3.84412	0.00405863	-3.61206	0.00494304	-3.44438	0.00588792	-3.33174	0.00689369	-3.22385	0.00796071	-3.13098	0.00908938	-3.05379	0.0102801	-2.98874	0.0115332	-2.93306	0.0128491	-2.88465	0.0142282	-2.84204	0.0156707	-2.80417	0.0171772	-2.76999	0.0187479	-2.7387	0.0203833	-2.7097	0.0220836	-2.68253	0.0238493	-2.65685	0.0256806	-2.6324	0.027578	-2.60895	0.0295418	-2.58636	0.0315722	-2.5645	0.0336698	-2.54326	0.0358347	-2.52258	0.0380674	-2.50238	0.0403681	-2.48262	0.0427372	-2.46325	0.0451751	-2.44424	0.047682	-2.42557	0.0502582	-2.4072	0.0529042	-2.38913	0.0556202	-2.37134	0.0584064	-2.35382	0.0612633	-2.33656	0.0641912	-2.31953	0.0671903	-2.30274	0.0702609	-2.28618	0.0734034	-2.26982	0.076618	-2.25368	0.0799051	-2.23773	0.0832649	-2.22197	0.0866977	-2.2064	0.0902039	-2.191	0.0937837	-2.17577	0.0974373	-2.16072	0.101165	-2.14582	0.104967	-2.13107	0.108844	-2.11648	0.112796	-2.10203	0.116824	-2.08772	0.120927	-2.07355	0.125105	-2.05951	0.12936	-2.04559	0.133691	-2.0318	0.138099	-2.01812	0.142583	-2.00456	0.147145	-1.9911	0.151784	-1.97776	0.156501	-1.96451	0.161296	-1.95137	0.166168	-1.93832	0.17112	-1.92536	0.176149	-1.91248	0.181258	-1.8997	0.186446	-1.88699	0.191713	-1.87436	0.19706	-1.86181	0.202486	-1.84933	0.207993	-1.83692	0.21358	-1.82457	0.219247	-1.81229	0.224996	-1.80006	0.230825	-1.78789	0.236735	-1.77578	0.242727	-1.76372	0.248801	-1.75171	0.254956	-1.73974	0.261194	-1.72782	0.267514	-1.71594	0.273914	-1.7041	0.280365	-1.6923	0.286854	-1.68053	0.293381	-1.66879	0.299944	-1.65708	0.306543	-1.6454	0.313176	-1.63377	0.319843	-1.6222	0.326543	-1.61067	0.333275	-1.59919	0.340038	-1.58775	0.346831	-1.57636	0.353654	-1.56501	0.360505	-1.5537	0.367384	-1.54242	0.374291	-1.53119	0.381223	-1.51998	0.388181
0.17	-11.7022	0.000713294	-7.48632	0.00148858	-5.39355	0.0023263	-4.57767	0.00322689	-4.14348	0.00419078	-3.84195	0.0052184	-3.61074	0.00631017	-3.44426	0.00746651	-3.33198	0.00868784	-3.22411	0.00997458	-3.13153	0.0113271	-3.05466	0.0127459	-2.9899	0.0142313	-2.93448	0.0157838	-2.8863	0.0174036	-2.84374	0.0190913	-2.80582	0.0208472	-2.77163	0.0226717	-2.74035	0.0245652	-2.71137	0.026528	-2.68424	0.0285606	-2.6586	0.0306634	-2.63418	0.0328366	-2.61078	0.0350806	-2.58823	0.037396	-2.56641	0.0397829	-2.54522	0.0422417	-2.52458	0.0447729	-2.50442	0.0473767	-2.4847	0.0500536	-2.46537	0.0528038	-2.44641	0.0556278	-2.42779	0.0585258	-2.40949	0.0614982	-2.3915	0.0645454	-2.37379	0.0676676	-2.35634	0.0708652	-2.33915	0.0741386	-2.32221	0.077488	-2.3055	0.0809138	-2.28901	0.0844164	-2.27274	0.087996	-2.25667	0.0916529	-2.2408	0.0953875	-2.22513	0.0992	-2.20964	0.103091	-2.19432	0.10706	-2.17918	0.111109	-2.16421	0.115236	-2.1494	0.119443	-2.13474	0.12373	-2.12023	0.128097	-2.10587	0.132544	-2.09165	0.137072	-2.07757	0.141681	-2.06362	0.146372	-2.04979	0.151143	-2.03609	0.155997	-2.02251	0.160933	-2.00904	0.165951	-1.99568	0.171051	-1.98243	0.176235	-1.96928	0.181502	-1.95623	0.186852	-1.94327	0.192286	-1.93041	0.197804	-1.91764	0.203406	-1.90495	0.209093	-1.89234	0.214864	-1.87982	0.220721	-1.86736	0.226663	-1.85498	0.23269	-1.84267	0.238803	-1.83043	0.245002	-1.81825	0.251288	-1.80613	0.25766	-1.79407	0.264119	-1.78206	0.270664	-1.7701	0.277297	-1.7582	0.284018	-1.74634	0.290826	-1.73453	0.297722	-1.72276	0.304706	-1.71103	0.311779	-1.69934	0.31894	-1.68768	0.326182	-1.67606	0.33347	-1.66446	0.340797	-1.65289	0.348164	-1.64135	0.355569	-1.62984	0.36301	-1.61837	0.370489	-1.60694	0.378002	-1.59556	0.38555	-1.58423	0.393131	-1.57293	0.400745	-1.56168	0.40839	-1.55046	0.416066	-1.53929	0.423773	-1.52814	0.431508
0.18	-11.6654	0.000914216	-7.45411	0.00189439	-5.38185	0.00294098	-4.57251	0.00405445	-4.14043	0.00523527	-3.83981	0.00648388	-3.6094	0.00780074	-3.44407	0.0091863	-3.33211	0.010641	-3.22429	0.0121653	-3.13206	0.0137596	-3.05551	0.0154243	-2.99102	0.0171599	-2.93584	0.0189668	-2.88788	0.0208455	-2.84552	0.0227963	-2.80757	0.0248196	-2.77334	0.026916	-2.74205	0.0290857	-2.71309	0.0313292	-2.68598	0.0336469	-2.66037	0.0360393	-2.63599	0.0385066	-2.61262	0.0410492	-2.59011	0.0436677	-2.56833	0.0463623	-2.54717	0.0491335	-2.52657	0.0519816	-2.50645	0.054907	-2.48678	0.0579101	-2.46751	0.0609912	-2.44862	0.0641508	-2.43007	0.0673891	-2.41185	0.0707066	-2.39393	0.0741036	-2.37629	0.0775805	-2.35892	0.0811376	-2.34181	0.0847753	-2.32494	0.0884939	-2.30831	0.0922938	-2.2919	0.0961752	-2.2757	0.100139	-2.25971	0.104184	-2.24392	0.108313	-2.22833	0.112524	-2.21292	0.116819	-2.19769	0.121197	-2.18263	0.125659	-2.16774	0.130206	-2.15301	0.134837	-2.13844	0.139553	-2.12402	0.144354	-2.10975	0.149241	-2.09562	0.154213	-2.08162	0.159272	-2.06776	0.164417	-2.05403	0.169649	-2.04041	0.174968	-2.02692	0.180374	-2.01355	0.185868	-2.00028	0.19145	-1.98712	0.197121	-1.97407	0.202879	-1.96111	0.208727	-1.94826	0.214664	-1.93549	0.22069	-1.92281	0.226805	-1.91022	0.233011	-1.89772	0.239307	-1.88529	0.245693	-1.87294	0.252171	-1.86066	0.258739	-1.84845	0.265398	-1.83631	0.272149	-1.82423	0.278992	-1.81222	0.285927	-1.80026	0.292955	-1.78836	0.300075	-1.77652	0.307288	-1.76472	0.314594	-1.75297	0.321993	-1.74127	0.329486	-1.72961	0.337073	-1.71799	0.344754	-1.70641	0.352529	-1.69487	0.360399	-1.68336	0.368364	-1.67188	0.376424	-1.66042	0.384559	-1.64899	0.392738	-1.63759	0.400958	-1.62621	0.409219	-1.61485	0.41752	-1.60353	0.425859	-1.59225	0.434237	-1.58101	0.442651	-1.56981	0.4511	-1.55865	0.459585	-1.54753	0.468104	-1.53644	0.476655
0.19	-11.6267	0.00113268	-7.42306	0.0023353	-5.37076	0.00360837	-4.56752	0.00495236	-4.13748	0.00636776	-3.83769	0.00785506	-3.60804	0.00941473	-3.44381	0.0110472	-3.33214	0.0127531	-3.22448	0.0145327	-3.13258	0.0163866	-3.05631	0.0183151	-2.99208	0.0203189	-2.93713	0.0223982	-2.88938	0.0245536	-2.84722	0.0267855	-2.80941	0.0290944	-2.77513	0.0314806	-2.74381	0.0339447	-2.71485	0.036487	-2.68775	0.039108	-2.66216	0.0418081	-2.6378	0.0445877	-2.61447	0.0474473	-2.59199	0.0503872	-2.57024	0.0534078	-2.54912	0.0565097	-2.52857	0.0596931	-2.50852	0.0629585	-2.48891	0.0663062	-2.46972	0.0697368	-2.4509	0.0732505	-2.43242	0.0768477	-2.41427	0.0805289	-2.39642	0.0842944	-2.37885	0.0881446	-2.36155	0.0920799	-2.34451	0.0961006	-2.32772	0.100207	-2.31116	0.1044	-2.29482	0.108679	-2.27871	0.113045	-2.26279	0.117499	-2.24709	0.12204	-2.23157	0.126669	-2.21624	0.131386	-2.20109	0.136193	-2.18611	0.141088	-2.17131	0.146072	-2.15666	0.151147	-2.14218	0.156311	-2.12784	0.161566	-2.11366	0.166911	-2.09961	0.172347	-2.0857	0.177875	-2.07193	0.183495	-2.05828	0.189207	-2.04476	0.19501	-2.03136	0.200907	-2.01808	0.206897	-2.0049	0.21298	-1.99184	0.219156	-1.97888	0.225427	-1.96602	0.231791	-1.95326	0.23825	-1.94059	0.244804	-1.92801	0.251454	-1.91552	0.258198	-1.90311	0.265038	-1.89078	0.271975	-1.87853	0.279007	-1.86636	0.286137	-1.85426	0.293363	-1.84222	0.300686	-1.83025	0.308107	-1.81834	0.315625	-1.80649	0.323241	-1.7947	0.330956	-1.78296	0.338769	-1.77127	0.346681	-1.75964	0.354692	-1.74804	0.362803	-1.73649	0.371013	-1.72499	0.379323	-1.71352	0.387733	-1.70208	0.396244	-1.69068	0.404855	-1.67931	0.413567	-1.66797	0.42238	-1.65666	0.431295	-1.64537	0.44031	-1.6341	0.449391	-1.62286	0.458516	-1.61163	0.467684	-1.60041	0.476895	-1.58923	0.486146	-1.57809	0.495438	-1.56699	0.50477	-1.55592	0.514162	-1.54489	0.523683
0.2	-11.5836	0.00136868	-7.38938	0.00281133	-5.35931	0.00432846	-4.5626	0.0059206	-4.13458	0.00758824	-3.83559	0.00933191	-3.60665	0.0111521	-3.44347	0.0130493	-3.33207	0.0150241	-3.22467	0.0170769	-3.13307	0.0192081	-3.05707	0.0214184	-2.99308	0.0237081	-2.93835	0.0260778	-2.89081	0.028528	-2.84884	0.031059	-2.81121	0.0336713	-2.77698	0.0363655	-2.74562	0.039142	-2.71664	0.0420012	-2.68954	0.0449437	-2.66396	0.0479697	-2.63963	0.0510798	-2.61631	0.0542745	-2.59387	0.0575541	-2.57218	0.0609191	-2.55113	0.06437	-2.53064	0.0679071	-2.51065	0.0715309	-2.49112	0.0752417	-2.47199	0.0790401	-2.45323	0.0829265	-2.43482	0.0869012	-2.41674	0.0909646	-2.39895	0.0951172	-2.38145	0.0993594	-2.36423	0.103692	-2.34726	0.108114	-2.33054	0.112627	-2.31405	0.117232	-2.29779	0.121928	-2.28175	0.126715	-2.26591	0.131595	-2.25028	0.136568	-2.23484	0.141634	-2.21959	0.146793	-2.20452	0.152046	-2.18962	0.157394	-2.1749	0.162835	-2.16034	0.168372	-2.14593	0.174004	-2.13168	0.179731	-2.11758	0.185555	-2.10362	0.191474	-2.0898	0.197491	-2.07612	0.203604	-2.06256	0.209815	-2.04913	0.216123	-2.03582	0.222529	-2.02262	0.229034	-2.00954	0.235638	-1.99657	0.24234	-1.98371	0.249142	-1.97095	0.256043	-1.95828	0.263045	-1.94571	0.270146	-1.93323	0.277349	-1.92084	0.284652	-1.90854	0.292057	-1.89631	0.299563	-1.88417	0.307171	-1.87209	0.314881	-1.86009	0.322694	-1.84816	0.330609	-1.8363	0.338628	-1.82449	0.34675	-1.81275	0.354976	-1.80107	0.363305	-1.78943	0.371739	-1.77785	0.380278	-1.76632	0.388921	-1.75484	0.39767	-1.7434	0.406523	-1.732	0.415483	-1.72064	0.424549	-1.70932	0.43372	-1.69803	0.442999	-1.68677	0.452384	-1.67554	0.461876	-1.66434	0.471476	-1.65316	0.481183	-1.64201	0.490998	-1.63088	0.500921	-1.61976	0.510946	-1.60866	0.521027	-1.59758	0.531154	-1.5865	0.541378	-1.57546	0.551743	-1.56445	0.562251	-1.55347	0.572903
0.21	-11.5362	0.00162223	-7.3528	0.00332248	-5.34683	0.00510128	-4.55724	0.00695918	-4.13153	0.00889673	-3.83347	0.0109145	-3.60522	0.0130129	-3.44306	0.0151926	-3.33201	0.017454	-3.22486	0.0197977	-3.13354	0.0222243	-3.05778	0.0247341	-2.99401	0.0273277	-2.9395	0.0300057	-2.89215	0.0327685	-2.85036	0.0356166	-2.81291	0.0385505	-2.77885	0.0415706	-2.74748	0.0446776	-2.71846	0.0478718	-2.69135	0.0511538	-2.66579	0.054524	-2.64148	0.0579828	-2.61822	0.0615308	-2.59584	0.0651684	-2.5742	0.0688961	-2.55321	0.0727142	-2.53278	0.0766234	-2.51285	0.0806239	-2.49338	0.0847164	-2.47431	0.0889011	-2.45562	0.0931785	-2.43727	0.0975492	-2.41925	0.102013	-2.40153	0.106572	-2.3841	0.111224	-2.36694	0.115972	-2.35004	0.120815	-2.33339	0.125754	-2.31698	0.130788	-2.30079	0.13592	-2.28482	0.141148	-2.26906	0.146474	-2.2535	0.151897	-2.23814	0.157419	-2.22296	0.163039	-2.20797	0.168758	-2.19315	0.174576	-2.17851	0.180494	-2.16403	0.186512	-2.14971	0.19263	-2.13554	0.19885	-2.12152	0.20517	-2.10765	0.211593	-2.09392	0.218117	-2.08032	0.224743	-2.06685	0.231472	-2.05351	0.238304	-2.0403	0.24524	-2.0272	0.252279	-2.01421	0.259423	-2.00134	0.266671	-1.98857	0.274024	-1.97591	0.281481	-1.96334	0.289045	-1.95087	0.296714	-1.93849	0.304489	-1.9262	0.312371	-1.914	0.32036	-1.90187	0.328456	-1.88983	0.336659	-1.87786	0.344971	-1.86596	0.35339	-1.85413	0.361918	-1.84237	0.370555	-1.83067	0.3793	-1.81903	0.388155	-1.80745	0.39712	-1.79593	0.406195	-1.78445	0.415381	-1.77303	0.424677	-1.76165	0.434083	-1.75032	0.443602	-1.73903	0.453231	-1.72778	0.462973	-1.71657	0.472827	-1.70539	0.482793	-1.69424	0.492872	-1.68312	0.503063	-1.67203	0.513369	-1.66097	0.523787	-1.64993	0.53432	-1.63891	0.544967	-1.6279	0.555734	-1.61692	0.566696	-1.60595	0.577875	-1.59499	0.589253	-1.58404	0.600787	-1.5731	0.612476	-1.56218	0.62432
0.22	-11.4844	0.00189334	-7.31338	0.00386875	-5.33337	0.00592683	-4.55136	0.00806814	-4.12814	0.0102933	-3.83118	0.0126027	-3.6037	0.0149971	-3.44258	0.017477	-3.33196	0.0200429	-3.22504	0.0226954	-3.13397	0.025435	-3.05844	0.0282622	-2.99488	0.0311776	-2.94056	0.0341818	-2.8934	0.0372752	-2.85179	0.0404583	-2.81452	0.0437317	-2.78062	0.047096	-2.74938	0.0505515	-2.72034	0.0540988	-2.69324	0.0577384	-2.6677	0.0614709	-2.64344	0.0652966	-2.62022	0.0692162	-2.59788	0.07323	-2.5763	0.0773385	-2.55536	0.0815424	-2.53498	0.0858419	-2.51511	0.0902376	-2.49569	0.09473	-2.47668	0.0993194	-2.45805	0.104006	-2.43976	0.108792	-2.4218	0.113675	-2.40415	0.118658	-2.38678	0.12374	-2.36969	0.128921	-2.35286	0.134203	-2.33627	0.139586	-2.31993	0.14507	-2.30381	0.150656	-2.28791	0.156343	-2.27222	0.162133	-2.25674	0.168026	-2.24145	0.174022	-2.22635	0.180122	-2.21144	0.186326	-2.1967	0.192634	-2.18214	0.199047	-2.16774	0.205566	-2.1535	0.21219	-2.13942	0.218921	-2.12549	0.225758	-2.11171	0.232701	-2.09807	0.239753	-2.08456	0.246912	-2.07119	0.254178	-2.05794	0.261554	-2.04481	0.269038	-2.03181	0.276632	-2.01892	0.284335	-2.00614	0.292147	-1.99347	0.300071	-1.9809	0.308105	-1.96843	0.31625	-1.95606	0.324506	-1.94378	0.332874	-1.93159	0.341354	-1.91948	0.349947	-1.90746	0.358653	-1.89551	0.367471	-1.88364	0.376404	-1.87185	0.38545	-1.86012	0.39461	-1.84846	0.403885	-1.83687	0.413274	-1.82533	0.422779	-1.81386	0.432399	-1.80244	0.442136	-1.79107	0.451988	-1.77975	0.461957	-1.76848	0.472042	-1.75725	0.482245	-1.74607	0.492566	-1.73493	0.503004	-1.72382	0.51356	-1.71275	0.524234	-1.70172	0.535027	-1.69071	0.54594	-1.67973	0.556971	-1.66878	0.568122	-1.65785	0.579418	-1.64694	0.590931	-1.63605	0.602669	-1.62518	0.614635	-1.61432	0.626831	-1.60348	0.639259	-1.59264	0.651921	-1.58182	0.66482	-1.571	0.677919
0.23	-11.428	0.002182	-7.27119	0.00445018	-5.31892	0.00680515	-4.54498	0.00924751	-4.1244	0.0117779	-3.82862	0.0143968	-3.60203	0.0171048	-3.44214	0.0199027	-3.33192	0.0227908	-3.22522	0.0257698	-3.13436	0.0288403	-3.05904	0.0320028	-2.99567	0.035258	-2.94154	0.0386062	-2.89455	0.0420481	-2.85312	0.0455843	-2.81603	0.0492153	-2.78234	0.0529415	-2.7513	0.0567637	-2.72235	0.0606822	-2.69525	0.0646976	-2.66973	0.0688105	-2.64549	0.0730213	-2.6223	0.0773306	-2.6	0.0817389	-2.57846	0.0862466	-2.55756	0.0908543	-2.53724	0.0955626	-2.51742	0.100372	-2.49805	0.105282	-2.4791	0.110295	-2.46052	0.11541	-2.44229	0.120628	-2.42439	0.12595	-2.4068	0.131375	-2.38949	0.136905	-2.37246	0.142539	-2.3557	0.148279	-2.33918	0.154125	-2.3229	0.160076	-2.30685	0.166135	-2.29102	0.1723	-2.27541	0.178573	-2.26	0.184954	-2.24479	0.191444	-2.22977	0.198042	-2.21494	0.20475	-2.20029	0.211568	-2.18581	0.218495	-2.17149	0.225533	-2.15734	0.232683	-2.14335	0.239943	-2.12951	0.247316	-2.11581	0.254801	-2.10226	0.262398	-2.08884	0.270109	-2.07555	0.277933	-2.0624	0.285871	-2.04936	0.293923	-2.03645	0.30209	-2.02366	0.310372	-2.01097	0.318769	-1.99839	0.327282	-1.98592	0.335912	-1.97355	0.344658	-1.96127	0.353521	-1.94909	0.362502	-1.93699	0.3716	-1.92498	0.380817	-1.91306	0.390152	-1.90121	0.399605	-1.88945	0.409178	-1.87775	0.418871	-1.86613	0.428684	-1.85457	0.438616	-1.84307	0.44867	-1.83164	0.458844	-1.82027	0.46914	-1.80895	0.479558	-1.79769	0.490098	-1.78648	0.50076	-1.77531	0.511544	-1.76419	0.522452	-1.75312	0.533483	-1.74208	0.544638	-1.73108	0.555917	-1.72012	0.567321	-1.70919	0.578849	-1.69829	0.590502	-1.68742	0.602335	-1.67658	0.614398	-1.66576	0.626696	-1.65497	0.63923	-1.64419	0.652002	-1.63343	0.665016	-1.62268	0.678273	-1.61195	0.691776	-1.60123	0.705528	-1.59052	0.719529	-1.57982	0.733781
0.24	-11.367	0.00248824	-7.22633	0.00506678	-5.30353	0.00773627	-4.53814	0.0104973	-4.12033	0.0133506	-3.82581	0.0162966	-3.60023	0.0193361	-3.44175	0.0224696	-3.33191	0.0256978	-3.22541	0.0290212	-3.13473	0.0324404	-3.05958	0.0359561	-2.99638	0.0395688	-2.94244	0.043279	-2.89566	0.0470875	-2.85445	0.0509946	-2.81757	0.0550011	-2.78407	0.0591075	-2.75323	0.0633143	-2.72446	0.0676221	-2.69738	0.0720314	-2.67185	0.0765429	-2.64762	0.0811569	-2.62446	0.0858742	-2.60219	0.0906951	-2.58068	0.0956203	-2.55983	0.10065	-2.53954	0.105786	-2.51977	0.111027	-2.50045	0.116374	-2.48155	0.121828	-2.46302	0.12739	-2.44485	0.133059	-2.42701	0.138837	-2.40948	0.144724	-2.39223	0.15072	-2.37527	0.156826	-2.35857	0.163042	-2.34212	0.169369	-2.32591	0.175807	-2.30994	0.182357	-2.29418	0.189019	-2.27864	0.195794	-2.26331	0.202683	-2.24818	0.209684	-2.23324	0.2168	-2.21849	0.224031	-2.20392	0.231376	-2.18952	0.238837	-2.17529	0.246414	-2.16122	0.254107	-2.14731	0.261917	-2.13355	0.269844	-2.11994	0.277889	-2.10648	0.286052	-2.09315	0.294334	-2.07995	0.302734	-2.06688	0.311254	-2.05394	0.319893	-2.04112	0.328653	-2.02841	0.337533	-2.01582	0.346535	-2.00334	0.355658	-1.99096	0.364902	-1.97868	0.374269	-1.9665	0.383759	-1.95441	0.393372	-1.94241	0.403108	-1.9305	0.412967	-1.91868	0.422952	-1.90693	0.43306	-1.89526	0.443294	-1.88366	0.453653	-1.87214	0.464138	-1.86068	0.474749	-1.84929	0.485486	-1.83796	0.49635	-1.82669	0.507342	-1.81548	0.518461	-1.80432	0.529708	-1.79321	0.541083	-1.78215	0.552587	-1.77113	0.564221	-1.76016	0.575983	-1.74923	0.587875	-1.73834	0.599898	-1.72749	0.612057	-1.71666	0.62443	-1.70587	0.637043	-1.69511	0.649899	-1.68438	0.662999	-1.67367	0.676347	-1.66298	0.689944	-1.65232	0.703795	-1.64167	0.7179	-1.63104	0.732261	-1.62042	0.746878	-1.60981	0.761754	-1.59922	0.776891	-1.58863	0.79229
0.25	-11.3013	0.00281206	-7.17888	0.00571859	-5.28719	0.00872023	-4.53086	0.0118177	-4.1159	0.0150115	-3.82272	0.0183024	-3.59843	0.0216911	-3.44141	0.0251781	-3.33193	0.028764	-3.22562	0.0324496	-3.13513	0.0362354	-3.06016	0.0401221	-2.99716	0.0441102	-2.94342	0.0482005	-2.89685	0.0523933	-2.85584	0.0566895	-2.81914	0.0610895	-2.78582	0.065594	-2.75515	0.0702035	-2.72656	0.0749187	-2.69961	0.0797401	-2.67407	0.0846682	-2.64984	0.0897037	-2.62669	0.0948471	-2.60444	0.100099	-2.58296	0.10546	-2.56214	0.11093	-2.54189	0.116511	-2.52216	0.122202	-2.5029	0.128005	-2.48404	0.133919	-2.46558	0.139945	-2.44746	0.146085	-2.42968	0.152337	-2.41221	0.158704	-2.39503	0.165185	-2.37813	0.171781	-2.3615	0.178492	-2.34512	0.185319	-2.32898	0.192262	-2.31307	0.199323	-2.29739	0.206501	-2.28193	0.213796	-2.26667	0.22121	-2.25161	0.228743	-2.23675	0.236396	-2.22208	0.244168	-2.20758	0.25206	-2.19326	0.260073	-2.17911	0.268208	-2.16513	0.276464	-2.1513	0.284842	-2.13763	0.293343	-2.1241	0.301967	-2.11072	0.310715	-2.09748	0.319586	-2.08437	0.328582	-2.07139	0.337703	-2.05854	0.346949	-2.04581	0.356321	-2.03319	0.36582	-2.02069	0.375444	-2.0083	0.385196	-1.99601	0.395075	-1.98383	0.405083	-1.97174	0.415218	-1.95975	0.425482	-1.94784	0.435876	-1.93603	0.446399	-1.9243	0.457052	-1.91265	0.467835	-1.90108	0.478749	-1.88958	0.489794	-1.87816	0.500971	-1.8668	0.51228	-1.85551	0.523721	-1.84428	0.535295	-1.83311	0.547001	-1.822	0.558842	-1.81094	0.570816	-1.79993	0.582925	-1.78898	0.595168	-1.77807	0.607547	-1.7672	0.620061	-1.75637	0.632734	-1.74559	0.645647	-1.73484	0.658808	-1.72413	0.672219	-1.71344	0.685884	-1.70279	0.699805	-1.69216	0.713984	-1.68156	0.728424	-1.67099	0.743124	-1.66043	0.758087	-1.64989	0.773316	-1.63937	0.788812	-1.62886	0.804578	-1.61837	0.820617	-1.60788	0.83693	-1.59741	0.853521
0.26	-11.2309	0.0031535	-7.12896	0.00640563	-5.26995	0.00975709	-4.52314	0.0132086	-4.11114	0.0167607	-3.8194	0.0204142	-3.59663	0.0241698	-3.44111	0.028028	-3.33201	0.0319896	-3.22601	0.0360552	-3.13581	0.0402255	-3.06106	0.044501	-2.99822	0.0488825	-2.9446	0.0533706	-2.89815	0.0579659	-2.85727	0.062669	-2.82074	0.0674806	-2.78757	0.0724013	-2.75706	0.0774316	-2.72863	0.0825722	-2.70185	0.0878237	-2.67639	0.0931867	-2.65214	0.0986618	-2.62899	0.10425	-2.60676	0.109951	-2.58531	0.115765	-2.56452	0.121695	-2.54432	0.127739	-2.52464	0.133899	-2.50541	0.140175	-2.48661	0.146567	-2.4682	0.153077	-2.45014	0.159705	-2.43242	0.166451	-2.415	0.173316	-2.39789	0.1803	-2.38105	0.187404	-2.36448	0.194629	-2.34816	0.201975	-2.33209	0.209442	-2.31626	0.217031	-2.30065	0.224743	-2.28525	0.232578	-2.27007	0.240537	-2.25508	0.24862	-2.2403	0.256827	-2.2257	0.26516	-2.21128	0.273618	-2.19704	0.282202	-2.18297	0.290913	-2.16907	0.299751	-2.15532	0.308716	-2.14173	0.31781	-2.12829	0.327032	-2.11499	0.336383	-2.10183	0.345864	-2.08881	0.355474	-2.07592	0.365215	-2.06315	0.375087	-2.05051	0.38509	-2.03798	0.395225	-2.02557	0.405493	-2.01327	0.415893	-2.00108	0.426426	-1.98898	0.437092	-1.97699	0.447893	-1.96509	0.458828	-1.95328	0.469898	-1.94156	0.481103	-1.92993	0.492444	-1.91837	0.503921	-1.9069	0.515535	-1.8955	0.527286	-1.88417	0.539174	-1.87291	0.5512	-1.86172	0.563365	-1.85059	0.575668	-1.83952	0.58811	-1.82851	0.600692	-1.81755	0.613413	-1.80665	0.626275	-1.7958	0.639277	-1.78499	0.652476	-1.77423	0.665926	-1.76351	0.679633	-1.75282	0.693598	-1.74218	0.707825	-1.73157	0.722316	-1.72099	0.737071	-1.71045	0.752092	-1.69993	0.767383	-1.68944	0.782945	-1.67897	0.798781	-1.66852	0.814893	-1.65809	0.831285	-1.64768	0.847959	-1.63728	0.864917	-1.6269	0.882161	-1.61654	0.899694	-1.60619	0.917518
0.27	-11.1556	0.00351255	-7.07666	0.00712793	-5.25183	0.0108469	-4.51497	0.01467	-4.10609	0.0185982	-3.81607	0.022632	-3.59504	0.0267722	-3.44117	0.0310195	-3.33257	0.0353745	-3.22691	0.0398379	-3.13692	0.0444104	-3.0623	0.0490927	-2.99956	0.0538854	-2.94602	0.0587892	-2.89964	0.0638048	-2.85882	0.0689328	-2.82237	0.0741738	-2.78935	0.0795286	-2.75898	0.0849976	-2.73071	0.0905817	-2.70409	0.0962813	-2.67879	0.102097	-2.65456	0.10803	-2.63141	0.11408	-2.60919	0.120248	-2.58776	0.126535	-2.567	0.132941	-2.54683	0.139467	-2.52718	0.146114	-2.50801	0.152881	-2.48925	0.15977	-2.47089	0.166782	-2.45288	0.173916	-2.43521	0.181173	-2.41785	0.188555	-2.40079	0.196061	-2.38402	0.203692	-2.36751	0.211449	-2.35126	0.219331	-2.33525	0.227341	-2.31948	0.235478	-2.30394	0.243742	-2.28861	0.252135	-2.2735	0.260657	-2.25859	0.269308	-2.24387	0.278089	-2.22935	0.287001	-2.21501	0.296043	-2.20084	0.305217	-2.18685	0.314523	-2.17303	0.323962	-2.15936	0.333534	-2.14585	0.343239	-2.13249	0.353078	-2.11928	0.363051	-2.1062	0.37316	-2.09326	0.383404	-2.08046	0.393784	-2.06778	0.404301	-2.05522	0.414954	-2.04278	0.425745	-2.03046	0.436674	-2.01825	0.447741	-2.00614	0.458947	-1.99414	0.470293	-1.98224	0.481778	-1.97043	0.493403	-1.95872	0.505169	-1.94709	0.517076	-1.93555	0.529125	-1.92409	0.541316	-1.91271	0.553649	-1.90141	0.566125	-1.89018	0.578744	-1.87902	0.591507	-1.86792	0.604415	-1.85689	0.617467	-1.84592	0.630664	-1.83501	0.644006	-1.82416	0.657501	-1.81335	0.671227	-1.8026	0.685214	-1.79189	0.699465	-1.78123	0.713982	-1.77062	0.728766	-1.76004	0.743819	-1.7495	0.759144	-1.739	0.774743	-1.72852	0.79062	-1.71808	0.806777	-1.70767	0.823217	-1.69729	0.839943	-1.68692	0.856956	-1.67658	0.87426	-1.66626	0.891858	-1.65596	0.909751	-1.64569	0.927942	-1.63543	0.946434	-1.6252	0.965229	-1.61498	0.98433
0.28	-11.0753	0.00388911	-7.02212	0.00788526	-5.2329	0.0119892	-4.50672	0.0162017	-4.10148	0.0205234	-3.81369	0.0249551	-3.59436	0.0294976	-3.44182	0.0341515	-3.33369	0.0389175	-3.22834	0.0437964	-3.13847	0.0487889	-3.06393	0.0538956	-3.00124	0.0591173	-2.94774	0.0644547	-2.90139	0.0699083	-2.86061	0.075479	-2.8242	0.0811673	-2.79122	0.086974	-2.76095	0.0928998	-2.73281	0.0989451	-2.70634	0.105111	-2.6812	0.111398	-2.6571	0.117806	-2.63394	0.124336	-2.61172	0.13099	-2.5903	0.137767	-2.56956	0.144668	-2.54942	0.151694	-2.52981	0.158845	-2.51067	0.166123	-2.49195	0.173526	-2.47363	0.181058	-2.45567	0.188717	-2.43806	0.196504	-2.42075	0.20442	-2.40375	0.212466	-2.38703	0.220643	-2.37058	0.22895	-2.35439	0.237388	-2.33845	0.245958	-2.32274	0.254661	-2.30726	0.263497	-2.29201	0.272466	-2.27696	0.281569	-2.26212	0.290808	-2.24748	0.300181	-2.23302	0.30969	-2.21876	0.319336	-2.20467	0.329119	-2.19075	0.339039	-2.177	0.349097	-2.16342	0.359293	-2.14998	0.369629	-2.1367	0.380104	-2.12357	0.390719	-2.11058	0.401474	-2.09773	0.412371	-2.085	0.423409	-2.07241	0.434589	-2.05994	0.445912	-2.04759	0.457378	-2.03535	0.468988	-2.02323	0.480742	-2.01121	0.49264	-1.9993	0.504683	-1.98749	0.516872	-1.97577	0.529207	-1.96415	0.541688	-1.95262	0.554317	-1.94117	0.567092	-1.9298	0.580016	-1.91852	0.593088	-1.90731	0.606309	-1.89618	0.619679	-1.88511	0.633199	-1.87411	0.646869	-1.86318	0.660689	-1.85231	0.674685	-1.8415	0.688938	-1.83074	0.703459	-1.82004	0.71825	-1.80938	0.733311	-1.79878	0.748646	-1.78822	0.764258	-1.77771	0.780149	-1.76723	0.796323	-1.75679	0.812783	-1.74639	0.829531	-1.73603	0.846571	-1.72569	0.863904	-1.71538	0.881535	-1.7051	0.899465	-1.69485	0.917697	-1.68462	0.936235	-1.67442	0.955079	-1.66425	0.974234	-1.6541	0.993702	-1.64398	1.01348	-1.63387	1.03358	-1.62378	1.054
0.29	-10.9918	0.00428315	-6.97023	0.00867758	-5.21691	0.0131841	-4.50059	0.0178034	-4.09871	0.0225362	-3.81274	0.0273835	-3.59475	0.0323458	-3.44314	0.037424	-3.33547	0.0426187	-3.23039	0.0479308	-3.14053	0.0533609	-3.06598	0.0589099	-3.00328	0.0645783	-2.94977	0.0703669	-2.90342	0.0762765	-2.86265	0.0823076	-2.82625	0.0884612	-2.7933	0.0947377	-2.76306	0.101138	-2.73497	0.107663	-2.7086	0.114312	-2.6836	0.121088	-2.65966	0.12799	-2.63658	0.135019	-2.61434	0.142176	-2.59292	0.149461	-2.5722	0.156875	-2.55208	0.164419	-2.5325	0.172093	-2.51339	0.179898	-2.49471	0.187835	-2.47644	0.195905	-2.45852	0.204107	-2.44095	0.212442	-2.4237	0.220912	-2.40675	0.229516	-2.39008	0.238256	-2.37369	0.247132	-2.35756	0.256144	-2.34168	0.265293	-2.32603	0.27458	-2.31062	0.284006	-2.29543	0.29357	-2.28045	0.303274	-2.26568	0.313118	-2.2511	0.323102	-2.23672	0.333228	-2.22252	0.343495	-2.20851	0.353905	-2.19467	0.364458	-2.18099	0.375154	-2.16748	0.385994	-2.15413	0.396979	-2.14093	0.408109	-2.12787	0.419384	-2.11496	0.430805	-2.10219	0.442374	-2.08955	0.454089	-2.07704	0.465952	-2.06465	0.477964	-2.05239	0.490124	-2.04024	0.502433	-2.0282	0.514893	-2.01627	0.527502	-2.00445	0.540263	-1.99273	0.553175	-1.9811	0.566238	-1.96957	0.579454	-1.95813	0.592823	-1.94677	0.606345	-1.9355	0.620021	-1.92431	0.633852	-1.9132	0.647837	-1.90215	0.661977	-1.89119	0.676273	-1.88028	0.690779	-1.86945	0.705557	-1.85867	0.720605	-1.84796	0.735929	-1.8373	0.75153	-1.8267	0.767413	-1.81614	0.78358	-1.80564	0.800034	-1.79518	0.816779	-1.78477	0.833817	-1.77439	0.851153	-1.76406	0.868788	-1.75376	0.886725	-1.7435	0.904968	-1.73327	0.923519	-1.72306	0.942382	-1.7129	0.961558	-1.70276	0.981051	-1.69266	1.00086	-1.68259	1.021	-1.67255	1.04145	-1.66252	1.06224	-1.65252	1.08336	-1.64254	1.1048	-1.63258	1.12658
0.3	-10.9264	0.00469468	-6.93396	0.0095049	-5.20665	0.0144315	-4.49718	0.0194751	-4.09799	0.0246368	-3.81335	0.0299171	-3.59625	0.0353169	-3.44516	0.040837	-3.3379	0.0464782	-3.23305	0.0522411	-3.14309	0.0581266	-3.06846	0.0641354	-3.00568	0.0702683	-2.95211	0.076526	-2.90571	0.0829093	-2.86492	0.0894188	-2.82851	0.0960553	-2.79557	0.10282	-2.76535	0.109712	-2.7373	0.116734	-2.71097	0.123886	-2.68603	0.131168	-2.6622	0.138582	-2.63927	0.146127	-2.61706	0.153805	-2.59563	0.161617	-2.57491	0.169562	-2.55481	0.177642	-2.53525	0.185858	-2.51617	0.194209	-2.49753	0.202697	-2.47929	0.211323	-2.46142	0.220086	-2.44389	0.228988	-2.42669	0.238029	-2.40979	0.24721	-2.39317	0.256532	-2.37684	0.265995	-2.36076	0.275599	-2.34494	0.285346	-2.32935	0.295236	-2.314	0.30527	-2.29887	0.315448	-2.28396	0.32577	-2.26925	0.336238	-2.25474	0.346853	-2.24043	0.357613	-2.2263	0.368521	-2.21236	0.379577	-2.19859	0.390781	-2.18499	0.402134	-2.17156	0.413637	-2.15828	0.425289	-2.14515	0.437093	-2.13218	0.449047	-2.11935	0.461153	-2.10666	0.473412	-2.0941	0.485824	-2.08167	0.498389	-2.06937	0.511107	-2.05718	0.523981	-2.04512	0.537009	-2.03317	0.550194	-2.02133	0.563534	-2.00959	0.577031	-1.99795	0.590685	-1.98642	0.604496	-1.97498	0.618466	-1.96362	0.632595	-1.95236	0.646883	-1.94118	0.66133	-1.93008	0.675938	-1.91906	0.690712	-1.90811	0.705731	-1.89724	0.721025	-1.88643	0.736596	-1.87569	0.752449	-1.86501	0.768588	-1.85439	0.785014	-1.84383	0.801733	-1.83333	0.818746	-1.82287	0.836058	-1.81247	0.853671	-1.80211	0.871589	-1.79179	0.889815	-1.78152	0.908352	-1.77129	0.927202	-1.76109	0.946369	-1.75093	0.965856	-1.74081	0.985666	-1.73073	1.0058	-1.72069	1.02627	-1.71068	1.04706	-1.70071	1.06819	-1.69076	1.08965	-1.68084	1.11146	-1.67094	1.1336	-1.66107	1.15609	-1.65121	1.17893	-1.64137	1.20212
0.31	-10.8844	0.00512372	-6.91311	0.0103673	-5.20184	0.0157314	-4.49672	0.0212171	-4.09925	0.026825	-3.81546	0.032556	-3.59883	0.038411	-3.44784	0.0443907	-3.34095	0.0504959	-3.23632	0.0567274	-3.14616	0.063086	-3.07135	0.0695725	-3.00843	0.0761876	-2.95475	0.0829322	-2.90827	0.0898069	-2.86742	0.0968126	-2.83099	0.10395	-2.79803	0.11122	-2.76782	0.118623	-2.73979	0.12616	-2.71349	0.133832	-2.68859	0.141639	-2.66482	0.149582	-2.64196	0.157662	-2.61986	0.165879	-2.59842	0.174235	-2.5777	0.18273	-2.55761	0.191364	-2.53806	0.200139	-2.51901	0.209055	-2.5004	0.218112	-2.48219	0.227312	-2.46436	0.236655	-2.44687	0.246142	-2.42971	0.255773	-2.41286	0.265549	-2.3963	0.275471	-2.38001	0.285539	-2.36399	0.295754	-2.34822	0.306117	-2.33269	0.316629	-2.3174	0.327289	-2.30233	0.338099	-2.28748	0.349059	-2.27284	0.360169	-2.2584	0.371432	-2.24415	0.382846	-2.23009	0.394413	-2.21622	0.406133	-2.20252	0.418008	-2.18899	0.430036	-2.17563	0.44222	-2.16243	0.45456	-2.14938	0.467055	-2.13648	0.479708	-2.12373	0.492518	-2.11111	0.505486	-2.09864	0.518612	-2.08629	0.531898	-2.07407	0.545343	-2.06197	0.558949	-2.04999	0.572716	-2.03812	0.586643	-2.02636	0.600733	-2.01471	0.614986	-2.00316	0.629401	-1.99172	0.64398	-1.98036	0.658723	-1.9691	0.673631	-1.95792	0.688702	-1.94683	0.703958	-1.93583	0.719483	-1.9249	0.73529	-1.91404	0.751381	-1.90326	0.767761	-1.89255	0.784432	-1.8819	0.8014	-1.87132	0.818666	-1.8608	0.836234	-1.85033	0.854109	-1.83992	0.872293	-1.82957	0.890789	-1.81926	0.909601	-1.809	0.928732	-1.79878	0.948185	-1.78861	0.967963	-1.77848	0.988069	-1.7684	1.00851	-1.75836	1.02928	-1.74836	1.05039	-1.73841	1.07184	-1.72849	1.09363	-1.7186	1.11577	-1.70875	1.13825	-1.69893	1.16109	-1.68913	1.18428	-1.67937	1.20783	-1.66963	1.23174	-1.65993	1.25601	-1.65025	1.28064
0.32	-10.8653	0.00557031	-6.90682	0.0112647	-5.20226	0.017084	-4.49923	0.0230292	-4.10245	0.0291011	-3.81905	0.0353004	-3.60249	0.0416282	-3.45118	0.0480851	-3.3446	0.0546721	-3.24018	0.0613898	-3.14972	0.0682393	-3.07466	0.0752212	-3.01153	0.0823363	-2.95769	0.0895855	-2.91109	0.0969696	-2.87016	0.104489	-2.83367	0.112145	-2.80068	0.119939	-2.77046	0.12787	-2.74243	0.13594	-2.71616	0.14415	-2.6913	0.152499	-2.66757	0.16099	-2.64477	0.169623	-2.62272	0.178398	-2.6013	0.187316	-2.58056	0.196378	-2.56046	0.205585	-2.54093	0.214937	-2.5219	0.224435	-2.50331	0.23408	-2.48513	0.243873	-2.46734	0.253813	-2.44989	0.263903	-2.43277	0.274142	-2.41596	0.284532	-2.39944	0.295072	-2.38321	0.305764	-2.36724	0.316609	-2.35152	0.327606	-2.33605	0.338757	-2.32081	0.350062	-2.3058	0.361523	-2.29101	0.373139	-2.27643	0.384911	-2.26206	0.39684	-2.24788	0.408926	-2.23389	0.421171	-2.22008	0.433575	-2.20645	0.446138	-2.19299	0.458861	-2.1797	0.471744	-2.16657	0.484789	-2.1536	0.497996	-2.14078	0.511366	-2.1281	0.524898	-2.11556	0.538594	-2.10316	0.552455	-2.09089	0.56648	-2.07875	0.580671	-2.06674	0.595028	-2.05484	0.609551	-2.04305	0.624242	-2.03138	0.639101	-2.01981	0.654127	-2.00835	0.669322	-1.99699	0.684683	-1.98572	0.70021	-1.97455	0.715956	-1.96346	0.731986	-1.95246	0.748302	-1.94154	0.76491	-1.9307	0.781813	-1.91994	0.799015	-1.90925	0.816519	-1.89863	0.834329	-1.88808	0.852448	-1.87759	0.870881	-1.86716	0.889631	-1.85679	0.908701	-1.84648	0.928094	-1.83622	0.947814	-1.82601	0.967864	-1.81585	0.988248	-1.80573	1.00897	-1.79567	1.03003	-1.78566	1.05143	-1.7757	1.07318	-1.76578	1.09528	-1.75591	1.11773	-1.74607	1.14053	-1.73628	1.16369	-1.72652	1.18722	-1.71681	1.2111	-1.70713	1.23535	-1.69749	1.25997	-1.68788	1.28497	-1.6783	1.31033	-1.66875	1.33608	-1.65922	1.3622
0.33	-10.8677	0.00603489	-6.91449	0.0121978	-5.20843	0.0184898	-4.50464	0.0249119	-4.10755	0.0314651	-3.82408	0.0381504	-3.60725	0.0449685	-3.45519	0.0519204	-3.34884	0.0590068	-3.24463	0.0662286	-3.15377	0.0735866	-3.07838	0.0810816	-3.01498	0.0887146	-2.96093	0.0964863	-2.91418	0.104397	-2.87312	0.112449	-2.83655	0.120642	-2.80352	0.128976	-2.77327	0.137454	-2.74524	0.146075	-2.71899	0.15484	-2.69415	0.163751	-2.67046	0.172807	-2.6477	0.18201	-2.62571	0.191361	-2.60436	0.200859	-2.58355	0.210507	-2.56339	0.220304	-2.54385	0.230252	-2.52483	0.240351	-2.50627	0.250601	-2.48812	0.261005	-2.47035	0.271561	-2.45294	0.282272	-2.43586	0.293138	-2.41909	0.304159	-2.40262	0.315337	-2.38643	0.326671	-2.3705	0.338163	-2.35484	0.349813	-2.33942	0.361622	-2.32424	0.373591	-2.30929	0.38572	-2.29456	0.398011	-2.28004	0.410463	-2.26572	0.423077	-2.2516	0.435854	-2.23768	0.448795	-2.22394	0.461901	-2.21038	0.475171	-2.19699	0.488607	-2.18377	0.502209	-2.17071	0.515979	-2.15781	0.529915	-2.14506	0.54402	-2.13246	0.558294	-2.12	0.572737	-2.10767	0.587351	-2.09548	0.602134	-2.08342	0.61709	-2.07148	0.632217	-2.05966	0.647516	-2.04796	0.662985	-2.03637	0.678624	-2.02489	0.694433	-2.01351	0.710417	-2.00223	0.726659	-1.99105	0.743189	-1.97997	0.760013	-1.96897	0.777134	-1.95806	0.794557	-1.94723	0.812285	-1.93648	0.830322	-1.9258	0.848671	-1.91521	0.867338	-1.90468	0.886325	-1.89422	0.905636	-1.88382	0.925274	-1.87349	0.945244	-1.86321	0.965548	-1.85299	0.98619	-1.84283	1.00717	-1.83272	1.0285	-1.82266	1.05018	-1.81267	1.07221	-1.80273	1.09459	-1.79284	1.11733	-1.783	1.14043	-1.77321	1.16389	-1.76347	1.18772	-1.75378	1.21192	-1.74414	1.2365	-1.73454	1.26144	-1.72498	1.28677	-1.71545	1.31248	-1.70596	1.33857	-1.6965	1.36505	-1.68707	1.39192	-1.67767	1.41918	-1.66829	1.44683
0.34	-10.8877	0.00651769	-6.93587	0.0131674	-5.22051	0.0199502	-4.51291	0.0268671	-4.1145	0.0339192	-3.83053	0.0411075	-3.61312	0.0484331	-3.45987	0.055897	-3.35366	0.0635003	-3.24965	0.0712437	-3.15832	0.0791281	-3.08251	0.0871541	-3.01878	0.0953226	-2.96448	0.103635	-2.91752	0.112091	-2.87632	0.120692	-2.83965	0.129439	-2.80654	0.138333	-2.77625	0.147375	-2.74821	0.156565	-2.72195	0.165904	-2.69714	0.175393	-2.67348	0.185033	-2.65077	0.194824	-2.62883	0.204768	-2.60752	0.214866	-2.58676	0.225117	-2.56651	0.235523	-2.54688	0.246084	-2.52782	0.256802	-2.50926	0.267676	-2.49114	0.278709	-2.47339	0.2899	-2.45601	0.30125	-2.43897	0.31276	-2.42224	0.324431	-2.40581	0.336264	-2.38966	0.348259	-2.37379	0.360417	-2.35817	0.372738	-2.3428	0.385224	-2.32767	0.397875	-2.31278	0.410691	-2.2981	0.423674	-2.28364	0.436825	-2.26938	0.450143	-2.25533	0.46363	-2.24146	0.477286	-2.22779	0.491111	-2.21429	0.505108	-2.20097	0.519276	-2.18782	0.533615	-2.17483	0.548127	-2.162	0.562813	-2.14932	0.577672	-2.1368	0.592706	-2.12441	0.607915	-2.11216	0.6233	-2.10005	0.638859	-2.08806	0.654591	-2.0762	0.670496	-2.06447	0.686576	-2.05284	0.702831	-2.04134	0.719283	-2.02994	0.736016	-2.01864	0.753045	-2.00745	0.770373	-1.99635	0.788004	-1.98535	0.805943	-1.97444	0.824193	-1.96361	0.842759	-1.95287	0.861645	-1.94221	0.880854	-1.93163	0.90039	-1.92112	0.920258	-1.91068	0.94046	-1.90031	0.961001	-1.89001	0.981884	-1.87977	1.00311	-1.86958	1.02469	-1.85946	1.04662	-1.8494	1.06891	-1.83941	1.09155	-1.82947	1.11456	-1.81961	1.13794	-1.8098	1.16168	-1.80005	1.1858	-1.79036	1.21029	-1.78073	1.23516	-1.77114	1.26041	-1.7616	1.28605	-1.75211	1.31208	-1.74265	1.33849	-1.73324	1.3653	-1.72386	1.39251	-1.71452	1.42011	-1.70521	1.44812	-1.69593	1.47653	-1.68668	1.50535	-1.67745	1.53457
0.35	-10.9244	0.00701878	-6.97243	0.0141735	-5.23851	0.0214654	-4.52404	0.0288954	-4.12331	0.0364647	-3.83838	0.0441744	-3.62007	0.0520254	-3.46528	0.060019	-3.35903	0.068156	-3.25525	0.0764377	-3.16335	0.084865	-3.08705	0.093439	-3.02293	0.102161	-2.96831	0.111031	-2.92112	0.12005	-2.87974	0.129219	-2.84294	0.138538	-2.80974	0.148009	-2.7794	0.157633	-2.75133	0.16741	-2.72507	0.17734	-2.70026	0.187426	-2.67663	0.197668	-2.65395	0.208066	-2.63205	0.218621	-2.61081	0.229335	-2.5901	0.240208	-2.56984	0.251241	-2.55012	0.262434	-2.53097	0.273788	-2.51234	0.285305	-2.49419	0.296985	-2.47647	0.308828	-2.45911	0.320836	-2.4421	0.33301	-2.4254	0.345349	-2.40901	0.357855	-2.39291	0.370529	-2.37708	0.383371	-2.36151	0.396382	-2.34619	0.409562	-2.33111	0.422914	-2.31626	0.436436	-2.30164	0.450131	-2.28724	0.463998	-2.27304	0.478038	-2.25904	0.492253	-2.24524	0.506642	-2.23163	0.521207	-2.2182	0.535948	-2.20494	0.550866	-2.19186	0.565962	-2.17894	0.581235	-2.16618	0.596688	-2.15357	0.612319	-2.14111	0.628127	-2.1288	0.644111	-2.11663	0.660273	-2.10459	0.676613	-2.09268	0.693132	-2.0809	0.70983	-2.06924	0.726758	-2.05769	0.743981	-2.04627	0.761505	-2.03495	0.779334	-2.02373	0.797472	-2.01262	0.815923	-2.00161	0.834692	-1.99069	0.853783	-1.97986	0.8732	-1.96913	0.892947	-1.95847	0.913028	-1.9479	0.933447	-1.9374	0.954208	-1.92698	0.975315	-1.91664	0.996771	-1.90636	1.01858	-1.89614	1.04075	-1.88599	1.06327	-1.87592	1.08616	-1.86591	1.10942	-1.85599	1.13305	-1.84614	1.15706	-1.83635	1.18144	-1.82663	1.2062	-1.81698	1.23135	-1.80738	1.25688	-1.79783	1.28281	-1.78835	1.30912	-1.77891	1.33584	-1.76951	1.36295	-1.76017	1.39047	-1.75086	1.4184	-1.7416	1.44673	-1.73237	1.47547	-1.72317	1.50463	-1.71401	1.53421	-1.70488	1.5642	-1.69577	1.59462	-1.68669	1.62546
0.36	-10.9772	0.00753821	-7.02313	0.0152164	-5.26253	0.0230357	-4.53804	0.0309972	-4.13395	0.039102	-3.84763	0.0473513	-3.62811	0.0557462	-3.47147	0.0642877	-3.36494	0.072977	-3.26143	0.0818151	-3.16886	0.0908031	-3.092	0.0999421	-3.02743	0.109233	-2.97245	0.118677	-2.92498	0.128276	-2.8834	0.138029	-2.84644	0.147939	-2.81313	0.158005	-2.78272	0.168228	-2.7546	0.17861	-2.72832	0.189151	-2.70352	0.199851	-2.6799	0.210712	-2.65725	0.221735	-2.6354	0.23292	-2.6142	0.244269	-2.59354	0.255781	-2.57335	0.267458	-2.55357	0.279302	-2.53432	0.291311	-2.5156	0.303488	-2.49737	0.315833	-2.47959	0.328348	-2.46223	0.341032	-2.44525	0.353886	-2.42858	0.366912	-2.41223	0.38011	-2.39616	0.393481	-2.38037	0.407025	-2.36484	0.420744	-2.34957	0.434638	-2.33454	0.448708	-2.31974	0.462955	-2.30517	0.477379	-2.29082	0.491982	-2.27668	0.506763	-2.26274	0.521724	-2.249	0.536865	-2.23544	0.552188	-2.22207	0.567692	-2.20888	0.583378	-2.19586	0.599244	-2.18301	0.615291	-2.17031	0.631518	-2.15777	0.647926	-2.14539	0.664516	-2.13314	0.681288	-2.12104	0.698243	-2.10908	0.715385	-2.09724	0.732795	-2.08553	0.750505	-2.07395	0.768521	-2.06248	0.786847	-2.05113	0.805488	-2.03989	0.824448	-2.02876	0.843732	-2.01773	0.863344	-2.0068	0.883288	-1.99596	0.903568	-1.98522	0.924189	-1.97456	0.945155	-1.96399	0.96647	-1.9535	0.988137	-1.94309	1.01016	-1.93276	1.03255	-1.9225	1.05529	-1.91232	1.07841	-1.90221	1.1019	-1.8922	1.12576	-1.88226	1.15001	-1.87241	1.17463	-1.86263	1.19964	-1.85292	1.22505	-1.84328	1.25084	-1.83371	1.27703	-1.82419	1.30362	-1.81474	1.33061	-1.80534	1.35801	-1.796	1.38581	-1.7867	1.41403	-1.77745	1.44267	-1.76825	1.47172	-1.75908	1.50119	-1.74996	1.53109	-1.74087	1.56141	-1.73182	1.59217	-1.7228	1.62336	-1.71381	1.65498	-1.70485	1.68704	-1.69591	1.71954
0.37	-11.0491	0.00807607	-7.08849	0.0162961	-5.29293	0.0246612	-4.55501	0.0331726	-4.14641	0.0418314	-3.85823	0.0506387	-3.63719	0.0595958	-3.47841	0.0687037	-3.37135	0.0779636	-3.26814	0.0873766	-3.17479	0.0969438	-3.0973	0.106666	-3.0322	0.116545	-2.97681	0.126581	-2.92901	0.136776	-2.88718	0.147131	-2.85004	0.157646	-2.8166	0.168323	-2.78609	0.179163	-2.75792	0.190166	-2.7316	0.201335	-2.70679	0.212668	-2.68318	0.224167	-2.66055	0.235832	-2.63873	0.247665	-2.61757	0.259666	-2.59696	0.271836	-2.57682	0.284177	-2.55708	0.296688	-2.53774	0.309371	-2.51892	0.322226	-2.50061	0.335255	-2.48274	0.348458	-2.46531	0.361836	-2.44827	0.37539	-2.43161	0.389121	-2.41529	0.403029	-2.39925	0.417115	-2.3835	0.43138	-2.36801	0.445826	-2.35278	0.460451	-2.33779	0.475259	-2.32304	0.490248	-2.30852	0.50542	-2.29422	0.520777	-2.28013	0.536317	-2.26624	0.552043	-2.25255	0.567952	-2.23905	0.584044	-2.22574	0.60032	-2.21261	0.616779	-2.19965	0.633424	-2.18685	0.650254	-2.17422	0.66727	-2.16175	0.684472	-2.14943	0.701861	-2.13725	0.719457	-2.12522	0.737346	-2.11332	0.75554	-2.10156	0.774045	-2.08992	0.792865	-2.07841	0.812006	-2.06702	0.831471	-2.05574	0.851265	-2.04458	0.871394	-2.03352	0.89186	-2.02257	0.91267	-2.01171	0.933826	-2.00096	0.955334	-1.99029	0.977197	-1.97972	0.999419	-1.96923	1.02201	-1.95883	1.04496	-1.94852	1.06828	-1.93829	1.09199	-1.92815	1.11607	-1.9181	1.14053	-1.90814	1.16538	-1.89827	1.19062	-1.88848	1.21625	-1.87876	1.24229	-1.86913	1.26872	-1.85956	1.29556	-1.85006	1.3228	-1.84063	1.35046	-1.83126	1.37853	-1.82194	1.40702	-1.81268	1.43593	-1.80348	1.46527	-1.79432	1.49503	-1.78521	1.52523	-1.77615	1.55585	-1.76713	1.58692	-1.75814	1.61842	-1.7492	1.65037	-1.74028	1.68276	-1.7314	1.7156	-1.72255	1.74889	-1.71373	1.78263	-1.70493	1.81683
0.38	-11.1436	0.00863241	-7.17086	0.0174127	-5.32971	0.0263422	-4.57509	0.0354219	-4.16067	0.0446531	-3.87011	0.0540371	-3.64725	0.0635749	-3.48603	0.0732677	-3.37823	0.0831166	-3.27526	0.0931229	-3.18105	0.103288	-3.10284	0.113612	-3.03714	0.124097	-2.98126	0.134744	-2.9331	0.145554	-2.89098	0.156528	-2.85362	0.167667	-2.82002	0.178973	-2.7894	0.190446	-2.76115	0.202087	-2.73479	0.213897	-2.70995	0.225879	-2.68634	0.238032	-2.66373	0.250357	-2.64193	0.262856	-2.62081	0.275528	-2.60024	0.288374	-2.58015	0.301395	-2.56046	0.314593	-2.54112	0.327967	-2.5222	0.341519	-2.50379	0.35525	-2.48584	0.36916	-2.46832	0.383251	-2.45121	0.397522	-2.43449	0.411976	-2.41812	0.426612	-2.4021	0.441432	-2.38638	0.456437	-2.37093	0.471627	-2.35574	0.487002	-2.34079	0.502565	-2.32608	0.518316	-2.3116	0.534253	-2.29735	0.550376	-2.28331	0.566685	-2.26947	0.583182	-2.25583	0.599865	-2.24239	0.616737	-2.22914	0.633798	-2.21606	0.651047	-2.20316	0.668487	-2.19043	0.686117	-2.17786	0.703938	-2.16544	0.721998	-2.15319	0.740363	-2.14108	0.759039	-2.12911	0.778029	-2.11728	0.79734	-2.10559	0.816977	-2.09402	0.836943	-2.08258	0.857244	-2.07126	0.877885	-2.06006	0.89887	-2.04896	0.920203	-2.03798	0.94189	-2.0271	0.963934	-2.01633	0.98634	-2.00566	1.00911	-1.99508	1.03225	-1.98461	1.05577	-1.97424	1.07967	-1.96395	1.10395	-1.95375	1.12861	-1.94365	1.15367	-1.93365	1.17912	-1.92374	1.20497	-1.91392	1.23122	-1.90419	1.25787	-1.89454	1.28494	-1.88497	1.31242	-1.87547	1.34031	-1.86604	1.36862	-1.85668	1.39736	-1.84738	1.42653	-1.83815	1.45612	-1.82898	1.48615	-1.81986	1.51662	-1.81079	1.54752	-1.80177	1.57887	-1.7928	1.61066	-1.78387	1.6429	-1.77499	1.6756	-1.76614	1.70875	-1.75733	1.74236	-1.74855	1.77643	-1.73981	1.81096	-1.7311	1.84596	-1.72241	1.88143	-1.71374	1.91737
0.39	-11.26	0.0092073	-7.27132	0.0185665	-5.37293	0.0280788	-4.59844	0.0377455	-4.17677	0.0475677	-3.88328	0.0575467	-3.65829	0.0676837	-3.49437	0.07798	-3.38555	0.0884366	-3.28275	0.0990547	-3.18766	0.109836	-3.10862	0.120781	-3.04225	0.13189	-2.98584	0.143167	-2.93724	0.15461	-2.8948	0.166222	-2.85719	0.178004	-2.82341	0.189956	-2.79265	0.202081	-2.76431	0.214378	-2.73789	0.226849	-2.71302	0.239496	-2.6894	0.252319	-2.66679	0.265319	-2.64501	0.278498	-2.62392	0.291856	-2.60339	0.305395	-2.58335	0.319115	-2.56371	0.333017	-2.54442	0.347101	-2.52544	0.361368	-2.50693	0.375819	-2.48889	0.390454	-2.47129	0.405275	-2.4541	0.420283	-2.43729	0.435477	-2.42086	0.450861	-2.40478	0.466433	-2.38903	0.482195	-2.3736	0.498147	-2.35845	0.514287	-2.34354	0.530616	-2.32887	0.547134	-2.31444	0.563843	-2.30023	0.580742	-2.28623	0.597833	-2.27244	0.615115	-2.25886	0.63259	-2.24547	0.650258	-2.23226	0.66812	-2.21924	0.686176	-2.2064	0.704431	-2.19372	0.722961	-2.18121	0.741799	-2.16886	0.760953	-2.15667	0.780426	-2.14462	0.800224	-2.13272	0.820353	-2.12096	0.840816	-2.10933	0.86162	-2.09783	0.882769	-2.08646	0.904267	-2.07521	0.92612	-2.06408	0.948332	-2.05307	0.970908	-2.04217	0.993851	-2.03139	1.01717	-2.02072	1.04086	-2.01016	1.06494	-1.9997	1.0894	-1.98933	1.11425	-1.97907	1.13949	-1.9689	1.16513	-1.95884	1.19117	-1.94887	1.21762	-1.93901	1.24448	-1.92924	1.27175	-1.91956	1.29944	-1.90996	1.32755	-1.90045	1.35609	-1.89101	1.38505	-1.88165	1.41445	-1.87236	1.44428	-1.86314	1.47455	-1.85398	1.50526	-1.84488	1.53642	-1.83584	1.56803	-1.82686	1.60009	-1.81792	1.6326	-1.80904	1.66557	-1.80021	1.69901	-1.79141	1.73291	-1.78266	1.76728	-1.77395	1.80211	-1.76528	1.83743	-1.75664	1.87321	-1.74803	1.90948	-1.73945	1.94623	-1.7309	1.98347	-1.72237	2.0212
0.4	-11.3978	0.00980082	-7.3912	0.0197575	-5.42307	0.0298713	-4.62487	0.0401435	-4.19477	0.0505753	-3.89776	0.0611681	-3.67033	0.0719229	-3.50346	0.0828412	-3.39332	0.093924	-3.29066	0.105173	-3.19463	0.116588	-3.11466	0.128172	-3.04756	0.139926	-2.99053	0.151849	-2.94147	0.163945	-2.89865	0.176214	-2.86076	0.188657	-2.82677	0.201275	-2.79585	0.214069	-2.7674	0.227041	-2.74091	0.240192	-2.71599	0.253522	-2.69235	0.267034	-2.66974	0.280728	-2.64798	0.294604	-2.62691	0.308665	-2.60642	0.322912	-2.58641	0.337345	-2.56682	0.351965	-2.54758	0.366774	-2.52865	0.381773	-2.51004	0.396961	-2.4919	0.41234	-2.4742	0.42791	-2.45693	0.443672	-2.44005	0.459626	-2.42354	0.475771	-2.40739	0.492107	-2.39157	0.508635	-2.37609	0.525355	-2.36092	0.542269	-2.34604	0.559375	-2.33141	0.576677	-2.31702	0.594173	-2.30285	0.611865	-2.2889	0.629753	-2.27516	0.647838	-2.26162	0.666121	-2.24828	0.684602	-2.23513	0.7033	-2.22216	0.722296	-2.20937	0.741606	-2.19675	0.761234	-2.1843	0.781187	-2.17201	0.801469	-2.15988	0.822086	-2.14789	0.843043	-2.13605	0.864346	-2.12435	0.885998	-2.11279	0.908005	-2.10137	0.930373	-2.09008	0.953105	-2.07892	0.976207	-2.06789	0.999683	-2.05698	1.02354	-2.04619	1.04778	-2.03552	1.0724	-2.02495	1.09742	-2.01449	1.12283	-2.00414	1.14865	-1.99389	1.17487	-1.98374	1.2015	-1.97371	1.22854	-1.96378	1.256	-1.95396	1.28388	-1.94423	1.31219	-1.9346	1.34093	-1.92505	1.37009	-1.91559	1.3997	-1.90621	1.42974	-1.89691	1.46023	-1.88768	1.49117	-1.87853	1.52256	-1.86944	1.5544	-1.86041	1.5867	-1.85145	1.61946	-1.84254	1.65268	-1.83369	1.68638	-1.82489	1.72054	-1.81614	1.75518	-1.80744	1.7903	-1.79878	1.82589	-1.79017	1.86197	-1.78159	1.89854	-1.77305	1.9356	-1.76454	1.97315	-1.75606	2.01119	-1.74761	2.04973	-1.7392	2.08878	-1.7308	2.12833
0.41	-11.5561	0.010413	-7.53221	0.0209859	-5.48073	0.0317199	-4.65441	0.0426163	-4.21473	0.0536764	-3.91357	0.0649015	-3.68339	0.0762929	-3.51333	0.0878518	-3.40152	0.0995796	-3.29899	0.111477	-3.20199	0.123546	-3.12099	0.135788	-3.05306	0.148203	-2.99538	0.160794	-2.94578	0.17356	-2.90255	0.186504	-2.86434	0.199627	-2.83011	0.212929	-2.79902	0.226412	-2.77044	0.240078	-2.74386	0.253926	-2.71889	0.267959	-2.69521	0.282178	-2.67259	0.296584	-2.65083	0.311177	-2.62978	0.325959	-2.60932	0.340932	-2.58936	0.356096	-2.56981	0.371452	-2.55062	0.387002	-2.53173	0.402746	-2.51312	0.418686	-2.49488	0.434821	-2.47708	0.45115	-2.45972	0.467675	-2.44275	0.484395	-2.42616	0.50131	-2.40994	0.518422	-2.39405	0.535729	-2.3785	0.553234	-2.36327	0.570937	-2.34834	0.588838	-2.33372	0.606938	-2.31936	0.625239	-2.30523	0.64374	-2.29132	0.662442	-2.27762	0.681346	-2.26413	0.700497	-2.25084	0.719957	-2.23774	0.739735	-2.22482	0.759836	-2.21209	0.780265	-2.19952	0.801027	-2.18713	0.822129	-2.17489	0.843576	-2.16282	0.865372	-2.1509	0.887524	-2.13914	0.910036	-2.12752	0.932914	-2.11606	0.956161	-2.10473	0.979784	-2.09354	1.00379	-2.08248	1.02817	-2.07155	1.05295	-2.06074	1.07812	-2.05005	1.10369	-2.03948	1.12967	-2.02902	1.15605	-2.01867	1.18284	-2.00843	1.21005	-1.9983	1.23768	-1.98829	1.26573	-1.97839	1.29421	-1.9686	1.32313	-1.95891	1.35248	-1.94932	1.38227	-1.93981	1.41251	-1.9304	1.4432	-1.92107	1.47433	-1.91183	1.50593	-1.90266	1.53798	-1.89356	1.5705	-1.88454	1.60348	-1.87558	1.63693	-1.86669	1.67086	-1.85786	1.70526	-1.84908	1.74015	-1.84036	1.77551	-1.8317	1.81137	-1.82308	1.84771	-1.81451	1.88455	-1.80598	1.92189	-1.79749	1.95972	-1.78905	1.99806	-1.78063	2.0369	-1.77226	2.07625	-1.76391	2.11611	-1.7556	2.15649	-1.74731	2.19738	-1.73904	2.2388
0.42	-11.7344	0.011044	-7.69645	0.0222518	-5.54664	0.0336247	-4.68729	0.0451641	-4.23649	0.0568712	-3.93075	0.0687474	-3.69751	0.0807941	-3.52403	0.0930125	-3.41015	0.105404	-3.30774	0.117969	-3.20978	0.130711	-3.12761	0.143629	-3.05878	0.156725	-3.00037	0.17	-2.95019	0.183456	-2.9065	0.197094	-2.86795	0.210915	-2.83344	0.224921	-2.80215	0.239111	-2.77343	0.253489	-2.74674	0.268054	-2.7217	0.282808	-2.69799	0.297753	-2.67535	0.312889	-2.65359	0.328218	-2.63255	0.34374	-2.61211	0.359458	-2.59218	0.375371	-2.57267	0.391481	-2.55353	0.407786	-2.5347	0.424287	-2.51614	0.440986	-2.49783	0.457883	-2.47994	0.474979	-2.46247	0.492274	-2.44542	0.509771	-2.42874	0.527469	-2.41244	0.545369	-2.39648	0.563473	-2.38086	0.581778	-2.36556	0.600287	-2.35057	0.618999	-2.33588	0.637915	-2.32148	0.657035	-2.30737	0.676365	-2.2935	0.695973	-2.27984	0.715896	-2.2664	0.736139	-2.25315	0.756709	-2.2401	0.777611	-2.22723	0.798851	-2.21454	0.820434	-2.20204	0.842366	-2.18971	0.864653	-2.17756	0.8873	-2.16557	0.910312	-2.15374	0.933694	-2.14207	0.957452	-2.13055	0.981591	-2.11918	1.00612	-2.10795	1.03103	-2.09685	1.05634	-2.08589	1.08205	-2.07506	1.10817	-2.06435	1.13469	-2.05376	1.16163	-2.04329	1.18899	-2.03293	1.21677	-2.0227	1.24498	-2.01258	1.27362	-2.00259	1.30269	-1.99272	1.33221	-1.98295	1.36217	-1.97329	1.39258	-1.96373	1.42344	-1.95426	1.45476	-1.94489	1.48654	-1.93561	1.51878	-1.92642	1.55149	-1.9173	1.58467	-1.90826	1.61833	-1.8993	1.65246	-1.8904	1.68708	-1.88157	1.72218	-1.87281	1.75778	-1.86411	1.79386	-1.85546	1.83045	-1.84687	1.86753	-1.83833	1.90511	-1.82985	1.94321	-1.8214	1.98181	-1.813	2.02092	-1.80465	2.06055	-1.79633	2.10069	-1.78805	2.14136	-1.7798	2.18255	-1.77158	2.22428	-1.7634	2.26653	-1.75524	2.30931	-1.7471	2.35263
0.43	-11.932	0.0116938	-7.88648	0.0235554	-5.62167	0.035586	-4.72381	0.0477871	-4.26003	0.0601601	-3.94933	0.0727063	-3.71269	0.085427	-3.53558	0.0983236	-3.41919	0.111397	-3.3169	0.12465	-3.21808	0.138082	-3.13456	0.151695	-3.06473	0.165491	-3.00554	0.17947	-2.95472	0.193635	-2.91053	0.207985	-2.87158	0.222523	-2.83678	0.23725	-2.80527	0.252167	-2.77637	0.267275	-2.74957	0.282576	-2.72445	0.29807	-2.70068	0.31376	-2.67802	0.329645	-2.65625	0.345727	-2.63522	0.362006	-2.6148	0.378481	-2.5949	0.395154	-2.57542	0.412026	-2.55632	0.429097	-2.53754	0.446369	-2.51903	0.463843	-2.50077	0.481518	-2.48277	0.499397	-2.46521	0.51748	-2.44805	0.535768	-2.43129	0.554262	-2.4149	0.572963	-2.39886	0.591871	-2.38316	0.610989	-2.36779	0.630315	-2.35274	0.649853	-2.33799	0.669616	-2.32353	0.689681	-2.30935	0.710064	-2.29545	0.73077	-2.28182	0.751806	-2.26842	0.773178	-2.25522	0.794891	-2.24222	0.816952	-2.22943	0.839366	-2.21682	0.862139	-2.2044	0.885276	-2.19216	0.908784	-2.18009	0.932667	-2.16819	0.95693	-2.15645	0.981579	-2.14487	1.00662	-2.13344	1.03206	-2.12216	1.05789	-2.11102	1.08414	-2.10002	1.11079	-2.08916	1.13786	-2.07842	1.16535	-2.06781	1.19327	-2.05732	1.22162	-2.04695	1.2504	-2.03671	1.27962	-2.02661	1.30928	-2.01662	1.33939	-2.00676	1.36995	-1.99701	1.40097	-1.98738	1.43244	-1.97785	1.46438	-1.96841	1.49679	-1.95908	1.52967	-1.94984	1.56303	-1.94068	1.59687	-1.93162	1.63119	-1.92263	1.666	-1.91372	1.7013	-1.90488	1.73709	-1.89611	1.77339	-1.88741	1.81018	-1.87878	1.84748	-1.8702	1.88529	-1.86168	1.92361	-1.85322	1.96245	-1.84481	2.0018	-1.83645	2.04168	-1.82813	2.08208	-1.81986	2.12301	-1.81163	2.16448	-1.80344	2.20647	-1.79529	2.24901	-1.78717	2.29208	-1.77908	2.3357	-1.77102	2.37987	-1.76299	2.42458	-1.75498	2.46985
0.44	-12.1483	0.0123625	-8.10537	0.0248967	-5.7069	0.037604	-4.76434	0.0504858	-4.28546	0.0635435	-3.96912	0.0767784	-3.72899	0.0901921	-3.54803	0.103786	-3.42864	0.117561	-3.32647	0.131519	-3.22693	0.14566	-3.14185	0.159988	-3.07093	0.174502	-3.01088	0.189204	-2.95938	0.204095	-2.91464	0.219178	-2.87526	0.234452	-2.84013	0.249919	-2.80837	0.265581	-2.77929	0.281439	-2.75235	0.297494	-2.72714	0.313745	-2.70331	0.330193	-2.6806	0.34684	-2.65882	0.363685	-2.63779	0.38073	-2.61739	0.397976	-2.59751	0.415424	-2.57807	0.433075	-2.559	0.450929	-2.54026	0.468988	-2.5218	0.487253	-2.50359	0.505724	-2.4856	0.524402	-2.46792	0.543289	-2.45067	0.562386	-2.43381	0.581692	-2.41733	0.60121	-2.4012	0.62094	-2.38543	0.640883	-2.36998	0.661079	-2.35485	0.681589	-2.34003	0.702421	-2.32551	0.723582	-2.31128	0.745079	-2.29734	0.766916	-2.28367	0.7891	-2.27028	0.811635	-2.25714	0.834527	-2.24422	0.857782	-2.2315	0.881406	-2.21898	0.905404	-2.20664	0.929783	-2.19448	0.954546	-2.18249	0.979701	-2.17068	1.00525	-2.15902	1.0312	-2.14753	1.05756	-2.13619	1.08433	-2.125	1.11152	-2.11395	1.13913	-2.10305	1.16717	-2.09228	1.19564	-2.08163	1.22454	-2.07112	1.25389	-2.06073	1.28368	-2.05049	1.31392	-2.04038	1.34461	-2.0304	1.37576	-2.02054	1.40738	-2.01081	1.43947	-2.00119	1.47202	-1.99168	1.50505	-1.98227	1.53857	-1.97297	1.57256	-1.96376	1.60705	-1.95465	1.64202	-1.94562	1.67749	-1.93668	1.71347	-1.92781	1.74994	-1.91903	1.78692	-1.91032	1.82441	-1.90168	1.86242	-1.8931	1.90095	-1.88459	1.93999	-1.87614	1.97956	-1.86775	2.01966	-1.85941	2.06029	-1.85113	2.10146	-1.84289	2.14316	-1.8347	2.18541	-1.82656	2.2282	-1.81845	2.27154	-1.81039	2.31542	-1.80236	2.35987	-1.79436	2.40486	-1.7864	2.45042	-1.77847	2.49654	-1.77056	2.54323	-1.76269	2.59048
0.45	-12.3828	0.0130502	-8.35567	0.026276	-5.80358	0.0396788	-4.8093	0.0532602	-4.31294	0.0670216	-3.9901	0.0809642	-3.74639	0.0950897	-3.56142	0.109399	-3.4385	0.123895	-3.33642	0.138577	-3.23633	0.153447	-3.14959	0.168508	-3.0774	0.183759	-3.01642	0.199203	-2.96418	0.21484	-2.91884	0.230673	-2.879	0.246702	-2.84351	0.262927	-2.81147	0.27935	-2.78219	0.295971	-2.7551	0.31279	-2.72977	0.329809	-2.70587	0.34703	-2.68312	0.364452	-2.66131	0.382076	-2.64028	0.399905	-2.61988	0.417939	-2.60002	0.436178	-2.58061	0.454624	-2.56158	0.473278	-2.54288	0.492141	-2.52446	0.511214	-2.5063	0.530497	-2.48836	0.549992	-2.47063	0.569699	-2.45326	0.58962	-2.4363	0.609756	-2.41973	0.63011	-2.40352	0.650745	-2.38766	0.671698	-2.37213	0.692975	-2.35694	0.714582	-2.34207	0.736526	-2.32751	0.758815	-2.31324	0.781454	-2.29927	0.80445	-2.28558	0.827809	-2.27216	0.851537	-2.25901	0.87564	-2.24612	0.900125	-2.23347	0.924994	-2.22102	0.950253	-2.20875	0.975908	-2.19667	1.00196	-2.18477	1.02843	-2.17304	1.0553	-2.16147	1.08259	-2.15006	1.11031	-2.13881	1.13845	-2.12771	1.16703	-2.11675	1.19604	-2.10593	1.22549	-2.09525	1.2554	-2.0847	1.28575	-2.07429	1.31656	-2.06403	1.34783	-2.05391	1.37957	-2.04393	1.41178	-2.03407	1.44446	-2.02435	1.47763	-2.01474	1.51127	-2.00524	1.54541	-1.99586	1.58003	-1.98657	1.61515	-1.9774	1.65077	-1.96831	1.6869	-1.95932	1.72353	-1.95042	1.76068	-1.9416	1.79834	-1.93286	1.83652	-1.9242	1.87522	-1.91561	1.91445	-1.90709	1.95421	-1.89864	1.99451	-1.89026	2.03534	-1.88193	2.07671	-1.87366	2.11863	-1.86545	2.16109	-1.85729	2.20411	-1.84918	2.24768	-1.84111	2.29181	-1.83309	2.33649	-1.82511	2.38175	-1.81716	2.42756	-1.80926	2.47395	-1.80139	2.52092	-1.79355	2.56845	-1.78574	2.61657	-1.77796	2.66527	-1.77029	2.71455
0.46	-12.6348	0.0137569	-8.62664	0.0276933	-5.91321	0.0418108	-4.8592	0.0561107	-4.34264	0.0705947	-4.01232	0.0852641	-3.7647	0.10012	-3.57579	0.115165	-3.44876	0.130399	-3.34677	0.145825	-3.24633	0.161443	-3.15779	0.177255	-3.08417	0.193263	-3.02217	0.209467	-2.96913	0.225867	-2.92316	0.242465	-2.88281	0.259261	-2.84692	0.276257	-2.81458	0.293453	-2.78507	0.310851	-2.75781	0.328451	-2.73236	0.346255	-2.70837	0.364264	-2.68556	0.382479	-2.66372	0.4009	-2.64268	0.419529	-2.62228	0.438367	-2.60244	0.457415	-2.58305	0.476673	-2.56405	0.496143	-2.54539	0.515826	-2.52702	0.535723	-2.5089	0.555835	-2.49101	0.576163	-2.47331	0.596707	-2.45585	0.617483	-2.43879	0.638561	-2.42213	0.659956	-2.40584	0.681678	-2.38992	0.703731	-2.37434	0.726124	-2.3591	0.748863	-2.34419	0.771955	-2.32959	0.795406	-2.31529	0.819223	-2.30128	0.843412	-2.28756	0.867979	-2.27411	0.892932	-2.26094	0.918275	-2.24802	0.944015	-2.23536	0.970158	-2.22294	0.99671	-2.21075	1.02368	-2.19875	1.05106	-2.18692	1.07887	-2.17527	1.1071	-2.16379	1.13577	-2.15246	1.16488	-2.14129	1.19443	-2.13028	1.22443	-2.11941	1.25488	-2.10868	1.28579	-2.09808	1.31716	-2.08765	1.34901	-2.07736	1.38132	-2.06722	1.41411	-2.05723	1.44739	-2.04737	1.48115	-2.03763	1.5154	-2.02803	1.55014	-2.01854	1.58539	-2.00917	1.62114	-1.99991	1.6574	-1.99075	1.69417	-1.98169	1.73145	-1.97273	1.76926	-1.96386	1.80759	-1.95508	1.84644	-1.94638	1.88583	-1.93777	1.92576	-1.92923	1.96622	-1.92076	2.00723	-1.91237	2.04878	-1.90404	2.09088	-1.89577	2.13354	-1.88757	2.17675	-1.87942	2.22053	-1.87133	2.26486	-1.86329	2.30977	-1.8553	2.35525	-1.84735	2.4013	-1.83945	2.44792	-1.8316	2.49513	-1.82378	2.54292	-1.81599	2.59129	-1.80824	2.64026	-1.80053	2.68982	-1.79284	2.73997	-1.7852	2.79072	-1.77779	2.84207
0.47	-12.9039	0.0144827	-8.91417	0.0291488	-6.03758	0.0439999	-4.91466	0.0590376	-4.37477	0.0742633	-4.03586	0.0896784	-3.78391	0.105285	-3.59111	0.121083	-3.45941	0.137076	-3.35749	0.153264	-3.25695	0.169647	-3.1665	0.186227	-3.09131	0.203005	-3.02816	0.219982	-2.97425	0.237158	-2.9276	0.254536	-2.88669	0.272115	-2.85038	0.289898	-2.81771	0.307885	-2.78794	0.326077	-2.76049	0.344475	-2.73491	0.363081	-2.71082	0.381895	-2.68795	0.400919	-2.66607	0.420153	-2.645	0.439599	-2.62461	0.459258	-2.60477	0.47913	-2.5854	0.499218	-2.56643	0.519521	-2.5478	0.540041	-2.52947	0.560778	-2.5114	0.581735	-2.49356	0.602945	-2.47594	0.624466	-2.45851	0.646306	-2.44136	0.668473	-2.42463	0.690973	-2.40827	0.713815	-2.39229	0.737004	-2.37665	0.760548	-2.36136	0.784454	-2.3464	0.808728	-2.33175	0.833376	-2.31741	0.858407	-2.30336	0.883825	-2.28961	0.909637	-2.27613	0.93585	-2.26292	0.962469	-2.24998	0.9895	-2.23729	1.01695	-2.22486	1.04482	-2.21266	1.07313	-2.2007	1.10187	-2.18895	1.13105	-2.17738	1.16068	-2.16597	1.19076	-2.15473	1.22129	-2.14364	1.25229	-2.13271	1.28375	-2.12192	1.31568	-2.11128	1.34808	-2.1008	1.38097	-2.09048	1.41433	-2.08032	1.44819	-2.0703	1.48254	-2.06043	1.51738	-2.05069	1.55273	-2.04108	1.58859	-2.03159	1.62496	-2.02223	1.66184	-2.01297	1.69925	-2.00383	1.73717	-1.99479	1.77563	-1.98586	1.81462	-1.97702	1.85414	-1.96827	1.8942	-1.95961	1.93481	-1.95103	1.97597	-1.94253	2.01767	-1.93411	2.05994	-1.92577	2.10276	-1.91749	2.14614	-1.90928	2.19009	-1.90114	2.23462	-1.89305	2.27971	-1.88503	2.32538	-1.87706	2.37163	-1.86914	2.41847	-1.86127	2.46589	-1.85344	2.5139	-1.84566	2.5625	-1.83792	2.6117	-1.83022	2.6615	-1.82256	2.7119	-1.81493	2.76291	-1.80733	2.81453	-1.79977	2.86676	-1.79235	2.9196	-1.78518	2.97306
0.48	-13.1895	0.0152276	-9.21776	0.0306426	-6.17881	0.0462466	-4.9764	0.062041	-4.40958	0.0780275	-4.06083	0.0942075	-3.80406	0.110582	-3.60718	0.127152	-3.47045	0.143919	-3.36858	0.160883	-3.26814	0.178046	-3.17573	0.195409	-3.09887	0.212973	-3.0344	0.23074	-2.97956	0.248709	-2.93217	0.266883	-2.89067	0.285263	-2.85389	0.30385	-2.82086	0.322644	-2.79082	0.341647	-2.76316	0.36086	-2.73742	0.380284	-2.71323	0.39992	-2.69028	0.41977	-2.66835	0.439834	-2.64726	0.460114	-2.62685	0.48061	-2.60702	0.501323	-2.58767	0.522256	-2.56873	0.543408	-2.55015	0.564783	-2.53188	0.586436	-2.51388	0.608402	-2.49612	0.630688	-2.47858	0.653301	-2.46123	0.676249	-2.44407	0.699539	-2.42725	0.723179	-2.41082	0.747175	-2.39477	0.771535	-2.37907	0.796266	-2.36372	0.821374	-2.3487	0.846865	-2.334	0.872748	-2.31961	0.899027	-2.30552	0.92571	-2.29173	0.952803	-2.27821	0.980311	-2.26497	1.00824	-2.252	1.0366	-2.23929	1.06539	-2.22683	1.09463	-2.21461	1.12431	-2.20263	1.15444	-2.19088	1.18503	-2.17936	1.21608	-2.16803	1.24759	-2.15687	1.27959	-2.14586	1.31206	-2.13501	1.34501	-2.12431	1.37846	-2.11378	1.41239	-2.10342	1.44682	-2.09322	1.48175	-2.08317	1.51718	-2.07328	1.55313	-2.06352	1.58959	-2.0539	1.62656	-2.0444	1.66406	-2.03504	1.70209	-2.02579	1.74065	-2.01666	1.77975	-2.00763	1.81938	-1.99871	1.85956	-1.98989	1.90029	-1.98117	1.94157	-1.97254	1.98341	-1.964	2.0258	-1.95554	2.06877	-1.94716	2.11229	-1.93886	2.1564	-1.93063	2.20107	-1.92247	2.24633	-1.91438	2.29217	-1.90636	2.33859	-1.89839	2.3856	-1.89048	2.43321	-1.88263	2.48141	-1.87483	2.53021	-1.86707	2.57962	-1.85937	2.62963	-1.85171	2.68025	-1.84409	2.73149	-1.83651	2.78334	-1.82896	2.83581	-1.82145	2.8889	-1.81397	2.94261	-1.80657	2.99695	-1.79939	3.05193	-1.79246	3.10753
0.49	-13.4911	0.0159918	-9.53692	0.0321748	-6.33941	0.0485507	-5.04528	0.0651203	-4.44736	0.0818851	-4.08732	0.098846	-3.82521	0.116004	-3.62403	0.133361	-3.48205	0.150918	-3.38004	0.168676	-3.2797	0.186635	-3.18551	0.204799	-3.10688	0.223166	-3.04095	0.241739	-2.98507	0.260519	-2.93689	0.279507	-2.89476	0.298703	-2.85748	0.31811	-2.82406	0.337728	-2.79371	0.357559	-2.76583	0.377604	-2.73992	0.397863	-2.71559	0.418338	-2.69256	0.43903	-2.67057	0.45994	-2.64946	0.481069	-2.62905	0.502419	-2.60925	0.52399	-2.58994	0.545795	-2.57106	0.567895	-2.55254	0.590308	-2.53433	0.613041	-2.5164	0.636102	-2.49872	0.659499	-2.48125	0.683239	-2.46398	0.70733	-2.44688	0.731779	-2.43	0.756593	-2.41349	0.781779	-2.39736	0.807345	-2.3816	0.833297	-2.36618	0.859643	-2.3511	0.886388	-2.33635	0.913539	-2.32191	0.941104	-2.30777	0.969087	-2.29393	0.997497	-2.28037	1.02634	-2.26709	1.05562	-2.25409	1.08534	-2.24134	1.11551	-2.22885	1.14614	-2.21661	1.17723	-2.2046	1.20879	-2.19284	1.24082	-2.1813	1.27333	-2.16998	1.30633	-2.15887	1.33981	-2.14794	1.37379	-2.13718	1.40826	-2.12659	1.44325	-2.11618	1.47874	-2.10593	1.51475	-2.09585	1.55128	-2.08592	1.58833	-2.07614	1.6259	-2.0665	1.66401	-2.05699	1.70265	-2.04761	1.74183	-2.03836	1.78156	-2.02923	1.82183	-2.02021	1.86266	-2.0113	1.90404	-2.0025	1.94598	-1.9938	1.98849	-1.98519	2.03157	-1.97668	2.07522	-1.96825	2.11944	-1.95991	2.16425	-1.95165	2.20964	-1.94346	2.25561	-1.93535	2.30218	-1.92731	2.34935	-1.91934	2.39711	-1.91142	2.44548	-1.90358	2.49445	-1.89578	2.54403	-1.88805	2.59422	-1.88036	2.64503	-1.87273	2.69646	-1.86514	2.74851	-1.85759	2.80119	-1.85009	2.8545	-1.84263	2.90844	-1.8352	2.96301	-1.82781	3.01822	-1.82045	3.07407	-1.81327	3.13057	-1.80633	3.18771	-1.79964	3.24551
0.5	-13.8082	0.0167748	-9.87117	0.0337439	-6.52235	0.0509086	-5.12234	0.0682702	-4.48848	0.0858298	-4.11547	0.103589	-3.84741	0.121548	-3.64169	0.139709	-3.49437	0.158073	-3.39186	0.176641	-3.29162	0.195414	-3.19588	0.214394	-3.11536	0.233582	-3.04789	0.252979	-2.99081	0.272585	-2.94177	0.292403	-2.89897	0.312434	-2.86115	0.332678	-2.8273	0.353137	-2.79663	0.373812	-2.7685	0.394704	-2.74241	0.415814	-2.71796	0.437144	-2.69486	0.458695	-2.67284	0.480468	-2.65171	0.502463	-2.63132	0.52471	-2.61154	0.54726	-2.59227	0.570122	-2.57343	0.593305	-2.55497	0.616815	-2.53682	0.640662	-2.51896	0.664853	-2.50134	0.689395	-2.48395	0.714297	-2.46675	0.739565	-2.44973	0.765208	-2.43288	0.791231	-2.41628	0.817643	-2.40008	0.844451	-2.38424	0.87166	-2.36875	0.899279	-2.3536	0.927313	-2.33879	0.95577	-2.32429	0.984656	-2.3101	1.01398	-2.29621	1.04374	-2.28261	1.07395	-2.26929	1.10461	-2.25624	1.13574	-2.24346	1.16733	-2.23093	1.19939	-2.21866	1.23193	-2.20663	1.26495	-2.19484	1.29846	-2.18327	1.33247	-2.17193	1.36698	-2.16081	1.40199	-2.14991	1.43751	-2.13925	1.47355	-2.12877	1.51011	-2.11847	1.54719	-2.10834	1.58481	-2.09837	1.62296	-2.08855	1.66165	-2.07889	1.70089	-2.06936	1.74068	-2.05997	1.78102	-2.0507	1.82192	-2.04157	1.86338	-2.03255	1.90541	-2.02365	1.948	-2.01485	1.99117	-2.00616	2.03491	-1.99757	2.07924	-1.98908	2.12415	-1.98068	2.16965	-1.97237	2.21574	-1.96414	2.26243	-1.95599	2.30971	-1.94792	2.35761	-1.93993	2.40611	-1.932	2.45522	-1.92414	2.50495	-1.91635	2.5553	-1.90861	2.60626	-1.90093	2.65786	-1.89331	2.71008	-1.88574	2.76294	-1.87822	2.81643	-1.87075	2.87056	-1.86332	2.92533	-1.85593	2.98075	-1.84859	3.03682	-1.84128	3.09353	-1.834	3.1509	-1.8268	3.20893	-1.81986	3.26762	-1.81317	3.32698	-1.8067	3.38699


==> data/fig6_VI_dnn1d.dat <==
0.02	0.00121598	0.002995505846818501	-0.0005635458468185011	0.00164604	0.002729733618591068	0.0005623463814089325	0.00197562	0.002893131983558267	0.0010581080164417326	0.00603768	0.0076062937463335124	0.004469066253666488	0.0129847	0.015243164719192714	0.010726235280807286
0.025	0.00156284	0.0037819191979025675	-0.0006562391979025672	0.00211226	0.003459446848168005	0.0007650731518319949	0.0025428	0.003683626677641961	0.001401973322358039	0.00761555	0.00956967167853252	0.005661428321467479	0.0163319	0.019142268606954806	0.013521531393045193
0.03	0.00192644	0.004583008796415315	-0.0007301287964153155	0.00260003	0.004207740943157574	0.0009923190568424261	0.00313902	0.004500847358720299	0.0017771926412797014	0.00922053	0.011557560769280984	0.006883499230719014	0.0197187	0.023075988855213368	0.01636141114478663
0.035	0.0023065600000000005	0.005398600054893107	-0.0007854800548931064	0.0031092000000000003	0.004974469536856419	0.0012439304631435815	0.003764150000000001	0.0053447421793274335	0.002183557820672568	0.010852500000000001	0.013569880489278282	0.00813511951072172	0.023144700000000004	0.027043999828192555	0.019245400171807453
0.04	0.002703	0.006228538385872302	-0.0008225383858723018	0.0036396	0.005759466262561182	0.0015197337374388176	0.00441805	0.006215249291997514	0.0026208507080024857	0.0125113	0.015606510309223783	0.009416089690776216	0.0266093	0.031045775890116485	0.022172824109883513
0.045	0.0031155399999999995	0.0070726492018892625	-0.000841569201889263	0.004191069999999999	0.006562574753568508	0.0018195652464314898	0.0051005899999999995	0.007112316849264692	0.0030888631507353065	0.014196799999999999	0.01766735969981686	0.010726240300183137	0.030112199999999995	0.03508109140520932	0.025143308594790675
0.05	0.00354396	0.00793075791548035	-0.000842837915480349	0.00476342	0.007383608643175043	0.0021432313568249574	0.00581164	0.00803589300366312	0.003587386996336878	0.015909	0.0197524681317569	0.012065531868243102	0.033653	0.0391496207376952	0.028156379262304805
0.05500000000000001	0.00398806	0.008802709939181924	-0.000826589939181924	0.00535651	0.008222431564677425	0.0024905884353225746	0.00655107	0.008985925907726951	0.0041162140922730486	0.0176475	0.021861475075743264	0.013433524924256738	0.0372312	0.04325093825179825	0.031211461748201743
0.06	0.0044476	0.009688310685530346	-0.0007931106855303448	0.00597015	0.009078857151372301	0.0028614428486276977	0.00731874	0.009962353713990332	0.004675126286009667	0.0194124	0.023994520002475327	0.014830279997524672	0.0408463	0.04738461831174264	0.03430798168825736
0.065	0.00492237	0.010587384593767946	-0.0007426445937679469	0.00660418	0.009952725650962302	0.003255634349037699	0.00811452	0.010965104664444995	0.005263935335555006	0.0212035	0.026151432818035066	0.016255567181964935	0.0444978	0.05155021232541987	0.037445387674580125
0.07	0.005412130000000001	0.011499752439042733	-0.0006754924390427307	0.0072584300000000015	0.010843875436575688	0.003672984563424314	0.008938290000000002	0.011994164786384482	0.005882415213615521	0.023020700000000005	0.028332166383586224	0.017709233616413786	0.048185500000000006	0.055747626795919776	0.040623373204080236
0.075	0.00591667	0.012425254023208671	-0.0005919140232086709	0.00793272	0.01175213149574671	0.0041133085042532914	0.00978991	0.01304948019655991	0.006530339803440091	0.0248638	0.03053656399567512	0.019191036004324875	0.0519086	0.0599761452699995	0.043841054730000495
0.08	0.00643574	0.01336368914811974	-0.0004922091481197417	0.00862688	0.012677328816009619	0.004576431183990382	0.0106693	0.014131057011722405	0.007207542988277594	0.0267327	0.03276456895084812	0.02070083104915188	0.0556669	0.06423565129441626	0.04709814870558373
0.085	0.0069691200000000005	0.01431487452812651	-0.0003766345281265076	0.009340740000000002	0.013619296827416024	0.00506218317258398	0.011576200000000002	0.015238699156988781	0.007913700843011223	0.028627200000000002	0.03501601276986743	0.022238387230132568	0.05945990000000001	0.06852570036689201	0.050394099633108015
0.09000000000000001	0.007516580000000001	0.015278648287587713	-0.00024548828758771176	0.010074100000000002	0.01457784829797587	0.005570351702024135	0.012510600000000002	0.016372513817398186	0.008648686182601818	0.030547300000000003	0.03729095523537716	0.023803644764622843	0.06328700000000001	0.07284581530283324	0.053728184697166774
0.095	0.00807787	0.01625481546335869	-0.00009907546335869398	0.0108268	0.015552830438216456	0.006100769561783541	0.0134723	0.017532395986355462	0.009412204013644539	0.0324929	0.03958934435423728	0.02539645564576272	0.0671477	0.07719559086861127	0.057099809131388735
0.1	0.00865274	0.017243181092294786	0.00006229890770521711	0.0115987	0.0165441104586651	0.0066532895413349	0.0144613	0.018718440657265453	0.010204159342734546	0.0344637	0.04191092813330779	0.027016471866692215	0.0710417	0.0815748218305974	0.060508578169402596
0.10500000000000001	0.00924097	0.018243564734656804	0.0002383752653431926	0.0123896	0.01755148724597684	0.007227712754023161	0.0154773	0.019930418524209938	0.011024181475790063	0.0364596	0.044255640270084995	0.02866355972991501	0.0749684	0.08598296910615312	0.06395383089384689
0.11	0.00984229	0.01925577309453242	0.00042880690546758145	0.0131993	0.018574779664100146	0.007823820335899855	0.0165203	0.021168458599646053	0.01187214140035395	0.0384806	0.04662354880453801	0.03033765119546198	0.0789273	0.09041967485026342	0.06743492514973659
0.115	0.010456500000000004	0.020279667399414766	0.0006333326005852416	0.014027600000000003	0.019613798253111228	0.008441401746888778	0.017590200000000004	0.02243256559670787	0.012747834403292139	0.04052650000000001	0.04901450746727232	0.0320384925327277	0.08291790000000002	0.09488454736890353	0.0709512526310965
0.12000000000000001	0.011083200000000003	0.021314908876796983	0.0008514911232030253	0.014874300000000003	0.020668353553086292	0.009080246446913715	0.018686700000000004	0.023722544228529457	0.01365085577147055	0.042597100000000006	0.05142836998889332	0.03376583001110669	0.08693970000000001	0.09937719496804863	0.07450220503195139
0.125	0.0117223	0.022361450597675744	0.0010831494023242558	0.0157393	0.021738344279650837	0.009740255720349165	0.0198098	0.02503847311642429	0.014581126883575709	0.0446924	0.05386517291167217	0.03551962708832783	0.0909921	0.10389708558907844	0.07808711441092157
0.13	0.0123735	0.023419079208639254	0.0013279207913607476	0.0166224	0.02282359752711207	0.010421202472887928	0.0209594	0.02638039350207528	0.01553840649792472	0.0468122	0.05632479402988237	0.037299605970117625	0.0950748	0.10844408404840188	0.08170551595159813
0.135	0.0130365	0.024487563199779232	0.001585436800220769	0.0175234	0.023923928565326484	0.01112287143467352	0.0221353	0.027748220535344727	0.016522379464655273	0.0489563	0.05880709394946309	0.03910550605053691	0.0991871	0.1130176147978324	0.0853565852021676
0.13999999999999999	0.0137111	0.025566771061187397	0.0018554289388126016	0.018442	0.02503905266415056	0.01184494733584944	0.0233375	0.02914206936609494	0.017532930633905063	0.0511247	0.061312133276353493	0.04093726672364651	0.103329	0.1176178022891834	0.0890401977108166
0.145	0.0143969	0.02665635014520098	0.002137449854799021	0.0193782	0.026168968870246674	0.012587431129753331	0.0245657	0.030561727726466953	0.018569672273533046	0.0533173	0.06383985218787616	0.042794747812123834	0.107499	0.12224322341068647	0.09275477658931353
0.15	0.0150938	0.02775629853476801	0.0024313014652319886	0.0203317	0.02731341516594309	0.013349984834056913	0.0258199	0.03200734915113286	0.01963245084886714	0.0555338	0.06639003989003352	0.044677560109966485	0.111697	0.12689396920316962	0.0965000307968304
0.155	0.0158013	0.028866193175082024	0.002736406824917978	0.0213023	0.028472213310373952	0.014132386689626047	0.0270999	0.03347885975704347	0.020720940242956527	0.0577742	0.06896276516021134	0.046585634839788656	0.115922	0.13156918314387903	0.10027481685612097
0.16	0.0165194	0.029986111011336546	0.0030526889886634545	0.0222898	0.029645185062673406	0.014934414937326591	0.0284057	0.034976385661149606	0.02183501433885039	0.0600384	0.07155799677579547	0.04851880322420453	0.120175	0.13627000871006084	0.10407999128993915
0.16499999999999998	0.0172476	0.031115604565528004	0.0033795954344719905	0.023294	0.030832130475901328	0.01575586952409867	0.029737	0.036499724846499756	0.022974275153500246	0.0623262	0.07417557947902625	0.05047682052097374	0.124454	0.14099453402173434	0.10791346597826564
0.16999999999999998	0.017985699999999997	0.03225458497532588	0.0037168150246741135	0.024314799999999998	0.03203300169769583	0.01659659830230416	0.031093899999999994	0.03804914281750798	0.02413865718249201	0.06463739999999998	0.07681541569649311	0.052459384303506856	0.12875799999999998	0.14574198005626338	0.11177401994373659
0.175	0.0187333	0.03340273895520254	0.004063861044797463	0.0253519	0.033247529169620774	0.017456270830379223	0.0324761	0.03962447694468606	0.02532772305531394	0.066972	0.07947758381964007	0.05446641618035994	0.133088	0.1505135124337849	0.11566248756621511
0.18	0.019490299999999995	0.034560053219630335	0.0044205467803696535	0.026405199999999997	0.03447564333324	0.018334756666759995	0.03388349999999999	0.04122576459854571	0.02654123540145427	0.06932989999999999	0.08216206223991103	0.05649773776008894	0.13744299999999998	0.15530829677443578	0.11957770322556419
0.185	0.0202563	0.035726193899114786	0.004786406100885219	0.0274744	0.03571704551328974	0.01923175448671026	0.0353161	0.0428531150294478	0.027779084970552204	0.0717109	0.08486870133963259	0.058553098660367404	0.141822	0.1601254237250744	0.1235185762749256
0.19	0.0210309	0.036900876525681865	0.005160923474318138	0.0285592	0.03697150691489251	0.02014689308510749	0.0367737	0.04450650497611533	0.029040895023884666	0.0741148	0.08759741872301312	0.06063218127698688	0.146224	0.16496416386842772	0.12748383613157227
0.195	0.021814000000000004	0.038084096047390714	0.005543903952609296	0.029659700000000004	0.03823916962634322	0.02108023037365679	0.038256200000000004	0.04618598305712044	0.030326416942879568	0.07654160000000002	0.09034830398514361	0.06273489601485642	0.15064900000000003	0.16982471281394415	0.13147328718605591
0.19999999999999998	0.022605099999999996	0.03927544741230043	0.005934752587699564	0.030775399999999998	0.039519575735936736	0.02203122426406326	0.03976349999999999	0.04789159789103522	0.03163540210896477	0.07899109999999998	0.09312124672111495	0.06486095327888501	0.15509599999999998	0.17470626617107196	0.135485733828928
0.205	0.023404	0.04047488616321754	0.006333113836782464	0.0319062	0.04081250889949024	0.02299989110050977	0.0412954	0.04962336097756126	0.032967439022438746	0.0814633	0.0959163127030948	0.06701028729690521	0.159565	0.17960886357786798	0.13952113642213204
0.21	0.0242104	0.04168212241555482	0.006738677584445178	0.0330519	0.042118033010767456	0.02398576698923255	0.0428518	0.051381232901689444	0.03432236709831056	0.0839579	0.09873332487826682	0.06918247512173319	0.164055	0.18453191900372884	0.14357808099627117
0.215	0.0250238	0.04289672687947246	0.007150873120527534	0.0342123	0.043436053531054404	0.024988546468945598	0.0444327	0.0531653371295401	0.035700062870459896	0.0864749	0.10157238237089136	0.07137741762910862	0.168566	0.18947569044665966	0.14765630955334033
0.22	0.0258441	0.04411867026513064	0.007569529734869358	0.0353871	0.04476637592163708	0.02600782407836291	0.0460379	0.05497559712723359	0.03710020287276641	0.089014	0.10443328430522877	0.07359471569477122	0.173096	0.19443843590466542	0.15175356409533458
0.225	0.0266721	0.045348880913784605	0.007995319086215397	0.0365767	0.04610943096023714	0.027043969039762854	0.0476674	0.05681226977464713	0.03852253022535287	0.0915753	0.10731628343580149	0.0758343165641985	0.177646	0.1994217063130624	0.15587029368693758
0.22999999999999998	0.0275104	0.04658994885206142	0.008430851147938581	0.0377827	0.04746702866513069	0.028098371334869317	0.0493216	0.05867569175864142	0.03996750824135858	0.0941593	0.11022190380450289	0.07809669619549711	0.18222	0.20442934955762	0.16001065044238
0.235	0.028359099999999995	0.04784202173768322	0.008876178262316767	0.03900519999999998	0.048839404371029446	0.02917099562897052	0.051000599999999986	0.06056603317983405	0.041435166820165924	0.09676599999999998	0.11315022308348843	0.08038177691651152	0.18681999999999999	0.20946350646141876	0.16417649353858121
0.24	0.0292182	0.04910514722837217	0.009331252771627826	0.0402442	0.050226693412645226	0.030261706587354772	0.0527041	0.06248306413884264	0.04292513586115736	0.0993954	0.11610131894491367	0.08268948105508632	0.191447	0.2145253178475393	0.1683686821524607
0.245	0.0300877	0.05037932507134226	0.009796074928657736	0.0414996	0.051629068041872575	0.03137013195812742	0.0544323	0.06442701560663475	0.04443758439336526	0.102048	0.11907578114744752	0.08502021885255248	0.196099	0.219612884996844	0.172585115003156
0.25	0.0309675	0.05166456999902702	0.010270430000972972	0.0427716	0.05304667190936727	0.03249652809063273	0.0561849	0.06639771246533796	0.04597208753466204	0.104722	0.1220718704421266	0.0873721295578734	0.200777	0.22472740409151892	0.1768265959084811
0.255	0.0318576	0.05296094883335187	0.010754251166648136	0.0440599	0.05447928558296793	0.033640514417032065	0.057962	0.06839534046742987	0.04752865953257013	0.10742	0.12509225966650103	0.08974774033349897	0.20548	0.2298680317715318	0.18109196822846818
0.26	0.032758	0.054268528396242174	0.011247471603757834	0.0453645	0.055926989630513166	0.03480201036948684	0.0597634	0.07041978536538807	0.04910701463461194	0.110139	0.12813402165812088	0.09214397834187911	0.210209	0.23503592467685064	0.18538207532314938
0.265	0.03366870000000001	0.055587385730177664	0.011750014269822355	0.04668550000000001	0.05738995919509715	0.03598104080490287	0.06158920000000001	0.07247125770729397	0.05070714229270605	0.11288200000000002	0.1312002315946735	0.09456376840532654	0.21496400000000004	0.24023124018722472	0.18969675981277537
0.27	0.0345897	0.05691757334830768	0.012261826651692322	0.0480228	0.05886818243920069	0.03717741756079931	0.0634391	0.07454950853177977	0.05232869146822022	0.115646	0.1342879590375168	0.09700404096248319	0.219744	0.24545313390692766	0.19403486609307233
0.275	0.0355209	0.05825905398433591	0.01278274601566409	0.0493764	0.060361742100560195	0.03839105789943981	0.0653132	0.07665471367308155	0.053971686326918455	0.118433	0.1373992758881461	0.09946672411185391	0.22455	0.25070276218001486	0.19839723781998517
0.28	0.03646230000000001	0.05961189037196603	0.013312709628033988	0.050746100000000016	0.06187052091691207	0.03962167908308796	0.06721140000000002	0.07878684896543535	0.05563595103456468	0.12124200000000003	0.14053325404805656	0.1019507459519435	0.22938100000000006	0.2559792813505415	0.20278271864945863
0.28500000000000003	0.03741390000000001	0.060976151440080326	0.013851648559919688	0.052132100000000015	0.06339479436034179	0.04086940563965824	0.06913370000000002	0.08094601651730642	0.057321383482693625	0.12407400000000003	0.14369097165595446	0.10445702834404559	0.23423700000000006	0.2612828649572459	0.2071911350427542
0.29000000000000004	0.03837580000000001	0.06235199124913239	0.014399608750867623	0.05353420000000001	0.06493445534049698	0.04213394465950304	0.07107980000000001	0.0831319553790099	0.05902764462099012	0.12692700000000004	0.14687049188123952	0.10698350811876055	0.23911800000000005	0.26661364527162695	0.21162235472837315
0.29500000000000004	0.0393478	0.06373927005475444	0.01495632994524557	0.0549525	0.06648968950137438	0.04341531049862563	0.0730499	0.08534493087509018	0.060754869124909815	0.129802	0.15007288413052247	0.10953111586947754	0.244025	0.27197277175986656	0.21607722824013342
0.30000000000000004	0.04032990000000001	0.06513804811257869	0.015521751887421331	0.056386800000000015	0.06806038248697073	0.0447132175130293	0.07504380000000001	0.08758480833009165	0.06250279166990837	0.13270000000000004	0.15329921781041417	0.11210078218958591	0.24895600000000007	0.27735839388814687	0.2205536061118533
0.30500000000000005	0.041322200000000024	0.06654849226120829	0.01609590773879175	0.057837200000000026	0.06964671419730735	0.0460276858026927	0.07706140000000004	0.08985157848582571	0.06427122151417437	0.13561900000000005	0.1565475693426334	0.1146904306573667	0.2539130000000001	0.2827726812274633	0.2250533187725369
0.31	0.0423245	0.06797045354011612	0.01667854645988388	0.0593036	0.07124867831794651	0.047358521682053484	0.0791027	0.09214527108266278	0.06606012891733722	0.13856	0.15981899831263954	0.11730100168736042	0.258894	0.28821375509725866	0.22957424490274134
0.315	0.043337	0.06940418957174607	0.01726981042825393	0.060786	0.07286636279047519	0.04870563720952481	0.0811676	0.09446584127824052	0.06786935872175949	0.141523	0.16311357132100035	0.11993242867899968	0.2639	0.29368275692178974	0.2341172430782103
0.32	0.0443596	0.07084965797854195	0.01786954202145804	0.0622843	0.07449975555648025	0.05006884444351975	0.0832561	0.09681334423019644	0.06969885576980356	0.144508	0.16643135496828318	0.12258464503171682	0.268931	0.29917982812531285	0.23868217187468713
0.325	0.0453922	0.07230682330888472	0.01847757669111529	0.0637985	0.07614894074319571	0.05144805925680428	0.085368	0.09918765900053207	0.07154834099946793	0.147515	0.16977242355315947	0.12525757644684055	0.273987	0.3047051326565379	0.24326886734346204
0.33	0.046434800000000005	0.07377573348890626	0.01909386651109375	0.06532870000000002	0.07781411163230256	0.05284328836769748	0.08750330000000002	0.1015888072807754	0.07341779271922463	0.15054300000000004	0.1731358328988514	0.12795016710114868	0.27906700000000007	0.31025778040548685	0.24787621959451328
0.335	0.0474875	0.0752565433706756	0.019718456629324407	0.0668746	0.07949505769112877	0.05425414230887123	0.089662	0.10401683466681834	0.07530716533318167	0.153592	0.17652164652668492	0.1306623534733151	0.284172	0.31583890378663454	0.2525050962133654
0.34	0.048550100000000006	0.07674910780626175	0.020351092193738266	0.06843640000000001	0.08119206838700249	0.055680731612997525	0.09184400000000001	0.10647168675455289	0.07721631324544713	0.15666300000000002	0.17993092795798615	0.1333950720420139	0.28930100000000003	0.32144763521445646	0.2571543647855436
0.34500000000000003	0.0496227	0.07825358883693295	0.020991811163067038	0.070014	0.08290513168011547	0.05712286831988454	0.0940491	0.10895323107596142	0.07914496892403858	0.159756	0.1833637489856846	0.1361482510143154	0.294454	0.3270841315023446	0.2618238684976554
0.35000000000000003	0.05070530000000001	0.0797700312498793	0.021640568750120708	0.07160730000000001	0.08463423914778656	0.058580360852213464	0.09627750000000002	0.11146168251640931	0.08109331748359072	0.16287000000000001	0.1868191615508613	0.13892083844913872	0.29963200000000006	0.3327494909062905	0.2665145090937096
0.35500000000000004	0.05179790000000001	0.08129848702149008	0.02229731297850994	0.07321630000000001	0.08637948086019834	0.06005311913980169	0.09852890000000002	0.11399677789735227	0.08306102210264776	0.16600500000000004	0.19029722586620082	0.14171277413379926	0.30483400000000005	0.33844283608120224	0.27122516391879786
0.36000000000000004	0.052900300000000004	0.08283880812815457	0.02296179187184544	0.07484100000000002	0.08814094688753335	0.06154105311246668	0.10080300000000002	0.11655825404024611	0.08504774595975392	0.16916100000000003	0.19379800214438758	0.14452399785561248	0.31006000000000006	0.3441642896819883	0.2759557103180118
0.36500000000000005	0.05401260000000001	0.08439115391854855	0.023634046081451466	0.07648130000000002	0.0899186284120123	0.06304397158798773	0.10310100000000001	0.11914736746922218	0.08705463253077785	0.17233900000000002	0.19732255932354473	0.1473554406764553	0.31531000000000003	0.349914000050404	0.28070599994959605
0.37000000000000005	0.05513490000000001	0.08595566604786029	0.024314133952139723	0.07813730000000002	0.09171271394696441	0.06456188605303563	0.10542100000000001	0.12176222742199044	0.08907977257800959	0.17553700000000003	0.2008689454007429	0.15020505459925715	0.32058400000000004	0.3556920538797719	0.2854759461202282
0.375	0.056267	0.08753219354356452	0.025001806456435474	0.0798088	0.09352309311775696	0.06609450688224304	0.107764	0.1244038628389364	0.0911241371610636	0.178757	0.20443921709849125	0.15307478290150875	0.325882	0.3614985635502614	0.2902654364497386
0.38	0.0574089	0.08912078543313601	0.025697014566863997	0.0814958	0.09534985554975733	0.06764174445024265	0.11013	0.12707230266044564	0.09318769733955437	0.181998	0.208032431139299	0.15596356886070098	0.331204	0.3673336414420422	0.29507435855795777
0.385	0.0585607	0.09072159822092458	0.026399801779075416	0.0831984	0.09719319481045917	0.06920360518954084	0.112518	0.1297665931941971	0.09526940680580293	0.18526	0.21164865329981863	0.15887134670018138	0.33655	0.37319742631703523	0.2999025736829648
0.39	0.05972220000000001	0.09233447046677981	0.027109929533220202	0.08491640000000002	0.09905299500625292	0.07077980499374711	0.11492900000000003	0.13248773906636552	0.09737026093363453	0.18854200000000002	0.21528692762675866	0.16179707237324137	0.34191900000000003	0.37908899362095805	0.304749006379042
0.395	0.0608936	0.09395964820742633	0.027827551792573665	0.0866499	0.10092944418565539	0.07237035581434462	0.117363	0.135235762270419	0.09949023772958097	0.191846	0.21894930722097086	0.16474269277902912	0.347312	0.38500944518127955	0.30961455481872047
0.4	0.0620747	0.09559697747958884	0.02855242252041116	0.0883988	0.10282253039718339	0.0739750696028166	0.119819	0.1380096847998258	0.10162831520017417	0.19517	0.2226338451833072	0.16770615481669282	0.352729	0.390958882825469	0.31449911717453105
0.405	0.06326550000000003	0.09724651182652524	0.029284488173474815	0.09016300000000002	0.1047322485410419	0.07559375145895814	0.12229800000000005	0.14081054370599866	0.10378545629400143	0.19851500000000005	0.22634160387145408	0.17068839612854603	0.3581690000000001	0.39693643489025515	0.3194015651097451
0.41000000000000003	0.06446610000000003	0.09890838677581365	0.030023813224186395	0.09194260000000003	0.10665877707338428	0.07722642292661577	0.12479900000000003	0.14363733990128325	0.10596066009871684	0.20188100000000006	0.23007262342669482	0.1736893765733053	0.3636320000000001	0.4029421660901431	0.32432183390985714
0.41500000000000004	0.0656764	0.10058254536156547	0.03077025463843453	0.0937375	0.10860210130205206	0.07887289869794795	0.127322	0.1464900893559699	0.10815391064403009	0.205267	0.23382595324714744	0.17670804675285257	0.369119	0.4089771676488978	0.32926083235110215
0.42000000000000004	0.0668964	0.1022690306178921	0.031523769382107894	0.0955477	0.1105623065348868	0.0805330934651132	0.129868	0.1493698080403491	0.11036619195965092	0.208674	0.23760264273093004	0.17974535726906996	0.374629	0.4150405307902845	0.33421746920971546
0.42500000000000004	0.068126	0.10396779304533396	0.03228420695466605	0.0973731	0.11253938776911718	0.08220681223088283	0.132435	0.15227452479086287	0.11259547520913712	0.212101	0.2414017506131844	0.18280024938681563	0.380162	0.4211323728597496	0.3391916271402504
0.43000000000000005	0.06936530000000003	0.1056789652250018	0.03305163477499827	0.09921370000000003	0.11453341674744277	0.08389398325255729	0.13502500000000006	0.15520623756518914	0.11484376243481098	0.21554800000000005	0.2452233132201952	0.1858726867798049	0.3857190000000001	0.42725374851070413	0.34418425148929604
0.43500000000000005	0.07061430000000003	0.10740258720443534	0.03382601279556473	0.10106900000000003	0.11654397490195023	0.08559402509804984	0.13763700000000006	0.15816395718715745	0.11711004281284268	0.21901600000000004	0.24906837621527084	0.18896362378472925	0.3912980000000001	0.4334027385182405	0.34919326148175966
0.44	0.0718728	0.10913849903117434	0.03460710096882567	0.10294	0.11857214366472622	0.08730785633527378	0.140271	0.1611476944805974	0.11939430551940262	0.222505	0.25293698526171976	0.19207301473828023	0.3969	0.4395804236574511	0.35421957634254886
0.445	0.0731409	0.11088684811570604	0.03539495188429396	0.104826	0.12061731676673546	0.08903468323326455	0.142927	0.16415747111971585	0.12169652888028416	0.226013	0.2568271953248098	0.1951988046751902	0.402526	0.4457879099939983	0.3592640900060017
0.45	0.0744186	0.11264766419744382	0.03618953580255619	0.106728	0.12268055842163546	0.09077544157836455	0.145605	0.16719328273781442	0.1240167172621856	0.229542	0.2607410390451064	0.19834296095489357	0.408174	0.4520232428961769	0.36432475710382306
0.455	0.0757059	0.11442098437874848	0.036990815621251526	0.108644	0.12475994514196176	0.09252805485803825	0.148304	0.17025413581857188	0.1263538641814281	0.233091	0.26467755836513457	0.20150444163486544	0.413845	0.4582874930228516	0.36940250697714844
0.46	0.07700270000000002	0.11620674576198087	0.03779865423801917	0.11057500000000003	0.1268565534402499	0.09429344655975017	0.15102500000000005	0.17334103684566712	0.12870896315433297	0.23666000000000006	0.268636795227419	0.20468320477258112	0.41953800000000013	0.4645797310328871	0.3744962689671132
0.465	0.0783089	0.11800489265287731	0.03861290734712269	0.112521	0.12897047436489015	0.09607152563510986	0.153768	0.1764540013446215	0.13108199865537848	0.240249	0.272618800736404	0.207879199263596	0.425254	0.47090105168421603	0.379606948315784
0.47000000000000003	0.0796247	0.11981565206907287	0.039433747930927146	0.114482	0.1311017640782213	0.0978622359217787	0.156533	0.1795930231405341	0.1334729768594659	0.243858	0.2766236040079271	0.21109239599207286	0.430993	0.47725149189700766	0.38473450810299237
0.47500000000000003	0.08095	0.12163895823157808	0.040261041768421914	0.116458	0.13325049327843694	0.09966550672156307	0.159319	0.18275710510034657	0.1358808948996534	0.247486	0.28065024331974536	0.21432175668025466	0.436754	0.483630112690499	0.38987788730950096
0.48000000000000004	0.08228470000000003	0.12347474536140358	0.041094654638596476	0.11844900000000004	0.13541673266373067	0.10148126733626943	0.16212700000000005	0.18594725009100066	0.13830674990899944	0.25113500000000005	0.2847007569496157	0.2175692430503844	0.4425380000000001	0.49003797508392744	0.39503802491607276
0.48500000000000004	0.08362880000000003	0.12532305467506147	0.0419345453249386	0.12045400000000005	0.13759956921673439	0.10330843078326571	0.16495600000000005	0.1891624684304962	0.1407495315695039	0.25480400000000003	0.288774192104753	0.22083380789524706	0.4483430000000001	0.4964731627308458	0.4002128372691544
0.49000000000000005	0.0849824	0.1271840105998601	0.042780789400139914	0.122475	0.13980105083742786	0.10514894916257213	0.167806	0.19240275255429332	0.1432092474457067	0.258492	0.29286957456167323	0.22411442543832677	0.454172	0.5029387049624491	0.4054052950375509
0.49500000000000005	0.0863454	0.12905754455860946	0.04363325544139053	0.12451	0.14201924171022942	0.10700075828977057	0.170678	0.19566910234891047	0.14568689765108953	0.2622	0.29698793902635023	0.22741206097364974	0.460022	0.5094316537442485	0.41061234625575144
0.5	0.0877177	0.13094358797411954	0.04449181202588047	0.12656	0.1442552060195572	0.10886479398044283	0.173571	0.198960517700866	0.148181482299134	0.265927	0.3011283202047579	0.23072567979524217	0.465894	0.5159530610417549	0.4158349389582451
0.505	0.0890994	0.13284227901653467	0.04535652098346531	0.128625	0.14650902541936692	0.11074097458063306	0.176485	0.20227700457075531	0.1506929954292447	0.269674	0.3052917614213589	0.23405623857864113	0.471789	0.5225039998016021	0.4210740001983979
0.51	0.0904904	0.13475353966239664	0.046227260337603354	0.130704	0.14877973963672425	0.11262826036327572	0.17942	0.20561855434138893	0.15322144565861107	0.273441	0.3094782853162426	0.2374037146837574	0.477705	0.5290824926157288	0.4263275073842712
0.515	0.0918907	0.13667739863558154	0.04710400136441846	0.132798	0.15106840586823236	0.11452759413176763	0.182377	0.20898616446965448	0.15576783553034554	0.277227	0.3136869231479873	0.2407670768520127	0.483644	0.5356905830571967	0.43159741694280324
0.52	0.0933004	0.13861398465996555	0.04798681534003445	0.134907	0.1533750813104944	0.1164389186895056	0.185354	0.2123778324124395	0.1583301675875605	0.281032	0.3179177061751712	0.2441462938248288	0.489604	0.5423263146990677	0.43688168530093224
0.525	0.0947193	0.1405631329262137	0.04887546707378632	0.13703	0.1556988412234738	0.11836115877652623	0.188353	0.2157955605242377	0.16091043947576228	0.284857	0.3221716738999671	0.247542326100033	0.495586	0.5489907503316805	0.44218124966831945
0.53	0.09614740000000002	0.14252486310469772	0.04976993689530231	0.13916800000000001	0.1580407175150694	0.12029528248493063	0.19137200000000004	0.21923733940528814	0.16350666059471194	0.28870100000000004	0.3264478460399209	0.2509541539600792	0.5015900000000001	0.555683906623909	0.44749609337609114
0.535	0.09758480000000003	0.14449930133257827	0.05067029866742177	0.14132000000000003	0.1603997601565403	0.12224023984345975	0.19441200000000006	0.2227041645534358	0.1661198354465643	0.2925650000000001	0.3307472505561732	0.25438274944382694	0.5076150000000001	0.5624048194619039	0.4528251805380964
0.54	0.0990315	0.14648647374701596	0.05157652625298405	0.143487	0.16277701911914558	0.12419698088085443	0.197473	0.22619603146652575	0.16874996853347426	0.296447	0.33506791540986436	0.2578260845901357	0.513662	0.5691545247318158	0.45816947526818413
0.545	0.100487	0.14848591264663857	0.05248808735336144	0.145668	0.16517156245891873	0.12616443754108125	0.200555	0.22971293954558028	0.17139706045441974	0.300349	0.33941187638136655	0.2612861236186334	0.519731	0.5759330757300821	0.463528924269918
0.55	0.101952	0.1504983355425527	0.05340566445744728	0.147864	0.1675844148284347	0.1281435851715653	0.203658	0.23325487882399656	0.17406112117600345	0.30427	0.3437781504848961	0.2647618495151039	0.52582	0.5827384839684528	0.4689015160315471
0.555	0.10342600000000003	0.1525232661073322	0.05432873389266786	0.15007400000000004	0.17001461896504289	0.1301333810349572	0.20678100000000005	0.23682084323834887	0.17674115676165122	0.30821000000000004	0.34816676255390067	0.2682532374460994	0.5319320000000001	0.5895737783689647	0.4742902216310354
0.56	0.10491000000000003	0.15456172801355073	0.05525827198644934	0.15229800000000002	0.1724622176060925	0.13213378239390752	0.20992400000000005	0.24041082672521139	0.17943717327478872	0.31216800000000006	0.3525767374218281	0.271759262578172	0.5380640000000001	0.5964359878536541	0.4796920121463461
0.5650000000000001	0.106402	0.1566117507722666	0.05619224922773339	0.154537	0.17492827108157397	0.13414572891842605	0.213088	0.24402582629119363	0.18215017370880637	0.316146	0.3570101072814081	0.2752818927185919	0.544218	0.603327156960413	0.48510884303958696
0.5700000000000001	0.10790400000000003	0.1586753498821753	0.05713265011782474	0.15679000000000004	0.17741179749913924	0.13616820250086084	0.21627300000000005	0.2476658315748207	0.1848801684251794	0.32014300000000007	0.361465886663094	0.27882011333690615	0.5503930000000001	0.6102462927490803	0.49053970725092
0.5750000000000001	0.10941400000000003	0.16075054668045669	0.05807745331954335	0.15905700000000003	0.17991283255908122	0.13820116744091884	0.21947800000000006	0.2513298352846525	0.1876261647153476	0.32415800000000006	0.36594309745662057	0.28237290254337954	0.5565880000000001	0.6171924178953495	0.49598358210465066
0.5800000000000001	0.11093400000000003	0.16283936250429074	0.05902863749570932	0.16133900000000004	0.18243241196169294	0.14024558803830714	0.22270300000000007	0.25501783012924933	0.1903881698707508	0.32819200000000004	0.37044276155172307	0.285941238448277	0.5628050000000001	0.6241675550749153	0.5014424449250849
0.5850000000000001	0.11246300000000002	0.16494082419516404	0.059985175804836	0.16363500000000003	0.1849695880818875	0.14230041191811257	0.22594800000000007	0.25872981119432087	0.19316618880567926	0.33224500000000007	0.3749649077146328	0.2895250922853673	0.5690430000000001	0.6311707408410054	0.5069152591589947
0.5900000000000001	0.114	0.1670539453842272	0.06094605461577282	0.165945	0.18752437327548957	0.14436562672451045	0.229214	0.2624667678604178	0.19596123213958222	0.336317	0.3795095482079899	0.2931244517920101	0.575302	0.6382019784407668	0.5124020215592332
0.5950000000000001	0.11554700000000002	0.1691807452069375	0.06191325479306257	0.16826900000000003	0.1900967965729441	0.14644120342705597	0.23250000000000007	0.26622769188524065	0.1987723081147595	0.34040700000000007	0.3840757021709311	0.296738297829069	0.5815820000000002	0.6452612849988801	0.5179027150011202
0.6	0.117103	0.17132024279875208	0.06288575720124792	0.170607	0.19268688700469583	0.1485271129953042	0.235806	0.2700125750264895	0.2015994249735105	0.344516	0.3886643887425927	0.3003676112574073	0.587882	0.6523476776400255	0.5234163223599745
0.605	0.118667	0.17347146245983938	0.06386253754016061	0.172959	0.19529468903539524	0.15062331096460477	0.239132	0.2738214108463773	0.20444258915362276	0.348643	0.3932746334444106	0.30401136655558936	0.594203	0.6594621857162261	0.528943814283774
0.61	0.120241	0.17563641609506117	0.06484558390493883	0.175325	0.19792021008759947	0.15272978991240055	0.242478	0.2776541885762869	0.20730181142371315	0.352788	0.39790644648030243	0.30766955351969755	0.600544	0.6666038092338833	0.5344841907661166
0.615	0.121824	0.17781412077399028	0.06583387922600972	0.177705	0.20056347301807118	0.15484652698192883	0.245844	0.28151089925211364	0.21017710074788634	0.356952	0.40256084443648504	0.31134315556351494	0.606907	0.6737745604267412	0.5400394395732587
0.62	0.123415	0.18000359356619955	0.06682640643380044	0.180099	0.20322450068357298	0.15697349931642704	0.24923	0.2853915339097531	0.21306846609024693	0.361135	0.40723784389917533	0.31503215610082463	0.613289	0.6809714515285434	0.5456065484714565
0.625	0.125015	0.1822058563659738	0.06782414363402617	0.182508	0.20590432991919586	0.15911167008080415	0.252635	0.289295084918886	0.215974915081114	0.365336	0.4119364673411514	0.3187355326588486	0.619692	0.6881965054599972	0.5511874945400028
0.63	0.126625	0.18442191948828918	0.06882808051171081	0.18493	0.20860096401204287	0.16125903598795716	0.256061	0.293223541448108	0.2188984585518919	0.369554	0.4166557231074444	0.32245227689255557	0.626115	0.6954487194930974	0.5567812805069026
0.635	0.128243	0.18664979807283366	0.06983620192716633	0.187366	0.21131542022754535	0.16341657977245466	0.259506	0.29717489399980046	0.22183710600019957	0.373792	0.4213986254296467	0.32618537457035335	0.632559	0.7027291015868027	0.5623888984131973
0.64	0.129869	0.18888950725929535	0.07084849274070468	0.189815	0.21404671583113472	0.1655832841688653	0.262971	0.3011501330763443	0.22479186692365571	0.378047	0.42616218853935045	0.3299318114606496	0.639023	0.7100366597000716	0.5680093402999284
0.645	0.131505	0.19114306667591535	0.07186693332408467	0.192279	0.2167968804952824	0.16776111950471762	0.266455	0.3051482501288121	0.2277617498711879	0.38232	0.4309474320656954	0.3336925679343046	0.645507	0.7173714110612407	0.5736425889387594
0.65	0.133149	0.19340848517840742	0.07288951482159255	0.194756	0.2195639141155636	0.1699480858844364	0.269959	0.30917023433141716	0.23074776566858285	0.386612	0.4357553626837078	0.33746863731629223	0.652011	0.7247333506521388	0.5792886493478612
0.655	0.13480300000000003	0.1956877761110385	0.07391822388896158	0.19724800000000006	0.2223498289945937	0.1721461710054064	0.27348300000000003	0.3132160758070642	0.2337499241929359	0.3909210000000001	0.440583992465961	0.3412580075340391	0.6585350000000001	0.7321224827239732	0.584947517276027
0.66	0.13646500000000003	0.19797895281807526	0.0749510471819248	0.19975200000000007	0.22515163743498792	0.17435236256501221	0.2770250000000001	0.31728376467865776	0.2367662353213424	0.39524800000000004	0.4454343334850285	0.3450616665149716	0.6650790000000001	0.7395388115279506	0.5906191884720495
0.665	0.138135	0.20028203280356313	0.07598796719643688	0.202271	0.22797236254599973	0.17656963745400028	0.280588	0.32137629170411086	0.23979970829588917	0.399594	0.45030740273544045	0.34888059726455956	0.671643	0.7469823492957098	0.5963036507042901
0.67	0.139815	0.20259902358807902	0.07703097641192098	0.204803	0.23081000150095116	0.17879599849904887	0.284169	0.3254906461173165	0.24284735388268353	0.403957	0.4552012053990309	0.3527127946009691	0.678226	0.7544520891058539	0.6019999108941461
0.675	0.141503	0.2049279368519783	0.07807806314802167	0.207349	0.23366556227980215	0.18103243772019786	0.28777	0.32962881778717595	0.2459111822128241	0.408338	0.46011675157959064	0.3565592484204093	0.68483	0.7619500320174175	0.6077099679825826
0.68	0.14319900000000002	0.2072687842756165	0.07912921572438354	0.20990900000000007	0.23653905286251287	0.18327894713748727	0.29139000000000004	0.3337897965825905	0.24899020341740954	0.41273600000000005	0.4650530513809104	0.3604189486190897	0.6914530000000001	0.769474179089435	0.6134318209105651
0.685	0.14490500000000003	0.20962358138053994	0.08018641861946012	0.21248200000000006	0.23942949047484857	0.18553450952515155	0.29503000000000007	0.33797457275306725	0.2520854272469329	0.4171520000000001	0.47001111937177564	0.3642928806282245	0.6980950000000001	0.7770245382014809	0.6191654617985194
0.6900000000000001	0.146619	0.2119903344694366	0.08124766553056338	0.215068	0.24233687015264188	0.18779912984735814	0.298688	0.3421811356346593	0.2551948643653407	0.421586	0.47499095940498437	0.36818104059501566	0.704758	0.7846031008638337	0.6249128991361663
0.6950000000000001	0.14834100000000003	0.2143690536861856	0.08231294631381444	0.21766800000000006	0.2452621961775308	0.1900738038224693	0.3023660000000001	0.34641147494402585	0.2583205250559743	0.42603800000000003	0.4799925797983295	0.37208342020167057	0.7114390000000002	0.7922068654073123	0.630671134592688
0.7000000000000001	0.15007300000000004	0.21676174917466587	0.08338425082533421	0.22028200000000006	0.24820547283115318	0.19235852716884694	0.30606200000000006	0.3506635803978258	0.2614604196021743	0.43050700000000003	0.48501498886960387	0.3759990111303962	0.7181400000000001	0.7998378301627351	0.6364421698372651
0.7050000000000001	0.15181200000000003	0.21916543461375831	0.08445856538624173	0.22290900000000005	0.2511657121700154	0.19465228782998475	0.30977800000000005	0.35493944188786064	0.26461655811213947	0.43499400000000005	0.4900591989671025	0.3799288010328976	0.7248610000000001	0.8074959992469387	0.6422260007530615
0.7100000000000001	0.15356100000000003	0.2215831151983393	0.08553888480166076	0.22554900000000005	0.2541429075909395	0.19695509240906062	0.31351200000000007	0.35923704888559	0.26778695111441014	0.43949800000000006	0.495124212765915	0.3838717872340851	0.7316000000000001	0.8151793628903167	0.6480206371096836
0.7150000000000001	0.155318	0.224012799658287	0.08662320034171303	0.228203	0.2571380602656161	0.19926793973438392	0.317265	0.36355739103761575	0.2709726089623843	0.444019	0.5002100369716335	0.38782796302836653	0.738359	0.8228899171092802	0.6538280828907198
0.7200000000000001	0.15708300000000003	0.22645449672347967	0.08771150327652037	0.23087100000000005	0.26015117136573584	0.20159082863426425	0.3210370000000001	0.36790045799054016	0.27417354200946	0.44855800000000007	0.50531767828985	0.39179832171015017	0.7451380000000001	0.830627657920241	0.6596483420797592
0.725	0.158857	0.2289092183666141	0.08880478163338591	0.233551	0.26318024848983135	0.20392175151016867	0.324828	0.3722662394009382	0.2773897605990618	0.453114	0.5104461470473177	0.39578185295268237	0.751935	0.8383905862100716	0.6654794137899285
0.73	0.160639	0.2313759687776225	0.0899020312223775	0.236245	0.2662272838120142	0.2062627161879858	0.328638	0.37665472490144963	0.28062127509855034	0.457687	0.5155954448800026	0.3997785551199974	0.758751	0.8461796911765376	0.6713223088234623
0.735	0.16243	0.23385575538925574	0.09100424461074426	0.238952	0.2692912759332381	0.2086127240667619	0.332466	0.381064904134687	0.28386709586531295	0.462278	0.5207665770450322	0.4037894229549679	0.765586	0.8539949668878664	0.6771770331121336
0.74	0.164229	0.23634758563426456	0.09211041436573547	0.241672	0.2723722234544567	0.2109717765455433	0.336313	0.3854977667432631	0.28712823325673686	0.466886	0.5259585487995336	0.40781345120046647	0.77244	0.8618364074122845	0.6830435925877155
0.745	0.166037	0.23885246991116993	0.09322153008883007	0.244406	0.27547113019665675	0.21334086980334324	0.340178	0.38995230224768124	0.2904036977523187	0.47151	0.5311703686391903	0.41184963136080965	0.779313	0.8697040108836146	0.6889219891163855
0.75	0.167853	0.24136941150064445	0.09433658849935557	0.247153	0.2785869874527457	0.21571901254725434	0.344062	0.39442950046150715	0.2936944995384928	0.476152	0.5364040372871512	0.4158999627128488	0.786205	0.8775977656782499	0.6948122343217502
0.755	0.169677	0.24389841664913076	0.09545558335086922	0.249912	0.28171879173566383	0.21810520826433613	0.347964	0.39892835107619734	0.29699964892380265	0.480811	0.5416585587051211	0.41996344129487884	0.793115	0.885516664238179	0.700713335761821
0.76	0.17151	0.2464404916030717	0.09657950839692832	0.252685	0.2848685395583518	0.22050146044164823	0.351885	0.4034498437832081	0.3003201562167919	0.485487	0.546933936854805	0.42404006314519505	0.800044	0.8934616990053907	0.7066263009946092
0.765	0.173351	0.24899464531344628	0.09770735468655371	0.255472	0.28803623159469016	0.2229077684053098	0.355824	0.40799296804688706	0.3036550319531129	0.49018	0.5522301785814135	0.42812982141858646	0.806992	0.901432865784136	0.7125511342158641
0.77	0.1752	0.25156088024034634	0.09883911975965365	0.258271	0.2912198585323031	0.22532214146769686	0.359781	0.41255771387664303	0.307004286123357	0.494889	0.5575462838097435	0.4322317161902566	0.813958	0.9094291523092363	0.7184868476907637
0.775	0.177058	0.2541402015484	0.0999757984516	0.261083	0.2944204152197548	0.2277455847802452	0.363757	0.4171450710547758	0.3103689289452242	0.499616	0.5628842553480969	0.43634774465190307	0.820942	0.9174505496777762	0.7244334503222237
0.78	0.17892400000000003	0.2567316144022354	0.10111638559776463	0.26390800000000003	0.2976378965056097	0.2301781034943904	0.36775100000000005	0.42175402936358547	0.31374797063641463	0.5043590000000001	0.5682420960047768	0.4404759039952234	0.8279450000000002	0.9254980489868395	0.7303919510131608
0.785	0.18079800000000001	0.2593351264259352	0.10226087357406484	0.26674600000000004	0.3008723004858553	0.2326196995141448	0.37176300000000007	0.4263845782754347	0.31714142172456544	0.5091190000000001	0.5736208111441428	0.4446171888558574	0.8349660000000001	0.9335706440843441	0.7363613559156561
0.79	0.18268	0.26195073934089125	0.10340926065910877	0.269597	0.3041236174626632	0.23507038253733675	0.375793	0.4310367080065354	0.3205492919934646	0.513896	0.5790203999960168	0.44877160000398325	0.842006	0.9416693222162064	0.7423426777837937
0.795	0.184571	0.26457945732794996	0.10456254267205006	0.272461	0.30739184098562855	0.2375301590143715	0.379841	0.4357104084631624	0.3239715915368376	0.518689	0.5844398643462781	0.45293813565372176	0.849064	0.9497930733791768	0.7483349266208232
0.8	0.18647	0.26722028456795766	0.10571971543204231	0.275338	0.31067696460434613	0.2399990353956539	0.383907	0.4404056695515905	0.3274083304484095	0.523499	0.5898802059808064	0.4571177940191937	0.85614	0.9579418875700059	0.7543381124299942
0.805	0.188377	0.2698732274723109	0.10688077252768909	0.278228	0.3139789843397791	0.2424770156602208	0.387991	0.4451224808034066	0.33085951919659334	0.528326	0.5953414289412509	0.46131057105874906	0.863234	0.966115757007268	0.7603522429927319
0.81	0.19029200000000004	0.2725382870990859	0.1080457129009142	0.2811300000000001	0.31729689028160724	0.24496310971839297	0.3920930000000002	0.4498608326494487	0.3343251673505517	0.5331690000000002	0.600822531855413	0.4655154681445874	0.8703450000000003	0.9743136685771602	0.7663763314228403
0.8150000000000001	0.192215	0.2752154667369088	0.10921453326309119	0.284046	0.3206326749908777	0.24745932500912232	0.396213	0.45462071514586605	0.3378052848541339	0.538028	0.6063235156068634	0.46973248439313653	0.877475	0.9825376113877022	0.7724123886122978
0.8200000000000001	0.19414700000000004	0.27790576967440617	0.11038823032559389	0.2869740000000001	0.32398433102863866	0.24996366897136157	0.40035000000000015	0.45940111834880926	0.34129888165119104	0.5429040000000003	0.6118453810791741	0.4739626189208265	0.8846230000000003	0.9907865745469161	0.7784594254530844
0.8250000000000001	0.196086	0.28060720121780375	0.11156479878219627	0.289915	0.3273528527770112	0.25247714722298875	0.404506	0.4642040318897499	0.34480796811025005	0.547796	0.6173871311376471	0.4782048688623528	0.891789	0.9990605489288307	0.7845174510711694
0.8300000000000001	0.198034	0.28332176183108854	0.11274623816891145	0.292868	0.33073723024754004	0.25499876975246	0.408679	0.4690274464193871	0.34833055358061293	0.552705	0.6229497638914301	0.4824602361085699	0.898972	1.0073585211690546	0.7905854788309455
0.8350000000000001	0.19998900000000008	0.28604745399584713	0.11393054600415302	0.2958350000000001	0.3341394552728431	0.25753054472715714	0.4128700000000002	0.47387235216374185	0.3518676478362585	0.5576300000000002	0.6285322794314012	0.48672772056859914	0.9061730000000002	1.0156814796692044	0.7966645203307959
0.8400000000000001	0.201953	0.2887862801936658	0.11511971980633418	0.298813	0.33755651968553824	0.26006948031446175	0.417078	0.47873773934883457	0.35541826065116544	0.562571	0.6341346778484386	0.49100732215156145	0.913392	1.024029412830897	0.8027545871691029
0.8450000000000001	0.20392500000000008	0.29153724472634884	0.11631275527365133	0.3018050000000001	0.3409914166012278	0.2626185833987724	0.4213040000000002	0.48362459773802907	0.3589834022619713	0.5675280000000003	0.6397569609662259	0.49529903903377465	0.9206280000000002	1.0324013104305483	0.8088546895694523
0.8500000000000001	0.205905	0.294300347527178	0.11750965247282204	0.304809	0.34444213605635216	0.26517586394364784	0.425547	0.4885319182050667	0.3625620817949333	0.572501	0.6453991264497144	0.4996028735502857	0.927882	1.0407981589450568	0.8149658410549433
0.855	0.207892	0.297074590349653	0.11870940965034697	0.307826	0.34790966937033624	0.26774233062966374	0.429808	0.4934606911610321	0.36615530883896796	0.577491	0.6510621736966613	0.5039198263033386	0.935153	1.049218946226121	0.821087053773879
0.86	0.209888	0.29986197494727346	0.11991402505272651	0.310855	0.35139300786260463	0.27031699213739535	0.434086	0.49840990701700916	0.3697620929829909	0.582497	0.6567451021048234	0.5082488978951767	0.942442	1.0576646601254387	0.8272193398745612
0.865	0.211892	0.3026615047113827	0.12112249528861731	0.313897	0.35489314369559755	0.2729008563044024	0.438382	0.5033805556932278	0.37338344430677217	0.587518	0.6624469125795183	0.5125890874204817	0.949748	1.0661342895351242	0.8333617104648757
0.87	0.213903	0.3054721791024989	0.12233382089750114	0.316951	0.3584090670085176	0.27549293299148236	0.442695	0.5083716282879682	0.37701837171203184	0.592556	0.668169602407917	0.5169423975920829	0.957071	1.0746278208502922	0.8395141791497078
0.875	0.215923	0.30829599921898404	0.12355000078101597	0.320017	0.3619407687835833	0.2780932312164167	0.447026	0.513384115408656	0.38066788459134393	0.597609	0.6739111703847518	0.5213068296152481	0.964412	1.0831462415064739	0.8456777584935263
0.88	0.21795	0.3111309661592002	0.12476903384079978	0.323096	0.36548924000301275	0.28070275999698724	0.451373	0.5184160076627173	0.38432999233728277	0.602678	0.6796726153047548	0.5256833846952453	0.971769	1.0916875389392	0.8518504610608
0.885	0.219985	0.3139780824913381	0.12599191750866193	0.326188	0.3690544721364581	0.28332152786354187	0.455738	0.5234692951464591	0.3880067048535408	0.607764	0.6854549372671721	0.5300730627328278	0.979144	1.1002537013392968	0.8580342986607031
0.89	0.222028	0.31683734725599955	0.12721865274400046	0.329292	0.3726354554837305	0.28594854451626944	0.46012	0.5285429691828735	0.3916970308171265	0.612865	0.6912561332404162	0.5344738667595837	0.986536	1.108843715084883	0.8642282849151169
0.895	0.224079	0.3197087609636152	0.1284492390363848	0.332408	0.3762321808320749	0.2885838191679251	0.464519	0.5336370205838334	0.3954009794161666	0.617981	0.6970762014974139	0.5388857985025861	0.993945	1.1174575673093718	0.870432432690628
0.9	0.226138	0.3225923241246156	0.12968367587538443	0.335536	0.3798446389687361	0.2912273610312639	0.468935	0.5387514401612121	0.3991185598387879	0.623114	0.7029171403110912	0.5433108596889087	1.00137	1.126094245146177	0.876645754853823
0.905	0.228204	0.3254870385648861	0.1309209614351139	0.338677	0.3834738208844295	0.2938801791155705	0.473368	0.5438862182019516	0.4028497817980485	0.628262	0.7087769490764533	0.5477470509235467	1.00881	1.1347527362420586	0.8828672637579413
0.91	0.230278	0.32839390295322063	0.1321620970467794	0.34183	0.3871187170815412	0.2965412829184588	0.477818	0.5490413462528287	0.4065946537471713	0.633426	0.714656624495517	0.552195375504483	1.01627	1.1434380270117444	0.8891019729882556
0.915	0.23236	0.3313129172738677	0.13340708272613233	0.344995	0.390779318265928	0.299210681734072	0.482285	0.5542168153356892	0.41035318466431076	0.638605	0.7205551643923771	0.5566548356076229	1.02375	1.1521501043833087	0.8953498956166912
0.92	0.23445000000000008	0.33424408151107604	0.1346559184889241	0.3481720000000001	0.39445561514344657	0.3018883848565536	0.48676800000000015	0.559411616472379	0.41412438352762126	0.6438000000000003	0.7264735665911294	0.5611264334088711	1.0312400000000002	1.1608789552848264	0.9016010447151738
0.925	0.236547	0.33718639682303864	0.13590760317696138	0.351362	0.3981485983994427	0.3045754016005573	0.491269	0.5646277401512123	0.4179102598487877	0.64901	0.7324108298745294	0.5656091701254705	1.03875	1.1696345669529102	0.90786543304709
0.93	0.238653	0.3401418615504819	0.13716413844951808	0.354564	0.4018572587684882	0.30727074123151177	0.495786	0.5698631781409786	0.4217088218590214	0.654236	0.7383679507245473	0.5701040492754528	1.04628	1.1784169258836807	0.9141430741163193
0.935	0.2407650000000001	0.34310747520807683	0.13842252479192335	0.3577770000000001	0.40558058696464405	0.3099734130353562	0.5003200000000001	0.575118921676936	0.4255210783230642	0.6594770000000002	0.7443439265818134	0.574610073418187	1.0538200000000002	1.1872160188817977	0.9204239811182027
0.9400000000000001	0.242886	0.3460862373104938	0.13968576268950617	0.361003	0.4093205737019708	0.31268542629802926	0.504871	0.5803949619943423	0.4293470380056576	0.664734	0.7503397548869578	0.5791282451130423	1.06138	1.1960418327519196	0.9267181672480803
0.9450000000000001	0.2450140000000001	0.3490761484169122	0.14095185158308798	0.3642410000000001	0.4130762094998421	0.3154057905001581	0.5094390000000001	0.5856912897905399	0.4331867102094603	0.6700060000000002	0.7563544339266912	0.5836575660733092	1.0689500000000003	1.2048843544346062	0.9330156455653945
0.9500000000000001	0.24715	0.35207820657969113	0.14222179342030888	0.367491	0.41684748534488125	0.31813451465511877	0.514023	0.5910068970538691	0.4370391029461309	0.675293	0.7623879599571325	0.5881980400428676	1.07654	1.213753570544256	0.9393264294557442
0.9550000000000001	0.249293	0.35509141089569835	0.14349458910430163	0.370753	0.4206343920290244	0.3208716079709756	0.518623	0.5963417752347548	0.4409042247652451	0.680595	0.7684403300804806	0.5927496699195193	1.08415	1.2226494678311695	0.9456505321688305
0.9600000000000001	0.25144400000000006	0.3581167604618014	0.14477123953819868	0.3740270000000001	0.4244369203442076	0.3236170796557926	0.5232400000000001	0.6016969157836218	0.4447830842163784	0.6859130000000002	0.7745125413989349	0.5973134586010656	1.0917800000000002	1.2315720330456459	0.9519879669543545
0.9650000000000001	0.253602	0.36115325530121706	0.14605074469878293	0.377313	0.42825506075441777	0.32637093924558225	0.527874	0.6070723096069575	0.4486756903930424	0.691246	0.7806035916932427	0.6018884083067574	1.09942	1.2405112529288636	0.9583287470711366
0.9700000000000001	0.25576800000000005	0.364201893213924	0.1473341067860761	0.3806110000000001	0.4320888045107194	0.32913319548928077	0.5325240000000001	0.6124669489166985	0.45258105108330166	0.6965940000000003	0.7867134771156343	0.6064745228843662	1.1070700000000002	1.2494671142438913	0.964672885756109
0.9750000000000001	0.257942	0.3672626729262499	0.14862132707375006	0.38392	0.4359371425362275	0.33190285746377246	0.53719	0.6178808253808437	0.45649917461915623	0.701956	0.7928411944968883	0.6110708055031118	1.11474	1.2584496037446766	0.9710303962553235
0.98	0.260123	0.3703345931645229	0.1499114068354771	0.387242	0.4398020657540578	0.33468193424594217	0.541873	0.6233149306673927	0.46043106933260736	0.707334	0.7989887406677842	0.6156792593322158	1.12243	1.2674587081851671	0.9774012918148329
0.985	0.262311	0.37341765265507076	0.1512043473449293	0.390575	0.44368156508732565	0.33746843491267436	0.546572	0.6287682564443446	0.46437574355565525	0.712727	0.805155112459101	0.620298887540899	1.13014	1.2764944143193107	0.9837855856806892
0.99	0.264507	0.3765128501242212	0.15250114987577879	0.39392	0.4475766314591463	0.3402633685408537	0.551287	0.6342407943796992	0.46833320562030084	0.718135	0.8113403067016177	0.6249296932983822	1.13786	1.285546708901055	0.9901732910989451
0.995	0.26671	0.3796191842983023	0.15380081570169768	0.397277	0.45148725579263527	0.3430667442073647	0.556019	0.6397335361414553	0.47230446385854474	0.723558	0.8175443202261135	0.6295716797738866	1.14559	1.2946155786843478	0.9965644213156524
1.	0.268921	0.38273765390364184	0.1551043460963582	0.400646	0.45541342901090803	0.34587857098909197	0.560766	0.6452444733976125	0.4762875266023875	0.728996	0.8237671498633672	0.6342248501366328	1.15334	1.3037110104231364	1.0029689895768636

==> data/fig6_VI_poly.dat <==
0.02	0.002050481370625	0.004479270073611172	-0.00037830733236117204	0.00311639067	0.005430909877531505	0.0008018714624684945	0.0035040450618750003	0.0050392628110901535	0.001968827312659847	0.006589483640625	0.009080341571159691	0.004098625710090309	0.01467960971	0.0169732827685382	0.012385936651461798
0.025	0.00257407488	0.005567430863200613	-0.0004192811032006135	0.0039142888	0.0067548145715686965	0.0010737630284313043	0.0044019176	0.006271884592043837	0.0025319506079561635	0.0082716428	0.011339703004934707	0.005203582595065292	0.018374084800000003	0.02119524290124722	0.015552926698752788
0.03	0.00310213914125	0.006643911206571016	-0.0004396329240710169	0.00471989057	0.008066056550533033	0.0013737245894669685	0.005308728405624999	0.0074946271666241375	0.003122829644625861	0.00996798616875	0.013595853410770723	0.006340118926729277	0.022078595625	0.025409779997467206	0.018747411252532792
0.035	0.0036347013600000005	0.007709096442846038	-0.0004396937228460366	0.00553328657	0.009365075373116174	0.0017014977668838274	0.006224558885000001	0.008708021843248854	0.003741095926751148	0.011678538925	0.01584918427998676	0.007507893570013241	0.025793261550000002	0.029617483455264586	0.021969039644735417
0.04	0.004171800924375	0.008763384093649329	-0.00041978224489932874	0.00635455413625	0.010652297344259778	0.0020568109282402217	0.0071495110162499995	0.009912620502210775	0.004386401530289224	0.0134035948375	0.018100355694526837	0.008706833980473162	0.02951818979375	0.03381893052645575	0.025217449061044252
0.045	0.004713489679999999	0.009807184138104545	-0.0003802047781045464	0.007183798399999999	0.011928176563905508	0.0024394202360944915	0.008083656719999999	0.0111089449663027	0.005058368473697298	0.0151430896	0.020349669661334977	0.009936509538665022	0.033253324	0.0380145348878571	0.0284921131121429
0.05	0.0052597893075	0.010840876390335345	-0.00032129777533534444	0.0080211061075	0.013193148746995023	0.0028490634680049766	0.0090271132375	0.012297562378942424	0.005756664096057577	0.016897195356250002	0.02259766463735521	0.011196726075144794	0.036998920875	0.04220502327878505	0.03179281847121495
0.05500000000000001	0.005810742405	0.01186486158196538	-0.00024337677196537792	0.008866566825	0.014447652428469984	0.0032854812215300164	0.009979918555	0.013478960628547738	0.006480876481452262	0.0186660711	0.024844865929531546	0.012487276270468455	0.04075498055	0.046390865863556	0.035119095236444
0.06	0.006366395858124999	0.0128795447321183	-0.00014675301586830093	0.009720269399375	0.015692125423897047	0.0037484133748529524	0.0109423058375	0.01465382278228644	0.007230788892713559	0.020449837000000002	0.027091760019808012	0.013807913980191992	0.04452161195625	0.05057264160648635	0.03847058230601365
0.065	0.00692676936	0.013885382772405804	-0.00003184405240580501	0.01058228848	0.016926983784575415	0.004237593175424587	0.0119141408	0.015822403937177917	0.008005877662822085	0.022248627200000003	0.02933888174273972	0.015158372657260284	0.048298989599999995	0.05475098574133046	0.04184699345866953
0.07	0.007491914989375001	0.014882675168093294	0.00010115481065670756	0.011452719787500001	0.01815268279329619	0.004752756781703811	0.01289570135625	0.01698551663734773	0.00880588607515227	0.02406251405625	0.031586621639115166	0.016538406473384837	0.052087079731250006	0.05892634757894161	0.045247811883558406
0.075	0.008061863814999999	0.015871779479434203	0.0002519481505657943	0.0123317439	0.01936975502358302	0.00529373277641698	0.013887027100000001	0.018143674586773045	0.009630379613226955	0.02589161645	0.03383545115233394	0.01794778174766606	0.0558860336	0.06309935212461099	0.04867271507538902
0.08	0.00863665682875	0.01685306318980698	0.0004202504676930202	0.0132193186625	0.020578510315834554	0.005860127009165445	0.01488824454375	0.01929747840818102	0.01047901067931898	0.02773610070625	0.036085889169545624	0.019386312242954375	0.059695971375000004	0.06727059330237983	0.052121349447620174
0.085	0.009216338800000001	0.01782698156925061	0.0006056960307493902	0.014115592000000003	0.02177943818396392	0.006451745816036088	0.015899344800000003	0.020447296726436137	0.011351392873563867	0.029596040000000004	0.038338399778160275	0.020853680221839734	0.06351701200000001	0.07144065801288299	0.05559336598711704
0.09000000000000001	0.009800922738125	0.018793756505818764	0.0008080889704312373	0.015020605037500002	0.022972946317449477	0.007068263757550526	0.01692048660625	0.021593897626273298	0.012247075586226702	0.03147159651875	0.04059344403746282	0.022349749000037177	0.0673491344125	0.07561000706668057	0.059088261758319424
0.095	0.010390463545	0.019753735789225655	0.0010271913007743466	0.01593451695	0.024159550049284093	0.0077094838507159105	0.01795170015	0.022737824044564738	0.013165576255435261	0.0333628495	0.04285143840699867	0.02387426059300133	0.0711924935	0.0797792714259264	0.06260571557407359
0.1	0.010985014	0.02070726508668551	0.0012627629133144923	0.01685739808125	0.025339675881210617	0.008375120281289382	0.0189932239625	0.023879827261932683	0.014106620663067317	0.035269888581250006	0.04511280974631322	0.02542696741618679	0.07504727316875	0.08394911107152427	0.06614543526597573
0.10500000000000001	0.0115845792	0.0216547282637025	0.0015144301362975017	0.017789331199999998	0.02651374874516329	0.009064913654836708	0.0200449872	0.025020198870052114	0.015069775529947886	0.0371928744	0.04737809759243254	0.02700765120756746	0.0789133664	0.08811989063145004	0.06970684216854997
0.11	0.01218925301875	0.022596391848759903	0.001782114188740096	0.0187304302875	0.027682258373117025	0.009778602201882973	0.02110715530625	0.026159827501571406	0.016054483110928594	0.03913200980625	0.049647783668929094	0.02861623594357091	0.0827910796625	0.09229239884820652	0.07328976047679349
0.115	0.012798993500000001	0.023532472421130955	0.0020655145788690456	0.01968073	0.028845601177238125	0.010515858822761875	0.022179857400000006	0.027299415150191707	0.017060299649808305	0.041087293450000006	0.051922187176856004	0.03025239972314401	0.08668033250000001	0.09646703311136864	0.07689363188863138
0.12000000000000001	0.013413896625000003	0.024463324497588895	0.0023644687524111124	0.020640417500000004	0.03000432607594289	0.01127650892405712	0.023263149331250003	0.02843959054086412	0.018086708121635885	0.04305889645625001	0.0542017997922664	0.03191599312023362	0.09058131533125002	0.10064446168551133	0.08051816897698871
0.125	0.0140339712	0.02538929902850579	0.0026786433714942118	0.021609473599999998	0.031158757092847413	0.012060190107152582	0.024357048	0.02958071912626654	0.019133376873733458	0.045046888800000004	0.05648705549735897	0.03360672210264104	0.094494136	0.10482527610132475	0.08416299589867526
0.13	0.01465931064375	0.0263106309161165	0.003007990371383499	0.02258798275	0.03230936639658828	0.012866599103411713	0.0254617141625	0.030723848588782653	0.020199579736217346	0.04705148685625	0.05877843037958305	0.035324543332916944	0.09841911734375	0.10901026886457246	0.08782796582292754
0.135	0.015289873	0.02722750329625472	0.0033522427037452826	0.02357619495	0.03345677316100187	0.013695616738998133	0.026577316400000002	0.03186981011352289	0.021284822686477117	0.0490727251	0.06107626208253356	0.037069188117466435	0.1023555642	0.11319922032213331	0.09151190807786669
0.13999999999999999	0.01592575425	0.02814023724225414	0.0037112712577458615	0.024573987037499998	0.03460122339742454	0.014546750677575462	0.0277038130375	0.03301922462934767	0.022388401445652326	0.0511107285	0.06338097874355539	0.03884047825644461	0.106304767125	0.11739389653963608	0.09521563771036393
0.145	0.0165669448	0.029049123946378375	0.004084765653621628	0.0255815944	0.03574329738065285	0.015419891419347149	0.0288413488	0.0341725883677555	0.0235101092322445	0.0531656464	0.06569307597637132	0.04063821682362869	0.11026556000000001	0.12159361648515855	0.09893750351484147
0.15	0.017213492856250002	0.029954330735459236	0.004472654977040767	0.026599104806250003	0.03688348605442894	0.016314723558071068	0.029990019	0.035331094781413525	0.024648943218586475	0.05523765055625	0.0680129683638972	0.042462332748602796	0.1142388698125	0.12579976924715097	0.10267797037784904
0.155	0.0178654311	0.030856085105258453	0.004874777094741545	0.02762651345	0.03802216350095508	0.01723086339904492	0.03114993805	0.036495645325626956	0.025804230774373046	0.05732674045	0.0703409413154268	0.04431253958457319	0.118223846	0.1300119759415126	0.1064357160584874
0.16	0.018522887587500002	0.03175470992653777	0.005291065248462238	0.02866399145625	0.039159879733683595	0.018168103178816408	0.03232121316875	0.037667134261951	0.026975292075549002	0.0594330856625	0.07267745034025386	0.04618872098474615	0.1222218016875	0.13423202137164267	0.11021158200335734
0.16499999999999998	0.019185732	0.03265033085751737	0.005721133142482635	0.029711615200000003	0.040297058614234535	0.01912617178576547	0.033503788	0.038845917724189646	0.02816165827581035	0.061556884	0.07502301966359382	0.04809074833640618	0.12623256	0.13846022367301775	0.11400489632698224
0.16999999999999998	0.019854200481249997	0.033543293229017127	0.0061651077334828695	0.030769504643749997	0.041434242956125335	0.02010476633137466	0.03469791326874999	0.04003355785399982	0.029362268683500163	0.06369817801875	0.07737792108245005	0.05001843495504995	0.13025581	0.14269671092162878	0.11781490907837121
0.175	0.02052821655	0.03443369090931539	0.006622742190684608	0.0318376051	0.042571769521041206	0.021103440678958793	0.03590367845	0.04123108099028723	0.030576275909712763	0.06585703755	0.0797424941597476	0.05197158094025239	0.1342915005	0.14694189427554402	0.12164110672445595
0.18	0.021207799499999996	0.03532171354169049	0.007093885458309504	0.032916236587499995	0.043710349776917325	0.022122123398082665	0.037121061162499996	0.04243940161570756	0.03180272070929243	0.06803366270625	0.08211720873966154	0.05395011667283846	0.13834075168749996	0.15119735626783173	0.12548414710716818
0.185	0.021893008800000002	0.03620762899104147	0.007578388608958535	0.034005256	0.044850192051833104	0.023160319948166887	0.038350272000000005	0.04365934597582825	0.03304119802417176	0.0702282216	0.08450253417543442	0.05595390902456558	0.14240276	0.15546278631714203	0.12934273368285795
0.19	0.022583882125	0.037091592016627685	0.008076172233372314	0.035104887518749996	0.04599196799702186	0.024217807040478132	0.039591353518750004	0.04489234318772857	0.03429036384977144	0.07244066851875	0.08689865037354681	0.05798268666395319	0.1464772001875	0.15973827862922862	0.13321612174577135
0.195	0.02328054745	0.037973885724329214	0.00858720917567079	0.03621521550000001	0.04713616942386111	0.025294261576138906	0.040844381500000006	0.04613953438139955	0.035549228618600465	0.07467132745	0.08930613844954677	0.06003651645045324	0.1505649145	0.16402512554542725	0.13710470345457276
0.19999999999999998	0.0239828864125	0.038854546882526105	0.009111225942473896	0.037336331125000004	0.048283294968728345	0.026389367281271663	0.042109445581249995	0.04740207454308219	0.0368168166194178	0.07692016795625	0.09172522509398234	0.06211511081851764	0.15466569456249998	0.16832356878207339	0.14100782034292658
0.205	0.0246910856	0.03973392219346442	0.009648249006535577	0.038468255199999996	0.049433723868684776	0.027502786531315212	0.0433866728	0.04868112465759335	0.03809222094240665	0.0791872912	0.09415628942772707	0.06421829297227293	0.15878012800000002	0.1726346914519553	0.14492556454804473
0.21	0.025404994750000003	0.040612009548111845	0.010197979951888161	0.039611228750000005	0.05058817323790079	0.02863428426209922	0.04467613335625001	0.04997786423566789	0.039374402476832125	0.08147295876875	0.09659982100387338	0.06634609653362664	0.16290748625000004	0.17695815152887498	0.1488568209711251
0.215	0.026124851	0.04148919922130202	0.010760502778697976	0.0407651231	0.051746941466230385	0.029783304733769618	0.045977853150000005	0.05129339708661649	0.04066230921338352	0.08377712455	0.09905602250583914	0.06849822659416085	0.1670490145	0.1812956261330869	0.15280240286691313
0.22	0.026850646293750002	0.042365636294118644	0.01133565629338136	0.041930164000000006	0.05291068136852763	0.03094964663147238	0.047292069168750006	0.052629038107249844	0.04195510023025017	0.08609999345625001	0.10152534764204228	0.07067463927045774	0.171203529125	0.18564636357234568	0.15676069467765433
0.225	0.0275822712	0.04324132348313525	0.011923218916864747	0.043106460799999996	0.0540798724658692	0.032133049134130794	0.0486188168	0.05398639638947906	0.04325123721052094	0.0884417488	0.10400823248494909	0.07287526511505091	0.175372744	0.19001256122457846	0.16073292677542153
0.22999999999999998	0.028319938768749997	0.04411668436099967	0.012523193176500323	0.04429404662499999	0.05525505459939744	0.033333038650602546	0.04995809664374999	0.055365856329474245	0.04455033695802574	0.09080245024999999	0.10650497994955965	0.07509992055044032	0.17955422231249998	0.19439214201179816	0.1647163026132018
0.235	0.029063616449999993	0.0449918559108496	0.013135376989150384	0.04549303754999998	0.056436793666477324	0.03454928143352264	0.05131011494999999	0.05676850376850593	0.045851726131494054	0.09318221304999998	0.10901595248992249	0.07734847361007746	0.18375081449999997	0.19878836767619035	0.1687132613238096
0.24	0.029813286662499997	0.04586699008457276	0.013759583240427229	0.046703539249999995	0.05762564516447387	0.03578143333552612	0.052674844537499994	0.05819519111659463	0.04715449795840536	0.09558114287499998	0.11154150299133611	0.07962078275866386	0.18796032912499996	0.2031994580849405	0.17272120016505943
0.245	0.030569148	0.04674235414668321	0.014395941853316795	0.0479256016	0.05882204761967749	0.037029155580322506	0.054052492800000004	0.05964797086649268	0.04845701473350733	0.0979993136	0.11408192626836812	0.08191670093163188	0.192184912	0.20762802686498213	0.1767417971350179
0.25	0.031331107375	0.047618165750141744	0.015044048999858253	0.049159310481249996	0.06002662237520752	0.03829199858729247	0.05544315648125	0.06112646764239605	0.04975984532010395	0.10043711828125	0.11663789936659026	0.08423633719590974	0.196423090375	0.2120729334573536	0.1807732472926464
0.255	0.0320991486	0.04849461858553556	0.015703678614464443	0.05040482655	0.06124000437810877	0.039569648721891226	0.05684687255	0.06263121180123259	0.05106253329876741	0.1028944309	0.11920955398584344	0.08657930781415656	0.20067520949999998	0.21653491181284132	0.18481550718715864
0.26	0.0328734957125	0.049372146568451805	0.016374844856548193	0.05166215795625	0.062462676069176035	0.04086163984332397	0.058263652412500005	0.0641627081374301	0.05236459668756992	0.10537053412500001	0.12179643051346854	0.08894463773653148	0.20494203625000001	0.2210151175072317	0.18886895499276832
0.265	0.033654018400000006	0.05025065059959895	0.01705738620040106	0.05293148560000001	0.0636952360481935	0.042167735151806524	0.05969379840000001	0.06572275842923861	0.053664838370761414	0.10786780800000002	0.12440111183987859	0.09133450416012145	0.20922303200000003	0.22551345803353653	0.19293260596646353
0.27	0.03444084443125	0.051130718456644346	0.017750970405855653	0.05421277573125001	0.0649382040833708	0.04348734737912923	0.06113720533750001	0.06731034240748479	0.05496406826751522	0.11038435106250001	0.1270220310418634	0.09374667108313661	0.21351923625000002	0.2300312812084265	0.19700719129157354
0.275	0.0352339809	0.05201263857737667	0.01845532322262334	0.0555061796	0.06619222835190697	0.044820130848093026	0.0625940656	0.06892574341181755	0.05626238778818244	0.11292042099999999	0.12965972547428503	0.09618111652571497	0.2178293955	0.23456769926579787	0.20109109173420212
0.28	0.036033488456250005	0.05289675295583457	0.019170223956665445	0.056811817375000004	0.0674579259497511	0.04616570880024891	0.06406440183125	0.07056907505063584	0.057559728611864175	0.11547728293750001	0.13231573992950546	0.09863882594549456	0.22215467793750002	0.23912424612704689	0.20518510974795315
0.28500000000000003	0.03683937200000001	0.05378307430849555	0.019895669691504473	0.058129786400000015	0.06873585563311375	0.047523717166886276	0.06554846080000001	0.0722413025107747	0.05885561908922534	0.11805457600000002	0.1349898970234263	0.10111925497657377	0.22649424800000004	0.2437004982464266	0.20928799775357348
0.29000000000000004	0.03765165664375	0.05467229203048386	0.020631021257016144	0.05946007458750001	0.0700265519623278	0.048893597212672224	0.06704615600000001	0.07394155181582238	0.06015076018417764	0.12065147731250002	0.13768178819545404	0.10362116642954598	0.23084826250000004	0.2482969133743335	0.2133996116256666
0.29500000000000004	0.038470419	0.055564873489362634	0.02137596451063736	0.06080287265	0.07133071678298765	0.05027502851701235	0.0685575941	0.07566976961780333	0.06144541858219665	0.123269635	0.140393379708535	0.10614589029146501	0.23521795	0.252915067294021	0.217520832705979
0.30000000000000004	0.039295751793750014	0.056461302165195015	0.022130201422305016	0.06215831833750002	0.0726489989781878	0.051667637696812235	0.07008299279375002	0.07742601359374209	0.06273997199375796	0.12590804125000002	0.14312398188811531	0.10869210061188472	0.23960327793750005	0.2575552746637427	0.2216512812112574
0.30500000000000005	0.04012753920000002	0.057361470321642245	0.022893608078357795	0.06352634720000003	0.07398185266195985	0.0530708417380402	0.07162234000000002	0.07921028041860763	0.06403439958139241	0.12856691200000006	0.14587398859268014	0.11125983540731997	0.24400303200000006	0.2622167066822992	0.22578935731770094
0.31	0.04096600025	0.05826652347797999	0.023665477022020015	0.0649071306625	0.0753299499890861	0.05448431133591392	0.0731757342875	0.08102227236230192	0.06532919621269809	0.13124724125	0.14864490826392102	0.113849574236079	0.248417866625	0.2669003114011776	0.22993542184882243
0.315	0.04181101305	0.05917688356208213	0.02444514253791787	0.0663007085	0.07669383889528608	0.05590757810471392	0.07474334590000001	0.08286193214267157	0.06662475965732845	0.1339477755	0.1514358616265687	0.11645968937343133	0.252848264	0.2716069029124125	0.23408962508758746
0.32	0.042662692875000005	0.0600932096705725	0.025232176079427508	0.06770726633125	0.07807421316002935	0.05734031950247064	0.07632513161875001	0.08472898901506314	0.06792127422243689	0.13666966750000004	0.1542483756553537	0.11909095934464636	0.257293855375	0.27633644437053845	0.23825126637946153
0.325	0.043521096	0.06101560983015897	0.026026582169841033	0.0691269096	0.0794717611642542	0.05878205803574579	0.0779213608	0.08662335413949122	0.06921936746050879	0.139413328	0.1570830482453602	0.1217436077546398	0.26175581600000003	0.28109045828772417	0.2424211737122759
0.33	0.04438621787500001	0.06194531221034774	0.026827123539652272	0.07055960910625	0.08088685718162388	0.06023236103087613	0.07953201510625002	0.08854496459101723	0.07051906562148282	0.14217771750000002	0.15993947603282385	0.1244159589671762	0.266232808375	0.2858679175678161	0.24659769918218397
0.335	0.045258046600000004	0.06288304556072905	0.027633047639270967	0.07200552205	0.0823201366622704	0.06169090743772962	0.08115711615	0.09049366672437043	0.07182056557562957	0.1449640895	0.16281936157433374	0.12710881742566627	0.270725536	0.29066985147229496	0.250781220527705
0.34	0.04613680775625	0.0638297761121431	0.028443839400356906	0.0734646550375	0.08377208446257578	0.06315722561242423	0.08279690091875001	0.0924695222692803	0.07312427956821972	0.147771260375	0.1657219703014791	0.1298205504485209	0.27523430418750006	0.2954968910751417	0.2549717172998584
0.34500000000000003	0.04702224	0.06478540756735972	0.029259072432640285	0.0749373136	0.08524364013151048	0.06463098706848952	0.0844514016	0.0944721321485223	0.0744306710514777	0.150601096	0.1686493937097294	0.13255279829027058	0.279759	0.3003492495487866	0.25916875045121335
0.35000000000000003	0.04791470508750001	0.06575184817651773	0.030077561998482286	0.07642333837500001	0.08673490448208275	0.06611177226791727	0.08612067298125001	0.09650173430156125	0.07573961166093876	0.15345221337500004	0.1716010106662414	0.13530341608375868	0.28429925268750006	0.30522688141688104	0.2633716239581191
0.35500000000000004	0.04881404660000001	0.06672991241168554	0.030898180788314477	0.07792296650000001	0.08824653059488922	0.0675994024051108	0.08780487655000002	0.09855841736090802	0.07705133573909202	0.15632531600000002	0.17457806310205204	0.138072568897948	0.28885590450000004	0.31013095455152556	0.2675808544484745
0.36000000000000004	0.04972030312500001	0.06772060975118155	0.03171999649881847	0.07943618528750002	0.08977892172552657	0.06909344884947347	0.08950402045625001	0.10064211662157352	0.07836592429092651	0.15922072462500003	0.17758141019819842	0.14086003905180164	0.29342874706250005	0.31506158619982116	0.27179590792517894
0.36500000000000005	0.05063360000000001	0.06872445347092544	0.03254274652907457	0.08096325600000001	0.09133298368032369	0.07059352831967633	0.09121830400000001	0.10275268135052658	0.07968392664947345	0.16213720000000004	0.18061010496928964	0.14366429503071043	0.29801840000000007	0.32001970182295086	0.2760170981770493
0.37000000000000005	0.051553922143750014	0.06974321551384384	0.03336462877365619	0.08250406305625002	0.0929086967801021	0.07209942933239794	0.09294773864375003	0.10489043820453706	0.081005039082963	0.16507710356250005	0.18366739191686185	0.14648681520813825	0.3026236526875001	0.32500444411830043	0.2802428612566997
0.375	0.052481352950000004	0.0707781833454646	0.03418452255453542	0.0840588464	0.09450662547141554	0.07361106732858445	0.09469239505	0.10705549586233265	0.08232929423766736	0.16803973	0.1867532026260231	0.1493262573739769	0.307245245	0.3300168864973378	0.2844736035026622
0.38	0.053415871581249996	0.0718305402000656	0.03500120296243439	0.08562765708124999	0.09612714530706781	0.07512816885543216	0.096452474875	0.10924809399639118	0.08365685575360882	0.1710241675	0.1898672621818817	0.15218107281811827	0.3118841041875	0.33505828974653107	0.28870991862846895
0.385	0.0543575336	0.07290108026879033	0.03581398693120967	0.087210512	0.09777086107348437	0.07665016292651564	0.0982280064	0.1114680444021349	0.0849879683978651	0.174030816	0.19301037055798978	0.15505126144201023	0.31653892	0.34012764346494007	0.29295019653505994
0.39	0.055306314356250004	0.07399163459380485	0.036620994118695155	0.08880757789375002	0.09943789527389857	0.07817726051360147	0.10001895218125001	0.11371570395491926	0.08632220040758076	0.17706106181250003	0.196184882570634	0.15793724105436607	0.32121088875000003	0.34522652466390424	0.2971952528360958
0.395	0.056262371049999996	0.07510375062414082	0.03742099147585917	0.09041893399999999	0.10112854629516548	0.07970932170483451	0.1018259913	0.11599189155304417	0.08766009104695584	0.180113739	0.1993903639245449	0.1608371140754551	0.3259001045	0.35035537441735454	0.3014448345826455
0.4	0.057225714918750004	0.07623882984632992	0.03821259999117009	0.09204466995625	0.10284312292414025	0.08124621698835977	0.103647805375	0.11829542863230964	0.08900018211769035	0.1831895020625	0.2026282007619532	0.16375080336304682	0.3306054470625	0.3555134195492224	0.3056974745757776
0.405	0.05819630240000002	0.07739802320611039	0.038994581593889646	0.09368491600000003	0.10458221281546905	0.08278761918453102	0.10548620000000004	0.12062803653044783	0.09034436346955226	0.18628840000000008	0.2058989863261993	0.16667781367380086	0.33532790400000007	0.36070194886700196	0.30995385913299817
0.41000000000000003	0.05917429378750001	0.07858315528337463	0.039765432291625394	0.09533968814375002	0.10634571755609934	0.0843336587314007	0.10734020268750002	0.12298919627930355	0.0916912090956965	0.18941074375000003	0.20920402555546	0.16961746194454005	0.34006825268750007	0.36592215083013624	0.3142143545448639
0.41500000000000004	0.060159611950000004	0.07979561749222168	0.04052360640777833	0.09700905705000001	0.10813383165076985	0.08588428244923017	0.10921066400000001	0.12537998788765395	0.09304134011234608	0.192556525	0.2125441167390222	0.1725689332609778	0.34482478550000006	0.37117268313163126	0.31847688786836886
0.42000000000000004	0.06115233683125001	0.08103695832175056	0.04126771534074946	0.09869323055000001	0.10994688677296922	0.0874395743270308	0.11109623993750002	0.12779929680177615	0.09439318307322389	0.19572574375000001	0.21592006647867268	0.17553142102132735	0.34959964587500003	0.376456054526993	0.3227432372230071
0.42500000000000004	0.062152535999999994	0.08230888851539514	0.041996183484604856	0.1003918048	0.1117847718137112	0.0889988377862888	0.112999416	0.13024965249241077	0.09574917950758924	0.198918368	0.2193325525827883	0.17850418341721172	0.354390872	0.38177061819892893	0.3270111258010711
0.43000000000000005	0.06316023600000001	0.08361265868118566	0.04270781331881436	0.10210592231250001	0.11364851667819931	0.09056332794680072	0.11491753875000002	0.13272889063408597	0.09710618686591409	0.20213493962500004	0.22278305903892956	0.18148682021107052	0.35920032893750004	0.38711867497986313	0.33128198289513694
0.43500000000000005	0.064175436	0.08494966668148714	0.04340120531851287	0.10383489550000001	0.11553749006416209	0.09213230093583794	0.11685300450000001	0.1352397111757933	0.09846629782420671	0.20537501100000002	0.2262719835412471	0.18447803845875294	0.364027759	0.39250035262942107	0.33555516537057894
0.44	0.06519813445625	0.08632130966616468	0.044074959246335324	0.10557891250000001	0.11745193639432815	0.09370588860567187	0.11880461250000002	0.13778121700402457	0.09982800799597548	0.20863892000000003	0.22980050928389162	0.18747733071610845	0.368871881625	0.3979147560322283	0.3398290072177717
0.445	0.0662284864	0.08772965844571877	0.04472731435428122	0.107338448	0.11939245641664956	0.09528443958335045	0.12077213599999999	0.14035333404598227	0.1011909379540177	0.2119278	0.23337063084577853	0.19048496915422147	0.373734272	0.4033637956049209	0.34410474839507904
0.45	0.06726656501874999	0.08917546098137488	0.045357669056125094	0.1091124625	0.12135796923104206	0.09686695576895793	0.12275700681249999	0.1429580090936628	0.10255600453133716	0.21524002412499998	0.23698154443238784	0.19349850381761213	0.37861503874999997	0.40884803572480943	0.3483820417751905
0.455	0.06831219955	0.09065973836999391	0.04596466073000607	0.11090214999999999	0.12334969721264491	0.09845460278735507	0.12475799949999998	0.14559438072977346	0.1039216182702265	0.21857729349999996	0.24063579013396424	0.19651879686603568	0.38351288549999996	0.4143665855512152	0.3526591854487847
0.46	0.06936560279375	0.09218389527093677	0.046547310316563215	0.11270746250000001	0.12536762073659732	0.10004730426340268	0.1267769041875	0.14826460309952152	0.1052892052754785	0.2219380711875	0.24433266997825256	0.19954347239674744	0.38842896500000007	0.41992100336845944	0.3569369266315407
0.465	0.0704266968	0.09374974818045129	0.0471036454195487	0.1145284	0.1274117402929894	0.1016450597070106	0.12881172	0.15096691759538192	0.10665652240461806	0.225324368	0.24807516529864165	0.20257357070135834	0.393363688	0.42551205937081665	0.3612153166291833
0.47000000000000003	0.0714956508375	0.09535767460500662	0.04763362706999337	0.11636496249999999	0.1294821232960291	0.10324780170397087	0.13086368874999998	0.1537031005038872	0.10802427699611279	0.22873457	0.2518623169449744	0.20560682305502562	0.39831601499999997	0.4311391841186734	0.3654928458813265
0.47500000000000003	0.0725724236	0.09700854406295889	0.04813630313704112	0.11821715000000001	0.13157880927487534	0.10485549072512469	0.132932845	0.15647359910883749	0.1093920908911625	0.23216982000000003	0.2556960540727379	0.20864358592726218	0.40328714	0.43680399558236943	0.36977028441763055
0.48000000000000004	0.07365705041875002	0.09870330271016423	0.04861079812733581	0.12008494706250004	0.13370182232118694	0.10646807180381315	0.13501918875000005	0.15927882613153307	0.11075955136846702	0.23563007000000008	0.25957711502491915	0.211683024975081	0.4082770304375001	0.4425068851697447	0.3740471757052555
0.48500000000000004	0.07474953200000002	0.10044354180729674	0.0490555221927033	0.12196941600000002	0.13585217198653488	0.10808666001346516	0.13712290400000002	0.16211928744968152	0.1121265205503185	0.23911550400000006	0.2635066846517209	0.21472432334827926	0.4132844080000001	0.44824695704931256	0.37832185895068765
0.49000000000000005	0.07584997289375002	0.1022293251072173	0.04947062068028274	0.12386884856250002	0.13802831875620106	0.10970937836879899	0.139244442875	0.1649959750906126	0.11349291065938744	0.24262663393750006	0.2674857609235282	0.2177675069514719	0.41831101087500006	0.45402643146396954	0.3825955902860306
0.49500000000000005	0.07695846590000001	0.10406138434260483	0.04985554745739519	0.12578479050000002	0.1402318848253794	0.11133769617462064	0.14138299950000002	0.16790853223806337	0.11485746676193667	0.24616176050000005	0.27151334506794195	0.22081017593205815	0.42335648550000005	0.4598453954172861	0.386867575582714
0.5	0.0780748781625	0.10594022558988822	0.050209530735111786	0.1277173541875	0.14246305901426387	0.1129716493607361	0.14353938875000002	0.17085822282577107	0.11622055467422898	0.24972301168750002	0.27559226562506284	0.2238537577499372	0.4284200495625	0.4657035071628325	0.39113659196216755
0.505	0.07919936400000001	0.10786716106901507	0.05053156693098494	0.129665768	0.14472100502051144	0.11461053097948852	0.14571288799999998	0.1738447051528086	0.11758107084719138	0.253309672	0.2797227607890453	0.22689658321095468	0.433503456	0.4716029287645546	0.3954039832354454
0.51	0.0803319765	0.10984215624423811	0.050821796755761886	0.13163018875	0.14700615367336797	0.116254223826632	0.147903965	0.17686899141644305	0.11893893858355695	0.25692247	0.2839059052468151	0.22993903475318492	0.43860495106249997	0.4775423910539968	0.3996675110710031
0.515	0.08147270805000001	0.11186563484832882	0.05107978125167121	0.13361190450000002	0.1493199259295423	0.11790388307045774	0.15011395900000002	0.17993289717927727	0.12029502082072277	0.2605601605	0.28814105308935156	0.23297926791064846	0.44372608050000006	0.48352389292307935	0.4039282680769208
0.52	0.08262167221250001	0.11393814178905852	0.0513052026359415	0.1356097625	0.15166130193324315	0.11955822306675688	0.15234056618750003	0.183034594941414	0.12164653743358604	0.26422389625000003	0.292429956345134	0.23601783615486605	0.44886697212500004	0.4895480153262219	0.4081859289237782
0.525	0.0837786944	0.11606024534853696	0.05149714345146305	0.137623504	0.15403000454638205	0.12121700345361798	0.15458652	0.18617725141659477	0.12299578858340524	0.267914272	0.29677404442061983	0.2390544995793802	0.45402576	0.49561332235452193	0.41243819764547807
0.53	0.08494405453750002	0.11823222066296202	0.05165588841203802	0.13965510268750003	0.15642835214588408	0.12288185322911598	0.15684967893750004	0.1893592616683284	0.12434009620667169	0.27163076018750004	0.3011730595026192	0.2420884608723809	0.4592048510625001	0.5017227064460514	0.41668699567894874
0.535	0.08611767895000001	0.12045430079286976	0.051781057107130275	0.14170294500000002	0.15885492457637698	0.12455096542362307	0.15913074000000002	0.19258181622376208	0.12567966377623796	0.27537291500000005	0.3056270609059201	0.24511876909408	0.46440354000000006	0.5078759246755591	0.4209311553244411
0.54	0.087299649125	0.1227268739612963	0.05187242428870371	0.14376805418750002	0.16131093849498848	0.12622516988001156	0.161430615	0.19584632042254327	0.12701490957745673	0.27914169625	0.3101375135703107	0.2481458789296893	0.4696208995625	0.514072512180294	0.425169286944706
0.545	0.088489908	0.12505032846128702	0.05192948753871299	0.145849304	0.1637953111848823	0.12790329681511772	0.163749272	0.19915320716353457	0.12834533683646543	0.282936856	0.31470487429220456	0.25116883770779547	0.47485836000000003	0.5203143463257789	0.4294023736742212
0.55	0.08968860175	0.1274249231353651	0.051952280364634895	0.147948342875	0.16631009431423585	0.12958659143576415	0.1660862289375	0.2025025280784821	0.1296699297965179	0.2867578823125	0.3193288568121143	0.25418690781288567	0.48011620106249997	0.5266021906296798	0.4336302114953201
0.555	0.090895733	0.12985091189606301	0.05194055410393699	0.1500643995	0.1688547699272625	0.1312740290727375	0.1684409805	0.20589428285834716	0.13098767814165285	0.2906063555	0.3240114667271779	0.25720124427282215	0.48539364000000007	0.5329357308379369	0.4378515491620633
0.56	0.09211130020625	0.13232854448716314	0.051894055925336864	0.15219830418750002	0.1714304216931756	0.13296618668182444	0.170815622125	0.20933107194409098	0.13230017230590904	0.29448240337500003	0.3287532571345333	0.2602115496154668	0.49068973412500005	0.5393144927589894	0.4420649754910107
0.5650000000000001	0.0933354248	0.13485821760690558	0.05181263199309442	0.154348272	0.1740353853938016	0.13466115860619843	0.173208008	0.21281124256945672	0.13360477343054328	0.298384192	0.33355295440628835	0.26321542959371164	0.496007192	0.5457416454801576	0.44627273851984245
0.5700000000000001	0.09456802339375002	0.1374400655840821	0.05169598120341795	0.15651647893750004	0.17667227607819555	0.13636068179680452	0.17561961087500003	0.2163367892280112	0.13490243252198886	0.30231358643750006	0.3384126598546233	0.2662145130203768	0.501344495375	0.5522161504069488	0.45047284034305124
0.5750000000000001	0.09580930390000003	0.14007453802694195	0.05154406977305812	0.15870265900000005	0.17934113415802547	0.13806418384197464	0.17805002600000006	0.21990781695610293	0.1361922350438972	0.3062702695000001	0.34333242756668825	0.2692081114333119	0.506702049	0.5587388839737507	0.4546652140262494
0.5800000000000001	0.09705912866250002	0.1427617389749845	0.05135651835001553	0.16090553162500004	0.18204098548245945	0.13977007776754063	0.18049960668750006	0.22352518885258044	0.1374740245224197	0.3102540808125001	0.34831246844213315	0.27219569318286707	0.5120794995625001	0.5653099645524509	0.45884903457254933
0.5850000000000001	0.09831764000000003	0.1455020113434681	0.05113326865653194	0.16312648800000004	0.18477341997538066	0.14147955602461942	0.18296820800000005	0.22718926879339033	0.13874714720660977	0.3142656080000001	0.35335382844819097	0.2751773875518092	0.5174771120000001	0.5719301268906543	0.46302409710934594
0.5900000000000001	0.09958474339375001	0.1482955598483296	0.050873926939170436	0.16536506500000003	0.18753843166885614	0.14319169833114392	0.18545600106250004	0.23090073905194403	0.14001126307305606	0.31830412250000006	0.35845602840239577	0.27815221659760436	0.5228961912500001	0.5786011502342442	0.46719123226575593
0.5950000000000001	0.10086048820000003	0.15114269198126482	0.05057828441873524	0.16762255900000006	0.19033766641966798	0.14490745158033214	0.18796344000000006	0.23466056392875095	0.14126631607124918	0.3223708100000001	0.3636205904398646	0.2811210295601356	0.5283355350000001	0.5853223047048214	0.4713487652951788
0.6	0.10214542293750001	0.15404421439646945	0.05024663147853056	0.16989666618750002	0.19316916989709812	0.14662416247790191	0.19048954956250003	0.23846827834932036	0.1425108207756797	0.3264656379375	0.36884781844571407	0.2840834574292859	0.53379519125	0.5920941107364862	0.47549627176351367
0.605	0.10343852	0.1569992881570581	0.049877751842941895	0.17219012	0.19603594458617035	0.14834429541382965	0.19303579199999998	0.24232586011685867	0.1437457238831413	0.330587328	0.3741368082870094	0.2870378477129906	0.539275312	0.5989171946972172	0.47963342930278285
0.61	0.1047409575	0.16000944676349038	0.049472468236509595	0.1745007789375	0.1989363110766285	0.15006524679837147	0.195601965	0.24623360956559961	0.14497032043440036	0.334737618375	0.3794895817741402	0.28998565497585976	0.5447768314375	0.6057929605011861	0.48376070237381386
0.615	0.10605282950000001	0.16307507020014467	0.04903058879985535	0.17682928050000002	0.20187128852395808	0.15178727247604196	0.198186721	0.25019068715747383	0.14618275484252619	0.338916096	0.3849060471994444	0.2929261448005556	0.5502993895	0.6127215197464431	0.4878772592535569
0.62	0.1073730158125	0.16619532420139918	0.048550707423600827	0.1791776875625	0.2048433214586444	0.1535120536663556	0.200792348375	0.25419988929191184	0.14738480745808819	0.343123129625	0.3903868946677595	0.29585936458224055	0.55584284125	0.6197031991560377	0.4919824833439625
0.625	0.108702136	0.16937103764977338	0.048033234350226627	0.18154279199999998	0.20784952438638502	0.15523605961361495	0.203417176	0.25826006451633826	0.14857428748366172	0.347357512	0.39593125226886455	0.2987837717311354	0.561406864	0.6267381534123292	0.49607557458767076
0.63	0.11004000337499999	0.17260241702224804	0.04747758972775193	0.1839277748125	0.21089354259736856	0.15696200702763144	0.206061637125	0.26237213779799223	0.14975113645200777	0.3516210626875	0.40154124134117963	0.30170088403382034	0.56699349125	0.6338288796828339	0.5001581028171661
0.635	0.11138741549999999	0.17589057644394512	0.04688425455605487	0.18633062599999997	0.21397377135699558	0.15868748064300436	0.20872658049999998	0.26653746125210676	0.15091569974789323	0.35591346449999994	0.407216860458066	0.3046100685419339	0.5726002755	0.6409733998443773	0.5042271511556228
0.64	0.11274355750000001	0.17923501760248645	0.046252097397513556	0.188752722125	0.21709199249316677	0.16041345175683322	0.21141117581250002	0.2707557079314149	0.15206664369358514	0.3602345570625	0.4129582650053851	0.30751084911961496	0.5782284175000001	0.6481733840237853	0.5082834509762149
0.645	0.11410893600000001	0.18263649215282673	0.045581379847173295	0.191192792	0.22024730987752125	0.16213827412247875	0.214117208	0.2750291798113984	0.15320523618860163	0.36458496	0.4187663780637206	0.31040354193627945	0.58387848	0.655429869760027	0.5123270902399729
0.65	0.11548305337499999	0.18609491917832188	0.044871187571678114	0.19365271499999998	0.22344205043922566	0.1638633795607743	0.21684244125	0.27935612530294207	0.1543287571970579	0.36896340287499996	0.42464026218382206	0.31328654356617786	0.5895504773125	0.6627433331654273	0.5163576214595726
0.655	0.11686665600000001	0.18961139022966073	0.044121921770339315	0.19613134000000002	0.22667548040118535	0.16558719959881468	0.21958797550000003	0.2837381422396796	0.15543780876032048	0.37337151900000004	0.4305818713611619	0.3161611666388382	0.595243516	0.6701133480144547	0.5203736839855454
0.66	0.11826006462500001	0.1931865712325319	0.04333355801746812	0.198628715	0.2299480651113054	0.16730936488869463	0.2223548829375	0.28817680070524426	0.15653296516975573	0.37780892250000003	0.43659114040371194	0.3190267045962881	0.6009589091875	0.6775416946440771	0.5243761237309228
0.665	0.11966192	0.19681938533385573	0.04250445466614426	0.201144992	0.23326035762549505	0.16902962637450494	0.22514214400000002	0.2926715945521333	0.15761269344786674	0.382274632	0.4426673917571318	0.3218818722428682	0.606696296	0.6850284906269183	0.5283641013730817
0.67	0.12107304768749999	0.20051109116209687	0.0416350042129031	0.203681165	0.23661379210045394	0.17074853789954605	0.22794952318749997	0.2972227644500713	0.15867628192492866	0.3867712085625	0.44881353077413155	0.3247288863508685	0.6124548535625	0.6925733645700293	0.5323363425549706
0.675	0.12249438400000001	0.20426299531695147	0.04072577268304854	0.20623598050000003	0.24000753890088572	0.17246442209911433	0.230778221	0.30183200258764664	0.15972443941235337	0.391296591	0.4550278236951083	0.32756535830489175	0.61823623	0.7001784273161161	0.536294032683884
0.68	0.12392461581250003	0.2080741549606157	0.039775076664384346	0.20881059125000004	0.24344317464149395	0.17417800785850612	0.23362758293750008	0.3064991461534475	0.16075601972155268	0.3958521558750001	0.4613119745104595	0.3303923372395407	0.6240394175000001	0.7078431337703851	0.5402357012296152
0.685	0.12536388800000003	0.21194502993868597	0.03878274606131411	0.21140544000000006	0.246921566801465	0.17588931319853512	0.23649771200000005	0.31122480664351804	0.16177061735648207	0.40043663200000007	0.46766501389794857	0.3332082501020516	0.6298646320000001	0.7155681676499346	0.5441610963500656
0.6900000000000001	0.12681305337500004	0.21587692079409793	0.03774918595590214	0.21401900518750003	0.25044161647272656	0.17759639390227347	0.23938923143750004	0.31601007546600796	0.16276838740899213	0.4050518389375001	0.47408912463565983	0.3360145532393403	0.6357128675000001	0.7233549785858215	0.5480707564141787
0.6950000000000001	0.12827171550000002	0.21986982350318768	0.036673607496812366	0.21665203500000008	0.25400449536168934	0.1792995746383108	0.2423017895000001	0.3208550858365231	0.16374849316347706	0.4096975190000001	0.48058438668904413	0.3388106513109561	0.6415828705000002	0.7312027737709952	0.5519629672290052
0.7000000000000001	0.12973909206250003	0.22392334816729115	0.035554835957708905	0.21930544125000007	0.2576115387997636	0.18099934370023651	0.24523522581250004	0.32576016234566896	0.16471028927933112	0.4143723916250001	0.48714985714855186	0.34159492610144837	0.6474758091875001	0.7391131820859044	0.5558384362890959
0.7050000000000001	0.13121712000000005	0.22803977945247916	0.03439446054752092	0.22197900800000006	0.2612629627272818	0.18269505327271832	0.24819031200000005	0.3307265767391627	0.16565404726083738	0.4190780320000001	0.49378742289994737	0.34436864110005283	0.653391	0.7470859918424144	0.5596960081575857
0.7100000000000001	0.13270455750000004	0.23221833051945903	0.03319078448054105	0.22467174125000006	0.26495818496066387	0.18438529753933625	0.25116683143750007	0.33575457614045434	0.16657908673454583	0.4238145487500001	0.5004975665577424	0.3471315309422578	0.6593296535625001	0.7551228587044924	0.5635364484205078
0.7150000000000001	0.13420137000000001	0.23645937709367282	0.03194336290632721	0.227384835	0.2686988196752516	0.18607085032474843	0.25416433	0.3408441853281049	0.1674844746718951	0.42858058600000004	0.5072792802817622	0.3498818917182379	0.6652910300000001	0.7632234990175207	0.5673585609824795
0.7200000000000001	0.13570754206250002	0.24076331402556275	0.030651770099437287	0.23011824125000005	0.27248523904638694	0.18775124345361316	0.25718376750000005	0.34599684301817596	0.16837069198182414	0.4333784321250001	0.5141352004818321	0.35262166376816806	0.6712741866250002	0.7713874263143824	0.5711609469356179
0.725	0.13722410399999999	0.24513154420871885	0.02931666379128113	0.23287196	0.27631788061345	0.18942603938655	0.26022508	0.3512129771033139	0.1692371828966861	0.438206416	0.5210639806659233	0.3553488513340767	0.677281648	0.7796176268451915	0.5749456691548085
0.73	0.1387498894375	0.24956336434567605	0.027936414529323952	0.23564599125	0.2801971402421288	0.1910948422578712	0.2632882675	0.35649304838986057	0.17008348661013944	0.44306497087499996	0.5280664348814568	0.35806350686854316	0.68331144375	0.7879125788012068	0.5787103086987931
0.735	0.14028611549999997	0.25406041693211706	0.026511814067882902	0.23844033499999998	0.2841234311621496	0.19275723883785034	0.26637332999999996	0.3618375306107428	0.17090912938925712	0.447954886	0.5351437097739993	0.3607660622260007	0.689364725	0.7962738873409185	0.5824555626590815
0.74	0.1418309920625	0.2586213372137248	0.02504064691127514	0.24125499125000002	0.288097166603239	0.19441281589676107	0.2694802675	0.36724689749888784	0.17171363750111213	0.452876482125	0.5422964834891177	0.3634564807608823	0.69544144375	0.8047019584978166	0.5861809290021835
0.745	0.14338670399999998	0.2632487056256428	0.023524702374357165	0.244090112	0.29211892943654594	0.19606129456345403	0.27260904799999996	0.3727216067020649	0.17249648929793504	0.457828584	0.549523913987681	0.366133254012319	0.7015416	0.8131972532345555	0.5898859467654445
0.75	0.14495246162499997	0.26794219958580884	0.021962723664191094	0.24694669125	0.296190102193805	0.197703280306195	0.275760213375	0.3782626515474218	0.1732577752025782	0.462812529125	0.5568277300238329	0.36879732822616706	0.70766519375	0.8217602158837952	0.5935701716162048
0.755	0.146527365	0.27270135645162163	0.02035337354837838	0.24982353499999996	0.3003098970481733	0.19933717295182662	0.278933316	0.3838700517769486	0.17399658022305137	0.46782755449999996	0.5642075356670193	0.37144757333298056	0.713812225	0.83039129770736	0.59723315229264
0.76	0.148113364625	0.27752856401797954	0.01869816523202042	0.25272067581249996	0.3044787527353081	0.20096259888969184	0.28212869374999994	0.3895446126326354	0.17471277486736447	0.47287447499999996	0.5716645128616864	0.3740844371383136	0.7199826937499999	0.8390909499670741	0.6008744375329257
0.765	0.149708056	0.28242183212705585	0.016994279872944162	0.25563951199999996	0.308698494021496	0.2025805299785039	0.28534748	0.3952879453845499	0.17540701461545008	0.477952752	0.5791984730367821	0.37670703096321784	0.726176752	0.8478597841479972	0.6044937198520027
0.77	0.151313861625	0.2873840527075646	0.015243670542435334	0.25857984125	0.31296929637451315	0.20419038612548684	0.28858810768749993	0.40109893559787346	0.1760772797771264	0.4830633651874999	0.5868107867709492	0.37931594360405063	0.73239539375	0.8566992339994242	0.6080915535005758
0.775	0.15292876500000002	0.2924136557354948	0.01344387426450519	0.2615403755	0.31729026979276487	0.2057904812072351	0.29185138450000003	0.40697885411586554	0.17672391488413453	0.48820595450000004	0.594501467877333	0.38191044112266703	0.7386373655	0.8656084939938855	0.6116662370061146
0.78	0.15455474918750003	0.2975130707493353	0.01159642762566479	0.2645222675000001	0.32166296508715686	0.20738156991284332	0.2951371020625001	0.4129279557192851	0.1773462484057151	0.49338035956250015	0.6022707298565785	0.38448998926842176	0.7449038354375002	0.8745891802914114	0.6152184905835889
0.785	0.15619047200000002	0.30268137801973	0.009699565980270053	0.2675259280000001	0.32608821298554774	0.20896364301445242	0.29844584800000007	0.41894729934815356	0.17794439665184655	0.49858735200000004	0.6101196975631556	0.38705500643684443	0.7511939680000002	0.883640913259556	0.6187470227404444
0.79	0.15783664768750003	0.3079197718976503	0.007753523477349783	0.2705503175	0.3305653413651083	0.21053529363489176	0.30177689375000005	0.4250366081727628	0.17851717932723732	0.5038267151875	0.6180485571523544	0.3896048732226456	0.7575079200000001	0.8927642865428159	0.6222515534571843
0.795	0.15949292450000002	0.31322835671622273	0.00575749228377731	0.27359663	0.3350959335199626	0.2120973264800374	0.305131425	0.43119752777266673	0.1790653222273333	0.5090979950000001	0.6260572366332898	0.3921387533667104	0.7638469795000001	0.9019610329932123	0.625732926006788
0.8	0.16115914206249998	0.318607428183574	0.003710855941425978	0.27666481749999994	0.33968033074423476	0.21364930425576512	0.30850940918749997	0.4374304854774196	0.17958833289758036	0.51440215125	0.6341470779525764	0.39465722454742364	0.7702099628749999	0.9112304137752653	0.6291895119747345
0.805	0.16283607200000003	0.32405820070688124	0.0016139432931188136	0.279754696	0.34431875297999115	0.21519063902000887	0.311909784	0.4437348910997033	0.1800846769002967	0.5197391200000001	0.6423183867684553	0.39715985323154496	0.7765985840000001	0.920574576208564	0.6326225917914363
0.81	0.16452349768750005	0.3295809323656004	-0.0005339369906002811	0.28286581337500005	0.3490111168892367	0.2167205098607634	0.3153342576875001	0.4501128956551932	0.18055561971980705	0.5251089012500001	0.650571562768765	0.39964623973123514	0.7830104658750001	0.9299916039655338	0.6360293277844664
0.8150000000000001	0.16622102449999998	0.3351756899382376	-0.002733640938237636	0.285998916	0.3537585522819185	0.2182392797180815	0.318781225	0.45656334889269173	0.18099910110730827	0.5305114949999999	0.6589069931029701	0.4021159968970298	0.789447506	0.9394838438736686	0.6394111681263315
0.8200000000000001	0.16792847662500004	0.34084275901579986	-0.0049858057657997945	0.28915430918750007	0.35856174790548406	0.21974687046951608	0.32225167831250007	0.4630876981860026	0.18141565843899754	0.5359468858125002	0.6673250494830357	0.4045687221419646	0.7959099771250001	0.9490520180104624	0.6427679362395379
0.8250000000000001	0.16964771999999997	0.34658445173967006	-0.007289011739670115	0.292331696	0.36342081014304006	0.22124258185695986	0.32574661599999993	0.46968740597821845	0.1818058260217814	0.54141632	0.6758273495424535	0.4070052904575464	0.8023965199999998	0.9586952532729445	0.6460977867270552
0.8300000000000001	0.17137628787500003	0.35239878404282743	-0.009646208292827335	0.2955301937500001	0.36833521190211055	0.22272517559788968	0.3292643896250001	0.47636126613363666	0.18216751311636353	0.5469186012500001	0.6844131062780501	0.40942409622195025	0.8089080200000002	0.9684148328162592	0.6494012071837412
0.8350000000000001	0.17311577900000005	0.3582878221586273	-0.012056264158627178	0.2987523440000001	0.3733078702258782	0.224196817774122	0.3328057110000001	0.4831104418358435	0.1825009801641567	0.5524536355000002	0.6930826191081783	0.41182465189182205	0.8154444605000002	0.9782111746150842	0.6526777463849162
0.8400000000000001	0.17486579206250005	0.36425163225792523	-0.014520048132925095	0.30199581037500006	0.37833682422002646	0.22565479652997367	0.33637087000000004	0.489935674330926	0.18280606566907412	0.5580225275000001	0.7018373862636916	0.41420766873630865	0.822006977125	0.9880858488940991	0.655928105355901
0.8450000000000001	0.17662644000000002	0.370290784403406	-0.017037904403405996	0.30526226400000006	0.3834241328589636	0.22710039514103653	0.33996081600000005	0.4968383652926477	0.1830832667073524	0.5636256880000001	0.7106782093217511	0.4165731666782492	0.8285936720000001	0.9980373637992033	0.659149980200797
0.8500000000000001	0.17839809356250003	0.3764061313298648	-0.019609944204864727	0.3085512118125	0.38856966124465786	0.22853276238034215	0.34357347000000005	0.5038168857933483	0.18333005420665183	0.5692620775	0.7196044459783799	0.4189197090216201	0.83520647	1.0080681188153675	0.6623448211846324
0.855	0.18017985100000003	0.3825972429139258	-0.022237540913925713	0.3118626985000001	0.393773824597803	0.22995157240219716	0.3472112795000001	0.5108741343330442	0.18354842466695595	0.5749329495000001	0.7286177442759092	0.42124815472409094	0.8418441605000001	1.0181773493487838	0.6655109716512164
0.86	0.181973040875	0.38886591934471276	-0.02491983759471278	0.31519619493749995	0.3990364643265919	0.231355925548408	0.35087304374999995	0.5180093611617514	0.18373672633824847	0.5806371358124999	0.7377173305691691	0.4235569410558307	0.8485079116874998	1.0283666696181424	0.6686491537568573
0.865	0.18377642400000002	0.39521138385788024	-0.027658535857880223	0.31855368000000006	0.40435994283903987	0.23274741716096028	0.35455832000000004	0.525222586051454	0.18389405394854608	0.586375408	0.746904348999911	0.42584646700008894	0.8551968880000002	1.0386357116149099	0.6717580643850904
0.87	0.18559139768749996	0.40163551827740995	-0.030452722902410023	0.32193299787499996	0.40974245665608966	0.2341235390939103	0.35826862981249996	0.5325157654339135	0.18402149419108638	0.5921485733749999	0.756180032171277	0.4281171145787228	0.8619112462499999	1.0489850480508922	0.6748374444491075
0.875	0.187416365	0.40813720097381445	-0.03330447097381445	0.325335739	0.4151859615485066	0.2354855164514934	0.36200316549999995	0.5398885380128601	0.18411779298713984	0.5979562355	0.7655443869733302	0.4303680840266698	0.8686522744999999	1.059416404410672	0.6778881445893279
0.88	0.18925233375000003	0.4147179150676056	-0.03621324756760555	0.32876150206250004	0.4206904215370553	0.23683258258794476	0.3657621200000001	0.5473415431170229	0.1841826968829773	0.6037976275000001	0.7749970498586329	0.43259820514136726	0.8754188045625001	1.06992904992883	0.6809085591961701
0.885	0.19109920799999996	0.42137803142265606	-0.03917961542265616	0.33221021599999995	0.42625614251820726	0.23816428948179263	0.36954615199999996	0.5548758929955092	0.1842164110044907	0.6096735919999999	0.7845392655953464	0.4348079184046535	0.8822114879999999	1.0805240674163334	0.6838989085836665
0.89	0.192957529625	0.42811857913127344	-0.04220351988127341	0.3356816798125	0.43188327254923803	0.23948008707576202	0.3733547339375	0.5624914964385196	0.18421797143648044	0.6155850775	0.7941723876691956	0.4369977673308044	0.88902959625	1.0912011743758239	0.686858018124176
0.895	0.19482691049999998	0.43493964877912483	-0.045285827779124904	0.33917758449999996	0.4375738633131293	0.24078130568687062	0.3771873604999999	0.5701882916566315	0.1841864293433683	0.6215308304999999	0.8038955663815031	0.43916609461849676	0.8958743149999999	1.1019619963863283	0.6897866336136714
0.9	0.19670658375	0.4418409522018787	-0.04842778470187867	0.34269578662499994	0.4433261320553634	0.24206544119463647	0.38104612712499997	0.5779688176104237	0.18412343663957623	0.6275120191874999	0.8137103737210925	0.44131366465390737	0.9027455962499998	1.1128069253393742	0.6926842671606254
0.905	0.198597392	0.44882380428408886	-0.05162902028408886	0.34623821600000004	0.4491423742118267	0.2433340577881734	0.384928888	0.5858313638696867	0.18402641213031337	0.6335277760000001	0.8236163380111775	0.4434392139888227	0.9096432560000001	1.1237362156659314	0.6955502963340686
0.91	0.20050034356249996	0.45588970108048193	-0.05488901395548201	0.34980342981249996	0.4550215007364349	0.24458535888856503	0.38883705606249996	0.5937777982921004	0.18389631383289948	0.6395788594374999	0.8336146326349337	0.4455430862400661	0.916566842125	1.134749857177307	0.6983838270726931
0.915	0.202413351	0.46303703644467165	-0.058210334444671635	0.353393025	0.4609654672735089	0.24582058272649115	0.39277117949999996	0.6018091158445585	0.18373324315544137	0.6456652165	0.8437056115599291	0.44762482144007093	0.9235171010000001	1.1458490367242513	0.7011851652757489
0.92	0.20433777543750006	0.47026765279277083	-0.061592101917770675	0.3570059783125001	0.4669736092798689	0.24703834734513125	0.3967291628750001	0.6099236678689539	0.1835346578810463	0.6517873608750001	0.8538901954412299	0.44968452630877037	0.9304943379375001	1.1570345000950144	0.703954175779986
0.925	0.206273624	0.47758203541806105	-0.06503478741806107	0.36064341599999994	0.47304742408480194	0.24823940791519794	0.40071330399999994	0.6181242179834615	0.1833023900165384	0.6579445599999999	0.8641680617340186	0.45172105826598113	0.9374984399999999	1.1683065935983148	0.7066902864016851
0.93	0.20822103787500004	0.48498081117112	-0.0685387354211199	0.3643035700000001	0.4791854850111753	0.24942165498882485	0.4047231241250001	0.6264107075806797	0.1830355406693205	0.6641376537500001	0.8745404530107009	0.4537348544892993	0.9445290962500001	1.1796654204937473	0.709392772006253
0.935	0.21017921950000007	0.492463665029693	-0.07210522602969288	0.36798887950000014	0.48539058500432225	0.25058717399567804	0.40875771500000013	0.6347826675794879	0.18273276242051234	0.6703666850000002	0.8850078178937963	0.455725552106204	0.9515862555000002	1.1911113625613738	0.7120611484386266
0.9400000000000001	0.21214898375000005	0.5000318944090256	-0.07573392690902556	0.37169814375000004	0.49166187707207626	0.2517344104279238	0.4128190116875001	0.6432424722112661	0.18239555116373415	0.6766316383125002	0.8955705466933253	0.4576927299316751	0.9586710379375002	1.2026459729562566	0.7146961029187437
0.9450000000000001	0.21412979200000004	0.5076854358872066	-0.07942585188720652	0.37543092000000006	0.4979992752637361	0.252862564736264	0.4169054880000001	0.6517890282692198	0.18202194773078034	0.682933608	0.9062301265874374	0.45963708941256265	0.9657827920000002	1.214269018960688	0.7172965650393125
0.9500000000000001	0.21612268375000002	0.5154258217765015	-0.08318045427650153	0.3791887298125	0.5044046506415845	0.25397280898341557	0.42101740606250004	0.6604230457106735	0.1816117664143266	0.6892703439375	0.9169847312332726	0.4615559566417274	0.9729222462500001	1.225981681876609	0.7198628106233913
0.9550000000000001	0.21812640550000004	0.5232522840520197	-0.08699947305201969	0.3829707655000001	0.5108775480593695	0.25506398294063076	0.4251551010000001	0.6691453013047772	0.18116490069522292	0.6956438395000001	0.9278367649061	0.46345091409390016	0.9800881555000002	1.2377831551331913	0.7223931558668091
0.9600000000000001	0.22014212543750006	0.5311664763763696	-0.09088222550136948	0.3867772354375001	0.5174185284333384	0.2561359424416618	0.4293198533750001	0.6779575172581808	0.18068218949181944	0.7020538537500002	0.9387863975686882	0.46532130993131215	0.9872816725000001	1.2496750300971053	0.7248883149028948
0.9650000000000001	0.22216900800000003	0.5391680511580085	-0.09483003515800839	0.39060770400000006	0.5240275135968065	0.25718789440319356	0.4335100560000001	0.686858532771188	0.1801615792288122	0.7084999120000002	0.9498335562183413	0.46716626778165904	0.994503208	1.2616581624381604	0.7273482535618397
0.9700000000000001	0.22420726981250005	0.547257707002857	-0.09884316737785698	0.3944638339375001	0.5307065119571274	0.25822115591787287	0.4377261421250001	0.6958492160968333	0.179603068153167	0.7149829939375001	0.9609796443444788	0.4689863435305214	1.0017516626875003	1.273731882636134	0.7297714427388666
0.9750000000000001	0.2262573055	0.5554363230126841	-0.10292171201268407	0.39834401999999997	0.5374542688387212	0.2592337711612788	0.4419689605	0.7049308557318043	0.17900706526819576	0.72150268	0.9722246569710551	0.4707807030289448	1.0090295405	1.2858991307239407	0.7321599502760594
0.98	0.22831927543750005	0.5637045440392591	-0.107065993164259	0.40224927000000005	0.544272142628509	0.2602263973714911	0.4462376962500001	0.7141030765477898	0.17837231595221031	0.7280599454375002	0.9835699839345255	0.47254990694047483	1.0163274537500002	1.2981509551094974	0.734503952390503
0.985	0.23039259199999995	0.5720622669343507	-0.11127708293435074	0.40617951999999996	0.5511604199634113	0.2611986200365887	0.45053322399999995	0.7233671929164776	0.17769925508352236	0.734653512	0.9950147615713436	0.47429226242865624	1.0236648799999999	1.310507269450718	0.7368224905492817
0.99	0.2324779239375	0.5805106449247286	-0.1155547970497286	0.41013477000000004	0.5581194514178489	0.26215008858215116	0.45485601018750005	0.7327241110220564	0.17698790935294378	0.7412840341250001	1.0065600589054653	0.4760080093445349	1.031022525	1.3229492155930198	0.7390958344069802
0.995	0.23457491949999998	0.5890498107371613	-0.11989997173716144	0.41411501999999994	0.5651495875662422	0.26308045243375766	0.4592044149999999	0.7421726307987135	0.1762361992012863	0.7479519344999999	1.0182067132108439	0.4776971557891557	1.0384118999999998	1.3354887408818168	0.7413350591181829
1.	0.23668341831249998	0.5976800884734187	-0.12431325184841877	0.41812026999999996	0.5722511789830124	0.26398936101698756	0.4635794308124999	0.7517141843681381	0.17544467725686175	0.7546579954374999	1.0299559213864353	0.47936006948856436	1.045832679375	1.3481259557875256	0.7435394029624742

==> data/fig6_VR_dnn1d.dat <==
0.02	-6.71103	-6.655172264591565	-6.766887735408435	-6.6716	-6.612305369708087	-6.730894630291912	-7.90111	-7.802317665904217	-7.9999023340957836	-8.36464	-8.241038418210312	-8.488241581789687	-7.77007	-7.677964757196103	-7.862175242803896
0.025	-5.75142	-5.711000713486535	-5.791839286513466	-5.71092	-5.668036989466627	-5.753803010533373	-6.5393	-6.469234633746934	-6.609365366253066	-6.96548	-6.8741434449308345	-7.056816555069166	-6.44703	-6.379748119191161	-6.5143118808088385
0.03	-5.11002	-5.081384627583019	-5.13865537241698	-5.07422	-5.043877011101828	-5.104562988898173	-5.63158	-5.58356359853649	-5.679596401463509	-5.98989	-5.923638408990521	-6.056141591009479	-5.55815	-5.509789995307131	-5.606510004692869
0.035	-4.67319	-4.653163577120628	-4.693216422879372	-4.64403	-4.6228618090410585	-4.665198190958941	-5.017589999999999	-4.9858025795249095	-5.049377420475089	-5.300109999999999	-5.252657234216398	-5.3475627657836	-4.954179999999999	-4.919613069012641	-4.988746930987357
0.04	-4.3668	-4.352687132338962	-4.380912867661037	-4.34383	-4.328977757711686	-4.358682242288313	-4.59289	-4.572369595964217	-4.613410404035783	-4.80246	-4.768413844435496	-4.8365061555645035	-4.53334	-4.508210023776324	-4.558469976223676
0.045	-4.14387	-4.133454863477631	-4.154285136522368	-4.12615	-4.11526123154108	-4.13703876845892	-4.28985	-4.276492667106437	-4.303207332893564	-4.43628	-4.411142163474841	-4.461417836525159	-4.23184	-4.212563543066806	-4.251116456933194
0.05	-3.97552	-3.9670663407762388	-3.983973659223761	-3.96209	-3.9533186049566056	-3.970861395043394	-4.06658	-4.057139812203594	-4.076020187796406	-4.16222	-4.142386115161458	-4.182053884838541	-4.00966	-3.993426310352717	-4.025893689647284
0.05500000000000001	-3.84376	-3.83601113447439	-3.8515088655256102	-3.83387	-3.8258762523856316	-3.8418637476143687	-3.89677	-3.888859050507713	-3.904680949492287	-3.95272	-3.935479623322379	-3.9699603766776206	-3.84165	-3.8264210091026856	-3.8568789908973145
0.06	-3.73734	-3.729518814811691	-3.745161185188309	-3.73025	-3.722200548255525	-3.7382994517444748	-3.76386	-3.755948401270819	-3.7717715987291816	-3.78897	-3.772506611784628	-3.8054333882153717	-3.71087	-3.6953803227853426	-3.726359677214657
0.065	-3.6486	-3.6414494071167574	-3.6557505928832428	-3.64367	-3.6363324812269884	-3.651007518773012	-3.65654	-3.6497274619937747	-3.6633525380062255	-3.65817	-3.6433020268346463	-3.673037973165354	-3.60605	-3.591465618153276	-3.6206343818467244
0.07	-3.5725	-3.56578584450458	-3.5792141554954195	-3.56925	-3.56236596580072	-3.5761340341992796	-3.56733	-3.561094042380231	-3.573565957619769	-3.55147	-3.5374723608562832	-3.565467639143717	-3.51972	-3.505657422077571	-3.533782577922429
0.075	-3.50567	-3.4992215151791624	-3.5121184848208373	-3.50374	-3.497119530710756	-3.5103604692892443	-3.49122	-3.4851875303826776	-3.497252469617323	-3.46279	-3.449135128692803	-3.476444871307197	-3.44684	-3.433024944713274	-3.460655055286726
0.08	-3.44585	-3.439559807344506	-3.452140192655494	-3.44497	-3.438491704691129	-3.451448295308871	-3.42486	-3.418807313953603	-3.4309126860463968	-3.38797	-3.374327845187468	-3.401612154812532	-3.38405	-3.3703173962154294	-3.39778260378457
0.085	-3.39166	-3.3856256089752086	-3.397694391024791	-3.39163	-3.385390855467461	-3.3978691445325393	-3.36608	-3.360267390080108	-3.3718926099198923	-3.32377	-3.31042939668259	-3.3371106033174103	-3.32906	-3.315599980722615	-3.3425200192773854
0.09000000000000001	-3.34205	-3.3362342085964376	-3.3478657914035623	-3.34271	-3.336665737185563	-3.348754262814437	-3.3133	-3.307668694066226	-3.318931305933774	-3.26784	-3.254697377922763	-3.280982622077237	-3.28014	-3.266907516812931	-3.2933724831870688
0.095	-3.29621	-3.290582394503956	-3.301837605496044	-3.29742	-3.2915349429828336	-3.303305057017166	-3.26532	-3.259826770250602	-3.270813229749398	-3.21844	-3.205420755151631	-3.231459244848369	-3.23604	-3.223000817048012	-3.2490791829519883
0.1	-3.25353	-3.2480669549935266	-3.2589930450064735	-3.2552	-3.249447065996672	-3.2609529340033276	-3.22125	-3.2158671629718807	-3.226632837028119	-3.17428	-3.1613384946128367	-3.1872215053871633	-3.19583	-3.1829606939894903	-3.2086993060105096
0.10500000000000001	-3.21357	-3.2082680700184545	-3.218871929981545	-3.21562	-3.209996822668283	-3.2212431773317167	-3.18047	-3.175221477418073	-3.185718522581927	-3.13438	-3.121563737538261	-3.147196262461739	-3.15885	-3.146161285382621	-3.1715387146173795
0.11	-3.17597	-3.1708137795539453	-3.1811262204460546	-3.17835	-3.1728402335097368	-3.1838597664902633	-3.14247	-3.1373447727387105	-3.1475952272612893	-3.09799	-3.0852856051880146	-3.110694394811985	-3.12459	-3.112070748531966	-3.137109251468034
0.115	-3.14046	-3.135435515232744	-3.145484484767256	-3.14312	-3.1377094423369085	-3.1485305576630918	-3.10689	-3.101878168932693	-3.111901831067307	-3.06455	-3.0519473938104476	-3.0771526061895527	-3.09265	-3.08029056592571	-3.1050094340742898
0.12000000000000001	-3.10683	-3.101924708687598	-3.111735291312402	-3.10973	-3.1044065929656743	-3.1150534070343254	-3.07343	-3.0685227859989177	-3.0783372140010825	-3.03359	-3.021082399653907	-3.0460976003460924	-3.06273	-3.050522220052038	-3.0749377799479625
0.125	-3.07489	-3.0700947217035384	-3.0796852782964614	-3.07801	-3.0727666966918026	-3.0832533033081972	-3.04185	-3.0370421294663243	-3.046657870533676	-3.00476	-2.9923512853328456	-3.0171687146671546	-3.03457	-3.02250993412974	-3.04663006587026
0.13	-3.0445	-3.0398042837001125	-3.049195716299888	-3.04781	-3.04263788285932	-3.0529821171406804	-3.01196	-3.007243979591754	-3.0166760204082466	-2.97777	-2.9654570341830677	-2.9900829658169323	-3.008	-2.9960813536241515	-3.0199186463758485
0.135	-3.01553	-3.010924054249152	-3.020135945750848	-3.01901	-3.013901148292145	-3.0241188517078554	-2.98361	-2.9789785021620876	-2.9882414978379126	-2.9524	-2.9401799959064814	-2.9646200040935184	-2.98283	-2.9710468647312136	-2.994613135268786
0.13999999999999999	-2.98786	-2.9833346929224898	-2.99238530707751	-2.99151	-2.986457489814197	-2.996562510185803	-2.95666	-2.9521058629642076	-2.961214137035792	-2.92845	-2.916320520204995	-2.9405794797950056	-2.95895	-2.9472968536468684	-2.970603146353132
0.145	-2.96141	-2.9569574735900677	-2.965862526409932	-2.96521	-2.9602089663404567	-2.970211033659543	-2.93099	-2.9265062666653825	-2.9354737333346175	-2.90577	-2.8937297603132452	-2.9178102396867547	-2.93623	-2.92470222793428	-2.9477577720657204
0.15	-2.93608	-2.9316921958063644	-2.9404678041936356	-2.94002	-2.9350650877673568	-2.9449749122326434	-2.90651	-2.9020898246199525	-2.9109301753800474	-2.88421	-2.8722569409873193	-2.8961630590126806	-2.91457	-2.903162643875277	-2.9259773561247227
0.155	-2.91181	-2.9074792734239687	-2.9161407265760313	-2.91588	-2.910966426082391	-2.920793573917609	-2.88312	-2.878756687062645	-2.8874833129373547	-2.86368	-2.8518120905160322	-2.8755479094839678	-2.8939	-2.8826082791189136	-2.9051917208810862
0.16	-2.88851	-2.8842291202954686	-2.8927908797045316	-2.89271	-2.8878335532730532	-2.897586446726947	-2.86076	-2.8564470042281873	-2.8650729957718126	-2.84408	-2.8322952371882	-2.8558647628118	-2.87413	-2.8629493113142406	-2.8853106886857596
0.16499999999999998	-2.86613	-2.861892563525491	-2.8703674364745093	-2.87045	-2.8656077147530175	-2.8752922852469824	-2.83935	-2.8350809637617975	-2.8436190362382026	-2.82532	-2.8136165157721207	-2.8370234842278794	-2.8552	-2.844126142212955	-2.866273857787045
0.16999999999999998	-2.8446	-2.8403994384137703	-2.8488005615862293	-2.84905	-2.8442385397131265	-2.8538614602868737	-2.81882	-2.8145886635235153	-2.823051336476485	-2.80733	-2.7957058054853348	-2.818954194514665	-2.83705	-2.826078635720407	-2.8480213642795933
0.175	-2.82388	-2.81970999351208	-2.8280500064879197	-2.82845	-2.8236663307704024	-2.833233669229598	-2.79912	-2.794920238783871	-2.8033197612161285	-2.79005	-2.7785030920248666	-2.8015969079751333	-2.81963	-2.8087568798445903	-2.83050312015541
0.18	-2.80391	-2.7997644773721926	-2.8080555226278077	-2.8086	-2.803841390541867	-2.8133586094581333	-2.78021	-2.7760358248133965	-2.784384175186603	-2.77342	-2.761948361087739	-2.7848916389122613	-2.80289	-2.7921109625935	-2.8136690374065
0.185	-2.78465	-2.7805234299488086	-2.7887765700511915	-2.78946	-2.7847245009394666	-2.7941954990605335	-2.76202	-2.757865607615042	-2.766174392384958	-2.7574	-2.7460016201388027	-2.7687983798611975	-2.78678	-2.776091115332439	-2.797468884667561
0.19	-2.76605	-2.7619366918296024	-2.7701633081703974	-2.77098	-2.7662652935673306	-2.77569470643267	-2.74451	-2.74036965143395	-2.74865034856605	-2.74195	-2.7306228244001223	-2.753277175599878	-2.77126	-2.760657225369169	-2.781862774630831
0.195	-2.74808	-2.7439743950051763	-2.7521856049948235	-2.75313	-2.7484338793245118	-2.7578261206754884	-2.72766	-2.723528071247684	-2.7317919287523162	-2.72702	-2.7157619508615904	-2.7382780491384096	-2.75631	-2.7457893233687614	-2.7668306766312387
0.19999999999999998	-2.73072	-2.726616671466131	-2.7348233285338686	-2.73589	-2.731210369110063	-2.740569630889937	-2.71143	-2.7073009820338068	-2.7155590179661933	-2.7126	-2.701408976513099	-2.723791023486901	-2.74189	-2.7314474399962867	-2.7523325600037136
0.205	-2.71393	-2.7098238075970045	-2.7180361924029954	-2.71923	-2.7145651676908025	-2.7238948323091976	-2.69579	-2.691658466157909	-2.699921533842091	-2.69864	-2.6875138790632707	-2.7097661209367296	-2.72799	-2.717621643119176	-2.7383583568808243
0.21	-2.69769	-2.6935757192368897	-2.7018042807631106	-2.70311	-2.698457974550912	-2.7077620254490884	-2.6807	-2.676560684254314	-2.684839315745686	-2.68512	-2.674056634495775	-2.696183365504225	-2.71456	-2.704261911319196	-2.7248580886808043
0.215	-2.68195	-2.6778224766188132	-2.686077523381187	-2.6875	-2.6828587830423376	-2.6921412169576624	-2.66615	-2.6619977643453745	-2.6703022356546255	-2.67201	-2.6610072195130114	-2.683012780486989	-2.70158	-2.6913482603804733	-2.7118117396195265
0.22	-2.6667	-2.6625541499758043	-2.670845850024196	-2.67237	-2.6677375865170276	-2.677002413482972	-2.65209	-2.6479198344534414	-2.6562601655465583	-2.65928	-2.6483356108173797	-2.67022438918262	-2.68903	-2.678860706087135	-2.699199293912865
0.225	-2.65189	-2.647720944676507	-2.656059055323493	-2.65769	-2.653064632425958	-2.6623153675740423	-2.6385	-2.634307089861286	-2.642692910138714	-2.64691	-2.6360218245385973	-2.657798175461403	-2.67688	-2.666769327317619	-2.686990672682381
0.22999999999999998	-2.63751	-2.633312741764086	-2.641707258235914	-2.64344	-2.638819558382434	-2.648060441617566	-2.62536	-2.621139564426673	-2.6295804355733274	-2.63488	-2.6240457821808203	-2.6457142178191795	-2.6651	-2.655044051524016	-2.6751559484759837
0.235	-2.62352	-2.6192895574173227	-2.6277504425826774	-2.62957	-2.6249522560987906	-2.63418774390121	-2.61262	-2.6083673592677856	-2.6168726407322147	-2.62316	-2.6123774446755217	-2.633942555324478	-2.65366	-2.643654869252728	-2.6636651307472716
0.24	-2.60989	-2.605621407814998	-2.614158592185002	-2.61607	-2.611452617287363	-2.6206873827126373	-2.60027	-2.595980575502808	-2.604559424497192	-2.61174	-2.601006772954175	-2.6224732270458255	-2.64255	-2.6325917710501585	-2.6525082289498414
0.245	-2.5966	-2.592288340893504	-2.600911659106496	-2.60291	-2.5982906472876524	-2.6075293527123478	-2.58828	-2.5839493262326436	-2.5926106737673567	-2.6006	-2.589913739134356	-2.611286260865644	-2.63175	-2.6218347663024435	-2.641665233697556
0.25	-2.58362	-2.5792603283709674	-2.587979671629032	-2.59007	-2.585446078733961	-2.594693921266039	-2.57664	-2.572263695799669	-2.5810163042003307	-2.58973	-2.579088288486994	-2.600371711513006	-2.62123	-2.611353819180357	-2.631106180819643
0.255	-2.57095	-2.5665373737231256	-2.575362626276874	-2.57753	-2.5728987578877565	-2.5821612421122433	-2.56531	-2.5608837805289806	-2.56973621947102	-2.5791	-2.5685003774691197	-2.58969962253088	-2.61099	-2.601148912694408	-2.6208310873055924
0.26	-2.55855	-2.554079480425716	-2.563020519574284	-2.56527	-2.560628531010508	-2.569911468989492	-2.55429	-2.5498096767456744	-2.5587703232543255	-2.56871	-2.558149962537764	-2.5792700374622357	-2.601	-2.5911900298551034	-2.6108099701448966
0.265	-2.54641	-2.541876661276379	-2.550943338723621	-2.55326	-2.5486053056231586	-2.557914694376841	-2.54356	-2.5390215103464593	-2.5480984896535404	-2.55854	-2.5480170200227112	-2.5690629799772884	-2.59125	-2.5814671746769307	-2.6010328253230695
0.27	-2.53451	-2.5299089067001863	-2.5391110932998138	-2.54151	-2.536838842223912	-2.5461811577760884	-2.53309	-2.5284893362561736	-2.5376906637438266	-2.54857	-2.538081478559139	-2.5590585214408605	-2.58173	-2.5719703007648294	-2.5914896992351704
0.275	-2.52283	-2.5181562164441145	-2.5275037835558853	-2.52997	-2.5252789625704444	-2.5346610374295557	-2.52288	-2.518213238971267	-2.5275467610287325	-2.5388	-2.5283432866549793	-2.549256713345021	-2.57241	-2.562669382727718	-2.582150617272282
0.28	-2.51136	-2.506608590255139	-2.5161114097448607	-2.51865	-2.5139354884204352	-2.523364511579565	-2.51291	-2.508173302988192	-2.5176466970118083	-2.52921	-2.518782392818161	-2.539637607181839	-2.5633	-2.553574395174514	-2.573025604825486
0.28500000000000003	-2.50008	-2.4952460283658913	-2.504913971634109	-2.50752	-2.5027771542969175	-2.5122628457030824	-2.50316	-2.49834965312514	-2.5079703468748598	-2.51979	-2.509388758989033	-2.530191241010967	-2.55437	-2.5446553215748287	-2.5640846784251714
0.29000000000000004	-2.48898	-2.484058529843429	-2.4939014701565716	-2.49657	-2.491795304086072	-2.5013446959139283	-2.49362	-2.488732317428123	-2.498507682571877	-2.51053	-2.5001523148701414	-2.520907685129859	-2.54561	-2.535902124132609	-2.5553178758673907
0.29500000000000004	-2.47805	-2.4730360942404657	-2.4830639057595345	-2.48578	-2.480970194439433	-2.490589805560567	-2.48428	-2.4793113642648947	-2.4892486357351054	-2.50142	-2.4910630035964494	-2.5117769964035506	-2.53701	-2.5273047739124954	-2.5467152260875046
0.30000000000000004	-2.46726	-2.462148721109716	-2.472371278890284	-2.47515	-2.470302082008537	-2.4799979179914633	-2.47513	-2.4700768620032085	-2.4801831379967916	-2.49246	-2.482120768302921	-2.502799231697079	-2.52856	-2.5188532419791274	-2.538266758020873
0.30500000000000005	-2.45661	-2.451392437427264	-2.461827562572736	-2.46466	-2.4597645171619846	-2.469555482838015	-2.46615	-2.4610089234739827	-2.471291076526017	-2.48363	-2.4733055585833053	-2.4939544414166943	-2.52025	-2.510537500242751	-2.5299624997572487
0.31	-2.44609	-2.440762804353104	-2.4514171956468958	-2.45429	-2.44934714534742	-2.45923285465258	-2.45733	-2.4520975547965405	-2.462562445203459	-2.47492	-2.464607308530266	-2.485232691469734	-2.51208	-2.5023575185841587	-2.5218024814158415
0.315	-2.43567	-2.4302314104706007	-2.4411085895293994	-2.44404	-2.439052905729552	-2.4490270942704484	-2.44866	-2.443332806553369	-2.453987193446631	-2.46633	-2.456025958695252	-2.4766340413047483	-2.50402	-2.494283267729749	-2.5137567322702514
0.32	-2.42536	-2.4198098443631184	-2.4309101556368815	-2.43389	-2.42886473747309	-2.4389152625269097	-2.44013	-2.4347047293269557	-2.445555270673044	-2.45785	-2.447551449629712	-2.4681485503702882	-2.49608	-2.4863247184059194	-2.5058352815940808
0.325	-2.41513	-2.4094698125242826	-2.4207901874757174	-2.42386	-2.418818456728905	-2.428901543271095	-2.43174	-2.4262134203437626	-2.4372665796562374	-2.44947	-2.439173721918707	-2.459766278081293	-2.48824	-2.4784618384507344	-2.498018161549265
0.33	-2.40499	-2.3992227384630946	-2.4107572615369057	-2.41401	-2.40895897488108	-2.4190610251189204	-2.42346	-2.417828864884713	-2.429091135115287	-2.44119	-2.4308927160666305	-2.45148728393337	-2.48049	-2.47068460263426	-2.49029539736574
0.335	-2.39492	-2.3890501635988155	-2.4007898364011844	-2.40434	-2.3992840802998594	-2.4093959197001404	-2.4153	-2.4095610948747055	-2.421038905125294	-2.43299	-2.422688372611486	-2.4432916273885144	-2.47284	-2.463002982838227	-2.482677017161773
0.34	-2.385	-2.3790336293507077	-2.390966370649292	-2.39483	-2.3897715613554884	-2.399888438644511	-2.40725	-2.401400142238639	-2.413099857761361	-2.42488	-2.4145706320912788	-2.435189367908721	-2.46526	-2.4553869509443658	-2.475133049055634
0.34500000000000003	-2.37524	-2.369194534582761	-2.3812854654172386	-2.38548	-2.3804154293822135	-2.390544570617786	-2.39929	-2.393326086010672	-2.4052539139893283	-2.41684	-2.406519429695483	-2.427160570304517	-2.45775	-2.447836476302092	-2.4676635236979076
0.35000000000000003	-2.36564	-2.359520620291617	-2.371759379708383	-2.37629	-2.3712187606006765	-2.3813612393993235	-2.39142	-2.3853388921627365	-2.3975011078372637	-2.40887	-2.3985347134500454	-2.4192052865499543	-2.45031	-2.440351534338381	-2.460268465661619
0.35500000000000004	-2.35618	-2.349989484918645	-2.362370515081355	-2.36724	-2.362160854195521	-2.372319145804479	-2.38364	-2.377438573776027	-2.3898414262239736	-2.40097	-2.3906164260323837	-2.4113235739676164	-2.44293	-2.4329220979478894	-2.4529379020521107
0.36000000000000004	-2.34685	-2.340588726905215	-2.3531112730947847	-2.35834	-2.353251009351391	-2.3634289906486092	-2.37593	-2.3696051439317354	-2.3822548560682644	-2.39312	-2.382744510119914	-2.403495489880086	-2.43561	-2.4255481400252763	-2.445671859974724
0.36500000000000005	-2.33766	-2.3313200286908233	-2.343999971309177	-2.34956	-2.344456831512848	-2.3546631684871517	-2.36828	-2.3618286622612765	-2.3747313377387234	-2.38533	-2.3749287406549078	-2.3957312593450926	-2.42833	-2.4182096348004887	-2.438450365199511
0.37000000000000005	-2.3286	-2.3221792711194635	-2.335020728880536	-2.34091	-2.3357899911006514	-2.3460300088993487	-2.3607	-2.3541190766755355	-2.3672809233244645	-2.37758	-2.367149295143985	-2.388010704856015	-2.42109	-2.4109065532987803	-2.4312734467012196
0.375	-2.31966	-2.3131564190332563	-2.3261635809667434	-2.33239	-2.327250464795477	-2.3375295352045233	-2.35317	-2.3464563816356185	-2.3598836183643814	-2.36989	-2.359426183358621	-2.3803538166413785	-2.41388	-2.4036288678806934	-2.424131132119306
0.38	-2.31083	-2.304241437274322	-2.3174185627256785	-2.32398	-2.318818229278002	-2.329141770721998	-2.3457	-2.3388505716026313	-2.3525494283973685	-2.36223	-2.3517294150702917	-2.372730584929708	-2.40671	-2.396386550906771	-2.417033449093229
0.385	-2.30212	-2.295444068933808	-2.308795931066192	-2.31568	-2.3104931997402005	-2.3208668002597994	-2.33826	-2.331271686651381	-2.345248313348619	-2.3546	-2.344057228166809	-2.365142771833191	-2.39955	-2.389149582541257	-2.409950417458743
0.39	-2.2935	-2.2867345893051945	-2.3002654106948053	-2.30748	-2.302265438946933	-2.312694561053067	-2.33086	-2.323729657383792	-2.337990342616208	-2.34701	-2.336422113056775	-2.3575978869432253	-2.39242	-2.381937924219512	-2.402902075780488
0.395	-2.28499	-2.2781330519309906	-2.2918469480690096	-2.29939	-2.294144948174356	-2.3046350518256435	-2.3235	-2.3162244600154893	-2.330775539984511	-2.33945	-2.328814788265129	-2.3500852117348705	-2.3853	-2.3747315451805973	-2.3958684548194027
0.4	-2.27658	-2.269629510353704	-2.2835304896462962	-2.2914	-2.2861217286986286	-2.296678271301371	-2.31616	-2.308736070762098	-2.323583929237902	-2.3319	-2.3212159723168133	-2.342584027683187	-2.37819	-2.3675304146635754	-2.3888495853364247
0.405	-2.26826	-2.2612140215568783	-2.275305978443122	-2.28349	-2.2781757285083293	-2.2888042714916708	-2.30884	-2.301264510281163	-2.316415489718837	-2.32438	-2.3136477502953166	-2.3351122497046837	-2.37109	-2.360334517716283	-2.381845482283717
0.41000000000000003	-2.26003	-2.2528866342655727	-2.2671733657344273	-2.27568	-2.2703270234822255	-2.2810329765177744	-2.30154	-2.293809692569623	-2.3092703074303773	-2.31688	-2.306098927543608	-2.3276610724563915	-2.36398	-2.3531238014454967	-2.3748361985545037
0.41500000000000004	-2.25188	-2.244637400645882	-2.259122599354118	-2.26795	-2.262555636211506	-2.273344363788494	-2.29425	-2.286361576066335	-2.302138423933665	-2.30939	-2.298559675963209	-2.320220324036791	-2.35688	-2.3459182287667684	-2.3678417712332314
0.42000000000000004	-2.24381	-2.2364663728639007	-2.251153627136099	-2.2603	-2.25486158928736	-2.26573841071264	-2.28697	-2.2789201192101585	-2.295019880789842	-2.30197	-2.2910901674556374	-2.3128498325443623	-2.34976	-2.338687762595651	-2.360832237404349
0.42500000000000004	-2.23582	-2.2283736110871044	-2.2432663889128954	-2.25273	-2.247244864871993	-2.2582151351280073	-2.27969	-2.271474689086107	-2.287905310913893	-2.2946	-2.2836724066078564	-2.3055275933921435	-2.34263	-2.3314423901905585	-2.353817609809442
0.43000000000000005	-2.2279	-2.2203491562796542	-2.2354508437203457	-2.24523	-2.23969554215717	-2.2507644578428296	-2.2724	-2.264016072028419	-2.2807839279715814	-2.28728	-2.2763039995617658	-2.298256000438234	-2.33548	-2.3241720403870354	-2.3467879596129646
0.43500000000000005	-2.22005	-2.2123930574070925	-2.2277069425929077	-2.23781	-2.232223659905674	-2.243396340094326	-2.26512	-2.2565644630174897	-2.2736755369825103	-2.28002	-2.26899438514471	-2.29104561485529	-2.32831	-2.316876666363488	-2.339743333636512
0.44	-2.21227	-2.2045053634349614	-2.220034636565039	-2.23045	-2.2248092568802855	-2.236090743119714	-2.25782	-2.2490900570337145	-2.266549942966286	-2.27281	-2.2617330021840316	-2.283886997815969	-2.32112	-2.3095562212983234	-2.3326837787016768
0.445	-2.20456	-2.196686133821033	-2.2124338661789666	-2.22316	-2.217462345880211	-2.228857654119789	-2.25051	-2.241598489698342	-2.2594215103016575	-2.26564	-2.254507983126972	-2.2767720168730277	-2.3139	-2.3022006861427275	-2.325599313857272
0.45	-2.1969	-2.188915402841728	-2.2048845971582716	-2.21593	-2.2101730020172394	-2.221686997982761	-2.24318	-2.234086339094573	-2.2522736609054275	-2.25852	-2.2473305957330165	-2.269709404266983	-2.30664	-2.294799975193216	-2.3184800248067834
0.455	-2.18931	-2.181213215265696	-2.1974067847343037	-2.20876	-2.202941274439582	-2.2145787255604175	-2.23583	-2.2265556239464592	-2.2451043760535407	-2.25145	-2.2402008013815493	-2.262699198618451	-2.29935	-2.2873640305190843	-2.3113359694809157
0.46	-2.18177	-2.173559615861587	-2.1899803841384133	-2.20164	-2.1957572122954536	-2.207522787704546	-2.22846	-2.2190083629780557	-2.2379116370219445	-2.24441	-2.2330985614519525	-2.255721438548047	-2.29202	-2.2798827941896267	-2.304157205810373
0.465	-2.17429	-2.165964660864081	-2.182615339135919	-2.19458	-2.188630852108465	-2.2005291478915354	-2.22105	-2.2114326820974886	-2.2306673179025114	-2.23742	-2.2260436497272478	-2.2487963502727526	-2.28465	-2.272354807380127	-2.296945192619873
0.47000000000000003	-2.16686	-2.1584183789893854	-2.175301621010614	-2.18758	-2.1815622607012686	-2.1935977392987316	-2.21362	-2.203842049971109	-2.2233979500288914	-2.23047	-2.219026290221726	-2.2419137097782738	-2.27723	-2.264771973411496	-2.289688026588504
0.47500000000000003	-2.15948	-2.150920810419739	-2.1680391895802607	-2.18062	-2.174531492271918	-2.1867085077280817	-2.20623	-2.196296042449341	-2.216163957550659	-2.22355	-2.212036519353317	-2.2350634806466827	-2.26976	-2.257134794710632	-2.2823852052893683
0.48000000000000004	-2.15215	-2.143471995337378	-2.1608280046626214	-2.17372	-2.167558601018466	-2.1798813989815335	-2.19887	-2.188784235382609	-2.2089557646173907	-2.21667	-2.2050843735399503	-2.22825562646005	-2.26223	-2.2494337737044345	-2.275026226295566
0.48500000000000004	-2.14486	-2.1360619854301164	-2.1536580145698836	-2.16686	-2.160623639114236	-2.1730963608857636	-2.19156	-2.181328014573282	-2.201791985426718	-2.20982	-2.198159882414911	-2.2214801175850893	-2.25465	-2.2416748395128114	-2.267625160487188
0.49000000000000005	-2.13762	-2.1287008047723863	-2.146539195227614	-2.16004	-2.153726663591902	-2.166353336408098	-2.18429	-2.173914421939061	-2.1946655780609388	-2.20301	-2.191273091894628	-2.2147469081053717	-2.24701	-2.2338548971924492	-2.2601651028075507
0.49500000000000005	-2.13042	-2.121378488944196	-2.139461511055804	-2.15327	-2.1468777294594084	-2.1596622705405917	-2.17706	-2.166542309349594	-2.187577690650406	-2.19623	-2.1844140411108874	-2.2080459588891124	-2.2393	-2.2259662784930434	-2.2526337215069567
0.5	-2.12327	-2.1141050735255527	-2.1324349264744478	-2.14654	-2.1400668917247	-2.1530131082753	-2.16987	-2.159210528674527	-2.180529471325473	-2.18947	-2.1775727691954754	-2.2013672308045247	-2.23153	-2.2180213151642887	-2.245038684835711
0.505	-2.11615	-2.106860603534367	-2.1254393964656333	-2.13985	-2.1332942108668185	-2.1464057891331816	-2.16271	-2.1519050801769635	-2.173514919823037	-2.18275	-2.1707693125791008	-2.194730687420899	-2.2237	-2.2100307974316498	-2.2373692025683503
0.51	-2.10907	-2.099655101337583	-2.118484898662417	-2.13319	-2.1265497342341724	-2.1398302657658275	-2.15558	-2.1446288079757103	-2.16653119202429	-2.17605	-2.163983714175057	-2.188116285824943	-2.21588	-2.202055215178745	-2.2297047848212546
0.515	-2.10202	-2.092478598740048	-2.111561401259952	-2.12658	-2.119853514646268	-2.1333064853537325	-2.14849	-2.1373917045830324	-2.159588295416967	-2.16938	-2.1572260141955604	-2.1815339858044394	-2.20809	-2.1941135167649644	-2.2220664832350354
0.52	-2.09501	-2.0853411275466085	-2.104678872453391	-2.11999	-2.1131756049226094	-2.1268043950773907	-2.14143	-2.130183762511194	-2.1526762374888064	-2.16274	-2.1504962528528275	-2.1749837471471722	-2.20033	-2.186204650549695	-2.214455349450305
0.525	-2.08803	-2.078232729739784	-2.0978272702602156	-2.11345	-2.106546065739696	-2.1203539342603035	-2.13439	-2.122994890670574	-2.1457851093294256	-2.15612	-2.1437844707747	-2.1684555292253003	-2.19259	-2.1783170628348825	-2.2068629371651176
0.53	-2.08109	-2.0711634228756797	-2.0910165771243205	-2.10693	-2.0999349389172446	-2.113925061082756	-2.12739	-2.115845198616076	-2.1389348013839244	-2.14953	-2.137100707591519	-2.161959292408481	-2.18487	-2.1704504048603344	-2.199289595139666
0.535	-2.07417	-2.0641132346880724	-2.0842267653119277	-2.10044	-2.093352274131962	-2.107527725868038	-2.12041	-2.1087147123007166	-2.1321052876992836	-2.14295	-2.1304250033492527	-2.155474996650747	-2.17717	-2.162603825808416	-2.1917361741915835
0.54	-2.06729	-2.05710219291074	-2.07747780708926	-2.09399	-2.086808121060557	-2.1011718789394425	-2.11346	-2.1016134576775136	-2.125306542322486	-2.1364	-2.1237773980938677	-2.1490226019061325	-2.1695	-2.1547864748614938	-2.1842135251385066
0.545	-2.06043	-2.0501103347694376	-2.070749665230563	-2.08756	-2.0802825424746825	-2.0948374575253172	-2.10654	-2.0945414705457606	-2.118538529454239	-2.12987	-2.1171479346896547	-2.142592065310345	-2.16184	-2.1469752864294294	-2.176704713570571
0.55	-2.0536	-2.043147674709174	-2.0640523252908256	-2.08116	-2.0737855697181256	-2.0885344302818747	-2.09964	-2.0874887630736905	-2.1117912369263094	-2.12336	-2.1105366492369275	-2.1361833507630723	-2.1542	-2.1391825103760915	-2.1692174896239083
0.555	-2.0468	-2.0362142366669365	-2.057385763333064	-2.07479	-2.0673172472296173	-2.082262752770383	-2.09277	-2.0804653572758105	-2.105074642724189	-2.11687	-2.103943580654323	-2.129796419345677	-2.14658	-2.1314081817928465	-2.161751818207154
0.56	-2.04003	-2.0293100445797103	-2.0507499554202893	-2.06845	-2.0608776194478895	-2.0760223805521103	-2.08591	-2.07345127516663	-2.0983687248333704	-2.1104	-2.097368767860478	-2.1234312321395215	-2.13898	-2.1236523357710606	-2.1543076642289396
0.5650000000000001	-2.03327	-2.0224151301991644	-2.0441248698008354	-2.06213	-2.054456743675159	-2.0698032563248407	-2.07908	-2.066466546357169	-2.0916934536428307	-2.10394	-2.090802254309776	-2.1170777456902243	-2.1314	-2.115914990042149	-2.1468850099578516
0.5700000000000001	-2.02655	-2.0155595065217313	-2.0375404934782684	-2.05583	-2.0480546463412774	-2.063605353658722	-2.07227	-2.059501182226817	-2.085038817773183	-2.09751	-2.08426407257081	-2.1107559274291905	-2.12383	-2.1081862040014085	-2.139473795998591
0.5750000000000001	-2.01984	-2.008713194358525	-2.0309668056414747	-2.04956	-2.041681366739582	-2.057438633260418	-2.06548	-2.0525552017514763	-2.0784047982485236	-2.09109	-2.07773425974792	-2.1044457402520798	-2.11628	-2.100476019684187	-2.132083980315813
0.5800000000000001	-2.01316	-2.0018962145206607	-2.0244237854793394	-2.04331	-2.0353269441634088	-2.051293055836591	-2.05871	-2.0456286239070494	-2.0717913760929507	-2.08468	-2.0712128529454468	-2.0981471470545534	-2.10874	-2.09277447912583	-2.12470552087417
0.5850000000000001	-2.00649	-1.9950885946318464	-2.0178914053681534	-2.03708	-2.028991430163147	-2.045168569836853	-2.05196	-2.038721474143051	-2.0651985258569487	-2.07829	-2.064709894919481	-2.091870105080519	-2.10121	-2.0850816397176417	-2.1173383602823583
0.5900000000000001	-1.99985	-1.9883103459655642	-2.011389654034436	-2.03087	-2.0226748468722615	-2.039065153127739	-2.04522	-2.0318237623723254	-2.0586162376276746	-2.07192	-2.0582254148619086	-2.0856145851380914	-2.0937	-2.077407521996628	-2.109992478003372
0.5950000000000001	-1.9932299999999998	-1.9815514866078898	-2.00490851339211	-2.02468	-2.0163772286812685	-2.0329827713187316	-2.0385	-2.02494550498133	-2.05205449501867	-2.06556	-2.0517494476163685	-2.0793705523836317	-2.08621	-2.069752161855753	-2.1026678381442467
0.6	-1.98663	-1.9748120346448998	-1.9984479653551	-2.01851	-2.0100986099806843	-2.0269213900193157	-2.0318	-2.0180867183565216	-2.0455132816434785	-2.05921	-2.0452820280264983	-2.073137971973502	-2.07872	-2.06209559518798	-2.0953444048120202
0.605	-1.98004	-1.9680820140649156	-1.9919979859350845	-2.01236	-2.0038390364839582	-2.020880963516042	-2.02512	-2.011247424395804	-2.038992575604196	-2.05288	-2.038833197210748	-2.066926802789252	-2.07125	-2.054457867412468	-2.0880421325875322
0.61	-1.97347	-1.9613714346908697	-1.9855685653091304	-2.00622	-1.9975885267295013	-2.0148514732704985	-2.01844	-2.004407631769609	-2.032472368230391	-2.04655	-2.0323829812280203	-2.0607170187719794	-2.06379	-2.0468290010855066	-2.0807509989144934
0.615	-1.96692	-1.9546803122479401	-1.9791596877520599	-2.00011	-1.9913671105786572	-2.0088528894213424	-2.01179	-1.9975973546598147	-2.0259826453401852	-2.04024	-2.025951412412029	-2.0545285875879706	-2.05634	-2.039209028289581	-2.073470971710419
0.62	-1.96039	-1.9480086624613056	-1.9727713375386946	-1.99401	-1.9851548178927703	-2.00286518210723	-2.00515	-1.9907966072482997	-2.0195033927517003	-2.03395	-2.0195385230964873	-2.0483614769035126	-2.0489	-2.0315979811071765	-2.066202018892824
0.625	-1.95387	-1.941346506150536	-1.966393493849464	-1.98792	-1.9789516886808025	-1.9968883113191973	-1.99852	-1.9840054084103396	-2.0130345915896606	-2.02766	-2.013124352132619	-2.042195647867381	-2.04147	-2.0239958806556246	-2.058944119344375
0.63	-1.94736	-1.93469385190866	-1.96002614809134	-1.98185	-1.9727677385974314	-1.9909322614025684	-1.9919	-1.9772237657570562	-2.006576234242944	-2.02138	-2.0067189227296245	-2.036041077270376	-2.03406	-2.016412774368625	-2.0517072256313753
0.635	-1.94088	-1.9280707134230992	-1.9536892865769007	-1.9758	-1.9666029934449523	-1.9849970065550477	-1.9853	-1.9704616915929687	-2.0001383084070317	-2.01512	-2.0003322646142125	-2.0299077353857875	-2.02665	-2.0088286987147232	-2.044471301285277
0.64	-1.9344	-1.9214471043812746	-1.9473528956187252	-1.96976	-1.9604474790256614	-1.9790725209743385	-1.97871	-1.963709198222596	-1.993710801777404	-2.00886	-1.9939444075130943	-2.0237755924869054	-2.01925	-2.001253690162465	-2.037246309837535
0.645	-1.92794	-1.914843042859126	-1.9410369571408739	-1.96374	-1.954311230058488	-1.9731687699415121	-1.97213	-1.956966301951533	-1.9872936980484668	-2.00262	-1.9875753876349544	-2.0176646123650452	-2.01186	-1.993687829588895	-2.030032170411105
0.65	-1.92149	-1.9082485364001482	-1.9347314635998516	-1.95773	-1.9481842598624408	-1.9672757401375591	-1.96556	-1.9502330094827938	-1.9808869905172062	-1.99638	-1.9812052256317378	-2.0115547743682622	-2.00448	-1.9861310912906616	-2.0228289087093385
0.655	-1.9150599999999998	-1.9016735969363547	-1.9284464030636448	-1.95173	-1.9420665906731631	-1.9613934093268368	-1.9590099999999997	-1.9435193315204666	-1.9745006684795328	-1.9901499999999999	-1.9748439486373637	-2.005456051362636	-1.9970999999999999	-1.9785734939729118	-2.015626506027088
0.66	-1.9086399999999997	-1.895108236399759	-1.9221717636002404	-1.94575	-1.9359682447262971	-1.955531755273703	-1.9524599999999999	-1.9368052787686423	-1.9681147212313574	-1.98393	-1.9684915837857524	-1.9993684162142475	-1.9897399999999998	-1.971035056340793	-2.0084449436592067
0.665	-1.90223	-1.888552470500185	-1.9159075294998151	-1.93977	-1.9298692519919607	-1.9496707480080393	-1.94592	-1.9301008653478786	-1.9617391346521216	-1.97772	-1.9621481644664653	-1.9932918355335345	-1.98238	-1.963495793113157	-2.001264206886843
0.67	-1.89583	-1.8820063058807115	-1.9096536941192883	-1.93381	-1.9237896238775312	-1.943830376122469	-1.9394	-1.9234160971792074	-1.9553839028207927	-1.97152	-1.9558137090555239	-1.987226290944476	-1.97503	-1.9559657285759633	-1.9940942714240368
0.675	-1.88944	-1.8754697529622288	-1.9034102470377712	-1.92786	-1.9177193795248604	-1.9380006204751394	-1.93288	-1.91673098360013	-1.9490290163998698	-1.96532	-1.9494782421845909	-1.981161757815409	-1.96769	-1.9484448830288774	-1.9869351169711225
0.68	-1.8830599999999997	-1.8689428221656255	-1.897177177834374	-1.92192	-1.911658538075801	-1.932181461924199	-1.9263699999999997	-1.9100555339481484	-1.942684466051851	-1.95913	-1.9431517884853295	-1.9751082115146705	-1.9603599999999999	-1.9409332767715644	-1.9797867232284354
0.685	-1.8766999999999998	-1.8624355271650086	-1.890964472834991	-1.916	-1.9056171253264689	-1.926382874673531	-1.9198699999999997	-1.9033897604843288	-1.9363502395156706	-1.9529499999999997	-1.9368343784966031	-1.9690656215033964	-1.9530299999999998	-1.9334209332845413	-1.9726390667154583
0.6900000000000001	-1.87034	-1.8559278738267642	-1.8847521261732356	-1.91008	-1.8995751511027477	-1.9205848488972523	-1.91338	-1.8967336684531821	-1.930026331546818	-1.94678	-1.9305260285799946	-1.9630339714200054	-1.94571	-1.9259178684142806	-1.9655021315857195
0.6950000000000001	-1.8639999999999999	-1.849439871270495	-1.8785601287295048	-1.90417	-1.8935426318847837	-1.9147973681152162	-1.9068899999999998	-1.890077266022783	-1.9237027339772166	-1.9406099999999997	-1.924216761004286	-1.9570032389957135	-1.9383899999999998	-1.9184141011881057	-1.958365898811894
0.7000000000000001	-1.85766	-1.8429515286158042	-1.872368471384196	-1.89828	-1.887529584152724	-1.909030415847276	-1.9004199999999998	-1.883440561361208	-1.9173994386387916	-1.93445	-1.9179165980382609	-1.9509834019617391	-1.9310799999999997	-1.9109196506333415	-1.951240349366658
0.7050000000000001	-1.8513299999999997	-1.8364728577862164	-1.866187142213783	-1.89239	-1.8815160300834346	-1.9032639699165654	-1.8939499999999998	-1.8768035651440942	-1.9110964348559054	-1.92829	-1.9116155674389321	-1.944964432561068	-1.9237799999999998	-1.9034345415156553	-1.9441254584843444
0.7100000000000001	-1.8450099999999998	-1.8300038639758442	-1.8600161360241554	-1.88651	-1.8755119781816556	-1.8975080218183442	-1.8874899999999997	-1.8701762820289303	-1.904803717971069	-1.92214	-1.9053236837915595	-1.9389563162084404	-1.9164799999999997	-1.8959487848286907	-1.9370112151713088
0.7150000000000001	-1.83871	-1.8235545551827212	-1.8538654448172789	-1.88064	-1.8695174426488466	-1.8917625573511536	-1.88104	-1.863558719180768	-1.898521280819232	-1.916	-1.899040967169634	-1.9329590328303659	-1.90918	-1.8884623973044357	-1.9298976026955645
0.7200000000000001	-1.8323999999999998	-1.8170949394048808	-1.8477050605951189	-1.87478	-1.8635324376864664	-1.8860275623135334	-1.8745899999999998	-1.8569408837646573	-1.8922391162353422	-1.90986	-1.8927574376466456	-1.9269625623533542	-1.9018899999999999	-1.8809853956748765	-1.9227946043251232
0.725	-1.82611	-1.8106550270607307	-1.8415649729392691	-1.86893	-1.8575569823602056	-1.8803030176397943	-1.86815	-1.8503327851018407	-1.8859672148981592	-1.90373	-1.88648311625724	-1.9209768837427599	-1.89461	-1.8735178016653689	-1.915702198334631
0.73	-1.81983	-1.8042248227597826	-1.8354351772402175	-1.86309	-1.8515910840616001	-1.8745889159383997	-1.86171	-1.8437244273387015	-1.8796955726612985	-1.8976	-1.8802080217292907	-1.9149919782707092	-1.88733	-1.866049625017185	-1.908610374982815
0.735	-1.81355	-1.7977943335319209	-1.8293056664680791	-1.85725	-1.845624755046417	-1.868875244953583	-1.85528	-1.837125816777814	-1.8734341832221861	-1.89147	-1.8739321737518266	-1.9090078262481733	-1.88006	-1.8585908804649647	-1.9015291195350355
0.74	-1.80728	-1.7913735664070305	-1.8231864335929695	-1.85143	-1.8396780075704227	-1.8631819924295772	-1.84886	-1.830536959721753	-1.867183040278247	-1.88535	-1.8676655920138763	-1.9030344079861239	-1.87279	-1.8511315827433477	-1.8944484172566523
0.745	-1.80102	-1.7849625305080357	-1.8170774694919645	-1.84561	-1.8337308580388196	-1.8574891419611803	-1.84244	-1.8239478643322098	-1.8609321356677904	-1.87924	-1.861408297526899	-1.897071702473101	-1.86552	-1.843671750929257	-1.887368249070743
0.75	-1.79476	-1.7785512299345656	-1.8109687700654342	-1.8398	-1.8277933128981656	-1.8518066871018346	-1.83603	-1.817368534308995	-1.8546914656910052	-1.87313	-1.8551503081285206	-1.8911096918714794	-1.85826	-1.836221393678137	-1.880298606321863
0.755	-1.78851	-1.7721496708792899	-1.8048703291207102	-1.83399	-1.8218553827444528	-1.8461246172555472	-1.82963	-1.8107989752110367	-1.8484610247889635	-1.86702	-1.8488916429787972	-1.8851483570212026	-1.851	-1.8287705239877148	-1.8732294760122852
0.76	-1.78227	-1.7657578595348764	-1.7987821404651236	-1.82819	-1.8159270781736745	-1.8404529218263255	-1.82322	-1.8042191925972626	-1.8422208074027375	-1.86092	-1.8426423212377847	-1.879197678762215	-1.84375	-1.8213291548557173	-1.8661708451442827
0.765	-1.77604	-1.7593758039077165	-1.7927041960922836	-1.8224	-1.810008413322543	-1.8347915866774571	-1.81683	-1.797659193633835	-1.8360008063661648	-1.85483	-1.8364023803661988	-1.873257619633801	-1.8365	-1.8138873030561438	-1.8591126969438563
0.77	-1.76981	-1.7529935076512686	-1.7866264923487316	-1.81662	-1.8040993938300434	-1.8291406061699564	-1.81044	-1.7910989816295535	-1.8297810183704466	-1.84873	-1.830151813903173	-1.867308186096827	-1.82926	-1.8064549762999402	-1.85206502370006
0.775	-1.76359	-1.7466209762327123	-1.7805590237672877	-1.81084	-1.7981900288758819	-1.8234899711241181	-1.80405	-1.7845385615004514	-1.8235614384995484	-1.84264	-1.8239106336884998	-1.8613693663115003	-1.82201	-1.7990121860743244	-1.8450078139256754
0.78	-1.7573699999999999	-1.7402482151192282	-1.7744917848807715	-1.80507	-1.7922903276397626	-1.8178496723602373	-1.7976699999999999	-1.777987938162563	-1.8173520618374368	-1.83656	-1.8176788515619722	-1.8554411484380278	-1.8147699999999998	-1.791578943866515	-1.8379610561334845
0.785	-1.75116	-1.7338852313533037	-1.7684347686466964	-1.7993	-1.7863903023262016	-1.8122096976737982	-1.7912899999999998	-1.7714371179252721	-1.8111428820747275	-1.83048	-1.8114464784375484	-1.8495135215624519	-1.8075399999999997	-1.7841552644499	-1.8309247355500995
0.79	-1.74495	-1.7275220281966888	-1.7623779718033112	-1.79354	-1.7804999578801695	-1.8065800421198304	-1.78492	-1.7648961037539228	-1.8049438962460773	-1.8244	-1.805213527451189	-1.8435864725488111	-1.8003	-1.7767211547110597	-1.8238788452889403
0.795	-1.73876	-1.7211786104864413	-1.756341389513559	-1.78779	-1.7746193022714467	-1.8009606977285533	-1.77855	-1.7583549000072076	-1.7987450999927925	-1.81832	-1.7989800108130207	-1.8376599891869791	-1.79307	-1.7692966248227435	-1.8168433751772564
0.8	-1.73256	-1.7148249830596185	-1.7502950169403817	-1.78204	-1.7687383434698143	-1.7953416565301858	-1.77218	-1.7518135110438207	-1.7925464889561795	-1.81225	-1.7927559407331706	-1.8317440592668293	-1.78584	-1.7618716849577023	-1.8098083150422979
0.805	-1.72637	-1.7084811521247427	-1.7442588478752572	-1.7763	-1.7628670920337368	-1.7897329079662632	-1.76582	-1.7452819424157044	-1.7863580575842954	-1.80618	-1.7865313305484953	-1.8258286694515045	-1.77862	-1.754456348151383	-1.802783651848617
0.81	-1.7201899999999999	-1.7021471205988206	-1.7382328794011792	-1.7705599999999997	-1.7569955523088376	-1.7841244476911617	-1.7594599999999998	-1.738750196811004	-1.7801698031889956	-1.8001199999999997	-1.7803161908916987	-1.8199238091083008	-1.7713999999999999	-1.7470406205687594	-1.7957593794312403
0.8150000000000001	-1.71401	-1.6958128927703233	-1.7322071072296767	-1.76483	-1.7511337312294248	-1.778526268770575	-1.7531	-1.7322182781111142	-1.773981721888886	-1.79406	-1.7741005335222155	-1.8140194664777844	-1.76418	-1.7396245112375035	-1.7887354887624967
0.8200000000000001	-1.7078399999999998	-1.6894884729277222	-1.7261915270722774	-1.7590999999999999	-1.7452716357298053	-1.7729283642701945	-1.7467499999999998	-1.725696190197428	-1.7678038098025717	-1.7879999999999998	-1.7678843701994795	-1.80811562980052	-1.7569599999999999	-1.7322080291852857	-1.781711970814714
0.8250000000000001	-1.70167	-1.6831638665564546	-1.7201761334435455	-1.75338	-1.739419274964877	-1.767340725035123	-1.7404	-1.7191739327663917	-1.7616260672336082	-1.78194	-1.761667715672955	-1.8022122843270452	-1.74975	-1.7248011859369248	-1.774698814063075
0.8300000000000001	-1.6955	-1.6768390762692396	-1.7141609237307605	-1.74766	-1.7335666527601203	-1.7617533472398796	-1.73406	-1.7126615155583276	-1.7554584844416723	-1.77589	-1.7554605775160348	-1.7963194224839651	-1.74253	-1.717383987024086	-1.767676012975914
0.8350000000000001	-1.6893399999999998	-1.6705241058757618	-1.7081558941242379	-1.7419499999999999	-1.7277237751616066	-1.7561762248383932	-1.7277199999999997	-1.7061489441286088	-1.7492910558713906	-1.7698299999999998	-1.749242966292142	-1.7904170337078575	-1.7353199999999998	-1.7099764404755817	-1.7606635595244178
0.8400000000000001	-1.68319	-1.6642189591857073	-1.7021610408142926	-1.73624	-1.721880648215407	-1.750599351784593	-1.72138	-1.69963622403261	-1.7431237759673899	-1.76379	-1.7430448925647	-1.7845351074353	-1.72812	-1.7025785543202256	-1.7536614456797746
0.8450000000000001	-1.6770399999999999	-1.6579136410561197	-1.69616635894388	-1.7305399999999997	-1.7160472798773476	-1.7450327201226519	-1.7150399999999997	-1.6931233497877807	-1.7369566502122187	-1.7577399999999999	-1.7368363695644395	-1.7786436304355602	-1.7209099999999997	-1.6951703387686616	-1.7466496612313378
0.8500000000000001	-1.67089	-1.6516081538303815	-1.6901718461696185	-1.72485	-1.7102236735198428	-1.7394763264801572	-1.70871	-1.6866203424025878	-1.730799657597412	-1.7517	-1.7306374041205517	-1.7727625958794484	-1.71371	-1.6877717987951377	-1.7396482012048624
0.855	-1.66475	-1.6453125008992333	-1.6841874991007666	-1.71915	-1.7043898344250608	-1.7339101655749392	-1.70238	-1.6801172118475738	-1.7246427881524262	-1.74565	-1.724428005729535	-1.766871994270465	-1.7065	-1.6803629415557322	-1.7326370584442676
0.86	-1.65861	-1.639016685653416	-1.6782033143465838	-1.71346	-1.6985657678751709	-1.728354232124829	-1.69605	-1.6736139680932818	-1.7184860319067183	-1.73961	-1.718228183887889	-1.7609918161121112	-1.6993	-1.6729637742065249	-1.7256362257934752
0.865	-1.65248	-1.632730712402377	-1.6722292875976228	-1.70778	-1.6927514807996307	-1.7228085192003695	-1.68973	-1.667120656776293	-1.7123393432237068	-1.73358	-1.7120379504691057	-1.7551220495308941	-1.6921	-1.6655643058133927	-1.7186356941866072
0.87	-1.64635	-1.6264445832506693	-1.6662554167493306	-1.7021	-1.6869369761744049	-1.717263023825595	-1.68341	-1.6606272379346967	-1.7061927620653035	-1.72754	-1.7058373116418943	-1.7492426883581058	-1.68491	-1.6581745408586983	-1.7116454591413015
0.875	-1.64022	-1.6201583012215521	-1.660281698778448	-1.69642	-1.6811222586227474	-1.7117177413772526	-1.67709	-1.6541337072726197	-1.7000462927273803	-1.72151	-1.6996462759519557	-1.7433737240480445	-1.67771	-1.650774485734602	-1.704645514265398
0.88	-1.6341	-1.6138818693382841	-1.654318130661716	-1.69075	-1.6753173327679114	-1.7061826672320886	-1.67077	-1.6476400604941897	-1.6938999395058105	-1.71548	-1.693454851944992	-1.7375051480550079	-1.67052	-1.6433841468332642	-1.6976558531667358
0.885	-1.62798	-1.6076052914322116	-1.6483547085677883	-1.68509	-1.6695222046583662	-1.7006577953416337	-1.66446	-1.641156278592214	-1.687763721407786	-1.70945	-1.68726305028391	-1.7316369497160897	-1.66333	-1.6359935322216952	-1.6906664677783048
0.89	-1.62186	-1.6013285693952717	-1.6423914306047285	-1.67942	-1.6637168769220634	-1.6951231230779364	-1.65814	-1.6346623778666676	-1.6816176221333323	-1.70342	-1.6810708765503246	-1.7257691234496753	-1.65614	-1.6286026459472651	-1.6836773540527348
0.895	-1.61575	-1.595061705927488	-1.636438294072512	-1.67376	-1.6579213536121706	-1.6895986463878292	-1.65184	-1.628188359906206	-1.675491640093794	-1.69739	-1.6748783384430548	-1.7199016615569451	-1.64895	-1.6212114937321944	-1.6766885062678054
0.9	-1.60964	-1.5887947037288852	-1.6304852962711147	-1.66811	-1.6521356387818555	-1.6840843612181444	-1.64553	-1.6217042262994839	-1.669355773700516	-1.69137	-1.6686954436609205	-1.7140445563390796	-1.64176	-1.6138200812987034	-1.6696999187012969
0.905	-1.60354	-1.5825375662120016	-1.6245424337879983	-1.66245	-1.6463397377213385	-1.6785602622786615	-1.63922	-1.6152199770207516	-1.6632200229792482	-1.68535	-1.6625122017883642	-1.7081877982116356	-1.63458	-1.6064384158407536	-1.6627215841592462
0.91	-1.59744	-1.576280295079341	-1.6185997049206589	-1.65681	-1.640563652751912	-1.6730563472480877	-1.63292	-1.6087456159188314	-1.6570943840811685	-1.67933	-1.6563286178843335	-1.7023313821156665	-1.62739	-1.5990465010201276	-1.6557334989798722
0.915	-1.59134	-1.5700228927459217	-1.6126571072540783	-1.65116	-1.6347773874319231	-1.6675426125680768	-1.62662	-1.6022711452281406	-1.6509688547718593	-1.67331	-1.6501446988933979	-1.6964753011066023	-1.62021	-1.591664341970348	-1.6487556580296518
0.92	-1.5852399999999998	-1.5637653616267615	-1.606714638373238	-1.6455199999999999	-1.6290009453197174	-1.6620390546802823	-1.6203199999999998	-1.5957965671830965	-1.644843432816903	-1.6672899999999997	-1.6439604517601274	-1.690619548239872	-1.6130299999999997	-1.5842819438249387	-1.6417780561750608
0.925	-1.57915	-1.5575177047668065	-1.6007822952331936	-1.63988	-1.623224331050993	-1.656535668949007	-1.61403	-1.5893318845686741	-1.638728115431326	-1.66127	-1.6377758851090543	-1.6847641148909458	-1.60585	-1.5768993130134625	-1.6348006869865375
0.93	-1.57306	-1.5512699236991763	-1.5948500763008235	-1.63425	-1.6174575466758034	-1.6510424533241965	-1.60773	-1.58285709884851	-1.6326029011514902	-1.65526	-1.6316010035328021	-1.6789189964671978	-1.59867	-1.5695164528549879	-1.6278235471450122
0.935	-1.5669799999999998	-1.5450320205869186	-1.588927979413081	-1.6286199999999997	-1.6116905953215543	-1.6455494046784451	-1.6014399999999998	-1.576392212036798	-1.6264877879632016	-1.6492399999999998	-1.625415813303957	-1.6730641866960427	-1.5914899999999998	-1.5621333679646223	-1.6208466320353774
0.9400000000000001	-1.56089	-1.5387839975930813	-1.582996002406919	-1.62299	-1.6059234801156514	-1.6400565198843484	-1.59515	-1.5699272261477333	-1.6203727738522669	-1.64323	-1.619240320695105	-1.667219679304895	-1.58431	-1.5547500629574749	-1.6138699370425253
0.9450000000000001	-1.5548099999999998	-1.5325458574390707	-1.577074142560929	-1.6173699999999998	-1.6001662051270382	-1.6345737948729613	-1.5888699999999998	-1.5634721436829349	-1.6142678563170647	-1.6372199999999997	-1.6130645334763154	-1.661375466523684	-1.5771399999999998	-1.5473765435922782	-1.6069034564077214
0.9500000000000001	-1.54874	-1.5263176015062314	-1.5711623984937686	-1.61175	-1.5944087721649671	-1.629091227835033	-1.58258	-1.5570069659742023	-1.608153034025798	-1.63121	-1.6068884558236969	-1.6555315441763032	-1.56996	-1.5399928128830649	-1.5999271871169352
0.9550000000000001	-1.54266	-1.5200792317342657	-1.565240768265734	-1.60613	-1.5886511839802275	-1.6236088160197726	-1.5763	-1.5505516948407583	-1.6020483051592418	-1.6252	-1.6007120934108408	-1.6496879065891592	-1.56279	-1.5326188749874916	-1.5929611250125082
0.9600000000000001	-1.5365899999999997	-1.5138507500628775	-1.5593292499371219	-1.6005199999999997	-1.5829034433236095	-1.61813655667639	-1.5700099999999997	-1.544086332101827	-1.5959336678981724	-1.6191899999999997	-1.5945354519113388	-1.6438445480886605	-1.5556099999999997	-1.525234734063216	-1.5859852659367835
0.9650000000000001	-1.53052	-1.5076221589279446	-1.5534178410720556	-1.59491	-1.5771555537715418	-1.6126644462284583	-1.56373	-1.537630880008897	-1.5898291199911032	-1.61318	-1.5883585383347378	-1.6380014616652623	-1.54844	-1.5178603952792025	-1.5790196047207976
0.9700000000000001	-1.5244599999999997	-1.5014034595745254	-1.547516540425474	-1.5892999999999997	-1.5714075169189208	-1.6071924830810786	-1.5574499999999998	-1.5311753397760217	-1.5837246602239778	-1.6071799999999998	-1.5821913564842935	-1.6321686435157061	-1.5412699999999997	-1.5104858613772785	-1.572054138622721
0.9750000000000001	-1.5184	-1.495184653743855	-1.541615346256145	-1.58369	-1.5656593351862829	-1.6017206648137172	-1.55118	-1.5247297130495217	-1.5776302869504784	-1.60117	-1.5760139114992173	-1.6263260885007826	-1.5341	-1.5031111361105802	-1.5650888638894198
0.98	-1.51234	-1.4889657431771663	-1.5357142568228337	-1.57809	-1.5599210109941621	-1.5962589890058378	-1.5449	-1.5182740014757143	-1.5715259985242855	-1.59517	-1.569846208518719	-1.620493791481281	-1.52693	-1.4957362232322418	-1.558123776767758
0.985	-1.50628	-1.4827467296156933	-1.5298132703843068	-1.57249	-1.554182546763094	-1.5907974532369058	-1.53863	-1.5118282067009186	-1.5654317932990813	-1.58917	-1.5636782526820099	-1.61466174731799	-1.51976	-1.4883611264953989	-1.5511588735046011
0.99	-1.50023	-1.4765376148006697	-1.5239223851993302	-1.5669	-1.5484539449136139	-1.585346055086386	-1.53236	-1.5053823303714533	-1.5593376696285466	-1.58317	-1.5575100491283	-1.6088299508716999	-1.5126	-1.4809958496531856	-1.5442041503468142
0.995	-1.49417	-1.4703184004733294	-1.5180215995266706	-1.56131	-1.5427252078662568	-1.5798947921337432	-1.52609	-1.498936374133637	-1.5532436258663629	-1.57717	-1.5513416029968004	-1.6029983970031996	-1.50543	-1.4736203964587378	-1.5372396035412623
1.	-1.48812	-1.464109088374906	-1.5121309116250943	-1.55572	-1.5369963380415577	-1.5744436619584423	-1.51982	-1.492490339633788	-1.5471496603662118	-1.57117	-1.5451729194267212	-1.5971670805732787	-1.49826	-1.4662447706651898	-1.53027522933481

==> data/fig6_VR_poly.dat <==
0.02	-6.607310850625001	-6.259377645060684	-6.955244056189318	-6.578139789375	-6.281044185529683	-6.875235393220318	-6.595741186875	-6.3044743497310085	-6.887008024018992	-6.540056244375	-6.0502475350698175	-7.029864953680183	-6.40046000875	-5.945759561184607	-6.855160456315392
0.025	-5.78232792	-5.513176404896912	-6.051479435103088	-5.75964592	-5.530781782976985	-5.9885100570230145	-5.77307168	-5.547136327309074	-5.999007032690926	-5.729738319999999	-5.349536665413695	-6.109939974586303	-5.622473439999999	-5.269384905367479	-5.9755619746325195
0.03	-5.23035960375	-5.0245379244724315	-5.436181283027569	-5.212058911875	-5.037999172240035	-5.386118651509966	-5.222707428125	-5.0492939625587505	-5.39612089369125	-5.1876612331250005	-4.895579977317038	-5.479742488932963	-5.10208624	-4.830660917606385	-5.373511562393616
0.035	-4.83465129	-4.678553512549425	-4.990749067450575	-4.81953163	-4.688448048251495	-4.950615211748505	-4.82820186	-4.696029897687964	-4.960373822312036	-4.799122844999999	-4.576236445694163	-5.022009244305836	-4.7291402	-4.52180613934552	-4.93647426065448
0.04	-4.536436470625	-4.4183025816400825	-4.654570359609918	-4.523750985	-4.425414151569031	-4.62208781843097	-4.530942415625	-4.4302607861546415	-4.631624045095358	-4.506374731875	-4.336318760459394	-4.676430703290606	-4.448182981875	-4.289744982654087	-4.606620981095913
0.045	-4.3030932	-4.213009106756587	-4.393177293243413	-4.29233416	-4.218113495250308	-4.366554824749692	-4.29837864	-4.220965386416709	-4.375791893583291	-4.27735544	-4.146326581527051	-4.408384298472949	-4.22842432	-4.106063932101285	-4.350784707898716
0.05	-4.1152987337499995	-4.045196264161127	-4.185401203338872	-4.106116075	-4.04897982922799	-4.16325232077201	-4.111250519375	-4.050412898182092	-4.172088140567908	-4.093101145	-3.9898571981864546	-4.196345091813546	-4.051654671875	-3.954930195381314	-4.1483791483686865
0.05500000000000001	-3.96064354	-3.904300442615889	-4.016986637384111	-3.952786315	-3.907301568434743	-3.998271061565257	-3.95717546	-3.907749941158717	-4.006600978841283	-3.941403695	-3.8572635722269255	-4.025543817773075	-3.9061435600000003	-3.8269900451883743	-3.9852970748116263
0.06	-3.830821503125	-3.783861447133058	-3.8777815591169422	-3.8241090325	-3.786441695303231	-3.861776369696769	-3.82788144125	-3.7862337081795094	-3.869529174320491	-3.814126965625	-3.7429706929377855	-3.8852832383122142	-3.78407547125	-3.716804718591665	-3.851346223908335
0.065	-3.7200969600000002	-3.683919773132437	-3.7562741468675633	-3.71436656	-3.685706099465765	-3.7430270205342353	-3.7176222400000003	-3.684842946298724	-3.7504015337012766	-3.70560176	-3.649200151238996	-3.762003368761004	-3.68002504	-3.6262241009675784	-3.7338259790324213
0.07	-3.624380688125	-3.59672978568055	-3.6520315905694503	-3.61952005625	-3.5978601515255044	-3.6411799609744953	-3.62235234375	-3.596587297064427	-3.648117390435573	-3.611829399375	-3.5670528382619806	-3.6566059604880192	-3.59013774625	-3.546912521380247	-3.633362971119753
0.075	-3.540681385	-3.5195740077515363	-3.561788762248464	-3.5366031799999997	-3.5201664492852567	-3.553039910714743	-3.53905703	-3.518702948746015	-3.559411111253985	-3.52986748	-3.494015594268804	-3.565719365731196	-3.511580905	-3.476454644700993	-3.5467071652990074
0.08	-3.4667398093750004	-3.4504670235695363	-3.4830125951804645	-3.463372996875	-3.4506109974228276	-3.4761349963271724	-3.46549513	-3.449199643362883	-3.4817906166371166	-3.457500113125	-3.428301774521531	-3.486698451728469	-3.4422359581250004	-3.4131492626761406	-3.47132265357386
0.085	-3.4008342399999996	-3.388261472047563	-3.4134070079524363	-3.39810232	-3.3877595565410474	-3.4084450834589526	-3.39995104	-3.386968423906323	-3.412933656093677	-3.39302552	-3.3692052195322435	-3.4168458204677568	-3.38047912	-3.3563522393273315	-3.4046060006726684
0.09000000000000001	-3.3416212475	-3.331467000720334	-3.351775494279666	-3.339481320625	-3.330441625147689	-3.348521016102311	-3.341083386875	-3.3304207976600746	-3.351745976089925	-3.3351376725	-3.315056219837982	-3.3552191251620185	-3.3250319974999996	-3.304415311715443	-3.3456486832845562
0.095	-3.2880460499999997	-3.2791824393114393	-3.29690966068856	-3.286459605	-3.2778101451755486	-3.2951090648244517	-3.287845645	-3.278618855379775	-3.297072434620225	-3.28279316	-3.2650140587258027	-3.3005722612741977	-3.27491067	-3.2565469891766723	-3.293274350823328
0.1	-3.239261531875	-3.2307142837944705	-3.2478087799555295	-3.2381916612499997	-3.2292229404324226	-3.2471603820675767	-3.239388769375	-3.23082216844606	-3.24795537030394	-3.235166790625	-3.218456238232764	-3.2518773430172363	-3.2293091775000002	-3.2121337416722135	-3.246484613327787
0.10500000000000001	-3.1945925600000002	-3.1853521467358807	-3.2038329732641198	-3.19399952	-3.1843294830647975	-3.203669556935203	-3.19503288	-3.1863175545427156	-3.203748205457284	-3.1915728000000003	-3.1747852899813456	-3.208360310018655	-3.18759032	-3.17071253728728	-3.20446810271272
0.11	-3.15346175875	-3.142936676379251	-3.1639868411207486	-3.153331775	-3.142607954331304	-3.1640555956686955	-3.154210398125	-3.1448447374759696	-3.1635760587740305	-3.151476110625	-3.133828987464013	-3.169123233785987	-3.149214469375	-3.131961744484444	-3.166467194265556
0.115	-3.115424005	-3.103251907561028	-3.127596102438972	-3.1157230549999997	-3.103746676329265	-3.127699433670734	-3.116472005	-3.1061197823551985	-3.1268242276448013	-3.114416155	-3.0953752162586565	-3.133457093741343	-3.113751225	-3.0956506973502944	-3.131851752649706
0.12000000000000001	-3.0800823075	-3.066130006992656	-3.094034608007344	-3.080796045	-3.0675220274060013	-3.0940700625939987	-3.081430461875	-3.06992083428978	-3.09294008946022	-3.0800058656249996	-3.0592853619431644	-3.1007263693068348	-3.0808378618749996	-3.0616164055964203	-3.100059318153579
0.125	-3.0471122399999997	-3.0320255302149666	-3.062198949785033	-3.04822536	-3.0341450797031975	-3.0623056402968025	-3.04874824	-3.036430558859316	-3.0610659211406843	-3.04793384	-3.026011202604024	-3.069856477395976	-3.05016216	-3.0301359071331264	-3.070188412866874
0.13	-3.01624549	-3.0001295693282652	-3.032361410671735	-3.01773726875	-3.0029599260060653	-3.0325146114939345	-3.01816899	-3.005061255889867	-3.031276724110133	-3.0179339649999997	-2.994814459682086	-3.0410534703179133	-3.02147469375	-3.0006141785687994	-3.042335208931201
0.135	-2.98724511	-2.9702144052622406	-3.0042758147377593	-2.989098705	-2.973734087894181	-3.004463322105819	-2.989456705	-2.9756003781777216	-3.003313031822278	-2.98976921	-2.9655006646268003	-3.0140377553731996	-2.9945424099999998	-2.972862092210543	-3.0162227277894567
0.13999999999999999	-2.959920760625	-2.942098927071585	-2.9777425941784155	-2.962126998125	-2.9462854825721196	-2.9779685136778804	-2.96240984375	-2.947869844144166	-2.9769498433558343	-2.963248926875	-2.937921731387615	-2.988576122362385	-2.96919353125	-2.9467517959904606	-2.99163526650954
0.145	-2.93408016	-2.9156488697757514	-2.952511450224249	-2.93662448	-2.9204415643354467	-2.952807395664553	-2.93684384	-2.921780567164378	-2.9519071128356216	-2.93820512	-2.91207461715165	-2.9643356228483504	-2.94524784	-2.922264788888849	-2.968230891111151
0.15	-2.9095869906250003	-2.8906688404537624	-2.928505140796238	-2.9124646299999997	-2.896042051961352	-2.928887208038647	-2.912630449375	-2.8971269345991977	-2.928133964150802	-2.914487785	-2.8876805325856165	-2.9412950374143834	-2.92257603875	-2.8991507913703396	-2.9460012861296603
0.155	-2.886308415	-2.8670157146494013	-2.9056011153505983	-2.889510415	-2.8729406863180165	-2.906080143681984	-2.88963287	-2.8737667962633537	-2.905498943736646	-2.891962185	-2.864598346593897	-2.919326023406103	-2.90104788	-2.8772763649477566	-2.9248193950522436
0.16	-2.864125813125	-2.8445605854064544	-2.883691040843545	-2.867653121875	-2.8510195282736173	-2.884286715476383	-2.867724813125	-2.8515685150965777	-2.8838811111534226	-2.87052603875	-2.842719383705873	-2.898332693794127	-2.880568905625	-2.8565438605089244	-2.904593950741076
0.16499999999999998	-2.84295424	-2.823202369827062	-2.862706110172938	-2.84678224	-2.8301531829085764	-2.8634112970914236	-2.84682856	-2.8304502526293636	-2.8632068673706366	-2.85008056	-2.8219445634280804	-2.8782165565719193	-2.86102216	-2.8368442986198534	-2.8852000213801468
0.16999999999999998	-2.822685690625	-2.8028309672733105	-2.84254041397669	-2.82681428875	-2.810256865193936	-2.8433717123060642	-2.826830231875	-2.8102910617743713	-2.8433694019756284	-2.8305334281250003	-2.8021666309468856	-2.858900225303115	-2.842341903125	-2.818093114243909	-2.8665906920060906
0.175	-2.8032578299999997	-2.783376096165642	-2.8231395638343573	-2.80767869	-2.791253034312978	-2.824104345687022	-2.80767078	-2.7910260540350253	-2.8243155059649747	-2.81180969	-2.7833017989258066	-2.8403175810741934	-2.8244543849999997	-2.8002088995226426	-2.8486998704773567
0.18	-2.784581991875	-2.7647411436745006	-2.8044228400754996	-2.7893000631250002	-2.773059346948987	-2.8055407793010136	-2.7892807175	-2.772579902789749	-2.805981532210251	-2.7938437175	-2.7652756050283647	-2.8224118299716356	-2.807282775625	-2.7831071665976057	-2.8314583846523944
0.185	-2.76661952	-2.746873725780303	-2.786365314219697	-2.77162584	-2.755611472179755	-2.787640207820245	-2.7715851999999996	-2.7548685399565023	-2.788301860043497	-2.77657168	-2.7480108299966206	-2.8051325300033794	-2.79077096	-2.766722054158677	-2.8148198658413235
0.19	-2.7492967943749997	-2.729700369569526	-2.7688932191804736	-2.75458643375	-2.7388395805862515	-2.7703332869137487	-2.754541975	-2.73784861083336	-2.77123533916664	-2.7599410731250003	-2.731452511434137	-2.7884296348158637	-2.77487390875	-2.7510037988047467	-2.7987440186952535
0.195	-2.732578935	-2.7131805609386213	-2.7519773090613784	-2.738142935	-2.7226997201439542	-2.7535861498560457	-2.73809248	-2.7214570667579316	-2.7547278932420687	-2.74389634	-2.715538080023016	-2.772254599976984	-2.75954044	-2.7358943961830358	-2.783186483816964
0.19999999999999998	-2.716406079375	-2.697248803284041	-2.735563355465959	-2.7222452337500003	-2.707136738203342	-2.7373537292966583	-2.722195079375	-2.7056477859428267	-2.7387423728071734	-2.7284086506249996	-2.700231693320362	-2.756585607929637	-2.74473197125	-2.7213484413157634	-2.768115501184236
0.205	-2.70074816	-2.6818658189955813	-2.7196305010044184	-2.7068498400000003	-2.692099327290424	-2.7216003527095767	-2.70681	-2.69037389228676	-2.7232461077132397	-2.71342432	-2.6854684906580526	-2.7413801493419476	-2.7304076	-2.7073156363051867	-2.753499563694813
0.21	-2.6855633500000002	-2.6669891535040127	-2.704137546495988	-2.691931710625	-2.677561286384936	-2.706302134865064	-2.691896169375	-2.6755934906667953	-2.708198848083205	-2.698905710625	-2.671209650608507	-2.7266017706414933	-2.71652254625	-2.6937479807614726	-2.739297111738527
0.215	-2.67081579	-2.652578743733448	-2.689052836266552	-2.6774609799999998	-2.663488817142146	-2.6914331428578535	-2.677430245	-2.661279799146099	-2.693580690853901	-2.684834385	-2.6574313885189187	-2.712237381481081	-2.703061295	-2.6806241663748263	-2.7254984236251736
0.22	-2.656484979375	-2.638609885358003	-2.674360073391997	-2.66338499125	-2.64982532996732	-2.67694465253268	-2.6633739793749998	-2.647391130787839	-2.6793568279621605	-2.671168716875	-2.6440867309864826	-2.6982507027635174	-2.689995025625	-2.6679095792104524	-2.7120804720395477
0.225	-2.64254208	-2.6250476394535878	-2.6600365205464125	-2.6497044	-2.6365664461633056	-2.6628423538366945	-2.64970792	-2.633902835705948	-2.665513004294052	-2.65787944	-2.6311380777820026	-2.684620802217997	-2.67728056	-2.655553263888412	-2.6990078561115878
0.22999999999999998	-2.628949331875	-2.6118526982568016	-2.6460459654931983	-2.636369373125	-2.6236599421287568	-2.649078804121243	-2.6363989712500002	-2.620780839967523	-2.6520171025324775	-2.6449584712500003	-2.618576180184618	-2.6713407623153826	-2.66491325	-2.643547556497111	-2.6862789435028893
0.235	-2.615695	-2.599009881906041	-2.632380118093959	-2.62337214	-2.6110945551599074	-2.6356497248400923	-2.6234184050000002	-2.607993679190426	-2.6388431308095743	-2.632365405	-2.6063564801470767	-2.658374329852923	-2.652857595	-2.63185195667981	-2.6738632333201897
0.24	-2.602751404375	-2.5864880655397013	-2.619014743210299	-2.610681333125	-2.598835425677993	-2.622527240572007	-2.61075982125	-2.5955322171175195	-2.62598742538248	-2.620094475625	-2.594469059622131	-2.6457198916278695	-2.641104141875	-2.6204520115797725	-2.6617562721702277
0.245	-2.5901056	-2.5742701420095697	-2.60594105799043	-2.5982964	-2.586878618981666	-2.6097141810183344	-2.59840008	-2.583369322345928	-2.6134308376540716	-2.60811192	-2.5828737649762266	-2.633350075023773	-2.62963272	-2.60932044196988	-2.64994499803012
0.25	-2.577743019375	-2.5623391031552947	-2.5931469355947057	-2.586178560625	-2.5751817091637745	-2.5971754120862256	-2.58631142125	-2.5714762558225464	-2.6011465866774537	-2.5964064625	-2.5715583014829364	-2.6212546235170637	-2.6184237981250003	-2.598435669286926	-2.6384119269630744
0.255	-2.565639655	-2.550667783529914	-2.580611526470086	-2.5743192	-2.5637325451945867	-2.5849058548054136	-2.5744902	-2.5598471383485313	-2.589133261651469	-2.5849673400000004	-2.5605086488295314	-2.6094260311704693	-2.60745725	-2.5877734110973236	-2.6271410889026763
0.26	-2.55377950875	-2.5392370270614673	-2.5683219904385326	-2.5627095087500003	-2.5525187816693693	-2.572900235830631	-2.562917854375	-2.54846117385004	-2.5773745348999606	-2.573772783125	-2.54969978045328	-2.5978457857967197	-2.5967245918749997	-2.577321027467487	-2.6161281562825125
0.265	-2.54214432	-2.528025434046937	-2.5562632059530626	-2.55132464	-2.5415119992581516	-2.561137280741848	-2.55157896	-2.5372994112246317	-2.5658585087753685	-2.56282128	-2.539124979763257	-2.5865175802367433	-2.5862116	-2.5670566674443442	-2.6053665325556556
0.27	-2.53074037125	-2.5170361026228414	-2.5444446398771583	-2.540166510625	-2.530710629801534	-2.5496223914484664	-2.540453231875	-2.526341140813501	-2.554565322936499	-2.552078273125	-2.5287491586112076	-2.575407387638792	-2.5759019125	-2.556964672396589	-2.594839152603411
0.275	-2.5195404	-2.5062386047946417	-2.532842195205358	-2.5292022100000002	-2.520078241214878	-2.5383261787851223	-2.529540805	-2.5155847804292435	-2.5434968295707563	-2.54154735	-2.518573426320683	-2.564521273679317	-2.56579654	-2.547043285173429	-2.584549794826571
0.28	-2.508526495625	-2.4956118644428	-2.5214411268072	-2.5184462924999997	-2.5096258664135456	-2.527266718586454	-2.5188245668750002	-2.505011500384456	-2.5326376333655443	-2.5312192212499998	-2.5085860153402315	-2.553852427159768	-2.5558733875	-2.537267642999072	-2.574479132000928
0.28500000000000003	-2.49770936	-2.4851631528598754	-2.5102555671401245	-2.5078605599999997	-2.4993088174025426	-2.5164123025974567	-2.5082972	-2.4946107640861466	-2.521983635913853	-2.5210684	-2.498756800693008	-2.5433799993069917	-2.54612152	-2.5276190887489736	-2.564623951251026
0.29000000000000004	-2.48705834625	-2.474859028799392	-2.499257663700608	-2.4974651249999997	-2.489147840996731	-2.5057824090032685	-2.4979418875	-2.4843661401397346	-2.5115176348602657	-2.511106444375	-2.4890978862231155	-2.533115002526885	-2.5365370268749996	-2.518097880110596	-2.554976173639403
0.29500000000000004	-2.4765815	-2.464704478426972	-2.488458521573028	-2.4872245	-2.4791051156006145	-2.4953438843993854	-2.487759045	-2.4742769277450507	-2.501241162254949	-2.50130936	-2.4795836633492603	-2.52303505665074	-2.527117235	-2.5087005579226482	-2.5455339120773517
0.30000000000000004	-2.466259625	-2.454677246033237	-2.4778420039667632	-2.477140125	-2.469179747118699	-2.485100502881301	-2.4777376249999996	-2.464330962976926	-2.491144287023073	-2.491672041875	-2.470207412865151	-2.5131366708848484	-2.51783829125	-2.499402483023838	-2.5362740994761617
0.30500000000000005	-2.45609312	-2.4447723743406153	-2.4674138656593843	-2.4672107999999997	-2.4593609347484007	-2.4750606652515987	-2.4678689599999997	-2.4545166536256615	-2.481221266374338	-2.4821924799999997	-2.4609631215820524	-2.503421838417947	-2.50870912	-2.49020691512005	-2.5272113248799495
0.31	-2.44606240375	-2.434970437835201	-2.4571543696647993	-2.4574223625	-2.449642355284148	-2.465202369715852	-2.458134223125	-2.444816587989432	-2.471451858260568	-2.47285882125	-2.4518406667440926	-2.4938769757559074	-2.4997171000000002	-2.4811072770109495	-2.518326922989051
0.315	-2.436172285	-2.4252741044348918	-2.4470704655651083	-2.44777574	-2.4400255088132803	-2.4555259711867197	-2.448550145	-2.4352471035818803	-2.4618531864181197	-2.4636676	-2.442835924112955	-2.484499275887045	-2.4908495999999998	-2.472092102863373	-2.5096070971366267
0.32	-2.426408183125	-2.415666652682588	-2.437149713567412	-2.43824852875	-2.430488564173136	-2.4460084933268638	-2.439095754375	-2.4257868360416506	-2.452404672708349	-2.454599945625	-2.433929364450326	-2.475270526799674	-2.482107254375	-2.463163192469162	-2.5010513162808374
0.325	-2.4167655999999997	-2.406136506447649	-2.4273946935523503	-2.42885408	-2.4210391501761026	-2.436669009823897	-2.4297554399999997	-2.4164181669412597	-2.4430927130587397	-2.4456699200000003	-2.4251320058778396	-2.466207834122161	-2.47347792	-2.4543067495219146	-2.4926490904780856
0.33	-2.40724929625	-2.396693197565931	-2.4178053949340685	-2.41957479625	-2.4116690549444546	-2.4274805375555455	-2.4205473375	-2.40716109848693	-2.43393357651307	-2.4368613375	-2.4164303433532495	-2.4572923316467503	-2.464969935625	-2.4455362242260064	-2.484403647023994
0.335	-2.3978431049999998	-2.387320393199748	-2.4083658168002513	-2.410406105	-2.4023767965755125	-2.418435413424487	-2.41144765	-2.397992086318755	-2.4249032136812447	-2.428161055	-2.407811529194263	-2.448510580805737	-2.456563105	-2.4368337131875726	-2.476292496812427
0.34	-2.3885398375	-2.378010738636416	-2.399068936363584	-2.4013403375	-2.3931577969165985	-2.409522878083402	-2.4024573375	-2.3889123429518295	-2.4160023320481705	-2.41958090875	-2.3992876950935833	-2.4398741224064167	-2.448259991875	-2.428204073012749	-2.468315910737251
0.34500000000000003	-2.3793452	-2.368764802302234	-2.389925597697766	-2.39238288	-2.3840196623856524	-2.4007460976143475	-2.3935752	-2.37991986379898	-2.40723053620102	-2.4111007200000003	-2.3908372198357397	-2.431364220164261	-2.44005352	-2.419642150612195	-2.4604648893878056
0.35000000000000003	-2.370244575	-2.35957476133994	-2.3809143886600603	-2.3835245337499997	-2.3749575034311285	-2.392091564068871	-2.384786476875	-2.3710016206934768	-2.3985713330565233	-2.402724976875	-2.382467320059883	-2.422982633690117	-2.4319356162499997	-2.4111426832907106	-2.4527285492092887
0.35500000000000004	-2.3612377	-2.3504421760312537	-2.3720332239687467	-2.374761155	-2.3659706150721003	-2.3835516949278994	-2.3760998399999997	-2.3621669608663205	-2.390032719133679	-2.3944508399999997	-2.3741761469969895	-2.41472553300301	-2.42391084	-2.4027126711576243	-2.4451090088423757
0.36000000000000004	-2.352324729375	-2.341369023532898	-2.3632804352171015	-2.366085229375	-2.35705492170264	-2.3751155370473596	-2.367502158125	-2.353403428423514	-2.3816008878264863	-2.3862655037500002	-2.365951885628035	-2.4065791218719657	-2.4159758124999997	-2.39435117619726	-2.4376004488027396
0.36500000000000005	-2.34349168	-2.332341246032676	-2.354642113967324	-2.35749152	-2.3482109312807724	-2.3667721087192275	-2.3589936799999998	-2.344711713804372	-2.3732756461956277	-2.378182	-2.357807762011359	-2.3985562379886405	-2.408118	-2.386049245183859	-2.430186754816141
0.37000000000000005	-2.334741173125	-2.323365944018794	-2.3461164022312055	-2.348987910625	-2.339446737836039	-2.358529083413961	-2.35056877125	-2.336087185123257	-2.3650503573767425	-2.370176714375	-2.3497222673696267	-2.390631161380373	-2.4003383124999997	-2.3778086331458654	-2.422867991854134
0.375	-2.326078345	-2.314450835510542	-2.337705854489458	-2.34055361	-2.3307440664619326	-2.350363153538068	-2.34222261	-2.3275257893278463	-2.3569194306721535	-2.362257295	-2.3417043590028657	-2.3828102309971344	-2.39263675	-2.369631324901641	-2.4156421750983585
0.38	-2.31748224125	-2.3055775479022076	-2.3293869345977924	-2.33220238375	-2.322119199126945	-2.342285568373055	-2.333958729375	-2.3190318283658153	-2.3488856303841845	-2.3544218125	-2.333753416711106	-2.3750902082888943	-2.3850134668750003	-2.3615194596445455	-2.408507474105455
0.385	-2.30897096	-2.296767723818434	-2.3211741961815657	-2.3239199999999998	-2.313562945883696	-2.3342770541163036	-2.3257748	-2.3106040500638514	-2.3409455499361487	-2.346664	-2.325864727428193	-2.367463272571807	-2.3774548	-2.3534629215074174	-2.401446678492583
0.39	-2.3005153125	-2.287993408456015	-2.313037216543985	-2.31571650875	-2.3050843372579015	-2.3263486802420985	-2.317652951875	-2.302224921514015	-2.333080982235985	-2.3389849106250002	-2.318040310966812	-2.3599295102831883	-2.369957951875	-2.3454587103933457	-2.3944571933566543
0.395	-2.29213994	-2.279281439742098	-2.3049984402579025	-2.30757566	-2.296668629359404	-2.3184826906405958	-2.30960075	-2.293902653187379	-2.325298846812621	-2.3313768	-2.3102736342734658	-2.3524799657265345	-2.36253194	-2.337517203644898	-2.3875466763551025
0.4	-2.28382147875	-2.27061065060383	-2.2970323068961704	-2.299501466875	-2.2883213414230457	-2.310681592326954	-2.3016276212499998	-2.2856473174300134	-2.317607925069986	-2.323830395625	-2.302556636169657	-2.345104155080343	-2.355163633125	-2.3296266298546415	-2.3807006363953587
0.405	-2.2755732799999997	-2.261998456153882	-2.2891481038461174	-2.29149096	-2.2800429405042677	-2.3029389794957322	-2.29370648	-2.277433118268383	-2.309979841731617	-2.31635848	-2.294904222550402	-2.337812737449598	-2.3478548	-2.321791701913636	-2.373917898086364
0.41000000000000003	-2.26737655	-2.2534256452596693	-2.2813274547403304	-2.28353650875	-2.2718245996390745	-2.295248417860926	-2.28585250875	-2.2692749818210105	-2.3024300356789897	-2.30895450875	-2.2873097834592833	-2.3305992340407164	-2.340609148125	-2.3140152691465605	-2.3672030271034394
0.41500000000000004	-2.259243395	-2.2449057739741276	-2.2735810160258723	-2.2756468499999998	-2.263675789684067	-2.2876179103159324	-2.27806285	-2.2611704383868116	-2.2949552616131883	-2.3016142549999996	-2.279769938513397	-2.323458571486602	-2.33341885	-2.3062902301765873	-2.360547469823413
0.42000000000000004	-2.2511621331250002	-2.2364286102251953	-2.265895656024805	-2.267802633125	-2.2555778939958504	-2.2800273722541498	-2.270318633125	-2.253101005139703	-2.287536261110297	-2.2943300499999997	-2.2722778654548415	-2.316382234545158	-2.326274633125	-2.298608038626887	-2.3539412276231135
0.42500000000000004	-2.2431396	-2.228004181995105	-2.258275018004895	-2.26001728	-2.247546511332829	-2.2724880486671712	-2.26263512	-2.2450830529369354	-2.280187187063065	-2.28710912	-2.264842945141581	-2.3093752948584196	-2.31918776	-2.2909820796731246	-2.3473934403268757
0.43000000000000005	-2.2351642875	-2.2196199913857804	-2.2507085836142195	-2.2522836481249997	-2.239573213114081	-2.2649940831359183	-2.255009689375	-2.237113338670754	-2.272906040079246	-2.279946189375	-2.257458917078495	-2.3024334616715048	-2.312141148125	-2.2833940417649803	-2.3408882544850194
0.43500000000000005	-2.227235255	-2.2112758505534407	-2.2431946594465595	-2.24460585	-2.231662268660489	-2.2575494313395112	-2.2474389899999996	-2.2291886104167378	-2.2656893695832614	-2.272837395	-2.2501222413863347	-2.295552548613665	-2.30515085	-2.2758601449046285	-2.3344415550953714
0.44	-2.21936385875	-2.2029838685293046	-2.2357438489706953	-2.2369742875000003	-2.223804236667933	-2.2501443383320674	-2.2399102162499998	-2.2212961618754696	-2.25852427062453	-2.2657812875	-2.2428317919358496	-2.28873078306415	-2.2982067875	-2.2683704784692416	-2.328043096530758
0.445	-2.2115296	-2.194725694391708	-2.228333505608292	-2.22938776	-2.2159993329661467	-2.242776187033853	-2.2324379199999997	-2.213451317966274	-2.2514245220337257	-2.25877312	-2.2355846400327875	-2.2819615999672123	-2.29130808	-2.2609255775288486	-2.321690582471151
0.45	-2.2037417875000003	-2.1865094366059075	-2.220974138394093	-2.22184174625	-2.2082414296386186	-2.2354420628613814	-2.22500782875	-2.205638962308488	-2.244376695191512	-2.251822689375	-2.228388812888899	-2.275256565861101	-2.2844447875	-2.2535139221156273	-2.3153756528843727
0.455	-2.1960014450000003	-2.1783363136842744	-2.213666576315726	-2.214344305	-2.200538238402689	-2.228150371597311	-2.2176239900000003	-2.1978629722401957	-2.237385007759805	-2.24492699	-2.221241030150934	-2.268612949849066	-2.277629445	-2.246147715454609	-2.309111174545391
0.46	-2.188297370625	-2.1701953185141813	-2.2063994227358186	-2.2068872875	-2.192881263475698	-2.2208933115243017	-2.210282870625	-2.1901196444744775	-2.2304460967755224	-2.238073370625	-2.214128365840642	-2.262018375409358	-2.270850370625	-2.2388149438958256	-2.302885797354174
0.465	-2.18063792	-2.1620960674754133	-2.199179772524587	-2.19947608	-2.1852767973817007	-2.2136753626182997	-2.2029859199999997	-2.182410902392878	-2.2235609376071213	-2.2312635999999997	-2.207053820944684	-2.2554733790553154	-2.2641144	-2.2315232416987723	-2.2967055583012277
0.47000000000000003	-2.1730215250000002	-2.1540356948159656	-2.192007355184035	-2.192100885625	-2.177712941583636	-2.206488829666364	-2.195731426875	-2.174733962747636	-2.216728891002364	-2.2245007875	-2.2000181203589335	-2.248983454641066	-2.257409426875	-2.224258588265233	-2.2905602654847668
0.47500000000000003	-2.165435305	-2.146001088276246	-2.184869521723754	-2.1847659	-2.1701930433511594	-2.1993387566488405	-2.1885154449999997	-2.1670844514594476	-2.209946438540552	-2.217785445	-2.193020898444175	-2.2425499915558254	-2.250743445	-2.217028193406454	-2.284458696593546
0.48000000000000004	-2.157890941875	-2.1380036980966626	-2.177778185653337	-2.1774613706249997	-2.1627065018289247	-2.1922162394210747	-2.181336525	-2.159460491324013	-2.2032125586759865	-2.211106370625	-2.1860500758111914	-2.2361626654388087	-2.244114525	-2.2098293438086825	-2.2783997061913177
0.48500000000000004	-2.1503804	-2.130036098648744	-2.170724701351256	-2.1702003999999997	-2.155266815878638	-2.1851339841213613	-2.1741896	-2.151857017516327	-2.196522182483673	-2.2044715999999998	-2.1791142381203814	-2.229828961879618	-2.23751824	-2.2026578238786967	-2.2723786561213033
0.49000000000000005	-2.142900426875	-2.1220936275143285	-2.163707226235671	-2.162971025	-2.147859431416082	-2.178082618583918	-2.1670904837499996	-2.1442888141260723	-2.189892153373927	-2.19788498375	-2.1722143599130717	-2.223555607586928	-2.230960164375	-2.195517030743999	-2.2664032980060007
0.49500000000000005	-2.13546004	-2.114184733906377	-2.156735346093623	-2.1557728999999997	-2.1404826565740893	-2.17106314342591	-2.16002276	-2.1367388651222288	-2.183306654877771	-2.191329165	-2.1653316357802015	-2.2173266942197984	-2.2244238999999997	-2.188389384252623	-2.2604584157473764
0.5	-2.128046108125	-2.106295718287848	-2.1497964979621518	-2.148605870625	-2.1331349907354946	-2.1640767505145053	-2.1529904418749997	-2.129210583848775	-2.176770299901224	-2.184819513125	-2.15847998656271	-2.2111590396872898	-2.2179193706249998	-2.1812836261276027	-2.254555115122397
0.505	-2.12066224	-2.0984303011776215	-2.1428941788223788	-2.14148088	-2.125827286080691	-2.1571344739193092	-2.14599056	-2.1217007943172153	-2.1702803256827847	-2.1783356	-2.151638639772792	-2.2050325602272083	-2.2114568799999996	-2.1742097300131196	-2.2487040299868797
0.51	-2.113316664375	-2.09059519096037	-2.13603813778963	-2.134376025	-2.1185345358259275	-2.1502175141740723	-2.139014885625	-2.1142001175619956	-2.1638296536880044	-2.1718989837500002	-2.1448261591616293	-2.198971808338371	-2.205015123125	-2.167144016192602	-2.242886230057398
0.515	-2.105993495	-2.0827736610766863	-2.1292133289233135	-2.1273029	-2.111266485985016	-2.1433393140149843	-2.1320799	-2.1067242777850863	-2.1574355222149135	-2.16549376	-2.1380247501516596	-2.1929627698483403	-2.19859676	-2.1600876218706238	-2.2371058981293763
0.52	-2.09869145375	-2.0749635930921637	-2.122419314407836	-2.120261025	-2.104020808196764	-2.136501241803236	-2.125175525	-2.0992624398134585	-2.1510886101865414	-2.159123941875	-2.131236535665321	-2.187011348084679	-2.19221459625	-2.1530518298767607	-2.231377362623239
0.525	-2.09142888	-2.0671829345266683	-2.1156748254733317	-2.11324888	-2.09679497373848	-2.12970278626152	-2.11830056	-2.091812842443188	-2.1447882775568123	-2.15279024	-2.1244609896448248	-2.181119490355175	-2.18585256	-2.1460196805595317	-2.225685439440468
0.53	-2.084186525	-2.0594109684848085	-2.108962081515191	-2.106256525	-2.089576018755077	-2.122937031244923	-2.11145048375	-2.084369932319497	-2.1385310351805034	-2.146494664375	-2.1176973169599247	-2.1752920117900754	-2.179515581875	-2.138993692721991	-2.220037471028009
0.535	-2.076976495	-2.051658781525467	-2.1022942084745324	-2.0992959	-2.0823736990299655	-2.1162181009700345	-2.1046333550000003	-2.0769409325567136	-2.132325777443287	-2.140220305	-2.1109264560001484	-2.169514153999852	-2.173203215	-2.1319716426861346	-2.2144347873138654
0.54	-2.0697872625000002	-2.0439138264575276	-2.095660698542473	-2.092366679375	-2.075185504721556	-2.109547854028444	-2.097841025	-2.0695168587691666	-2.1261651912308337	-2.13398859625	-2.104167689530023	-2.163809502969977	-2.1669205962499998	-2.124956890523961	-2.2088843019760387
0.545	-2.0626143999999997	-2.036171015888708	-2.0890577841112914	-2.08545488	-2.0679955080339982	-2.1029142519660016	-2.09107888	-2.0621023486318566	-2.1200554113681433	-2.12778024	-2.0973995698947605	-2.1581609101052392	-2.1606588799999997	-2.117939155008675	-2.2033786049913244
0.55	-2.055473123125	-2.0284440420345216	-2.0825022042154786	-2.078562525	-2.060803212511668	-2.096321837488332	-2.084337123125	-2.0546866477491705	-2.1139875985008296	-2.1216096643749998	-2.090634370695932	-2.1525849580540677	-2.154417123125	-2.110915238530583	-2.197919007719417
0.555	-2.04835595	-2.020724259409315	-2.075987640590685	-2.071702495	-2.0536192187446813	-2.0897857712553183	-2.077619355	-2.0472724862861664	-2.1079662237138335	-2.1154609	-2.0838539701157925	-2.1470678298842074	-2.14819995	-2.1038878521812	-2.1925120478188
0.56	-2.0412536081250003	-2.013001231902437	-2.069505984347564	-2.0648632625	-2.0464297191981538	-2.083296805801846	-2.070927025	-2.039860443157904	-2.101993606842096	-2.109344025	-2.0770662938365967	-2.1416217561634032	-2.141997608125	-2.09684533017704	-2.18714988607296
0.5650000000000001	-2.03417888	-2.0052866665355267	-2.063071093464473	-2.05804072	-2.0392277155199996	-2.0768537244800007	-2.06426488	-2.0324543718984174	-2.096075388101583	-2.1032583999999996	-2.070268024405316	-2.1362487755946833	-2.13582288	-2.0897985895975553	-2.181847170402445
0.5700000000000001	-2.0271246231249997	-1.9975721338127246	-2.0566771124372747	-2.051244664375	-2.0320215796944145	-2.0704677490555854	-2.057623123125	-2.0250436372062	-2.0902026090438	-2.097204623125	-2.063458343393602	-2.1309509028563984	-2.12966922125	-2.0827391057761466	-2.176599336723853
0.5750000000000001	-2.02009495	-1.9898605473704625	-2.050329352629537	-2.0444720899999997	-2.0248062703883942	-2.0641379096116053	-2.05100595	-2.0176315733987216	-2.0843803266012784	-2.0911743549999997	-2.056626969237822	-2.1257217407621773	-2.12353181	-2.0756601244091537	-2.171403495590846
0.5800000000000001	-2.0130802625	-1.9821411102201714	-2.0440194147798287	-2.03771019125	-2.0175669462689347	-2.057853436231065	-2.044403608125	-2.010207566668452	-2.078599649581548	-2.085169525	-2.0497738891243453	-2.1205651608756546	-2.117414179375	-2.068563246192915	-2.1662651125570846
0.5850000000000001	-2.00608088	-1.9744128925697022	-2.0377488674302975	-2.03097504	-2.010316391987895	-2.051633688012105	-2.0378291999999996	-2.002783719170984	-2.072874680829015	-2.07919488	-2.04290096638278	-2.1154887936172204	-2.1113148799999997	-2.0614448150771643	-2.161184944922835
0.5900000000000001	-1.9991022212499998	-1.966680184730499	-2.0315242577695005	-2.02426230375	-2.0030499914584614	-2.0454746160415387	-2.031270164375	-1.9953468030004136	-2.067193525749586	-2.073240025	-2.035997181723957	-2.1104828682760433	-2.1052362212499998	-2.0543055919534887	-2.156166850546511
0.5950000000000001	-1.9921398099999998	-1.9589373317104262	-2.0253422882895737	-2.017563495	-1.9957577220786837	-2.0393692679213165	-2.0247344949999997	-1.9879040062139586	-2.061564983786041	-2.0673174949999997	-2.029073504501948	-2.1055614854980513	-2.099174405	-2.0471399559668693	-2.1512088540331304
0.6	-1.985197179375	-1.9511866878923467	-2.0192076708576536	-2.0108867624999998	-1.988446197496612	-2.033327327503388	-2.018220108125	-1.9804524393688396	-2.0559877768811603	-2.061415608125	-2.022116687195826	-2.1007145290541738	-2.093121608125	-2.0399382612622876	-2.1463049549877127
0.605	-1.9782731999999998	-1.9434257423114634	-2.0131206576885363	-2.0042252	-1.9811055785340501	-2.02734482146595	-2.01173136	-1.9729955108045232	-2.050467209195477	-2.05554088	-2.015130670474374	-2.0959510895256264	-2.08709752	-2.032717882387972	-2.141477157612028
0.61	-1.9713647625000001	-1.9356504908373655	-2.0070790341626346	-1.9975792625000002	-1.973736742045793	-2.0214217829542074	-2.005251623125	-1.9655159864330811	-2.044987259816919	-2.049686623125	-2.0081086142260665	-2.0912646320239334	-2.08108430375	-2.025459848674358	-2.136708758825642
0.615	-1.9644719499999999	-1.92785991899198	-2.0010839810080197	-1.99094895	-1.9663387120603892	-2.0155591879396106	-1.9987969499999998	-1.9580291699488337	-2.039564730051166	-2.043856355	-2.001052874029092	-2.086659835970908	-2.07508609	-2.0181666648551273	-2.132005515144873
0.62	-1.9575947624999999	-1.9200529291722355	-1.9951365958277643	-1.9843341081249999	-1.9589103582313876	-2.009757858018612	-1.9923572625	-1.950524234421101	-2.034190290578899	-2.0380515249999998	-1.9939637373366357	-2.082139312663364	-2.06909919125	-2.010833017538963	-2.1273653649610367
0.625	-1.9507332	-1.9122281223134752	-1.9892382776865247	-1.97774568	-1.9514605281987976	-2.0040308318012023	-1.98593288	-1.9430005526733467	-2.0288652073266533	-2.0322772	-1.986844239591542	-2.077710160408458	-2.0631356800000002	-2.0034687283713577	-2.122802631628643
0.63	-1.9438872625	-1.9043848228588451	-1.983389702141155	-1.9711617625	-1.9439679101851226	-1.9983556148148773	-1.97952922125	-1.9354630714940895	-2.0235953710059107	-2.0265187625	-1.9796798186864792	-2.0733577063135207	-2.057176164375	-1.9960536545344587	-2.118298674215541
0.635	-1.937057545	-1.8965226487899063	-1.9775924412100938	-1.96459395	-1.9364435703993277	-1.9927443296006724	-1.9731418100000002	-1.9279066449259918	-2.0183769750740086	-2.02077476	-1.9724682080037719	-2.0690813119962286	-2.05124109	-1.9886068657472253	-2.1138753142527746
0.64	-1.9302326912499999	-1.8886292668382205	-1.9718361156617792	-1.958041608125	-1.9288863463003765	-1.9871968699496236	-1.96677433375	-1.9203342907617154	-2.0132143767382846	-2.015067750625	-1.965231151550744	-2.064904349699256	-2.045316845625	-1.9811133748536156	-2.109520316396384
0.645	-1.92343168	-1.880722357069635	-1.966141002930365	-1.951516	-1.9213062710783309	-1.9817257289216692	-1.96041472	-1.9127331040592246	-2.0080963359407753	-2.0093707199999997	-1.9579402084098945	-2.060801231590105	-2.03940336	-1.9735711485994039	-2.105235571400596
0.65	-1.9166352625	-1.8727821440477113	-1.9604883809522888	-1.9449898037500002	-1.9136764771686197	-1.9763031303313807	-1.9540823606250002	-1.9051220348147604	-2.00304268643524	-2.0037002624999998	-1.9506120162333047	-2.0567885087666946	-2.03349922125	-1.965978219741006	-2.101020222758994
0.655	-1.90985495	-1.8648192906702967	-1.9548906093297032	-1.938478495	-1.906012192737768	-1.970944797262232	-1.94775681	-1.897480032789863	-1.998033587210137	-1.998044355	-1.9432339827482292	-2.0528547272517708	-2.0276124049999997	-1.958341422436654	-2.0968833875633455
0.66	-1.9030902625	-1.856832468585239	-1.9493480564147607	-1.9319894168749998	-1.898320513452302	-1.9656583202976976	-1.94145183375	-1.8898202589960755	-1.9930834085039244	-1.992414679375	-1.9358172206819222	-2.0490121380680777	-2.0217347625	-1.9506514664695807	-2.0928180585304195
0.665	-1.89633968	-1.8488189904151984	-1.9438603695848018	-1.9255031999999999	-1.8905814886359844	-1.9604249113640153	-1.9351550400000002	-1.8821295401106182	-1.9881805398893821	-1.9868050400000001	-1.928354566474675	-2.0452555135253254	-2.01587352	-1.942913846198351	-2.088833193801649
0.67	-1.8895932625	-1.840768514443284	-1.9384180105567161	-1.9190322625	-1.8828077563352088	-1.9552567686647913	-1.9288798037500001	-1.874420894088082	-1.9833387134119183	-1.98121730375	-1.9208478761554917	-2.041586731344508	-2.010023401875	-1.93512297112573	-2.0849238326242694
0.675	-1.88286295	-1.8326922599274187	-1.9330336400725814	-1.91257695	-1.8749995482536064	-1.9501543517463937	-1.92261909	-1.8666867520487378	-1.9785514279512622	-1.9756429	-1.9132881694664128	-2.0379976305335874	-2.00417995	-1.927273477829817	-2.0810864221701832
0.68	-1.8761484168749998	-1.8245891805005245	-1.927707653249475	-1.9061374168749998	-1.8671569048448073	-1.9451179289051923	-1.9163698456249998	-1.858923526987856	-1.9738161642621437	-1.97010133375	-1.9056945417744786	-2.0345081257255213	-1.9983527624999997	-1.919374059138709	-2.0773314658612905
0.685	-1.8694375199999997	-1.8164461404835142	-1.9224288995164853	-1.8997012	-1.8592671720411502	-1.9401352279588497	-1.9101332	-1.851131703228658	-1.969134696771342	-1.9645670399999997	-1.898040839514608	-2.0310932404853914	-1.99254	-1.9114215282211684	-2.0736584717788316
0.6900000000000001	-1.86273680375	-1.8082693440461246	-1.9172042634538755	-1.8932802625	-1.851342306876076	-1.9352182181239241	-1.903912860625	-1.843314610032283	-1.964511111217717	-1.95905430375	-1.890341188558812	-2.027767418941188	-1.98672630375	-1.9034002400533658	-2.070052367446634
0.6950000000000001	-1.8560510899999998	-1.800063001046081	-1.9120391789539186	-1.8868755449999999	-1.8433831668617329	-1.9303679231382669	-1.8976998099999998	-1.8354627404878205	-1.959936879512179	-1.9535548999999999	-1.8825870258469783	-2.0245227741530214	-1.98092809	-1.895325882452135	-2.0665302975478648
0.7000000000000001	-1.8493769999999998	-1.791823120716111	-1.9069308792838886	-1.880475845625	-1.8353784670102695	-1.9255732242397303	-1.89150733375	-1.8275888908093616	-1.9554257766906382	-1.94808833375	-1.8747975183189969	-2.021379149181003	-1.9751413456249998	-1.8871937138593102	-2.0630889773906893
0.7050000000000001	-1.8427031999999999	-1.7835375472663464	-1.9018688527336534	-1.8740873599999999	-1.8273343249671135	-1.9208403950328863	-1.8853212	-1.819678221739531	-1.9509641782604688	-1.94262904	-1.86694664834713	-2.0183114316528696	-1.96936568	-1.8790023295695182	-2.0597290304304816
0.7100000000000001	-1.836045360625	-1.7752216333361455	-1.8968690879138546	-1.86770822125	-1.8192487835578222	-1.9161676589421779	-1.879150860625	-1.8117398609024697	-1.9465618603475303	-1.93719130375	-1.859048523265943	-2.015334084234057	-1.963594860625	-1.8707451685556822	-2.056444552694318
0.7150000000000001	-1.829395405	-1.7668667740422728	-1.8919240359577274	-1.861347	-1.8111303282412317	-1.9115636717587685	-1.87298781	-1.8037648604508532	-1.9422107595491467	-1.931767495	-1.8510952208423752	-2.012439769157625	-1.957832405	-1.8624251341435185	-2.0532396758564815
0.7200000000000001	-1.8227552624999999	-1.7584743707514923	-1.8870361542485075	-1.854984345625	-1.8029595232261784	-1.9070091680238215	-1.86684533375	-1.7957660637873576	-1.9379246037126423	-1.9263657625	-1.8430945975933652	-2.0096369274066346	-1.9520797625	-1.854043061533744	-2.050116463466256
0.725	-1.81613	-1.750048792141233	-1.882211207858767	-1.84863552	-1.7947516550123672	-1.9025193849876327	-1.8607095200000001	-1.7877290650983295	-1.9336899749016707	-1.9209792	-1.8350394901782037	-2.0069189098217968	-1.94634168	-1.845602811655864	-2.047080548344136
0.73	-1.809504401875	-1.7415745328433287	-1.8774342709066711	-1.842297901875	-1.7865038634764194	-1.8980919402735807	-1.854584401875	-1.779657527689306	-1.9295112760606938	-1.915607664375	-1.8269294140395378	-2.004285914710462	-1.940608360625	-1.8370943539402904	-2.0441223673097095
0.735	-1.8028859499999998	-1.7330586148002778	-1.872713285199722	-1.83596695	-1.7782114782858247	-1.8937224217141753	-1.84846595	-1.7715470006494956	-1.9253848993505045	-1.91026009	-1.8187729972623674	-2.0017471827376325	-1.934884	-1.8285213785462242	-2.0412466214537757
0.74	-1.796283916875	-1.7245098505795788	-1.8680579831704212	-1.829652416875	-1.7698841228580724	-1.8894207108919274	-1.8423637625	-1.7634066605681056	-1.9213208644318944	-1.90492319125	-1.8105566479316912	-1.9992897345683087	-1.929158845625	-1.8198736275078664	-2.0384440637421335
0.745	-1.78968552	-1.7159148728370621	-1.8634561671629377	-1.8233415199999998	-1.7615089516142632	-1.8851740883857364	-1.83627568	-1.755233848387972	-1.917317511612028	-1.8996093600000001	-1.8022924526344708	-1.9969262673655295	-1.92344752	-1.8111651113641967	-2.0357299286358033
0.75	-1.7830985	-1.7072811371415613	-1.8589158628584386	-1.817042	-1.753093483691832	-1.8809905163081682	-1.8301917625	-1.7470183119782239	-1.913365213021776	-1.89430522125	-1.7939667286779573	-1.9946437138220428	-1.917747401875	-1.8023928524927257	-2.033101951257274
0.755	-1.776510405	-1.6985957816502424	-1.8544250283497576	-1.81074081	-1.744624516731823	-1.876857103268177	-1.824124545	-1.7387721960616183	-1.909476893938382	-1.8890178100000001	-1.7855862043713646	-1.9924494156286356	-1.9120545450000002	-1.7935524417757431	-2.030556648224257
0.76	-1.7699327625	-1.6898699238952708	-1.8499956011047294	-1.80446083375	-1.7361247790002825	-1.8727968884997177	-1.818062345625	-1.7304834284859114	-1.9056412627640886	-1.883750179375	-1.7771536261489067	-1.9903467326010933	-1.9063675	-1.784641966970538	-2.028093033029462
0.765	-1.76337	-1.681107524187404	-1.8456324758125962	-1.79818568	-1.7275778395254693	-1.8687935204745307	-1.81201352	-1.7221599444926843	-1.9018670955073158	-1.87850152	-1.768667937214961	-1.9883351027850389	-1.9006812	-1.7756557843535652	-2.0257066156464347
0.77	-1.7568069018749999	-1.6722930370437792	-1.8413207667062206	-1.7919148606250002	-1.7189828926313295	-1.8648468286186708	-1.805975901875	-1.7137992297033402	-1.8981525740466596	-1.8732633037500002	-1.7601202197755128	-1.9864063877244875	-1.895010860625	-1.7666088062552832	-2.023412914994717
0.775	-1.750251545	-1.6634341522601257	-1.8370689377398743	-1.785652405	-1.7103437659040222	-1.8609610440959778	-1.799945545	-1.705396959633107	-1.894494130366893	-1.8680394949999999	-1.7515141078067098	-1.98456488219329	-1.889349	-1.7574931335253152	-2.021204866474685
0.78	-1.743701845625	-1.654528399007172	-1.832875292242828	-1.7793999168749999	-1.701661861304707	-1.8571379724452928	-1.7939208456249998	-1.6969511522972116	-1.890890538952788	-1.8628379168749998	-1.7428570940347012	-1.9828187397152983	-1.8836864999999998	-1.7482992307632845	-2.0190737692367153
0.785	-1.737164	-1.645581516105883	-1.8287464838941168	-1.77314936	-1.6929289891424393	-1.8533697308575605	-1.78790952	-1.6884691226898283	-1.8873499173101715	-1.85764072	-1.734131027478809	-1.981150412521191	-1.8780252	-1.739028519319174	-2.0170218806808258
0.79	-1.7306259018749999	-1.6365811087166577	-1.824670695033342	-1.766908319375	-1.6841524649413246	-1.8496641738086752	-1.781909401875	-1.6799483585556594	-1.8838704451943404	-1.852470860625	-1.7253584936797386	-1.9795832275702614	-1.8723798606249997	-1.7296953435921039	-2.015064377657896
0.795	-1.7240955449999997	-1.6275348116501305	-1.820656278349869	-1.76067686	-1.6753321325733652	-1.8460215874266348	-1.7759165449999998	-1.6713845446183535	-1.8804485453816462	-1.84730781	-1.716518621971369	-1.978096998028631	-1.866743	-1.7202918047315547	-2.0131941952684453
0.8	-1.717570845625	-1.6184401822169363	-1.8167015090330638	-1.7544487625	-1.666461551535562	-1.842435973464438	-1.769929345625	-1.6627757081015602	-1.87708298314844	-1.8421653337500001	-1.70762483606258	-1.9767058314374202	-1.8611055	-1.7108083676370058	-2.0114026323629943
0.805	-1.711058	-1.609303048849231	-1.812812951150769	-1.74823384	-1.6575503996523604	-1.8389172803476395	-1.76395368	-1.654127347944004	-1.873780012055996	-1.8370310399999998	-1.698664461403013	-1.9753976185969866	-1.85546952	-1.7012467290762092	-2.009692310923791
0.81	-1.7045454999999998	-1.6001115569125188	-1.8089794430874808	-1.742017319375	-1.6485835625123408	-1.835451076237659	-1.7579822625	-1.645431821093227	-1.8705327039067727	-1.83191830375	-1.6896504481394796	-1.9741861593605203	-1.8498444018749998	-1.6916158778330634	-2.008072925916936
0.8150000000000001	-1.698032405	-1.590864410393826	-1.8052003996061738	-1.7358108600000002	-1.6395724440315274	-1.832049275968473	-1.752027545	-1.6367012137118488	-1.8673538762881512	-1.8268200899999998	-1.680575395659553	-1.9730647843404465	-1.8442265450000002	-1.6819118145597407	-2.00654127544026
0.8200000000000001	-1.6915297624999999	-1.5815723014051777	-1.801487223594822	-1.7296077625	-1.6305100893759432	-1.8287054356240566	-1.746078	-1.6279236325874868	-1.8642323674125132	-1.821733345625	-1.6714358852258075	-1.9720308060241925	-1.8386144999999998	-1.67213269115841	-2.0050963088415896
0.8250000000000001	-1.68504016	-1.5722374365926028	-1.7978428834073972	-1.7234200000000002	-1.6214082575904323	-1.825431742409568	-1.7401292000000002	-1.6190942706951084	-1.861164129304892	-1.81665888	-1.662232406220665	-1.9710853537793351	-1.8330016800000002	-1.6622715386586902	-2.0037318213413102
0.8300000000000001	-1.6785438606249998	-1.562839759345523	-1.7942479619044767	-1.7172319018749997	-1.6122509646606709	-1.8222128390893286	-1.7341963606249997	-1.6102279972850435	-1.858164723964956	-1.81160522125	-1.6529730572889112	-1.9702373852110888	-1.827393360625	-1.652333210684326	-2.0024535105656738
0.8350000000000001	-1.6720564049999997	-1.5533944650873635	-1.790718344912636	-1.711051545	-1.603046015451157	-1.8190570745488428	-1.7282714049999999	-1.6013163752949733	-1.8552264347050265	-1.8065689999999999	-1.6436540851951809	-1.9694839148048189	-1.8217934049999998	-1.6423211649865108	-2.001265645013489
0.8400000000000001	-1.6655790712499998	-1.5439024867415492	-1.7872556557584505	-1.704877	-1.5937912085763866	-1.8159627914236134	-1.722356416875	-1.592361128287576	-1.8523517054624241	-1.80153119125	-1.6342560810791091	-1.968806301420891	-1.8162035712499998	-1.6322367543164373	-2.0001703881835624
0.8450000000000001	-1.65909536	-1.5343469796660392	-1.7838437403339609	-1.6987035199999998	-1.5844815525982532	-1.8129254874017464	-1.7164436799999998	-1.583354181936325	-1.8495331780636746	-1.79651952	-1.6248064105296451	-1.9682326294703547	-1.8106052	-1.6220609464822433	-1.9991494535177565
0.8500000000000001	-1.652629639375	-1.5247519668759102	-1.7805073118740897	-1.6925415	-1.5751271320798979	-1.809955867920102	-1.7105347625	-1.5742967412237887	-1.8467727837762113	-1.79151880375	-1.6152894729573823	-1.9677481345426178	-1.80502295875	-1.6118179580303973	-1.9982279594696026
0.855	-1.646153405	-1.5150885988207734	-1.7772182111792265	-1.686378405	-1.5657151290318567	-1.807041680968143	-1.7046425449999998	-1.5652013257433273	-1.8440837642566723	-1.7865330899999998	-1.6057089222222283	-1.9673572577777714	-1.7994408599999998	-1.6014913830643132	-1.9973903369356865
0.86	-1.6396882625	-1.5053781359502403	-1.7739983890497597	-1.680225916875	-1.556256942339668	-1.804194891410332	-1.6987555	-1.5560560469633038	-1.8414549530366964	-1.7815588456250002	-1.596060831559092	-1.9670568596909084	-1.793862916875	-1.5910848163124058	-1.9966410174375941
0.865	-1.6332361599999998	-1.4956221803558325	-1.7708501396441672	-1.6740756799999998	-1.5467439917020818	-1.801407368297918	-1.6928691999999999	-1.5468560944653806	-1.838882305534619	-1.77659904	-1.5863478091083603	-1.9668502708916398	-1.7882876799999998	-1.5805963739703297	-1.99597898602967
0.87	-1.62677795875	-1.4858012493134864	-1.7677546681865135	-1.6679298606250001	-1.5371780787411375	-1.7986816425088628	-1.6869994587500001	-1.5376169516092975	-1.8363819658907028	-1.7716625	-1.5765782427372708	-1.966746757262729	-1.7827168606250001	-1.5700273713373625	-1.9954063499126378
0.875	-1.620320265	-1.4759216042410477	-1.7647189257589522	-1.661793	-1.5275634383920869	-1.7960225616079133	-1.681129265	-1.5283212548680942	-1.8339372751319059	-1.7667238100000002	-1.5667263102185403	-1.9667213097814602	-1.777155	-1.5593819376800206	-1.9949280623199794
0.88	-1.613877488125	-1.4659973096813632	-1.7617576665686367	-1.6556553456249998	-1.5178900118401821	-1.7934206794098175	-1.675273988125	-1.5189840213398116	-1.8315639549101885	-1.7618061793749997	-1.5568148143248846	-1.966797544425115	-1.7715924999999997	-1.548650062889822	-1.9945349371101773
0.885	-1.60742984	-1.4560082336732194	-1.7588514463267806	-1.64953	-1.5081706052416644	-1.7908893947583355	-1.6694132000000002	-1.509584502568763	-1.8292418974312372	-1.75690568	-1.5468394561454823	-1.9669719038545177	-1.7660296800000002	-1.537831685423096	-1.9942276745769043
0.89	-1.60098804125	-1.4459647506151467	-1.7560113318848531	-1.643405	-1.4983929351974012	-1.7884170648025988	-1.663567860625	-1.5001432615532075	-1.8269924596967924	-1.7520092624999999	-1.5367867295600037	-1.967231795439996	-1.760471360625	-1.526931170430624	-1.9940115508193759
0.895	-1.59454395	-1.4358583734016166	-1.7532295265983835	-1.6372794050000001	-1.48855575077925	-1.7860030592207503	-1.657731	-1.4906529632376775	-1.8248090367623226	-1.74712895	-1.526668236764582	-1.967589663235418	-1.754922	-1.515952551628001	-1.9938914483719992
0.9	-1.5881170712500001	-1.425708261802099	-1.7505258806979012	-1.631164416875	-1.4786699435590662	-1.7836588901909336	-1.651893345625	-1.481103970066704	-1.822682721183296	-1.7422642625	-1.5164830768303486	-1.9680454481696514	-1.7493720000000001	-1.5048858064808197	-1.9938581935191806
0.905	-1.58168184	-1.4154885114737403	-1.7478751685262595	-1.6250516799999999	-1.4687268806220293	-1.7813764793779705	-1.6460676799999998	-1.4715086819167413	-1.8206266780832583	-1.7374155199999999	-1.5062311507362627	-1.968599889263737	-1.7438235199999998	-1.4937327042199722	-1.9939143357800275
0.91	-1.57525254125	-1.405213053943266	-1.7452920285567342	-1.61894395875	-1.4587289698213455	-1.7791589476786547	-1.64024745875	-1.4618602139526307	-1.8186347035473693	-1.732577901875	-1.4959072142574996	-1.9692485894925005	-1.7382865	-1.4825027124646353	-1.9940702875353649
0.915	-1.56882095	-1.3948733166250757	-1.7427685833749245	-1.61283686	-1.4486714945235422	-1.777002225476458	-1.634427265	-1.452152791271134	-1.816701738728866	-1.72774695	-1.4855063875770598	-1.9699875124229402	-1.7327489999999999	-1.4711834530992818	-1.994314546900718
0.92	-1.5624065712499997	-1.3844884569335698	-1.7403246855664296	-1.6067337624999998	-1.438557509970148	-1.7749100150298516	-1.628621988125	-1.4424009452190147	-1.814843031030985	-1.7229322624999999	-1.4750378471279455	-1.9708266778720542	-1.7272115	-1.4597749680083867	-1.9946480319916131
0.925	-1.5559838400000001	-1.3740325762286294	-1.7379351037713708	-1.60064416	-1.4283961946800185	-1.7728921253199816	-1.62281336	-1.4325860590792252	-1.813040660920775	-1.7181332000000002	-1.4645005811520284	-1.971765818847972	-1.72167368	-1.4482765006041354	-1.9950708593958648
0.93	-1.5495670412499998	-1.3635195924009818	-1.7356144900990178	-1.5945478606249999	-1.4181670216814228	-1.770928699568577	-1.61702204125	-1.4227284222378627	-1.8113156602621374	-1.713350360625	-1.4538946970498912	-1.9728060242001089	-1.7161403606249999	-1.4366924312572054	-1.9955882899927944
0.935	-1.5431485449999998	-1.3529415222868373	-1.7333555677131622	-1.5884609999999997	-1.407885799779959	-1.7690362002200404	-1.6112285449999997	-1.4128081860172141	-1.8096489039827852	-1.708575405	-1.4432114140309875	-1.9739393959690124	-1.7106165949999999	-1.4250273743659871	-1.9962058156340126
0.9400000000000001	-1.5367365	-1.3423061614724041	-1.7311668385275958	-1.582373345625	-1.3975419696562252	-1.7672047215937747	-1.6054413456249998	-1.4028334629895678	-1.808049228260432	-1.7038102624999998	-1.4324522200547716	-1.975168304945228	-1.70508142875	-1.4132599368288705	-1.9969029206711295
0.9450000000000001	-1.53032584	-1.331608096480514	-1.729043583519486	-1.5762961599999998	-1.3871464836625926	-1.765445836337407	-1.5996659999999998	-1.3928094575235421	-1.8065225424764575	-1.6990612	-1.421622910832197	-1.9764994891678032	-1.6995578399999998	-1.4014126794888961	-1.9977030005111034
0.9500000000000001	-1.5239215412499998	-1.3208519420861031	-1.7269911404138965	-1.5702117625	-1.3766813110141742	-1.7637422139858259	-1.593890401875	-1.3827236885515597	-1.8050571151984403	-1.694328360625	-1.4107232297206165	-1.9779334915293834	-1.694041639375	-1.3894809442219422	-1.9986023345280577
0.9550000000000001	-1.517515545	-1.3100292840007308	-1.7250018059992691	-1.5641451399999997	-1.3661711050978562	-1.7621191749021432	-1.5881225449999998	-1.3725837843023736	-1.803661305697626	-1.689603405	-1.3997444078288832	-1.9794624021711167	-1.688515405	-1.377446861848537	-1.999583948151463
0.9600000000000001	-1.511116154375	-1.2991480698109565	-1.7230842389390435	-1.5580730831249998	-1.3555923230505265	-1.7605538431994732	-1.5823604999999998	-1.362387449879739	-1.8023335501202606	-1.6848882625	-1.3886879450158505	-1.9810885799841493	-1.683000416875	-1.365331265064209	-2.0006695686857907
0.9650000000000001	-1.5047073599999998	-1.2881919329577718	-1.7212227870422279	-1.5519995199999999	-1.3449485762710407	-1.759050463728959	-1.57659952	-1.3521295644441276	-1.8010694755558725	-1.6801892	-1.377559746326006	-1.982818653673994	-1.6774879999999999	-1.3531250499681846	-2.001850950031815
0.9700000000000001	-1.498316639375	-1.2771879977065308	-1.7194452810434693	-1.5459374999999997	-1.3342525571795294	-1.75762244282047	-1.5708499999999999	-1.3418201692948881	-1.7998798307051116	-1.675506360625	-1.3663594306083149	-1.9846532906416852	-1.6719754999999998	-1.340825089115817	-2.0031259108841826
0.9750000000000001	-1.491916	-1.2661079166770197	-1.7177240833229803	-1.539874405	-1.3234913074580934	-1.7562575025419065	-1.565099405	-1.3314463672880892	-1.7987524427119108	-1.6708314050000002	-1.3550782018973773	-1.986584608102623	-1.666463	-1.328431010966158	-2.004494989033842
0.98	-1.485515845625	-1.2549617387390248	-1.716069952510975	-1.53382207125	-1.3126763231638314	-1.7549678193361684	-1.5593594168749998	-1.321019478154797	-1.7976993555952026	-1.6661662625	-1.3437175329777917	-1.9886149920222083	-1.6609505	-1.3159423608532563	-2.0059586391467437
0.985	-1.47912832	-1.243761252762333	-1.7144953872376671	-1.52776152	-1.3017882853538443	-1.753734754646156	-1.55362168	-1.3105307841260798	-1.7967125758739202	-1.66151752	-1.3322835541341593	-1.9907514858658408	-1.65543984	-1.303360524111164	-2.007519155888836
0.99	-1.47273604125	-1.2324887219917298	-1.71298336050827	-1.521712	-1.2908461025852307	-1.7525778974147692	-1.5478883606249998	-1.2999820893080039	-1.7957946319419957	-1.65687930375	-1.3207699350260784	-1.9929886724739216	-1.64993554125	-1.290689567323931	-2.0091815151760692
0.995	-1.466342545	-1.2211473271720024	-1.7115377628279977	-1.515662	-1.2798379234150914	-1.7514860765849087	-1.542164	-1.2893775728066377	-1.7949504271933625	-1.65225609	-1.3091806953131495	-1.9953314846868506	-1.6444295450000002	-1.2779209770756075	-2.010938112924393
1.	-1.4599555000000002	-1.2097443821729363	-1.710166617827064	-1.5096120000000002	-1.2687638876505254	-1.750460112349475	-1.5364388456250002	-1.2787071199780475	-1.794170571271953	-1.647644345625	-1.2975118452799717	-1.9977768459700285	-1.6389300000000002	-1.2650624474502443	-2.012797552549756

==> data/fig7/Inverse_Sigma_Matrix_151.dat <==
Mean:	-0.40988426728926	-2.5319857485643	0.22453769095955	0.00084340667866374	8.186207160182e-05	0.020158730094578	0.0034214084048515	0.00040283627702132
	441226.55183023	289247.73182537	272833.93880101	335620.62730022	512115.05375708	0	0	0
	289247.73182537	195694.18004369	194087.78579859	256131.27922228	426961.19273317	0	0	0
	272833.93880101	194087.78579859	208157.95523822	304629.17324071	572373.18224831	0	0	0
	335620.62730022	256131.27922228	304629.17324071	504553.12423368	1076703.5625895	0	0	0
	512115.05375708	426961.19273317	572373.18224831	1076703.5625895	2581066.6751552	0	0	0
	0	0	0	0	0	12938.152517097	24737.624751468	57276.498255578
	0	0	0	0	0	24737.624751468	51868.715604543	129010.01583761
	0	0	0	0	0	57276.498255578	129010.01583761	339831.23702617


==> data/fig7/hist_1d.dat <==
-0.6020309333333334	-0.5897488000000001	-0.5774666666666667	-0.5651845333333334	-0.5529024	-0.5406202666666667	-0.5283381333333333	-0.5160560000000001	-0.5037738666666667	-0.4914917333333334	-0.4792096	-0.46692746666666674	-0.45464533333333335	-0.44236320000000007	-0.4300810666666667	-0.4177989333333334	-0.4055168	-0.39323466666666673	-0.38095253333333334	-0.36867040000000006	-0.3563882666666667	-0.3441061333333334	-0.331824	-0.31954186666666673	-0.30725973333333334	-0.29497760000000006	-0.2826954666666667	-0.2704133333333334	-0.2581312	-0.24584906666666673
9.500822743341276e-15	0.	4.327932596094291e-7	0.001750085931504169	0.00538277965846188	0.010774073672624894	0.030204842226585402	0.07478360705496219	0.15489675261041452	0.2971843926363923	0.42140179729616567	0.5479165941998896	0.6876036829380728	0.7899171519089162	0.8828298454033685	0.9343213565542987	0.9990529399049892	1.	0.8902189767508517	0.8077059351833158	0.7366361021372124	0.5047509177283318	0.3315385964657557	0.19649249403105948	0.08081918934830842	0.032734449222443764	0.014730927277485345	0.0047826983085591	0.0033705464401184724	0.
-2.9923586666666666	-2.959616	-2.9268733333333334	-2.8941306666666664	-2.861388	-2.8286453333333332	-2.7959026666666666	-2.76316	-2.7304173333333335	-2.6976746666666664	-2.664932	-2.6321893333333333	-2.5994466666666667	-2.566704	-2.533961333333333	-2.5012186666666665	-2.468476	-2.4357333333333333	-2.4029906666666667	-2.370248	-2.3375053333333335	-2.3047626666666665	-2.27202	-2.2392773333333333	-2.2065346666666668	-2.1737919999999997	-2.141049333333333	-2.1083066666666666	-2.075564	-2.0428213333333334
0.00027508457723208243	0.0019001123512497177	0.0072439795509604745	0.013532409445641344	0.03426009664262471	0.08267514098148192	0.1813836363627489	0.32903437384720735	0.4809502044515337	0.6545917770654056	0.8319397487938703	0.8946075103626787	0.9672265819785494	1.	0.9978997699881188	0.9573730249379635	0.9078803858420837	0.8190523592580392	0.6963792635274972	0.5879169545397012	0.45670325690076774	0.33580826207102354	0.2536028112234924	0.1299685619683857	0.041280663184648084	0.02372877472926705	0.00815423899391238	0.0029382543723520346	0.001448449578204754	4.84933168172474e-7
-0.09251363333333333	-0.0722509	-0.05198816666666666	-0.03172543333333333	-0.011462699999999992	0.008800033333333346	0.02906276666666667	0.04932550000000001	0.06958823333333335	0.08985096666666668	0.11011370000000002	0.13037643333333337	0.1506391666666667	0.17090190000000005	0.1911646333333334	0.21142736666666673	0.2316901	0.25195283333333335	0.2722155666666667	0.2924783	0.31274103333333336	0.3330037666666667	0.35326650000000004	0.3735292333333334	0.3937919666666667	0.4140547	0.4343174333333334	0.4545801666666667	0.47484290000000007	0.49510563333333335
7.688508539695807e-6	0.00006461544486105845	0.001339459823282605	0.015181980258714948	0.01614611965286062	0.05722029159239002	0.09142440906101845	0.15735537435908006	0.26224057216060753	0.3789921905345822	0.4695755793075524	0.6446981810892498	0.7358262404759212	0.8413954200520928	0.9321641395997476	1.	0.9874178581722054	0.9667449519376952	0.9334282819155181	0.8567543557951417	0.7614693653243261	0.6125685281015151	0.45217142003797234	0.3090282443966513	0.20168467627957648	0.11221092511448306	0.044699806274000733	0.016354939440979103	0.009218459415561207	0.0027552592282209347
-0.07801322333333333	-0.07280666999999999	-0.06760011666666665	-0.06239356333333333	-0.057187009999999996	-0.05198045666666666	-0.046773903333333325	-0.041567349999999996	-0.03636079666666666	-0.03115424333333333	-0.025947689999999995	-0.02074113666666666	-0.015534583333333324	-0.010328030000000002	-0.005121476666666666	0.00008507666666666969	0.0052916300000000055	0.010498183333333341	0.015704736666666677	0.02091129	0.026117843333333335	0.03132439666666667	0.036530950000000006	0.04173750333333334	0.046944056666666664	0.05215061	0.057357163333333336	0.06256371666666667	0.06777027000000001	0.07297682333333334
0.0029032972008131205	0.002028200871523507	0.005370212624753529	0.01899620492776605	0.02337637359071253	0.05616977155772289	0.10317257541498634	0.17268091238656388	0.2444247301989965	0.3712939652479713	0.4897667084840331	0.6734340035524091	0.8203809023292077	0.9366327405416351	1.	0.9972006735306577	0.9460979061463572	0.8520064054374467	0.7166233689844606	0.5648895929583508	0.39519747945526795	0.2823524620877635	0.17297235701597993	0.11201198585886524	0.07039835901629755	0.03858927508887928	0.025064261319653103	0.008505392991117567	0.00682609691935329	0.002987125550088757
-0.014700278333333334	-0.013620634999999999	-0.012540991666666668	-0.011461348333333333	-0.010381705000000001	-0.009302061666666667	-0.008222418333333335	-0.0071427750000000005	-0.006063131666666669	-0.004983488333333334	-0.003903845000000003	-0.002824201666666668	-0.0017445583333333368	-0.000664915000000002	0.0004147283333333293	0.0014943716666666641	0.0025740149999999955	0.0036536583333333303	0.004733301666666662	0.0058129449999999964	0.006892588333333328	0.007972231666666663	0.009051874999999994	0.010131518333333329	0.01121116166666666	0.012290804999999995	0.013370448333333326	0.014450091666666661	0.015529734999999992	0.016609378333333327
0.001531106893954194	0.0002124034222664404	0.0040018546367568105	0.015546736456839915	0.022441621183859947	0.04878071878022041	0.10533349196871511	0.19901676149248052	0.34363569349155354	0.4887600641694634	0.6739401497332095	0.8344321531021189	0.9427620215634576	0.9906736976407394	1.	0.9203243392555566	0.8444342431446409	0.727306478417262	0.5708751945706739	0.44695836493079055	0.3097614064602545	0.23306354832677967	0.13256772695935645	0.09523729152542046	0.04233232611265754	0.023744847012227357	0.008983079512251356	0.009197724930638482	0.0004121567094561119	0.001311642034678811
-0.11185878333333332	-0.10365434999999999	-0.09544991666666666	-0.08724548333333332	-0.07904105	-0.07083661666666666	-0.06263218333333333	-0.05442774999999999	-0.04622331666666665	-0.03801888333333332	-0.029814449999999992	-0.021610016666666662	-0.013405583333333318	-0.005201149999999988	0.0030032833333333425	0.011207716666666687	0.019412150000000003	0.027616583333333347	0.03582101666666669	0.04402545000000001	0.05222988333333335	0.06043431666666667	0.06863875000000001	0.07684318333333336	0.08504761666666667	0.09325205000000002	0.10145648333333336	0.10966091666666668	0.11786535000000002	0.12606978333333335
0.000708891784900131	0.	0.0005537537877148371	0.00026091720458547735	0.0028377189315586353	0.003238941558146283	0.013610245633879543	0.037117928580267245	0.09471840770355604	0.15578373064845663	0.29164020686662706	0.44580897286726884	0.6318309183018149	0.7600978385330927	0.9783035636098064	1.	0.9575129182569696	0.8252604974817985	0.6514635592240179	0.4746780500431282	0.2841144732477448	0.17004091970055235	0.09195316851076063	0.04416838275933123	0.01764694461277568	0.0056228300167464025	0.0016584393418312311	0.0005410374954872968	0.00011167558266185894	0.000043274777089640106
-0.07256964666666667	-0.06693974	-0.06130983333333333	-0.055679926666666664	-0.050050019999999994	-0.04442011333333333	-0.03879020666666666	-0.0331603	-0.027530393333333326	-0.021900486666666663	-0.016270579999999993	-0.010640673333333323	-0.005010766666666666	0.0006191400000000041	0.006249046666666674	0.011878953333333345	0.01750886	0.02313876666666667	0.02876867333333334	0.03439858000000001	0.04002848666666667	0.04565839333333334	0.05128830000000001	0.056918206666666665	0.06254811333333335	0.06817802	0.07380792666666666	0.07943783333333335	0.08506774	0.09069764666666669
0.0005121965298868925	0.0011445353070190195	0.0032570760804631342	0.007235790053515662	0.017913647220304932	0.04376676948338432	0.08625199489460489	0.1438235084474353	0.23775200118034803	0.38084864614868197	0.5596247236796814	0.7214263595121825	0.8830198044167495	1.	0.9876713642778728	0.9397528209350162	0.8280571042937759	0.6753768699442876	0.5206166069650737	0.3348864941265564	0.22805310106105992	0.12550945312994763	0.06661782714919663	0.03847090825626453	0.014050274134291215	0.004411132115780574	0.002625251111196427	0.000032043000466301414	0.	0.000043746079238005945
-0.023323073333333333	-0.02166862	-0.020014166666666666	-0.018359713333333333	-0.01670526	-0.015050806666666666	-0.013396353333333333	-0.0117419	-0.010087446666666666	-0.008432993333333333	-0.0067785399999999996	-0.005124086666666666	-0.003469633333333333	-0.0018151799999999996	-0.00016072666666666624	0.001493726666666667	0.0031481800000000004	0.004802633333333334	0.006457086666666667	0.00811154	0.009765993333333334	0.011420446666666667	0.0130749	0.014729353333333334	0.016383806666666667	0.01803826	0.019692713333333334	0.021347166666666667	0.02300162	0.024656073333333334
3.094388694217461e-11	1.6754102548842073e-6	0.000922649009793947	0.00027660122875490956	0.002288860651077066	0.006698951746343408	0.015968604108911075	0.03960868331265934	0.09507652307354736	0.18501520081857892	0.3045992683266124	0.4396828320216987	0.5903955735075468	0.7148278171860991	0.8589691711064255	0.9808260517601168	1.	0.8900038509492857	0.6829467873958224	0.4889597868937952	0.3072130514591577	0.17019969744578334	0.09244474850855375	0.03961611924680617	0.019835654274889772	0.005071291428861357	0.003088193892045611	0.0003642305840047885	0.00002272163474947032	0.

==> data/fig7/hist_2d_1-2.dat <==
-0.6020309333333334	-2.9923586666666666	0.
-0.6020309333333334	-2.959616	0.
-0.6020309333333334	-2.9268733333333334	0.
-0.6020309333333334	-2.8941306666666664	0.
-0.6020309333333334	-2.861388	0.
-0.6020309333333334	-2.8286453333333332	0.
-0.6020309333333334	-2.7959026666666666	0.
-0.6020309333333334	-2.76316	0.
-0.6020309333333334	-2.7304173333333335	0.
-0.6020309333333334	-2.6976746666666664	0.
-0.6020309333333334	-2.664932	0.
-0.6020309333333334	-2.6321893333333333	0.
-0.6020309333333334	-2.5994466666666667	0.
-0.6020309333333334	-2.566704	0.
-0.6020309333333334	-2.533961333333333	0.
-0.6020309333333334	-2.5012186666666665	0.
-0.6020309333333334	-2.468476	0.
-0.6020309333333334	-2.4357333333333333	0.
-0.6020309333333334	-2.4029906666666667	0.
-0.6020309333333334	-2.370248	0.
-0.6020309333333334	-2.3375053333333335	0.
-0.6020309333333334	-2.3047626666666665	0.
-0.6020309333333334	-2.27202	0.
-0.6020309333333334	-2.2392773333333333	0.
-0.6020309333333334	-2.2065346666666668	0.
-0.6020309333333334	-2.1737919999999997	0.
-0.6020309333333334	-2.141049333333333	0.
-0.6020309333333334	-2.1083066666666666	0.
-0.6020309333333334	-2.075564	0.
-0.6020309333333334	-2.0428213333333334	2.2121545828100662e-14
-0.5897488000000001	-2.9923586666666666	0.
-0.5897488000000001	-2.959616	0.
-0.5897488000000001	-2.9268733333333334	0.
-0.5897488000000001	-2.8941306666666664	0.
-0.5897488000000001	-2.861388	0.
-0.5897488000000001	-2.8286453333333332	0.
-0.5897488000000001	-2.7959026666666666	0.
-0.5897488000000001	-2.76316	0.
-0.5897488000000001	-2.7304173333333335	0.
-0.5897488000000001	-2.6976746666666664	0.
-0.5897488000000001	-2.664932	0.
-0.5897488000000001	-2.6321893333333333	0.
-0.5897488000000001	-2.5994466666666667	0.
-0.5897488000000001	-2.566704	0.
-0.5897488000000001	-2.533961333333333	0.
-0.5897488000000001	-2.5012186666666665	0.
-0.5897488000000001	-2.468476	0.
-0.5897488000000001	-2.4357333333333333	0.
-0.5897488000000001	-2.4029906666666667	0.
-0.5897488000000001	-2.370248	0.
-0.5897488000000001	-2.3375053333333335	0.
-0.5897488000000001	-2.3047626666666665	0.
-0.5897488000000001	-2.27202	0.
-0.5897488000000001	-2.2392773333333333	0.
-0.5897488000000001	-2.2065346666666668	0.
-0.5897488000000001	-2.1737919999999997	0.
-0.5897488000000001	-2.141049333333333	0.
-0.5897488000000001	-2.1083066666666666	0.
-0.5897488000000001	-2.075564	0.
-0.5897488000000001	-2.0428213333333334	0.
-0.5774666666666667	-2.9923586666666666	0.
-0.5774666666666667	-2.959616	0.
-0.5774666666666667	-2.9268733333333334	0.
-0.5774666666666667	-2.8941306666666664	0.
-0.5774666666666667	-2.861388	0.
-0.5774666666666667	-2.8286453333333332	0.
-0.5774666666666667	-2.7959026666666666	0.
-0.5774666666666667	-2.76316	0.
-0.5774666666666667	-2.7304173333333335	0.
-0.5774666666666667	-2.6976746666666664	0.
-0.5774666666666667	-2.664932	0.
-0.5774666666666667	-2.6321893333333333	0.
-0.5774666666666667	-2.5994466666666667	0.
-0.5774666666666667	-2.566704	0.
-0.5774666666666667	-2.533961333333333	0.
-0.5774666666666667	-2.5012186666666665	0.
-0.5774666666666667	-2.468476	0.
-0.5774666666666667	-2.4357333333333333	0.
-0.5774666666666667	-2.4029906666666667	0.
-0.5774666666666667	-2.370248	0.
-0.5774666666666667	-2.3375053333333335	0.
-0.5774666666666667	-2.3047626666666665	0.
-0.5774666666666667	-2.27202	0.
-0.5774666666666667	-2.2392773333333333	0.
-0.5774666666666667	-2.2065346666666668	0.
-0.5774666666666667	-2.1737919999999997	0.
-0.5774666666666667	-2.141049333333333	0.
-0.5774666666666667	-2.1083066666666666	0.
-0.5774666666666667	-2.075564	0.
-0.5774666666666667	-2.0428213333333334	1.0077080885708663e-6
-0.5651845333333334	-2.9923586666666666	0.
-0.5651845333333334	-2.959616	0.
-0.5651845333333334	-2.9268733333333334	0.
-0.5651845333333334	-2.8941306666666664	0.
-0.5651845333333334	-2.861388	0.
-0.5651845333333334	-2.8286453333333332	0.
-0.5651845333333334	-2.7959026666666666	0.
-0.5651845333333334	-2.76316	0.
-0.5651845333333334	-2.7304173333333335	0.
-0.5651845333333334	-2.6976746666666664	0.
-0.5651845333333334	-2.664932	0.
-0.5651845333333334	-2.6321893333333333	0.
-0.5651845333333334	-2.5994466666666667	0.
-0.5651845333333334	-2.566704	0.
-0.5651845333333334	-2.533961333333333	0.
-0.5651845333333334	-2.5012186666666665	0.
-0.5651845333333334	-2.468476	0.
-0.5651845333333334	-2.4357333333333333	0.
-0.5651845333333334	-2.4029906666666667	0.
-0.5651845333333334	-2.370248	0.
-0.5651845333333334	-2.3375053333333335	0.
-0.5651845333333334	-2.3047626666666665	0.
-0.5651845333333334	-2.27202	0.
-0.5651845333333334	-2.2392773333333333	0.
-0.5651845333333334	-2.2065346666666668	0.
-0.5651845333333334	-2.1737919999999997	0.000010545321577098885
-0.5651845333333334	-2.141049333333333	4.652031381595511e-6
-0.5651845333333334	-2.1083066666666666	0.0010497424806710312
-0.5651845333333334	-2.075564	0.0030099289627613167
-0.5651845333333334	-2.0428213333333334	0.
-0.5529024	-2.9923586666666666	0.
-0.5529024	-2.959616	0.
-0.5529024	-2.9268733333333334	0.
-0.5529024	-2.8941306666666664	0.
-0.5529024	-2.861388	0.
-0.5529024	-2.8286453333333332	0.
-0.5529024	-2.7959026666666666	0.
-0.5529024	-2.76316	0.
-0.5529024	-2.7304173333333335	0.
-0.5529024	-2.6976746666666664	0.
-0.5529024	-2.664932	0.
-0.5529024	-2.6321893333333333	0.
-0.5529024	-2.5994466666666667	0.
-0.5529024	-2.566704	0.
-0.5529024	-2.533961333333333	0.
-0.5529024	-2.5012186666666665	0.
-0.5529024	-2.468476	0.
-0.5529024	-2.4357333333333333	0.
-0.5529024	-2.4029906666666667	0.
-0.5529024	-2.370248	0.
-0.5529024	-2.3375053333333335	0.
-0.5529024	-2.3047626666666665	0.
-0.5529024	-2.27202	0.
-0.5529024	-2.2392773333333333	0.
-0.5529024	-2.2065346666666668	0.00001543903232310511
-0.5529024	-2.1737919999999997	0.0001392874956491808
-0.5529024	-2.141049333333333	0.007322388367854058
-0.5529024	-2.1083066666666666	0.005056053032255189
-0.5529024	-2.075564	0.
-0.5529024	-2.0428213333333334	0.
-0.5406202666666667	-2.9923586666666666	0.
-0.5406202666666667	-2.959616	0.
-0.5406202666666667	-2.9268733333333334	0.
-0.5406202666666667	-2.8941306666666664	0.
-0.5406202666666667	-2.861388	0.
-0.5406202666666667	-2.8286453333333332	0.
-0.5406202666666667	-2.7959026666666666	0.
-0.5406202666666667	-2.76316	0.
-0.5406202666666667	-2.7304173333333335	0.
-0.5406202666666667	-2.6976746666666664	0.
-0.5406202666666667	-2.664932	0.
-0.5406202666666667	-2.6321893333333333	0.
-0.5406202666666667	-2.5994466666666667	0.
-0.5406202666666667	-2.566704	0.
-0.5406202666666667	-2.533961333333333	0.
-0.5406202666666667	-2.5012186666666665	0.
-0.5406202666666667	-2.468476	0.
-0.5406202666666667	-2.4357333333333333	0.
-0.5406202666666667	-2.4029906666666667	0.
-0.5406202666666667	-2.370248	0.
-0.5406202666666667	-2.3375053333333335	0.
-0.5406202666666667	-2.3047626666666665	0.
-0.5406202666666667	-2.27202	0.
-0.5406202666666667	-2.2392773333333333	0.
-0.5406202666666667	-2.2065346666666668	0.0032519993975451376
-0.5406202666666667	-2.1737919999999997	0.012216407258758619
-0.5406202666666667	-2.141049333333333	0.009617753873461537
-0.5406202666666667	-2.1083066666666666	0.
-0.5406202666666667	-2.075564	0.
-0.5406202666666667	-2.0428213333333334	0.
-0.5283381333333333	-2.9923586666666666	0.
-0.5283381333333333	-2.959616	0.
-0.5283381333333333	-2.9268733333333334	0.
-0.5283381333333333	-2.8941306666666664	0.
-0.5283381333333333	-2.861388	0.
-0.5283381333333333	-2.8286453333333332	0.
-0.5283381333333333	-2.7959026666666666	0.
-0.5283381333333333	-2.76316	0.
-0.5283381333333333	-2.7304173333333335	0.
-0.5283381333333333	-2.6976746666666664	0.
-0.5283381333333333	-2.664932	0.
-0.5283381333333333	-2.6321893333333333	0.
-0.5283381333333333	-2.5994466666666667	0.
-0.5283381333333333	-2.566704	0.
-0.5283381333333333	-2.533961333333333	0.
-0.5283381333333333	-2.5012186666666665	0.
-0.5283381333333333	-2.468476	0.
-0.5283381333333333	-2.4357333333333333	0.
-0.5283381333333333	-2.4029906666666667	0.
-0.5283381333333333	-2.370248	0.
-0.5283381333333333	-2.3375053333333335	0.
-0.5283381333333333	-2.3047626666666665	0.
-0.5283381333333333	-2.27202	0.000055478548791033457
-0.5283381333333333	-2.2392773333333333	0.008035343920782319
-0.5283381333333333	-2.2065346666666668	0.02622447325706286
-0.5283381333333333	-2.1737919999999997	0.03601311893768918
-0.5283381333333333	-2.141049333333333	0.
-0.5283381333333333	-2.1083066666666666	0.
-0.5283381333333333	-2.075564	0.
-0.5283381333333333	-2.0428213333333334	0.
-0.5160560000000001	-2.9923586666666666	0.
-0.5160560000000001	-2.959616	0.
-0.5160560000000001	-2.9268733333333334	0.
-0.5160560000000001	-2.8941306666666664	0.
-0.5160560000000001	-2.861388	0.
-0.5160560000000001	-2.8286453333333332	0.
-0.5160560000000001	-2.7959026666666666	0.
-0.5160560000000001	-2.76316	0.
-0.5160560000000001	-2.7304173333333335	0.
-0.5160560000000001	-2.6976746666666664	0.
-0.5160560000000001	-2.664932	0.
-0.5160560000000001	-2.6321893333333333	0.
-0.5160560000000001	-2.5994466666666667	0.
-0.5160560000000001	-2.566704	0.
-0.5160560000000001	-2.533961333333333	0.
-0.5160560000000001	-2.5012186666666665	0.
-0.5160560000000001	-2.468476	0.
-0.5160560000000001	-2.4357333333333333	0.
-0.5160560000000001	-2.4029906666666667	0.
-0.5160560000000001	-2.370248	0.
-0.5160560000000001	-2.3375053333333335	0.
-0.5160560000000001	-2.3047626666666665	0.00015058029946336427
-0.5160560000000001	-2.27202	0.03163405212854985
-0.5160560000000001	-2.2392773333333333	0.09445403999720624
-0.5160560000000001	-2.2065346666666668	0.04695627523112545
-0.5160560000000001	-2.1737919999999997	0.0009298660937555403
-0.5160560000000001	-2.141049333333333	0.
-0.5160560000000001	-2.1083066666666666	0.
-0.5160560000000001	-2.075564	0.
-0.5160560000000001	-2.0428213333333334	0.
-0.5037738666666667	-2.9923586666666666	0.
-0.5037738666666667	-2.959616	0.
-0.5037738666666667	-2.9268733333333334	0.
-0.5037738666666667	-2.8941306666666664	0.
-0.5037738666666667	-2.861388	0.
-0.5037738666666667	-2.8286453333333332	0.
-0.5037738666666667	-2.7959026666666666	0.
-0.5037738666666667	-2.76316	0.
-0.5037738666666667	-2.7304173333333335	0.
-0.5037738666666667	-2.6976746666666664	0.
-0.5037738666666667	-2.664932	0.
-0.5037738666666667	-2.6321893333333333	0.
-0.5037738666666667	-2.5994466666666667	0.
-0.5037738666666667	-2.566704	0.
-0.5037738666666667	-2.533961333333333	0.
-0.5037738666666667	-2.5012186666666665	0.
-0.5037738666666667	-2.468476	0.
-0.5037738666666667	-2.4357333333333333	0.
-0.5037738666666667	-2.4029906666666667	0.
-0.5037738666666667	-2.370248	0.
-0.5037738666666667	-2.3375053333333335	0.0008685591467436074
-0.5037738666666667	-2.3047626666666665	0.04753336571760434
-0.5037738666666667	-2.27202	0.1757615263686767
-0.5037738666666667	-2.2392773333333333	0.12716090119176346
-0.5037738666666667	-2.2065346666666668	0.00933447724307227
-0.5037738666666667	-2.1737919999999997	0.
-0.5037738666666667	-2.141049333333333	0.
-0.5037738666666667	-2.1083066666666666	0.
-0.5037738666666667	-2.075564	0.
-0.5037738666666667	-2.0428213333333334	0.
-0.4914917333333334	-2.9923586666666666	0.
-0.4914917333333334	-2.959616	0.
-0.4914917333333334	-2.9268733333333334	0.
-0.4914917333333334	-2.8941306666666664	0.
-0.4914917333333334	-2.861388	0.
-0.4914917333333334	-2.8286453333333332	0.
-0.4914917333333334	-2.7959026666666666	0.
-0.4914917333333334	-2.76316	0.
-0.4914917333333334	-2.7304173333333335	0.
-0.4914917333333334	-2.6976746666666664	0.
-0.4914917333333334	-2.664932	0.
-0.4914917333333334	-2.6321893333333333	0.
-0.4914917333333334	-2.5994466666666667	0.
-0.4914917333333334	-2.566704	0.
-0.4914917333333334	-2.533961333333333	0.
-0.4914917333333334	-2.5012186666666665	0.
-0.4914917333333334	-2.468476	0.
-0.4914917333333334	-2.4357333333333333	0.
-0.4914917333333334	-2.4029906666666667	0.
-0.4914917333333334	-2.370248	0.0063171477448815
-0.4914917333333334	-2.3375053333333335	0.08536565014354573
-0.4914917333333334	-2.3047626666666665	0.29776716631441935
-0.4914917333333334	-2.27202	0.2650067659167012
-0.4914917333333334	-2.2392773333333333	0.037502096889384114
-0.4914917333333334	-2.2065346666666668	0.
-0.4914917333333334	-2.1737919999999997	0.
-0.4914917333333334	-2.141049333333333	0.
-0.4914917333333334	-2.1083066666666666	0.
-0.4914917333333334	-2.075564	0.
-0.4914917333333334	-2.0428213333333334	0.
-0.4792096	-2.9923586666666666	0.
-0.4792096	-2.959616	0.
-0.4792096	-2.9268733333333334	0.
-0.4792096	-2.8941306666666664	0.
-0.4792096	-2.861388	0.
-0.4792096	-2.8286453333333332	0.
-0.4792096	-2.7959026666666666	0.
-0.4792096	-2.76316	0.
-0.4792096	-2.7304173333333335	0.
-0.4792096	-2.6976746666666664	0.
-0.4792096	-2.664932	0.
-0.4792096	-2.6321893333333333	0.
-0.4792096	-2.5994466666666667	0.
-0.4792096	-2.566704	0.
-0.4792096	-2.533961333333333	0.
-0.4792096	-2.5012186666666665	0.
-0.4792096	-2.468476	0.
-0.4792096	-2.4357333333333333	0.
-0.4792096	-2.4029906666666667	0.011631408716611825
-0.4792096	-2.370248	0.14063222623066954
-0.4792096	-2.3375053333333335	0.4615444590127853
-0.4792096	-2.3047626666666665	0.30991177235452794
-0.4792096	-2.27202	0.05453770247722584
-0.4792096	-2.2392773333333333	0.0029268425755583144
-0.4792096	-2.2065346666666668	0.
-0.4792096	-2.1737919999999997	0.
-0.4792096	-2.141049333333333	0.
-0.4792096	-2.1083066666666666	0.
-0.4792096	-2.075564	0.
-0.4792096	-2.0428213333333334	0.
-0.46692746666666674	-2.9923586666666666	0.
-0.46692746666666674	-2.959616	0.
-0.46692746666666674	-2.9268733333333334	0.
-0.46692746666666674	-2.8941306666666664	0.
-0.46692746666666674	-2.861388	0.
-0.46692746666666674	-2.8286453333333332	0.
-0.46692746666666674	-2.7959026666666666	0.
-0.46692746666666674	-2.76316	0.
-0.46692746666666674	-2.7304173333333335	0.
-0.46692746666666674	-2.6976746666666664	0.
-0.46692746666666674	-2.664932	0.
-0.46692746666666674	-2.6321893333333333	0.
-0.46692746666666674	-2.5994466666666667	0.
-0.46692746666666674	-2.566704	0.
-0.46692746666666674	-2.533961333333333	0.
-0.46692746666666674	-2.5012186666666665	0.
-0.46692746666666674	-2.468476	1.8436699371686545e-10
-0.46692746666666674	-2.4357333333333333	0.024206990230862428
-0.46692746666666674	-2.4029906666666667	0.2461358852690874
-0.46692746666666674	-2.370248	0.6125042537224492
-0.46692746666666674	-2.3375053333333335	0.35312700015338877
-0.46692746666666674	-2.3047626666666665	0.039785073195692494
-0.46692746666666674	-2.27202	0.
-0.46692746666666674	-2.2392773333333333	0.
-0.46692746666666674	-2.2065346666666668	0.
-0.46692746666666674	-2.1737919999999997	0.
-0.46692746666666674	-2.141049333333333	0.
-0.46692746666666674	-2.1083066666666666	0.
-0.46692746666666674	-2.075564	0.
-0.46692746666666674	-2.0428213333333334	0.
-0.45464533333333335	-2.9923586666666666	0.
-0.45464533333333335	-2.959616	0.
-0.45464533333333335	-2.9268733333333334	0.
-0.45464533333333335	-2.8941306666666664	0.
-0.45464533333333335	-2.861388	0.
-0.45464533333333335	-2.8286453333333332	0.
-0.45464533333333335	-2.7959026666666666	0.
-0.45464533333333335	-2.76316	0.
-0.45464533333333335	-2.7304173333333335	0.
-0.45464533333333335	-2.6976746666666664	0.
-0.45464533333333335	-2.664932	0.
-0.45464533333333335	-2.6321893333333333	0.
-0.45464533333333335	-2.5994466666666667	0.
-0.45464533333333335	-2.566704	0.
-0.45464533333333335	-2.533961333333333	0.
-0.45464533333333335	-2.5012186666666665	0.0007058303285287285
-0.45464533333333335	-2.468476	0.03241702636392764
-0.45464533333333335	-2.4357333333333333	0.36580767632207517
-0.45464533333333335	-2.4029906666666667	0.7350225186943852
-0.45464533333333335	-2.370248	0.4162379994616558
-0.45464533333333335	-2.3375053333333335	0.04813969771832122
-0.45464533333333335	-2.3047626666666665	0.0026733740799320736
-0.45464533333333335	-2.27202	0.
-0.45464533333333335	-2.2392773333333333	0.
-0.45464533333333335	-2.2065346666666668	0.
-0.45464533333333335	-2.1737919999999997	0.
-0.45464533333333335	-2.141049333333333	0.
-0.45464533333333335	-2.1083066666666666	0.
-0.45464533333333335	-2.075564	0.
-0.45464533333333335	-2.0428213333333334	0.
-0.44236320000000007	-2.9923586666666666	0.
-0.44236320000000007	-2.959616	0.
-0.44236320000000007	-2.9268733333333334	0.
-0.44236320000000007	-2.8941306666666664	0.
-0.44236320000000007	-2.861388	0.
-0.44236320000000007	-2.8286453333333332	0.
-0.44236320000000007	-2.7959026666666666	0.
-0.44236320000000007	-2.76316	0.
-0.44236320000000007	-2.7304173333333335	0.
-0.44236320000000007	-2.6976746666666664	0.
-0.44236320000000007	-2.664932	0.
-0.44236320000000007	-2.6321893333333333	0.
-0.44236320000000007	-2.5994466666666667	0.
-0.44236320000000007	-2.566704	0.
-0.44236320000000007	-2.533961333333333	0.0004866945934126968
-0.44236320000000007	-2.5012186666666665	0.05963791159728121
-0.44236320000000007	-2.468476	0.4843790660174653
-0.44236320000000007	-2.4357333333333333	0.8359485196393732
-0.44236320000000007	-2.4029906666666667	0.41275638407088283
-0.44236320000000007	-2.370248	0.04602039913037806
-0.44236320000000007	-2.3375053333333335	0.
-0.44236320000000007	-2.3047626666666665	0.
-0.44236320000000007	-2.27202	0.
-0.44236320000000007	-2.2392773333333333	0.
-0.44236320000000007	-2.2065346666666668	0.
-0.44236320000000007	-2.1737919999999997	0.
-0.44236320000000007	-2.141049333333333	0.
-0.44236320000000007	-2.1083066666666666	0.
-0.44236320000000007	-2.075564	0.
-0.44236320000000007	-2.0428213333333334	0.
-0.4300810666666667	-2.9923586666666666	0.
-0.4300810666666667	-2.959616	0.
-0.4300810666666667	-2.9268733333333334	0.
-0.4300810666666667	-2.8941306666666664	0.
-0.4300810666666667	-2.861388	0.
-0.4300810666666667	-2.8286453333333332	0.
-0.4300810666666667	-2.7959026666666666	0.
-0.4300810666666667	-2.76316	0.
-0.4300810666666667	-2.7304173333333335	0.
-0.4300810666666667	-2.6976746666666664	0.
-0.4300810666666667	-2.664932	0.
-0.4300810666666667	-2.6321893333333333	0.
-0.4300810666666667	-2.5994466666666667	0.
-0.4300810666666667	-2.566704	0.0031613481929802013
-0.4300810666666667	-2.533961333333333	0.09086500552609678
-0.4300810666666667	-2.5012186666666665	0.5369621580728158
-0.4300810666666667	-2.468476	0.9453087767003561
-0.4300810666666667	-2.4357333333333333	0.43771363402110286
-0.4300810666666667	-2.4029906666666667	0.04155430705511702
-0.4300810666666667	-2.370248	0.
-0.4300810666666667	-2.3375053333333335	0.
-0.4300810666666667	-2.3047626666666665	0.
-0.4300810666666667	-2.27202	0.
-0.4300810666666667	-2.2392773333333333	0.
-0.4300810666666667	-2.2065346666666668	0.
-0.4300810666666667	-2.1737919999999997	0.
-0.4300810666666667	-2.141049333333333	0.
-0.4300810666666667	-2.1083066666666666	0.
-0.4300810666666667	-2.075564	0.
-0.4300810666666667	-2.0428213333333334	0.
-0.4177989333333334	-2.9923586666666666	0.
-0.4177989333333334	-2.959616	0.
-0.4177989333333334	-2.9268733333333334	0.
-0.4177989333333334	-2.8941306666666664	0.
-0.4177989333333334	-2.861388	0.
-0.4177989333333334	-2.8286453333333332	0.
-0.4177989333333334	-2.7959026666666666	0.
-0.4177989333333334	-2.76316	0.
-0.4177989333333334	-2.7304173333333335	0.
-0.4177989333333334	-2.6976746666666664	0.
-0.4177989333333334	-2.664932	0.
-0.4177989333333334	-2.6321893333333333	0.
-0.4177989333333334	-2.5994466666666667	0.0038366609561924954
-0.4177989333333334	-2.566704	0.10173667915182906
-0.4177989333333334	-2.533961333333333	0.6537953979112748
-0.4177989333333334	-2.5012186666666665	0.989153029321749
-0.4177989333333334	-2.468476	0.3885927025059038
-0.4177989333333334	-2.4357333333333333	0.03834267376462542
-0.4177989333333334	-2.4029906666666667	0.
-0.4177989333333334	-2.370248	0.
-0.4177989333333334	-2.3375053333333335	0.
-0.4177989333333334	-2.3047626666666665	0.
-0.4177989333333334	-2.27202	0.
-0.4177989333333334	-2.2392773333333333	0.
-0.4177989333333334	-2.2065346666666668	0.
-0.4177989333333334	-2.1737919999999997	0.
-0.4177989333333334	-2.141049333333333	0.
-0.4177989333333334	-2.1083066666666666	0.
-0.4177989333333334	-2.075564	0.
-0.4177989333333334	-2.0428213333333334	0.
-0.4055168	-2.9923586666666666	0.
-0.4055168	-2.959616	0.
-0.4055168	-2.9268733333333334	0.
-0.4055168	-2.8941306666666664	0.
-0.4055168	-2.861388	0.
-0.4055168	-2.8286453333333332	0.
-0.4055168	-2.7959026666666666	0.
-0.4055168	-2.76316	0.
-0.4055168	-2.7304173333333335	0.
-0.4055168	-2.6976746666666664	0.
-0.4055168	-2.664932	0.
-0.4055168	-2.6321893333333333	0.002174474302429455
-0.4055168	-2.5994466666666667	0.16605970015741106
-0.4055168	-2.566704	0.741733399811203
-0.4055168	-2.533961333333333	1.
-0.4055168	-2.5012186666666665	0.38029975770168817
-0.4055168	-2.468476	0.03590967309730575
-0.4055168	-2.4357333333333333	0.
-0.4055168	-2.4029906666666667	0.
-0.4055168	-2.370248	0.
-0.4055168	-2.3375053333333335	0.
-0.4055168	-2.3047626666666665	0.
-0.4055168	-2.27202	0.
-0.4055168	-2.2392773333333333	0.
-0.4055168	-2.2065346666666668	0.
-0.4055168	-2.1737919999999997	0.
-0.4055168	-2.141049333333333	0.
-0.4055168	-2.1083066666666666	0.
-0.4055168	-2.075564	0.
-0.4055168	-2.0428213333333334	0.
-0.39323466666666673	-2.9923586666666666	0.
-0.39323466666666673	-2.959616	0.
-0.39323466666666673	-2.9268733333333334	0.
-0.39323466666666673	-2.8941306666666664	0.
-0.39323466666666673	-2.861388	0.
-0.39323466666666673	-2.8286453333333332	0.
-0.39323466666666673	-2.7959026666666666	0.
-0.39323466666666673	-2.76316	0.
-0.39323466666666673	-2.7304173333333335	0.
-0.39323466666666673	-2.6976746666666664	0.
-0.39323466666666673	-2.664932	0.021229341942277994
-0.39323466666666673	-2.6321893333333333	0.1992754909036952
-0.39323466666666673	-2.5994466666666667	0.7966507776460717
-0.39323466666666673	-2.566704	0.9700276037279015
-0.39323466666666673	-2.533961333333333	0.3185029130267888
-0.39323466666666673	-2.5012186666666665	0.022695995617804613
-0.39323466666666673	-2.468476	0.
-0.39323466666666673	-2.4357333333333333	0.
-0.39323466666666673	-2.4029906666666667	0.
-0.39323466666666673	-2.370248	0.
-0.39323466666666673	-2.3375053333333335	0.
-0.39323466666666673	-2.3047626666666665	0.
-0.39323466666666673	-2.27202	0.
-0.39323466666666673	-2.2392773333333333	0.
-0.39323466666666673	-2.2065346666666668	0.
-0.39323466666666673	-2.1737919999999997	0.
-0.39323466666666673	-2.141049333333333	0.
-0.39323466666666673	-2.1083066666666666	0.
-0.39323466666666673	-2.075564	0.
-0.39323466666666673	-2.0428213333333334	0.
-0.38095253333333334	-2.9923586666666666	0.
-0.38095253333333334	-2.959616	0.
-0.38095253333333334	-2.9268733333333334	0.
-0.38095253333333334	-2.8941306666666664	0.
-0.38095253333333334	-2.861388	0.
-0.38095253333333334	-2.8286453333333332	0.
-0.38095253333333334	-2.7959026666666666	0.
-0.38095253333333334	-2.76316	0.
-0.38095253333333334	-2.7304173333333335	0.
-0.38095253333333334	-2.6976746666666664	0.005942342926038435
-0.38095253333333334	-2.664932	0.16311117975279107
-0.38095253333333334	-2.6321893333333333	0.8000553751713685
-0.38095253333333334	-2.5994466666666667	0.8469141079679623
-0.38095253333333334	-2.566704	0.24672627763312344
-0.38095253333333334	-2.533961333333333	0.01002066745016259
-0.38095253333333334	-2.5012186666666665	0.
-0.38095253333333334	-2.468476	0.
-0.38095253333333334	-2.4357333333333333	0.
-0.38095253333333334	-2.4029906666666667	0.
-0.38095253333333334	-2.370248	0.
-0.38095253333333334	-2.3375053333333335	0.
-0.38095253333333334	-2.3047626666666665	0.
-0.38095253333333334	-2.27202	0.
-0.38095253333333334	-2.2392773333333333	0.
-0.38095253333333334	-2.2065346666666668	0.
-0.38095253333333334	-2.1737919999999997	0.
-0.38095253333333334	-2.141049333333333	0.
-0.38095253333333334	-2.1083066666666666	0.
-0.38095253333333334	-2.075564	0.
-0.38095253333333334	-2.0428213333333334	0.
-0.36867040000000006	-2.9923586666666666	0.
-0.36867040000000006	-2.959616	0.
-0.36867040000000006	-2.9268733333333334	0.
-0.36867040000000006	-2.8941306666666664	0.
-0.36867040000000006	-2.861388	0.
-0.36867040000000006	-2.8286453333333332	0.
-0.36867040000000006	-2.7959026666666666	0.
-0.36867040000000006	-2.76316	0.
-0.36867040000000006	-2.7304173333333335	0.0039134788665755645
-0.36867040000000006	-2.6976746666666664	0.18113767866320582
-0.36867040000000006	-2.664932	0.8033267042617341
-0.36867040000000006	-2.6321893333333333	0.6997052614395873
-0.36867040000000006	-2.5994466666666667	0.17851040281101374
-0.36867040000000006	-2.566704	0.014054533970300829
-0.36867040000000006	-2.533961333333333	0.
-0.36867040000000006	-2.5012186666666665	0.
-0.36867040000000006	-2.468476	0.
-0.36867040000000006	-2.4357333333333333	0.
-0.36867040000000006	-2.4029906666666667	0.
-0.36867040000000006	-2.370248	0.
-0.36867040000000006	-2.3375053333333335	0.
-0.36867040000000006	-2.3047626666666665	0.
-0.36867040000000006	-2.27202	0.
-0.36867040000000006	-2.2392773333333333	0.
-0.36867040000000006	-2.2065346666666668	0.
-0.36867040000000006	-2.1737919999999997	0.
-0.36867040000000006	-2.141049333333333	0.
-0.36867040000000006	-2.1083066666666666	0.
-0.36867040000000006	-2.075564	0.
-0.36867040000000006	-2.0428213333333334	0.
-0.3563882666666667	-2.9923586666666666	0.
-0.3563882666666667	-2.959616	0.
-0.3563882666666667	-2.9268733333333334	0.
-0.3563882666666667	-2.8941306666666664	0.
-0.3563882666666667	-2.861388	0.
-0.3563882666666667	-2.8286453333333332	0.
-0.3563882666666667	-2.7959026666666666	0.
-0.3563882666666667	-2.76316	0.0006070167947548848
-0.3563882666666667	-2.7304173333333335	0.21717554870642464
-0.3563882666666667	-2.6976746666666664	0.6624602600728416
-0.3563882666666667	-2.664932	0.6636636937414453
-0.3563882666666667	-2.6321893333333333	0.155711644275254
-0.3563882666666667	-2.5994466666666667	0.014956980125946618
-0.3563882666666667	-2.566704	0.0005951875562355529
-0.3563882666666667	-2.533961333333333	0.
-0.3563882666666667	-2.5012186666666665	0.
-0.3563882666666667	-2.468476	0.
-0.3563882666666667	-2.4357333333333333	0.
-0.3563882666666667	-2.4029906666666667	0.
-0.3563882666666667	-2.370248	0.
-0.3563882666666667	-2.3375053333333335	0.
-0.3563882666666667	-2.3047626666666665	0.
-0.3563882666666667	-2.27202	0.
-0.3563882666666667	-2.2392773333333333	0.
-0.3563882666666667	-2.2065346666666668	0.
-0.3563882666666667	-2.1737919999999997	0.
-0.3563882666666667	-2.141049333333333	0.
-0.3563882666666667	-2.1083066666666666	0.
-0.3563882666666667	-2.075564	0.
-0.3563882666666667	-2.0428213333333334	0.
-0.3441061333333334	-2.9923586666666666	0.
-0.3441061333333334	-2.959616	0.
-0.3441061333333334	-2.9268733333333334	0.
-0.3441061333333334	-2.8941306666666664	0.
-0.3441061333333334	-2.861388	0.
-0.3441061333333334	-2.8286453333333332	0.
-0.3441061333333334	-2.7959026666666666	0.0088402484684791
-0.3441061333333334	-2.76316	0.16413938857416296
-0.3441061333333334	-2.7304173333333335	0.48355490221569164
-0.3441061333333334	-2.6976746666666664	0.4403180960696355
-0.3441061333333334	-2.664932	0.07329478975262763
-0.3441061333333334	-2.6321893333333333	0.002103498581381147
-0.3441061333333334	-2.5994466666666667	0.0030020896761396203
-0.3441061333333334	-2.566704	0.
-0.3441061333333334	-2.533961333333333	0.
-0.3441061333333334	-2.5012186666666665	0.
-0.3441061333333334	-2.468476	0.
-0.3441061333333334	-2.4357333333333333	0.
-0.3441061333333334	-2.4029906666666667	0.
-0.3441061333333334	-2.370248	0.
-0.3441061333333334	-2.3375053333333335	0.
-0.3441061333333334	-2.3047626666666665	0.
-0.3441061333333334	-2.27202	0.
-0.3441061333333334	-2.2392773333333333	0.
-0.3441061333333334	-2.2065346666666668	0.
-0.3441061333333334	-2.1737919999999997	0.
-0.3441061333333334	-2.141049333333333	0.
-0.3441061333333334	-2.1083066666666666	0.
-0.3441061333333334	-2.075564	0.
-0.3441061333333334	-2.0428213333333334	0.
-0.331824	-2.9923586666666666	0.
-0.331824	-2.959616	0.
-0.331824	-2.9268733333333334	0.
-0.331824	-2.8941306666666664	0.
-0.331824	-2.861388	0.
-0.331824	-2.8286453333333332	0.
-0.331824	-2.7959026666666666	0.09830546523329627
-0.331824	-2.76316	0.3259701700222049
-0.331824	-2.7304173333333335	0.2742348727750079
-0.331824	-2.6976746666666664	0.06926380159151992
-0.331824	-2.664932	0.004174231428437116
-0.331824	-2.6321893333333333	0.
-0.331824	-2.5994466666666667	0.
-0.331824	-2.566704	0.
-0.331824	-2.533961333333333	0.
-0.331824	-2.5012186666666665	0.
-0.331824	-2.468476	0.
-0.331824	-2.4357333333333333	0.
-0.331824	-2.4029906666666667	0.
-0.331824	-2.370248	0.
-0.331824	-2.3375053333333335	0.
-0.331824	-2.3047626666666665	0.
-0.331824	-2.27202	0.
-0.331824	-2.2392773333333333	0.
-0.331824	-2.2065346666666668	0.
-0.331824	-2.1737919999999997	0.
-0.331824	-2.141049333333333	0.
-0.331824	-2.1083066666666666	0.
-0.331824	-2.075564	0.
-0.331824	-2.0428213333333334	0.
-0.31954186666666673	-2.9923586666666666	0.
-0.31954186666666673	-2.959616	0.
-0.31954186666666673	-2.9268733333333334	0.
-0.31954186666666673	-2.8941306666666664	0.
-0.31954186666666673	-2.861388	0.0029947640529389232
-0.31954186666666673	-2.8286453333333332	0.0531662248098365
-0.31954186666666673	-2.7959026666666666	0.19872602749759047
-0.31954186666666673	-2.76316	0.1823396079256411
-0.31954186666666673	-2.7304173333333335	0.019140522295834482
-0.31954186666666673	-2.6976746666666664	0.0011424637971446448
-0.31954186666666673	-2.664932	0.
-0.31954186666666673	-2.6321893333333333	0.
-0.31954186666666673	-2.5994466666666667	0.
-0.31954186666666673	-2.566704	0.
-0.31954186666666673	-2.533961333333333	0.
-0.31954186666666673	-2.5012186666666665	0.
-0.31954186666666673	-2.468476	0.
-0.31954186666666673	-2.4357333333333333	0.
-0.31954186666666673	-2.4029906666666667	0.
-0.31954186666666673	-2.370248	0.
-0.31954186666666673	-2.3375053333333335	0.
-0.31954186666666673	-2.3047626666666665	0.
-0.31954186666666673	-2.27202	0.
-0.31954186666666673	-2.2392773333333333	0.
-0.31954186666666673	-2.2065346666666668	0.
-0.31954186666666673	-2.1737919999999997	0.
-0.31954186666666673	-2.141049333333333	0.
-0.31954186666666673	-2.1083066666666666	0.
-0.31954186666666673	-2.075564	0.
-0.31954186666666673	-2.0428213333333334	0.
-0.30725973333333334	-2.9923586666666666	0.
-0.30725973333333334	-2.959616	0.
-0.30725973333333334	-2.9268733333333334	0.
-0.30725973333333334	-2.8941306666666664	0.
-0.30725973333333334	-2.861388	0.016902425874025975
-0.30725973333333334	-2.8286453333333332	0.09928006325570798
-0.30725973333333334	-2.7959026666666666	0.059894647209714234
-0.30725973333333334	-2.76316	0.010688771626186012
-0.30725973333333334	-2.7304173333333335	0.001412047697371364
-0.30725973333333334	-2.6976746666666664	0.
-0.30725973333333334	-2.664932	0.
-0.30725973333333334	-2.6321893333333333	0.
-0.30725973333333334	-2.5994466666666667	0.
-0.30725973333333334	-2.566704	0.
-0.30725973333333334	-2.533961333333333	0.
-0.30725973333333334	-2.5012186666666665	0.
-0.30725973333333334	-2.468476	0.
-0.30725973333333334	-2.4357333333333333	0.
-0.30725973333333334	-2.4029906666666667	0.
-0.30725973333333334	-2.370248	0.
-0.30725973333333334	-2.3375053333333335	0.
-0.30725973333333334	-2.3047626666666665	0.
-0.30725973333333334	-2.27202	0.
-0.30725973333333334	-2.2392773333333333	0.
-0.30725973333333334	-2.2065346666666668	0.
-0.30725973333333334	-2.1737919999999997	0.
-0.30725973333333334	-2.141049333333333	0.
-0.30725973333333334	-2.1083066666666666	0.
-0.30725973333333334	-2.075564	0.
-0.30725973333333334	-2.0428213333333334	0.
-0.29497760000000006	-2.9923586666666666	0.
-0.29497760000000006	-2.959616	0.
-0.29497760000000006	-2.9268733333333334	0.
-0.29497760000000006	-2.8941306666666664	0.010132366170449623
-0.29497760000000006	-2.861388	0.03760753113188767
-0.29497760000000006	-2.8286453333333332	0.017323247239620403
-0.29497760000000006	-2.7959026666666666	0.011155161829397417
-0.29497760000000006	-2.76316	0.
-0.29497760000000006	-2.7304173333333335	0.
-0.29497760000000006	-2.6976746666666664	0.
-0.29497760000000006	-2.664932	0.
-0.29497760000000006	-2.6321893333333333	0.
-0.29497760000000006	-2.5994466666666667	0.
-0.29497760000000006	-2.566704	0.
-0.29497760000000006	-2.533961333333333	0.
-0.29497760000000006	-2.5012186666666665	0.
-0.29497760000000006	-2.468476	0.
-0.29497760000000006	-2.4357333333333333	0.
-0.29497760000000006	-2.4029906666666667	0.
-0.29497760000000006	-2.370248	0.
-0.29497760000000006	-2.3375053333333335	0.
-0.29497760000000006	-2.3047626666666665	0.
-0.29497760000000006	-2.27202	0.
-0.29497760000000006	-2.2392773333333333	0.
-0.29497760000000006	-2.2065346666666668	0.
-0.29497760000000006	-2.1737919999999997	0.
-0.29497760000000006	-2.141049333333333	0.
-0.29497760000000006	-2.1083066666666666	0.
-0.29497760000000006	-2.075564	0.
-0.29497760000000006	-2.0428213333333334	0.
-0.2826954666666667	-2.9923586666666666	0.
-0.2826954666666667	-2.959616	0.
-0.2826954666666667	-2.9268733333333334	0.008274533498672104
-0.2826954666666667	-2.8941306666666664	0.010303430562097019
-0.2826954666666667	-2.861388	0.013688959897199806
-0.2826954666666667	-2.8286453333333332	0.0020323037681455568
-0.2826954666666667	-2.7959026666666666	0.
-0.2826954666666667	-2.76316	0.
-0.2826954666666667	-2.7304173333333335	0.
-0.2826954666666667	-2.6976746666666664	0.
-0.2826954666666667	-2.664932	0.
-0.2826954666666667	-2.6321893333333333	0.
-0.2826954666666667	-2.5994466666666667	0.
-0.2826954666666667	-2.566704	0.
-0.2826954666666667	-2.533961333333333	0.
-0.2826954666666667	-2.5012186666666665	0.
-0.2826954666666667	-2.468476	0.
-0.2826954666666667	-2.4357333333333333	0.
-0.2826954666666667	-2.4029906666666667	0.
-0.2826954666666667	-2.370248	0.
-0.2826954666666667	-2.3375053333333335	0.
-0.2826954666666667	-2.3047626666666665	0.
-0.2826954666666667	-2.27202	0.
-0.2826954666666667	-2.2392773333333333	0.
-0.2826954666666667	-2.2065346666666668	0.
-0.2826954666666667	-2.1737919999999997	0.
-0.2826954666666667	-2.141049333333333	0.
-0.2826954666666667	-2.1083066666666666	0.
-0.2826954666666667	-2.075564	0.
-0.2826954666666667	-2.0428213333333334	0.
-0.2704133333333334	-2.9923586666666666	0.
-0.2704133333333334	-2.959616	0.00029859211172810895
-0.2704133333333334	-2.9268733333333334	0.0031523329925867683
-0.2704133333333334	-2.8941306666666664	0.007685024136388604
-0.2704133333333334	-2.861388	0.
-0.2704133333333334	-2.8286453333333332	0.
-0.2704133333333334	-2.7959026666666666	0.
-0.2704133333333334	-2.76316	0.
-0.2704133333333334	-2.7304173333333335	0.
-0.2704133333333334	-2.6976746666666664	0.
-0.2704133333333334	-2.664932	0.
-0.2704133333333334	-2.6321893333333333	0.
-0.2704133333333334	-2.5994466666666667	0.
-0.2704133333333334	-2.566704	0.
-0.2704133333333334	-2.533961333333333	0.
-0.2704133333333334	-2.5012186666666665	0.
-0.2704133333333334	-2.468476	0.
-0.2704133333333334	-2.4357333333333333	0.
-0.2704133333333334	-2.4029906666666667	0.
-0.2704133333333334	-2.370248	0.
-0.2704133333333334	-2.3375053333333335	0.
-0.2704133333333334	-2.3047626666666665	0.
-0.2704133333333334	-2.27202	0.
-0.2704133333333334	-2.2392773333333333	0.
-0.2704133333333334	-2.2065346666666668	0.
-0.2704133333333334	-2.1737919999999997	0.
-0.2704133333333334	-2.141049333333333	0.
-0.2704133333333334	-2.1083066666666666	0.
-0.2704133333333334	-2.075564	0.
-0.2704133333333334	-2.0428213333333334	0.
-0.2581312	-2.9923586666666666	0.0005716353877129941
-0.2581312	-2.959616	0.0036499079151872628
-0.2581312	-2.9268733333333334	0.0036263767725563077
-0.2581312	-2.8941306666666664	0.
-0.2581312	-2.861388	0.
-0.2581312	-2.8286453333333332	0.
-0.2581312	-2.7959026666666666	0.
-0.2581312	-2.76316	0.
-0.2581312	-2.7304173333333335	0.
-0.2581312	-2.6976746666666664	0.
-0.2581312	-2.664932	0.
-0.2581312	-2.6321893333333333	0.
-0.2581312	-2.5994466666666667	0.
-0.2581312	-2.566704	0.
-0.2581312	-2.533961333333333	0.
-0.2581312	-2.5012186666666665	0.
-0.2581312	-2.468476	0.
-0.2581312	-2.4357333333333333	0.
-0.2581312	-2.4029906666666667	0.
-0.2581312	-2.370248	0.
-0.2581312	-2.3375053333333335	0.
-0.2581312	-2.3047626666666665	0.
-0.2581312	-2.27202	0.
-0.2581312	-2.2392773333333333	0.
-0.2581312	-2.2065346666666668	0.
-0.2581312	-2.1737919999999997	0.
-0.2581312	-2.141049333333333	0.
-0.2581312	-2.1083066666666666	0.
-0.2581312	-2.075564	0.
-0.2581312	-2.0428213333333334	0.
-0.24584906666666673	-2.9923586666666666	0.
-0.24584906666666673	-2.959616	0.
-0.24584906666666673	-2.9268733333333334	0.
-0.24584906666666673	-2.8941306666666664	0.
-0.24584906666666673	-2.861388	0.
-0.24584906666666673	-2.8286453333333332	0.
-0.24584906666666673	-2.7959026666666666	0.
-0.24584906666666673	-2.76316	0.
-0.24584906666666673	-2.7304173333333335	0.
-0.24584906666666673	-2.6976746666666664	0.
-0.24584906666666673	-2.664932	0.
-0.24584906666666673	-2.6321893333333333	0.
-0.24584906666666673	-2.5994466666666667	0.
-0.24584906666666673	-2.566704	0.
-0.24584906666666673	-2.533961333333333	0.
-0.24584906666666673	-2.5012186666666665	0.
-0.24584906666666673	-2.468476	0.
-0.24584906666666673	-2.4357333333333333	0.
-0.24584906666666673	-2.4029906666666667	0.
-0.24584906666666673	-2.370248	0.
-0.24584906666666673	-2.3375053333333335	0.
-0.24584906666666673	-2.3047626666666665	0.
-0.24584906666666673	-2.27202	0.
-0.24584906666666673	-2.2392773333333333	0.
-0.24584906666666673	-2.2065346666666668	0.
-0.24584906666666673	-2.1737919999999997	0.
-0.24584906666666673	-2.141049333333333	0.
-0.24584906666666673	-2.1083066666666666	0.
-0.24584906666666673	-2.075564	0.
-0.24584906666666673	-2.0428213333333334	0.

==> data/fig7/hist_2d_1-3.dat <==
-0.6020309333333334	-0.09251363333333333	0.
-0.6020309333333334	-0.0722509	0.
-0.6020309333333334	-0.05198816666666666	0.
-0.6020309333333334	-0.03172543333333333	0.
-0.6020309333333334	-0.011462699999999992	5.2939720506300755e-14
-0.6020309333333334	0.008800033333333346	0.
-0.6020309333333334	0.02906276666666667	0.
-0.6020309333333334	0.04932550000000001	0.
-0.6020309333333334	0.06958823333333335	0.
-0.6020309333333334	0.08985096666666668	0.
-0.6020309333333334	0.11011370000000002	0.
-0.6020309333333334	0.13037643333333337	0.
-0.6020309333333334	0.1506391666666667	0.
-0.6020309333333334	0.17090190000000005	0.
-0.6020309333333334	0.1911646333333334	0.
-0.6020309333333334	0.21142736666666673	0.
-0.6020309333333334	0.2316901	0.
-0.6020309333333334	0.25195283333333335	0.
-0.6020309333333334	0.2722155666666667	0.
-0.6020309333333334	0.2924783	0.
-0.6020309333333334	0.31274103333333336	0.
-0.6020309333333334	0.3330037666666667	0.
-0.6020309333333334	0.35326650000000004	0.
-0.6020309333333334	0.3735292333333334	0.
-0.6020309333333334	0.3937919666666667	0.
-0.6020309333333334	0.4140547	0.
-0.6020309333333334	0.4343174333333334	0.
-0.6020309333333334	0.4545801666666667	0.
-0.6020309333333334	0.47484290000000007	0.
-0.6020309333333334	0.49510563333333335	0.
-0.5897488000000001	-0.09251363333333333	0.
-0.5897488000000001	-0.0722509	0.
-0.5897488000000001	-0.05198816666666666	0.
-0.5897488000000001	-0.03172543333333333	0.
-0.5897488000000001	-0.011462699999999992	0.
-0.5897488000000001	0.008800033333333346	0.
-0.5897488000000001	0.02906276666666667	0.
-0.5897488000000001	0.04932550000000001	0.
-0.5897488000000001	0.06958823333333335	0.
-0.5897488000000001	0.08985096666666668	0.
-0.5897488000000001	0.11011370000000002	0.
-0.5897488000000001	0.13037643333333337	0.
-0.5897488000000001	0.1506391666666667	0.
-0.5897488000000001	0.17090190000000005	0.
-0.5897488000000001	0.1911646333333334	0.
-0.5897488000000001	0.21142736666666673	0.
-0.5897488000000001	0.2316901	0.
-0.5897488000000001	0.25195283333333335	0.
-0.5897488000000001	0.2722155666666667	0.
-0.5897488000000001	0.2924783	0.
-0.5897488000000001	0.31274103333333336	0.
-0.5897488000000001	0.3330037666666667	0.
-0.5897488000000001	0.35326650000000004	0.
-0.5897488000000001	0.3735292333333334	0.
-0.5897488000000001	0.3937919666666667	0.
-0.5897488000000001	0.4140547	0.
-0.5897488000000001	0.4343174333333334	0.
-0.5897488000000001	0.4545801666666667	0.
-0.5897488000000001	0.47484290000000007	0.
-0.5897488000000001	0.49510563333333335	0.
-0.5774666666666667	-0.09251363333333333	0.
-0.5774666666666667	-0.0722509	2.411575799242445e-6
-0.5774666666666667	-0.05198816666666666	0.
-0.5774666666666667	-0.03172543333333333	0.
-0.5774666666666667	-0.011462699999999992	0.
-0.5774666666666667	0.008800033333333346	0.
-0.5774666666666667	0.02906276666666667	0.
-0.5774666666666667	0.04932550000000001	0.
-0.5774666666666667	0.06958823333333335	0.
-0.5774666666666667	0.08985096666666668	0.
-0.5774666666666667	0.11011370000000002	0.
-0.5774666666666667	0.13037643333333337	0.
-0.5774666666666667	0.1506391666666667	0.
-0.5774666666666667	0.17090190000000005	0.
-0.5774666666666667	0.1911646333333334	0.
-0.5774666666666667	0.21142736666666673	0.
-0.5774666666666667	0.2316901	0.
-0.5774666666666667	0.25195283333333335	0.
-0.5774666666666667	0.2722155666666667	0.
-0.5774666666666667	0.2924783	0.
-0.5774666666666667	0.31274103333333336	0.
-0.5774666666666667	0.3330037666666667	0.
-0.5774666666666667	0.35326650000000004	0.
-0.5774666666666667	0.3735292333333334	0.
-0.5774666666666667	0.3937919666666667	0.
-0.5774666666666667	0.4140547	0.
-0.5774666666666667	0.4343174333333334	0.
-0.5774666666666667	0.4545801666666667	0.
-0.5774666666666667	0.47484290000000007	0.
-0.5774666666666667	0.49510563333333335	0.
-0.5651845333333334	-0.09251363333333333	0.
-0.5651845333333334	-0.0722509	0.
-0.5651845333333334	-0.05198816666666666	0.006565374609716637
-0.5651845333333334	-0.03172543333333333	0.0011986597931541033
-0.5651845333333334	-0.011462699999999992	0.
-0.5651845333333334	0.008800033333333346	0.00026148401431569124
-0.5651845333333334	0.02906276666666667	0.0016464091885577568
-0.5651845333333334	0.04932550000000001	0.000054524174606872365
-0.5651845333333334	0.06958823333333335	0.000025236318532112725
-0.5651845333333334	0.08985096666666668	0.
-0.5651845333333334	0.11011370000000002	0.
-0.5651845333333334	0.13037643333333337	0.
-0.5651845333333334	0.1506391666666667	0.
-0.5651845333333334	0.17090190000000005	0.
-0.5651845333333334	0.1911646333333334	0.
-0.5651845333333334	0.21142736666666673	0.
-0.5651845333333334	0.2316901	0.
-0.5651845333333334	0.25195283333333335	0.
-0.5651845333333334	0.2722155666666667	0.
-0.5651845333333334	0.2924783	0.
-0.5651845333333334	0.31274103333333336	0.
-0.5651845333333334	0.3330037666666667	0.
-0.5651845333333334	0.35326650000000004	0.
-0.5651845333333334	0.3735292333333334	0.
-0.5651845333333334	0.3937919666666667	0.
-0.5651845333333334	0.4140547	0.
-0.5651845333333334	0.4343174333333334	0.
-0.5651845333333334	0.4545801666666667	0.
-0.5651845333333334	0.47484290000000007	0.
-0.5651845333333334	0.49510563333333335	0.
-0.5529024	-0.09251363333333333	0.000037685295128451445
-0.5529024	-0.0722509	0.0003143016198580145
-0.5529024	-0.05198816666666666	0.
-0.5529024	-0.03172543333333333	0.009070367692622991
-0.5529024	-0.011462699999999992	0.004896317136066166
-0.5529024	0.008800033333333346	0.00965390807939656
-0.5529024	0.02906276666666667	0.004443733500255963
-0.5529024	0.04932550000000001	0.001526834854492655
-0.5529024	0.06958823333333335	0.00001340519103225486
-0.5529024	0.08985096666666668	0.
-0.5529024	0.11011370000000002	0.00003693860169142697
-0.5529024	0.13037643333333337	0.
-0.5529024	0.1506391666666667	0.
-0.5529024	0.17090190000000005	0.
-0.5529024	0.1911646333333334	0.
-0.5529024	0.21142736666666673	0.
-0.5529024	0.2316901	0.
-0.5529024	0.25195283333333335	0.
-0.5529024	0.2722155666666667	0.
-0.5529024	0.2924783	0.
-0.5529024	0.31274103333333336	0.
-0.5529024	0.3330037666666667	0.
-0.5529024	0.35326650000000004	0.
-0.5529024	0.3735292333333334	0.
-0.5529024	0.3937919666666667	0.
-0.5529024	0.4140547	0.
-0.5529024	0.4343174333333334	0.
-0.5529024	0.4545801666666667	0.
-0.5529024	0.47484290000000007	0.
-0.5529024	0.49510563333333335	0.
-0.5406202666666667	-0.09251363333333333	0.
-0.5406202666666667	-0.0722509	0.
-0.5406202666666667	-0.05198816666666666	0.
-0.5406202666666667	-0.03172543333333333	0.021510019580857586
-0.5406202666666667	-0.011462699999999992	0.0021457445285666603
-0.5406202666666667	0.008800033333333346	0.016258049469713598
-0.5406202666666667	0.02906276666666667	0.0046571637867914165
-0.5406202666666667	0.04932550000000001	0.007688197328696288
-0.5406202666666667	0.06958823333333335	0.000081100482329247
-0.5406202666666667	0.08985096666666668	0.007592715035826802
-0.5406202666666667	0.11011370000000002	0.00010143673648527458
-0.5406202666666667	0.13037643333333337	0.
-0.5406202666666667	0.1506391666666667	0.
-0.5406202666666667	0.17090190000000005	0.
-0.5406202666666667	0.1911646333333334	0.
-0.5406202666666667	0.21142736666666673	0.
-0.5406202666666667	0.2316901	0.
-0.5406202666666667	0.25195283333333335	0.
-0.5406202666666667	0.2722155666666667	0.
-0.5406202666666667	0.2924783	0.
-0.5406202666666667	0.31274103333333336	0.
-0.5406202666666667	0.3330037666666667	0.
-0.5406202666666667	0.35326650000000004	0.
-0.5406202666666667	0.3735292333333334	0.
-0.5406202666666667	0.3937919666666667	0.
-0.5406202666666667	0.4140547	0.
-0.5406202666666667	0.4343174333333334	0.
-0.5406202666666667	0.4545801666666667	0.
-0.5406202666666667	0.47484290000000007	0.
-0.5406202666666667	0.49510563333333335	0.
-0.5283381333333333	-0.09251363333333333	0.
-0.5283381333333333	-0.0722509	0.
-0.5283381333333333	-0.05198816666666666	0.
-0.5283381333333333	-0.03172543333333333	0.01782344744957792
-0.5283381333333333	-0.011462699999999992	0.015691766823091268
-0.5283381333333333	0.008800033333333346	0.029693796302938717
-0.5283381333333333	0.02906276666666667	0.053400238294371676
-0.5283381333333333	0.04932550000000001	0.017848309554084608
-0.5283381333333333	0.06958823333333335	0.015297438227152306
-0.5283381333333333	0.08985096666666668	0.0051874265294675715
-0.5283381333333333	0.11011370000000002	0.004481089230319186
-0.5283381333333333	0.13037643333333337	0.008748713256326349
-0.5283381333333333	0.1506391666666667	0.
-0.5283381333333333	0.17090190000000005	0.00013276734320083683
-0.5283381333333333	0.1911646333333334	0.
-0.5283381333333333	0.21142736666666673	0.
-0.5283381333333333	0.2316901	0.
-0.5283381333333333	0.25195283333333335	0.
-0.5283381333333333	0.2722155666666667	0.
-0.5283381333333333	0.2924783	0.
-0.5283381333333333	0.31274103333333336	0.
-0.5283381333333333	0.3330037666666667	0.
-0.5283381333333333	0.35326650000000004	0.
-0.5283381333333333	0.3735292333333334	0.
-0.5283381333333333	0.3937919666666667	0.
-0.5283381333333333	0.4140547	0.
-0.5283381333333333	0.4343174333333334	0.
-0.5283381333333333	0.4545801666666667	0.
-0.5283381333333333	0.47484290000000007	0.
-0.5283381333333333	0.49510563333333335	0.
-0.5160560000000001	-0.09251363333333333	0.
-0.5160560000000001	-0.0722509	0.
-0.5160560000000001	-0.05198816666666666	0.
-0.5160560000000001	-0.03172543333333333	0.
-0.5160560000000001	-0.011462699999999992	0.0026150032153602816
-0.5160560000000001	0.008800033333333346	0.04843472622731416
-0.5160560000000001	0.02906276666666667	0.03955753647843683
-0.5160560000000001	0.04932550000000001	0.09218055175673988
-0.5160560000000001	0.06958823333333335	0.08031734310588669
-0.5160560000000001	0.08985096666666668	0.06661335016511255
-0.5160560000000001	0.11011370000000002	0.04733068607708587
-0.5160560000000001	0.13037643333333337	0.029711174561746646
-0.5160560000000001	0.1506391666666667	0.00994283011318349
-0.5160560000000001	0.17090190000000005	0.
-0.5160560000000001	0.1911646333333334	0.
-0.5160560000000001	0.21142736666666673	0.
-0.5160560000000001	0.2316901	0.
-0.5160560000000001	0.25195283333333335	0.
-0.5160560000000001	0.2722155666666667	0.
-0.5160560000000001	0.2924783	0.
-0.5160560000000001	0.31274103333333336	0.
-0.5160560000000001	0.3330037666666667	0.
-0.5160560000000001	0.35326650000000004	0.
-0.5160560000000001	0.3735292333333334	0.
-0.5160560000000001	0.3937919666666667	0.
-0.5160560000000001	0.4140547	0.
-0.5160560000000001	0.4343174333333334	0.
-0.5160560000000001	0.4545801666666667	0.
-0.5160560000000001	0.47484290000000007	0.
-0.5160560000000001	0.49510563333333335	0.
-0.5037738666666667	-0.09251363333333333	0.
-0.5037738666666667	-0.0722509	0.
-0.5037738666666667	-0.05198816666666666	0.
-0.5037738666666667	-0.03172543333333333	0.01046461762747016
-0.5037738666666667	-0.011462699999999992	0.011842618782277046
-0.5037738666666667	0.008800033333333346	0.04048742132387915
-0.5037738666666667	0.02906276666666667	0.08428286015376917
-0.5037738666666667	0.04932550000000001	0.16255236238298001
-0.5037738666666667	0.06958823333333335	0.1583889180776389
-0.5037738666666667	0.08985096666666668	0.1627202239823623
-0.5037738666666667	0.11011370000000002	0.10225445896492562
-0.5037738666666667	0.13037643333333337	0.06857238581068807
-0.5037738666666667	0.1506391666666667	0.043592470517139124
-0.5037738666666667	0.17090190000000005	0.0171408805583708
-0.5037738666666667	0.1911646333333334	0.0008040110915773753
-0.5037738666666667	0.21142736666666673	0.
-0.5037738666666667	0.2316901	0.
-0.5037738666666667	0.25195283333333335	0.
-0.5037738666666667	0.2722155666666667	0.
-0.5037738666666667	0.2924783	0.
-0.5037738666666667	0.31274103333333336	0.
-0.5037738666666667	0.3330037666666667	0.
-0.5037738666666667	0.35326650000000004	0.
-0.5037738666666667	0.3735292333333334	0.
-0.5037738666666667	0.3937919666666667	0.
-0.5037738666666667	0.4140547	0.
-0.5037738666666667	0.4343174333333334	0.
-0.5037738666666667	0.4545801666666667	0.
-0.5037738666666667	0.47484290000000007	0.
-0.5037738666666667	0.49510563333333335	0.
-0.4914917333333334	-0.09251363333333333	0.
-0.4914917333333334	-0.0722509	0.
-0.4914917333333334	-0.05198816666666666	0.
-0.4914917333333334	-0.03172543333333333	0.011406624012583489
-0.4914917333333334	-0.011462699999999992	0.0282744715421078
-0.4914917333333334	0.008800033333333346	0.04839229091190664
-0.4914917333333334	0.02906276666666667	0.10146884661588507
-0.4914917333333334	0.04932550000000001	0.2287706617202409
-0.4914917333333334	0.06958823333333335	0.3125285561724946
-0.4914917333333334	0.08985096666666668	0.3015238020338035
-0.4914917333333334	0.11011370000000002	0.2811946028384455
-0.4914917333333334	0.13037643333333337	0.19394372089584822
-0.4914917333333334	0.1506391666666667	0.08999166994692476
-0.4914917333333334	0.17090190000000005	0.03788246694886295
-0.4914917333333334	0.1911646333333334	0.018090162581171035
-0.4914917333333334	0.21142736666666673	0.0015160762012614993
-0.4914917333333334	0.2316901	0.0009630229108732767
-0.4914917333333334	0.25195283333333335	0.
-0.4914917333333334	0.2722155666666667	0.
-0.4914917333333334	0.2924783	0.
-0.4914917333333334	0.31274103333333336	0.
-0.4914917333333334	0.3330037666666667	0.
-0.4914917333333334	0.35326650000000004	0.
-0.4914917333333334	0.3735292333333334	0.
-0.4914917333333334	0.3937919666666667	0.
-0.4914917333333334	0.4140547	0.
-0.4914917333333334	0.4343174333333334	0.
-0.4914917333333334	0.4545801666666667	0.
-0.4914917333333334	0.47484290000000007	0.
-0.4914917333333334	0.49510563333333335	0.
-0.4792096	-0.09251363333333333	0.
-0.4792096	-0.0722509	0.
-0.4792096	-0.05198816666666666	0.
-0.4792096	-0.03172543333333333	0.0029408793351581725
-0.4792096	-0.011462699999999992	0.007592054379236167
-0.4792096	0.008800033333333346	0.05543822011781022
-0.4792096	0.02906276666666667	0.1083495223299535
-0.4792096	0.04932550000000001	0.13115653291503904
-0.4792096	0.06958823333333335	0.27387356937904467
-0.4792096	0.08985096666666668	0.4155807530754143
-0.4792096	0.11011370000000002	0.37704040177505493
-0.4792096	0.13037643333333337	0.4296997642962816
-0.4792096	0.1506391666666667	0.27833205874081257
-0.4792096	0.17090190000000005	0.14843703374393835
-0.4792096	0.1911646333333334	0.07762344582543569
-0.4792096	0.21142736666666673	0.0307659151145731
-0.4792096	0.2316901	0.01094521094948925
-0.4792096	0.25195283333333335	0.00032584697828540334
-0.4792096	0.2722155666666667	0.
-0.4792096	0.2924783	0.
-0.4792096	0.31274103333333336	0.
-0.4792096	0.3330037666666667	0.
-0.4792096	0.35326650000000004	0.
-0.4792096	0.3735292333333334	0.
-0.4792096	0.3937919666666667	0.
-0.4792096	0.4140547	0.
-0.4792096	0.4343174333333334	0.
-0.4792096	0.4545801666666667	0.
-0.4792096	0.47484290000000007	0.
-0.4792096	0.49510563333333335	0.
-0.46692746666666674	-0.09251363333333333	0.
-0.46692746666666674	-0.0722509	0.
-0.46692746666666674	-0.05198816666666666	0.
-0.46692746666666674	-0.03172543333333333	0.
-0.46692746666666674	-0.011462699999999992	0.0060823771684249935
-0.46692746666666674	0.008800033333333346	0.02281964296818501
-0.46692746666666674	0.02906276666666667	0.02441072658938609
-0.46692746666666674	0.04932550000000001	0.08340468151914464
-0.46692746666666674	0.06958823333333335	0.24544945436631643
-0.46692746666666674	0.08985096666666668	0.35567363065519053
-0.46692746666666674	0.11011370000000002	0.5039693021352519
-0.46692746666666674	0.13037643333333337	0.5827985191825749
-0.46692746666666674	0.1506391666666667	0.48027529613012354
-0.46692746666666674	0.17090190000000005	0.371417197606181
-0.46692746666666674	0.1911646333333334	0.21416321960469192
-0.46692746666666674	0.21142736666666673	0.0933539504922993
-0.46692746666666674	0.2316901	0.05048298947089561
-0.46692746666666674	0.25195283333333335	0.015458343111478832
-0.46692746666666674	0.2722155666666667	0.0016675429129234993
-0.46692746666666674	0.2924783	0.001629912988447331
-0.46692746666666674	0.31274103333333336	0.
-0.46692746666666674	0.3330037666666667	0.
-0.46692746666666674	0.35326650000000004	0.
-0.46692746666666674	0.3735292333333334	0.
-0.46692746666666674	0.3937919666666667	0.
-0.46692746666666674	0.4140547	0.
-0.46692746666666674	0.4343174333333334	0.
-0.46692746666666674	0.4545801666666667	0.
-0.46692746666666674	0.47484290000000007	0.
-0.46692746666666674	0.49510563333333335	0.
-0.45464533333333335	-0.09251363333333333	0.
-0.45464533333333335	-0.0722509	0.
-0.45464533333333335	-0.05198816666666666	0.
-0.45464533333333335	-0.03172543333333333	0.
-0.45464533333333335	-0.011462699999999992	0.
-0.45464533333333335	0.008800033333333346	0.007485884448226074
-0.45464533333333335	0.02906276666666667	0.02590054264520751
-0.45464533333333335	0.04932550000000001	0.02721240667254808
-0.45464533333333335	0.06958823333333335	0.13124151282652582
-0.45464533333333335	0.08985096666666668	0.27502817914431815
-0.45464533333333335	0.11011370000000002	0.46959528586459726
-0.45464533333333335	0.13037643333333337	0.6263411616606482
-0.45464533333333335	0.1506391666666667	0.702477702910784
-0.45464533333333335	0.17090190000000005	0.6585975632518901
-0.45464533333333335	0.1911646333333334	0.4407803046145132
-0.45464533333333335	0.21142736666666673	0.28451694216351564
-0.45464533333333335	0.2316901	0.11783621784464562
-0.45464533333333335	0.25195283333333335	0.04612726703886067
-0.45464533333333335	0.2722155666666667	0.014892559605770584
-0.45464533333333335	0.2924783	0.0033749086277882053
-0.45464533333333335	0.31274103333333336	1.510871781541306e-6
-0.45464533333333335	0.3330037666666667	0.
-0.45464533333333335	0.35326650000000004	0.
-0.45464533333333335	0.3735292333333334	0.
-0.45464533333333335	0.3937919666666667	0.
-0.45464533333333335	0.4140547	0.
-0.45464533333333335	0.4343174333333334	0.
-0.45464533333333335	0.4545801666666667	0.
-0.45464533333333335	0.47484290000000007	0.
-0.45464533333333335	0.49510563333333335	0.
-0.44236320000000007	-0.09251363333333333	0.
-0.44236320000000007	-0.0722509	0.
-0.44236320000000007	-0.05198816666666666	0.
-0.44236320000000007	-0.03172543333333333	0.
-0.44236320000000007	-0.011462699999999992	0.
-0.44236320000000007	0.008800033333333346	0.0015403602167962606
-0.44236320000000007	0.02906276666666667	0.
-0.44236320000000007	0.04932550000000001	0.013149831473138807
-0.44236320000000007	0.06958823333333335	0.0377730394130641
-0.44236320000000007	0.08985096666666668	0.1837981199289169
-0.44236320000000007	0.11011370000000002	0.2633328020279316
-0.44236320000000007	0.13037643333333337	0.5356790177286854
-0.44236320000000007	0.1506391666666667	0.7461534435918702
-0.44236320000000007	0.17090190000000005	0.7723698821313478
-0.44236320000000007	0.1911646333333334	0.745384218739653
-0.44236320000000007	0.21142736666666673	0.5730140498346877
-0.44236320000000007	0.2316901	0.2754839621747459
-0.44236320000000007	0.25195283333333335	0.16026711563245127
-0.44236320000000007	0.2722155666666667	0.07066075207613794
-0.44236320000000007	0.2924783	0.01837263220418346
-0.44236320000000007	0.31274103333333336	0.004533607543739556
-0.44236320000000007	0.3330037666666667	0.
-0.44236320000000007	0.35326650000000004	0.
-0.44236320000000007	0.3735292333333334	0.
-0.44236320000000007	0.3937919666666667	0.
-0.44236320000000007	0.4140547	0.
-0.44236320000000007	0.4343174333333334	0.
-0.44236320000000007	0.4545801666666667	0.
-0.44236320000000007	0.47484290000000007	0.
-0.44236320000000007	0.49510563333333335	0.
-0.4300810666666667	-0.09251363333333333	0.
-0.4300810666666667	-0.0722509	0.
-0.4300810666666667	-0.05198816666666666	0.
-0.4300810666666667	-0.03172543333333333	0.
-0.4300810666666667	-0.011462699999999992	0.
-0.4300810666666667	0.008800033333333346	0.
-0.4300810666666667	0.02906276666666667	0.
-0.4300810666666667	0.04932550000000001	0.005733916376449485
-0.4300810666666667	0.06958823333333335	0.03016564968293247
-0.4300810666666667	0.08985096666666668	0.06437739128580648
-0.4300810666666667	0.11011370000000002	0.16754365984936304
-0.4300810666666667	0.13037643333333337	0.3758735728153987
-0.4300810666666667	0.1506391666666667	0.5943267150400946
-0.4300810666666667	0.17090190000000005	0.8303981817972379
-0.4300810666666667	0.1911646333333334	0.9221631266256318
-0.4300810666666667	0.21142736666666673	0.7531801330495423
-0.4300810666666667	0.2316901	0.5589161434356341
-0.4300810666666667	0.25195283333333335	0.3519832977962285
-0.4300810666666667	0.2722155666666667	0.18416521891530555
-0.4300810666666667	0.2924783	0.053552705456476085
-0.4300810666666667	0.31274103333333336	0.017992583712593335
-0.4300810666666667	0.3330037666666667	0.008861178233943518
-0.4300810666666667	0.35326650000000004	0.
-0.4300810666666667	0.3735292333333334	0.
-0.4300810666666667	0.3937919666666667	0.
-0.4300810666666667	0.4140547	0.
-0.4300810666666667	0.4343174333333334	0.
-0.4300810666666667	0.4545801666666667	0.
-0.4300810666666667	0.47484290000000007	0.
-0.4300810666666667	0.49510563333333335	0.
-0.4177989333333334	-0.09251363333333333	0.
-0.4177989333333334	-0.0722509	0.
-0.4177989333333334	-0.05198816666666666	0.
-0.4177989333333334	-0.03172543333333333	0.
-0.4177989333333334	-0.011462699999999992	0.
-0.4177989333333334	0.008800033333333346	0.
-0.4177989333333334	0.02906276666666667	0.
-0.4177989333333334	0.04932550000000001	0.
-0.4177989333333334	0.06958823333333335	0.00021934654551860925
-0.4177989333333334	0.08985096666666668	0.017449596536643283
-0.4177989333333334	0.11011370000000002	0.07054524750115562
-0.4177989333333334	0.13037643333333337	0.18684418613064263
-0.4177989333333334	0.1506391666666667	0.3655871210715028
-0.4177989333333334	0.17090190000000005	0.6423448620892712
-0.4177989333333334	0.1911646333333334	0.870535792544528
-0.4177989333333334	0.21142736666666673	0.981120767079116
-0.4177989333333334	0.2316901	0.8934987787730122
-0.4177989333333334	0.25195283333333335	0.5923947864695787
-0.4177989333333334	0.2722155666666667	0.3495038909786321
-0.4177989333333334	0.2924783	0.1634323230789136
-0.4177989333333334	0.31274103333333336	0.049979400000855434
-0.4177989333333334	0.3330037666666667	0.0187946364482752
-0.4177989333333334	0.35326650000000004	0.0035111865981163753
-0.4177989333333334	0.3735292333333334	0.
-0.4177989333333334	0.3937919666666667	0.00038841010508600533
-0.4177989333333334	0.4140547	0.
-0.4177989333333334	0.4343174333333334	0.
-0.4177989333333334	0.4545801666666667	0.
-0.4177989333333334	0.47484290000000007	0.
-0.4177989333333334	0.49510563333333335	0.
-0.4055168	-0.09251363333333333	0.
-0.4055168	-0.0722509	0.
-0.4055168	-0.05198816666666666	0.
-0.4055168	-0.03172543333333333	0.
-0.4055168	-0.011462699999999992	0.
-0.4055168	0.008800033333333346	0.
-0.4055168	0.02906276666666667	0.
-0.4055168	0.04932550000000001	0.
-0.4055168	0.06958823333333335	0.
-0.4055168	0.08985096666666668	0.001605801414877746
-0.4055168	0.11011370000000002	0.010403881798394705
-0.4055168	0.13037643333333337	0.07886152686849425
-0.4055168	0.1506391666666667	0.20889973152414223
-0.4055168	0.17090190000000005	0.3773629824234439
-0.4055168	0.1911646333333334	0.6960722147836875
-0.4055168	0.21142736666666673	0.9751624003277316
-0.4055168	0.2316901	0.9695408686087157
-0.4055168	0.25195283333333335	0.8567534846419216
-0.4055168	0.2722155666666667	0.663847524337912
-0.4055168	0.2924783	0.41624539264020327
-0.4055168	0.31274103333333336	0.22069690791934335
-0.4055168	0.3330037666666667	0.07155681738951207
-0.4055168	0.35326650000000004	0.015458538544637974
-0.4055168	0.3735292333333334	0.004374382251300593
-0.4055168	0.3937919666666667	0.
-0.4055168	0.4140547	0.
-0.4055168	0.4343174333333334	0.
-0.4055168	0.4545801666666667	0.
-0.4055168	0.47484290000000007	0.
-0.4055168	0.49510563333333335	0.
-0.39323466666666673	-0.09251363333333333	0.
-0.39323466666666673	-0.0722509	0.
-0.39323466666666673	-0.05198816666666666	0.
-0.39323466666666673	-0.03172543333333333	0.
-0.39323466666666673	-0.011462699999999992	0.
-0.39323466666666673	0.008800033333333346	0.
-0.39323466666666673	0.02906276666666667	0.
-0.39323466666666673	0.04932550000000001	0.
-0.39323466666666673	0.06958823333333335	0.
-0.39323466666666673	0.08985096666666668	0.00048270833898522177
-0.39323466666666673	0.11011370000000002	0.003565841227247997
-0.39323466666666673	0.13037643333333337	0.03185222994804152
-0.39323466666666673	0.1506391666666667	0.06729971059896409
-0.39323466666666673	0.17090190000000005	0.1783254595411551
-0.39323466666666673	0.1911646333333334	0.35615005196975524
-0.39323466666666673	0.21142736666666673	0.6931143066533166
-0.39323466666666673	0.2316901	0.8865720290679092
-0.39323466666666673	0.25195283333333335	1.
-0.39323466666666673	0.2722155666666667	0.9414517764263979
-0.39323466666666673	0.2924783	0.6246781776231569
-0.39323466666666673	0.31274103333333336	0.4236155730536709
-0.39323466666666673	0.3330037666666667	0.2160886960371331
-0.39323466666666673	0.35326650000000004	0.08255513701089551
-0.39323466666666673	0.3735292333333334	0.04612813827757131
-0.39323466666666673	0.3937919666666667	0.01227224257437736
-0.39323466666666673	0.4140547	0.007967509231766829
-0.39323466666666673	0.4343174333333334	0.
-0.39323466666666673	0.4545801666666667	0.
-0.39323466666666673	0.47484290000000007	0.
-0.39323466666666673	0.49510563333333335	0.
-0.38095253333333334	-0.09251363333333333	0.
-0.38095253333333334	-0.0722509	0.
-0.38095253333333334	-0.05198816666666666	0.
-0.38095253333333334	-0.03172543333333333	0.
-0.38095253333333334	-0.011462699999999992	0.
-0.38095253333333334	0.008800033333333346	0.
-0.38095253333333334	0.02906276666666667	0.
-0.38095253333333334	0.04932550000000001	0.
-0.38095253333333334	0.06958823333333335	0.
-0.38095253333333334	0.08985096666666668	0.
-0.38095253333333334	0.11011370000000002	0.00022933560841007191
-0.38095253333333334	0.13037643333333337	0.0012548439353839845
-0.38095253333333334	0.1506391666666667	0.013172808792226185
-0.38095253333333334	0.17090190000000005	0.058805505791964675
-0.38095253333333334	0.1911646333333334	0.16618736214127305
-0.38095253333333334	0.21142736666666673	0.3200577674266867
-0.38095253333333334	0.2316901	0.6013073870207714
-0.38095253333333334	0.25195283333333335	0.8432304456106139
-0.38095253333333334	0.2722155666666667	0.9026568304852994
-0.38095253333333334	0.2924783	0.8389885375992399
-0.38095253333333334	0.31274103333333336	0.6305343591538511
-0.38095253333333334	0.3330037666666667	0.37656549692368607
-0.38095253333333334	0.35326650000000004	0.1264264088879961
-0.38095253333333334	0.3735292333333334	0.05238756250793506
-0.38095253333333334	0.3937919666666667	0.014781872509043125
-0.38095253333333334	0.4140547	0.013820073194771543
-0.38095253333333334	0.4343174333333334	0.
-0.38095253333333334	0.4545801666666667	0.
-0.38095253333333334	0.47484290000000007	0.
-0.38095253333333334	0.49510563333333335	0.
-0.36867040000000006	-0.09251363333333333	0.
-0.36867040000000006	-0.0722509	0.
-0.36867040000000006	-0.05198816666666666	0.
-0.36867040000000006	-0.03172543333333333	0.
-0.36867040000000006	-0.011462699999999992	0.
-0.36867040000000006	0.008800033333333346	0.
-0.36867040000000006	0.02906276666666667	0.
-0.36867040000000006	0.04932550000000001	0.
-0.36867040000000006	0.06958823333333335	0.
-0.36867040000000006	0.08985096666666668	0.
-0.36867040000000006	0.11011370000000002	4.038817041164382e-6
-0.36867040000000006	0.13037643333333337	0.002628841964564048
-0.36867040000000006	0.1506391666666667	0.005183147109922911
-0.36867040000000006	0.17090190000000005	0.02191813948893747
-0.36867040000000006	0.1911646333333334	0.04966485495812745
-0.36867040000000006	0.21142736666666673	0.1403554525813559
-0.36867040000000006	0.2316901	0.2705798469222979
-0.36867040000000006	0.25195283333333335	0.468492661691452
-0.36867040000000006	0.2722155666666667	0.7084903037637109
-0.36867040000000006	0.2924783	0.8656916313585072
-0.36867040000000006	0.31274103333333336	0.8049206767339744
-0.36867040000000006	0.3330037666666667	0.6034704625792946
-0.36867040000000006	0.35326650000000004	0.3607484657689567
-0.36867040000000006	0.3735292333333334	0.15729863065584207
-0.36867040000000006	0.3937919666666667	0.02349478474077949
-0.36867040000000006	0.4140547	0.014267570029243897
-0.36867040000000006	0.4343174333333334	0.0029831183385355246
-0.36867040000000006	0.4545801666666667	0.00044143493731131644
-0.36867040000000006	0.47484290000000007	0.
-0.36867040000000006	0.49510563333333335	0.
-0.3563882666666667	-0.09251363333333333	0.
-0.3563882666666667	-0.0722509	0.
-0.3563882666666667	-0.05198816666666666	0.
-0.3563882666666667	-0.03172543333333333	0.
-0.3563882666666667	-0.011462699999999992	0.
-0.3563882666666667	0.008800033333333346	0.
-0.3563882666666667	0.02906276666666667	0.
-0.3563882666666667	0.04932550000000001	0.
-0.3563882666666667	0.06958823333333335	0.
-0.3563882666666667	0.08985096666666668	0.
-0.3563882666666667	0.11011370000000002	0.
-0.3563882666666667	0.13037643333333337	0.
-0.3563882666666667	0.1506391666666667	0.001424360807367849
-0.3563882666666667	0.17090190000000005	0.008974446181652678
-0.3563882666666667	0.1911646333333334	0.00952041209430671
-0.3563882666666667	0.21142736666666673	0.043173750683401985
-0.3563882666666667	0.2316901	0.1493617089615403
-0.3563882666666667	0.25195283333333335	0.2924364698926595
-0.3563882666666667	0.2722155666666667	0.48982915286042283
-0.3563882666666667	0.2924783	0.734681481000582
-0.3563882666666667	0.31274103333333336	0.7793213722076087
-0.3563882666666667	0.3330037666666667	0.6114538438920686
-0.3563882666666667	0.35326650000000004	0.5049112409513742
-0.3563882666666667	0.3735292333333334	0.28240550359008953
-0.3563882666666667	0.3937919666666667	0.1403279490311805
-0.3563882666666667	0.4140547	0.03603187091984116
-0.3563882666666667	0.4343174333333334	0.016291932606948924
-0.3563882666666667	0.4545801666666667	0.004478957956552157
-0.3563882666666667	0.47484290000000007	0.
-0.3563882666666667	0.49510563333333335	0.
-0.3441061333333334	-0.09251363333333333	0.
-0.3441061333333334	-0.0722509	0.
-0.3441061333333334	-0.05198816666666666	0.
-0.3441061333333334	-0.03172543333333333	0.
-0.3441061333333334	-0.011462699999999992	0.
-0.3441061333333334	0.008800033333333346	0.
-0.3441061333333334	0.02906276666666667	0.
-0.3441061333333334	0.04932550000000001	0.
-0.3441061333333334	0.06958823333333335	0.
-0.3441061333333334	0.08985096666666668	0.
-0.3441061333333334	0.11011370000000002	0.
-0.3441061333333334	0.13037643333333337	0.00718438890413329
-0.3441061333333334	0.1506391666666667	0.
-0.3441061333333334	0.17090190000000005	0.
-0.3441061333333334	0.1911646333333334	0.0018719027418000053
-0.3441061333333334	0.21142736666666673	0.008798447886899654
-0.3441061333333334	0.2316901	0.03439660881196579
-0.3441061333333334	0.25195283333333335	0.0791195979404956
-0.3441061333333334	0.2722155666666667	0.1625723222091651
-0.3441061333333334	0.2924783	0.30411142366396615
-0.3441061333333334	0.31274103333333336	0.5057419190668146
-0.3441061333333334	0.3330037666666667	0.5627129416398949
-0.3441061333333334	0.35326650000000004	0.4321262073874726
-0.3441061333333334	0.3735292333333334	0.3679198102073791
-0.3441061333333334	0.3937919666666667	0.2001275406054009
-0.3441061333333334	0.4140547	0.11849695581179644
-0.3441061333333334	0.4343174333333334	0.027352408646008266
-0.3441061333333334	0.4545801666666667	0.
-0.3441061333333334	0.47484290000000007	0.
-0.3441061333333334	0.49510563333333335	0.
-0.331824	-0.09251363333333333	0.
-0.331824	-0.0722509	0.
-0.331824	-0.05198816666666666	0.
-0.331824	-0.03172543333333333	0.
-0.331824	-0.011462699999999992	0.
-0.331824	0.008800033333333346	0.
-0.331824	0.02906276666666667	0.
-0.331824	0.04932550000000001	0.
-0.331824	0.06958823333333335	0.
-0.331824	0.08985096666666668	0.
-0.331824	0.11011370000000002	0.
-0.331824	0.13037643333333337	0.
-0.331824	0.1506391666666667	0.
-0.331824	0.17090190000000005	0.
-0.331824	0.1911646333333334	0.
-0.331824	0.21142736666666673	0.
-0.331824	0.2316901	0.01721885010897788
-0.331824	0.25195283333333335	0.03124278422877573
-0.331824	0.2722155666666667	0.07021779587439536
-0.331824	0.2924783	0.14876186916820486
-0.331824	0.31274103333333336	0.17876658554925096
-0.331824	0.3330037666666667	0.3658052348879207
-0.331824	0.35326650000000004	0.36196759251767335
-0.331824	0.3735292333333334	0.27739806607504364
-0.331824	0.3937919666666667	0.2358710775382668
-0.331824	0.4140547	0.11821285520077617
-0.331824	0.4343174333333334	0.03911678228454439
-0.331824	0.4545801666666667	0.
-0.331824	0.47484290000000007	0.002793213971902842
-0.331824	0.49510563333333335	0.
-0.31954186666666673	-0.09251363333333333	0.
-0.31954186666666673	-0.0722509	0.
-0.31954186666666673	-0.05198816666666666	0.
-0.31954186666666673	-0.03172543333333333	0.
-0.31954186666666673	-0.011462699999999992	0.
-0.31954186666666673	0.008800033333333346	0.
-0.31954186666666673	0.02906276666666667	0.
-0.31954186666666673	0.04932550000000001	0.
-0.31954186666666673	0.06958823333333335	0.
-0.31954186666666673	0.08985096666666668	0.
-0.31954186666666673	0.11011370000000002	0.
-0.31954186666666673	0.13037643333333337	0.
-0.31954186666666673	0.1506391666666667	0.
-0.31954186666666673	0.17090190000000005	0.
-0.31954186666666673	0.1911646333333334	0.
-0.31954186666666673	0.21142736666666673	0.
-0.31954186666666673	0.2316901	0.00273406364000908
-0.31954186666666673	0.25195283333333335	0.0006771481426010384
-0.31954186666666673	0.2722155666666667	0.011213451355940809
-0.31954186666666673	0.2924783	0.02323670958772902
-0.31954186666666673	0.31274103333333336	0.0918428257728373
-0.31954186666666673	0.3330037666666667	0.13453979577843223
-0.31954186666666673	0.35326650000000004	0.24244217602557144
-0.31954186666666673	0.3735292333333334	0.2087561594722199
-0.31954186666666673	0.3937919666666667	0.19136916591426284
-0.31954186666666673	0.4140547	0.09320520814316033
-0.31954186666666673	0.4343174333333334	0.06833638884454615
-0.31954186666666673	0.4545801666666667	0.014186701175682557
-0.31954186666666673	0.47484290000000007	0.012339880949987649
-0.31954186666666673	0.49510563333333335	0.
-0.30725973333333334	-0.09251363333333333	0.
-0.30725973333333334	-0.0722509	0.
-0.30725973333333334	-0.05198816666666666	0.
-0.30725973333333334	-0.03172543333333333	0.
-0.30725973333333334	-0.011462699999999992	0.
-0.30725973333333334	0.008800033333333346	0.
-0.30725973333333334	0.02906276666666667	0.
-0.30725973333333334	0.04932550000000001	0.
-0.30725973333333334	0.06958823333333335	0.
-0.30725973333333334	0.08985096666666668	0.
-0.30725973333333334	0.11011370000000002	0.
-0.30725973333333334	0.13037643333333337	0.
-0.30725973333333334	0.1506391666666667	0.
-0.30725973333333334	0.17090190000000005	0.
-0.30725973333333334	0.1911646333333334	0.
-0.30725973333333334	0.21142736666666673	0.003379212782926203
-0.30725973333333334	0.2316901	0.
-0.30725973333333334	0.25195283333333335	0.
-0.30725973333333334	0.2722155666666667	0.00403816366995187
-0.30725973333333334	0.2924783	0.0026316283210292427
-0.30725973333333334	0.31274103333333336	0.012653228994798163
-0.30725973333333334	0.3330037666666667	0.020283383588792957
-0.30725973333333334	0.35326650000000004	0.07120703163125855
-0.30725973333333334	0.3735292333333334	0.09774183150039645
-0.30725973333333334	0.3937919666666667	0.09347914105728677
-0.30725973333333334	0.4140547	0.07588907392043948
-0.30725973333333334	0.4343174333333334	0.03984021977696393
-0.30725973333333334	0.4545801666666667	0.023104755662777525
-0.30725973333333334	0.47484290000000007	0.006086517113452944
-0.30725973333333334	0.49510563333333335	0.
-0.29497760000000006	-0.09251363333333333	0.
-0.29497760000000006	-0.0722509	0.
-0.29497760000000006	-0.05198816666666666	0.
-0.29497760000000006	-0.03172543333333333	0.
-0.29497760000000006	-0.011462699999999992	0.
-0.29497760000000006	0.008800033333333346	0.
-0.29497760000000006	0.02906276666666667	0.
-0.29497760000000006	0.04932550000000001	0.
-0.29497760000000006	0.06958823333333335	0.
-0.29497760000000006	0.08985096666666668	0.
-0.29497760000000006	0.11011370000000002	0.
-0.29497760000000006	0.13037643333333337	0.
-0.29497760000000006	0.1506391666666667	0.
-0.29497760000000006	0.17090190000000005	0.
-0.29497760000000006	0.1911646333333334	0.
-0.29497760000000006	0.21142736666666673	0.
-0.29497760000000006	0.2316901	0.
-0.29497760000000006	0.25195283333333335	0.
-0.29497760000000006	0.2722155666666667	0.
-0.29497760000000006	0.2924783	0.
-0.29497760000000006	0.31274103333333336	0.011748527964249368
-0.29497760000000006	0.3330037666666667	0.0123777717390355
-0.29497760000000006	0.35326650000000004	0.006795052800890589
-0.29497760000000006	0.3735292333333334	0.01954580707950088
-0.29497760000000006	0.3937919666666667	0.029484174871062224
-0.29497760000000006	0.4140547	0.04394490750659621
-0.29497760000000006	0.4343174333333334	0.022549130807373696
-0.29497760000000006	0.4545801666666667	0.02571779182604492
-0.29497760000000006	0.47484290000000007	0.0064639922129008775
-0.29497760000000006	0.49510563333333335	0.0037731088933788555
-0.2826954666666667	-0.09251363333333333	0.
-0.2826954666666667	-0.0722509	0.
-0.2826954666666667	-0.05198816666666666	0.
-0.2826954666666667	-0.03172543333333333	0.
-0.2826954666666667	-0.011462699999999992	0.
-0.2826954666666667	0.008800033333333346	0.
-0.2826954666666667	0.02906276666666667	0.
-0.2826954666666667	0.04932550000000001	0.
-0.2826954666666667	0.06958823333333335	0.
-0.2826954666666667	0.08985096666666668	0.
-0.2826954666666667	0.11011370000000002	0.
-0.2826954666666667	0.13037643333333337	0.
-0.2826954666666667	0.1506391666666667	0.
-0.2826954666666667	0.17090190000000005	0.
-0.2826954666666667	0.1911646333333334	0.
-0.2826954666666667	0.21142736666666673	0.
-0.2826954666666667	0.2316901	0.
-0.2826954666666667	0.25195283333333335	0.
-0.2826954666666667	0.2722155666666667	0.
-0.2826954666666667	0.2924783	0.
-0.2826954666666667	0.31274103333333336	0.
-0.2826954666666667	0.3330037666666667	0.
-0.2826954666666667	0.35326650000000004	0.008173324632935705
-0.2826954666666667	0.3735292333333334	0.0003534235221675338
-0.2826954666666667	0.3937919666666667	0.03736576437640808
-0.2826954666666667	0.4140547	0.01371462948875518
-0.2826954666666667	0.4343174333333334	0.
-0.2826954666666667	0.4545801666666667	0.004692039076886008
-0.2826954666666667	0.47484290000000007	0.008054101154586085
-0.2826954666666667	0.49510563333333335	0.009729206174359102
-0.2704133333333334	-0.09251363333333333	0.
-0.2704133333333334	-0.0722509	0.
-0.2704133333333334	-0.05198816666666666	0.
-0.2704133333333334	-0.03172543333333333	0.
-0.2704133333333334	-0.011462699999999992	0.
-0.2704133333333334	0.008800033333333346	0.
-0.2704133333333334	0.02906276666666667	0.
-0.2704133333333334	0.04932550000000001	0.
-0.2704133333333334	0.06958823333333335	0.
-0.2704133333333334	0.08985096666666668	0.
-0.2704133333333334	0.11011370000000002	0.
-0.2704133333333334	0.13037643333333337	0.
-0.2704133333333334	0.1506391666666667	0.
-0.2704133333333334	0.17090190000000005	0.
-0.2704133333333334	0.1911646333333334	0.
-0.2704133333333334	0.21142736666666673	0.
-0.2704133333333334	0.2316901	0.
-0.2704133333333334	0.25195283333333335	0.
-0.2704133333333334	0.2722155666666667	0.
-0.2704133333333334	0.2924783	0.
-0.2704133333333334	0.31274103333333336	0.
-0.2704133333333334	0.3330037666666667	0.
-0.2704133333333334	0.35326650000000004	0.
-0.2704133333333334	0.3735292333333334	0.0003954592634952871
-0.2704133333333334	0.3937919666666667	0.009597167368970448
-0.2704133333333334	0.4140547	0.005773836556142359
-0.2704133333333334	0.4343174333333334	0.002626529146112679
-0.2704133333333334	0.4545801666666667	0.007542205046744586
-0.2704133333333334	0.47484290000000007	0.0007145695451441888
-0.2704133333333334	0.49510563333333335	0.
-0.2581312	-0.09251363333333333	0.
-0.2581312	-0.0722509	0.
-0.2581312	-0.05198816666666666	0.
-0.2581312	-0.03172543333333333	0.
-0.2581312	-0.011462699999999992	0.
-0.2581312	0.008800033333333346	0.
-0.2581312	0.02906276666666667	0.
-0.2581312	0.04932550000000001	0.
-0.2581312	0.06958823333333335	0.
-0.2581312	0.08985096666666668	0.
-0.2581312	0.11011370000000002	0.
-0.2581312	0.13037643333333337	0.
-0.2581312	0.1506391666666667	0.
-0.2581312	0.17090190000000005	0.
-0.2581312	0.1911646333333334	0.
-0.2581312	0.21142736666666673	0.
-0.2581312	0.2316901	0.
-0.2581312	0.25195283333333335	0.
-0.2581312	0.2722155666666667	0.
-0.2581312	0.2924783	0.
-0.2581312	0.31274103333333336	0.
-0.2581312	0.3330037666666667	0.
-0.2581312	0.35326650000000004	0.
-0.2581312	0.3735292333333334	0.
-0.2581312	0.3937919666666667	0.
-0.2581312	0.4140547	0.008678388675071858
-0.2581312	0.4343174333333334	0.
-0.2581312	0.4545801666666667	0.
-0.2581312	0.47484290000000007	0.00873208843166483
-0.2581312	0.49510563333333335	2.613311388663105e-6
-0.24584906666666673	-0.09251363333333333	0.
-0.24584906666666673	-0.0722509	0.
-0.24584906666666673	-0.05198816666666666	0.
-0.24584906666666673	-0.03172543333333333	0.
-0.24584906666666673	-0.011462699999999992	0.
-0.24584906666666673	0.008800033333333346	0.
-0.24584906666666673	0.02906276666666667	0.
-0.24584906666666673	0.04932550000000001	0.
-0.24584906666666673	0.06958823333333335	0.
-0.24584906666666673	0.08985096666666668	0.
-0.24584906666666673	0.11011370000000002	0.
-0.24584906666666673	0.13037643333333337	0.
-0.24584906666666673	0.1506391666666667	0.
-0.24584906666666673	0.17090190000000005	0.
-0.24584906666666673	0.1911646333333334	0.
-0.24584906666666673	0.21142736666666673	0.
-0.24584906666666673	0.2316901	0.
-0.24584906666666673	0.25195283333333335	0.
-0.24584906666666673	0.2722155666666667	0.
-0.24584906666666673	0.2924783	0.
-0.24584906666666673	0.31274103333333336	0.
-0.24584906666666673	0.3330037666666667	0.
-0.24584906666666673	0.35326650000000004	0.
-0.24584906666666673	0.3735292333333334	0.
-0.24584906666666673	0.3937919666666667	0.
-0.24584906666666673	0.4140547	0.
-0.24584906666666673	0.4343174333333334	0.
-0.24584906666666673	0.4545801666666667	0.
-0.24584906666666673	0.47484290000000007	0.
-0.24584906666666673	0.49510563333333335	0.

==> data/fig7/hist_2d_1-4.dat <==
-0.6020309333333334	-0.07801322333333333	0.
-0.6020309333333334	-0.07280666999999999	0.
-0.6020309333333334	-0.06760011666666665	0.
-0.6020309333333334	-0.06239356333333333	0.
-0.6020309333333334	-0.057187009999999996	0.
-0.6020309333333334	-0.05198045666666666	0.
-0.6020309333333334	-0.046773903333333325	0.
-0.6020309333333334	-0.041567349999999996	0.
-0.6020309333333334	-0.03636079666666666	0.
-0.6020309333333334	-0.03115424333333333	0.
-0.6020309333333334	-0.025947689999999995	0.
-0.6020309333333334	-0.02074113666666666	0.
-0.6020309333333334	-0.015534583333333324	0.
-0.6020309333333334	-0.010328030000000002	0.
-0.6020309333333334	-0.005121476666666666	8.408314889011343e-14
-0.6020309333333334	0.00008507666666666969	0.
-0.6020309333333334	0.0052916300000000055	0.
-0.6020309333333334	0.010498183333333341	0.
-0.6020309333333334	0.015704736666666677	0.
-0.6020309333333334	0.02091129	0.
-0.6020309333333334	0.026117843333333335	0.
-0.6020309333333334	0.03132439666666667	0.
-0.6020309333333334	0.036530950000000006	0.
-0.6020309333333334	0.04173750333333334	0.
-0.6020309333333334	0.046944056666666664	0.
-0.6020309333333334	0.05215061	0.
-0.6020309333333334	0.057357163333333336	0.
-0.6020309333333334	0.06256371666666667	0.
-0.6020309333333334	0.06777027000000001	0.
-0.6020309333333334	0.07297682333333334	0.
-0.5897488000000001	-0.07801322333333333	0.
-0.5897488000000001	-0.07280666999999999	0.
-0.5897488000000001	-0.06760011666666665	0.
-0.5897488000000001	-0.06239356333333333	0.
-0.5897488000000001	-0.057187009999999996	0.
-0.5897488000000001	-0.05198045666666666	0.
-0.5897488000000001	-0.046773903333333325	0.
-0.5897488000000001	-0.041567349999999996	0.
-0.5897488000000001	-0.03636079666666666	0.
-0.5897488000000001	-0.03115424333333333	0.
-0.5897488000000001	-0.025947689999999995	0.
-0.5897488000000001	-0.02074113666666666	0.
-0.5897488000000001	-0.015534583333333324	0.
-0.5897488000000001	-0.010328030000000002	0.
-0.5897488000000001	-0.005121476666666666	0.
-0.5897488000000001	0.00008507666666666969	0.
-0.5897488000000001	0.0052916300000000055	0.
-0.5897488000000001	0.010498183333333341	0.
-0.5897488000000001	0.015704736666666677	0.
-0.5897488000000001	0.02091129	0.
-0.5897488000000001	0.026117843333333335	0.
-0.5897488000000001	0.03132439666666667	0.
-0.5897488000000001	0.036530950000000006	0.
-0.5897488000000001	0.04173750333333334	0.
-0.5897488000000001	0.046944056666666664	0.
-0.5897488000000001	0.05215061	0.
-0.5897488000000001	0.057357163333333336	0.
-0.5897488000000001	0.06256371666666667	0.
-0.5897488000000001	0.06777027000000001	0.
-0.5897488000000001	0.07297682333333334	0.
-0.5774666666666667	-0.07801322333333333	0.
-0.5774666666666667	-0.07280666999999999	0.
-0.5774666666666667	-0.06760011666666665	0.
-0.5774666666666667	-0.06239356333333333	0.
-0.5774666666666667	-0.057187009999999996	0.
-0.5774666666666667	-0.05198045666666666	0.
-0.5774666666666667	-0.046773903333333325	0.
-0.5774666666666667	-0.041567349999999996	0.
-0.5774666666666667	-0.03636079666666666	0.
-0.5774666666666667	-0.03115424333333333	0.
-0.5774666666666667	-0.025947689999999995	0.
-0.5774666666666667	-0.02074113666666666	0.
-0.5774666666666667	-0.015534583333333324	0.
-0.5774666666666667	-0.010328030000000002	0.
-0.5774666666666667	-0.005121476666666666	0.
-0.5774666666666667	0.00008507666666666969	0.
-0.5774666666666667	0.0052916300000000055	0.
-0.5774666666666667	0.010498183333333341	0.
-0.5774666666666667	0.015704736666666677	0.
-0.5774666666666667	0.02091129	0.
-0.5774666666666667	0.026117843333333335	3.830259870060388e-6
-0.5774666666666667	0.03132439666666667	0.
-0.5774666666666667	0.036530950000000006	0.
-0.5774666666666667	0.04173750333333334	0.
-0.5774666666666667	0.046944056666666664	0.
-0.5774666666666667	0.05215061	0.
-0.5774666666666667	0.057357163333333336	0.
-0.5774666666666667	0.06256371666666667	0.
-0.5774666666666667	0.06777027000000001	0.
-0.5774666666666667	0.07297682333333334	0.
-0.5651845333333334	-0.07801322333333333	0.
-0.5651845333333334	-0.07280666999999999	0.
-0.5651845333333334	-0.06760011666666665	0.
-0.5651845333333334	-0.06239356333333333	0.
-0.5651845333333334	-0.057187009999999996	0.
-0.5651845333333334	-0.05198045666666666	0.
-0.5651845333333334	-0.046773903333333325	0.
-0.5651845333333334	-0.041567349999999996	0.
-0.5651845333333334	-0.03636079666666666	0.
-0.5651845333333334	-0.03115424333333333	0.
-0.5651845333333334	-0.025947689999999995	0.
-0.5651845333333334	-0.02074113666666666	0.00006915791884786843
-0.5651845333333334	-0.015534583333333324	0.
-0.5651845333333334	-0.010328030000000002	0.000023695595773102658
-0.5651845333333334	-0.005121476666666666	0.00010454456829667034
-0.5651845333333334	0.00008507666666666969	0.0029593139868926755
-0.5651845333333334	0.0052916300000000055	1.935719372616929e-7
-0.5651845333333334	0.010498183333333341	0.
-0.5651845333333334	0.015704736666666677	0.
-0.5651845333333334	0.02091129	0.011440624768773408
-0.5651845333333334	0.026117843333333335	0.0008908899004769207
-0.5651845333333334	0.03132439666666667	0.
-0.5651845333333334	0.036530950000000006	0.
-0.5651845333333334	0.04173750333333334	0.
-0.5651845333333334	0.046944056666666664	0.
-0.5651845333333334	0.05215061	0.
-0.5651845333333334	0.057357163333333336	0.
-0.5651845333333334	0.06256371666666667	0.
-0.5651845333333334	0.06777027000000001	0.
-0.5651845333333334	0.07297682333333334	0.
-0.5529024	-0.07801322333333333	0.
-0.5529024	-0.07280666999999999	0.
-0.5529024	-0.06760011666666665	0.
-0.5529024	-0.06239356333333333	0.
-0.5529024	-0.057187009999999996	0.
-0.5529024	-0.05198045666666666	0.
-0.5529024	-0.046773903333333325	0.
-0.5529024	-0.041567349999999996	0.
-0.5529024	-0.03636079666666666	0.
-0.5529024	-0.03115424333333333	0.
-0.5529024	-0.025947689999999995	0.00005866887690582332
-0.5529024	-0.02074113666666666	0.0018673572970613296
-0.5529024	-0.015534583333333324	0.000049535872588246226
-0.5529024	-0.010328030000000002	0.
-0.5529024	-0.005121476666666666	0.004252532121302978
-0.5529024	0.00008507666666666969	0.000021276915418020792
-0.5529024	0.0052916300000000055	0.007007131111476257
-0.5529024	0.010498183333333341	0.00888617240927481
-0.5529024	0.015704736666666677	0.015484297722623596
-0.5529024	0.02091129	0.008504673824257809
-0.5529024	0.026117843333333335	0.0006652996458389874
-0.5529024	0.03132439666666667	0.0002730552478384951
-0.5529024	0.036530950000000006	3.990585651233099e-6
-0.5529024	0.04173750333333334	0.0004991992712878024
-0.5529024	0.046944056666666664	5.045793409201898e-6
-0.5529024	0.05215061	0.
-0.5529024	0.057357163333333336	0.
-0.5529024	0.06256371666666667	0.00005985483585763017
-0.5529024	0.06777027000000001	0.
-0.5529024	0.07297682333333334	0.
-0.5406202666666667	-0.07801322333333333	0.
-0.5406202666666667	-0.07280666999999999	0.
-0.5406202666666667	-0.06760011666666665	0.
-0.5406202666666667	-0.06239356333333333	0.
-0.5406202666666667	-0.057187009999999996	0.
-0.5406202666666667	-0.05198045666666666	0.
-0.5406202666666667	-0.046773903333333325	0.
-0.5406202666666667	-0.041567349999999996	0.
-0.5406202666666667	-0.03636079666666666	0.
-0.5406202666666667	-0.03115424333333333	8.414467843151893e-6
-0.5406202666666667	-0.025947689999999995	0.00015269556702761077
-0.5406202666666667	-0.02074113666666666	0.00831693892826736
-0.5406202666666667	-0.015534583333333324	0.00357557899631803
-0.5406202666666667	-0.010328030000000002	0.
-0.5406202666666667	-0.005121476666666666	0.009119008642785758
-0.5406202666666667	0.00008507666666666969	0.
-0.5406202666666667	0.0052916300000000055	0.005213704772643406
-0.5406202666666667	0.010498183333333341	0.004135794193460325
-0.5406202666666667	0.015704736666666677	0.019337221769672855
-0.5406202666666667	0.02091129	0.007631916584859228
-0.5406202666666667	0.026117843333333335	0.017033837691686916
-0.5406202666666667	0.03132439666666667	0.0006611628402835366
-0.5406202666666667	0.036530950000000006	0.002820231509478054
-0.5406202666666667	0.04173750333333334	0.017332761611764735
-0.5406202666666667	0.046944056666666664	0.000012268310976246509
-0.5406202666666667	0.05215061	0.
-0.5406202666666667	0.057357163333333336	0.
-0.5406202666666667	0.06256371666666667	0.
-0.5406202666666667	0.06777027000000001	0.
-0.5406202666666667	0.07297682333333334	0.
-0.5283381333333333	-0.07801322333333333	0.
-0.5283381333333333	-0.07280666999999999	0.
-0.5283381333333333	-0.06760011666666665	0.
-0.5283381333333333	-0.06239356333333333	0.
-0.5283381333333333	-0.057187009999999996	0.
-0.5283381333333333	-0.05198045666666666	0.
-0.5283381333333333	-0.046773903333333325	0.
-0.5283381333333333	-0.041567349999999996	0.
-0.5283381333333333	-0.03636079666666666	0.002790171848952785
-0.5283381333333333	-0.03115424333333333	0.01814937801189303
-0.5283381333333333	-0.025947689999999995	0.0010494823882234495
-0.5283381333333333	-0.02074113666666666	0.004274932736225735
-0.5283381333333333	-0.015534583333333324	0.011396647879030334
-0.5283381333333333	-0.010328030000000002	0.006392848822646341
-0.5283381333333333	-0.005121476666666666	0.00828085322976008
-0.5283381333333333	0.00008507666666666969	0.009543249816578211
-0.5283381333333333	0.0052916300000000055	0.03735610600161525
-0.5283381333333333	0.010498183333333341	0.024610533772279064
-0.5283381333333333	0.015704736666666677	0.03528722799542589
-0.5283381333333333	0.02091129	0.020639967115499272
-0.5283381333333333	0.026117843333333335	0.014244300496994941
-0.5283381333333333	0.03132439666666667	0.037317209274948526
-0.5283381333333333	0.036530950000000006	0.006016927936475318
-0.5283381333333333	0.04173750333333334	0.011662241650603398
-0.5283381333333333	0.046944056666666664	0.00045974744768996213
-0.5283381333333333	0.05215061	0.002319441469957078
-0.5283381333333333	0.057357163333333336	0.015524344105261685
-0.5283381333333333	0.06256371666666667	0.
-0.5283381333333333	0.06777027000000001	0.
-0.5283381333333333	0.07297682333333334	0.
-0.5160560000000001	-0.07801322333333333	0.
-0.5160560000000001	-0.07280666999999999	0.
-0.5160560000000001	-0.06760011666666665	0.
-0.5160560000000001	-0.06239356333333333	0.
-0.5160560000000001	-0.057187009999999996	0.
-0.5160560000000001	-0.05198045666666666	0.
-0.5160560000000001	-0.046773903333333325	0.015748238167868554
-0.5160560000000001	-0.041567349999999996	0.
-0.5160560000000001	-0.03636079666666666	0.006025468604162947
-0.5160560000000001	-0.03115424333333333	0.0022080895303376855
-0.5160560000000001	-0.025947689999999995	0.02306218863344173
-0.5160560000000001	-0.02074113666666666	0.03257379321913022
-0.5160560000000001	-0.015534583333333324	0.08291818914427204
-0.5160560000000001	-0.010328030000000002	0.03111046203339176
-0.5160560000000001	-0.005121476666666666	0.048461253639511405
-0.5160560000000001	0.00008507666666666969	0.06174351911007237
-0.5160560000000001	0.0052916300000000055	0.06869511420848685
-0.5160560000000001	0.010498183333333341	0.055550374023686254
-0.5160560000000001	0.015704736666666677	0.08815493491183611
-0.5160560000000001	0.02091129	0.04654207983406344
-0.5160560000000001	0.026117843333333335	0.026838675082213766
-0.5160560000000001	0.03132439666666667	0.049657374147143434
-0.5160560000000001	0.036530950000000006	0.01118106076368889
-0.5160560000000001	0.04173750333333334	0.009086241866108923
-0.5160560000000001	0.046944056666666664	0.0016657203981186952
-0.5160560000000001	0.05215061	0.
-0.5160560000000001	0.057357163333333336	0.
-0.5160560000000001	0.06256371666666667	0.0006189743296201981
-0.5160560000000001	0.06777027000000001	0.
-0.5160560000000001	0.07297682333333334	0.
-0.5037738666666667	-0.07801322333333333	0.
-0.5037738666666667	-0.07280666999999999	0.
-0.5037738666666667	-0.06760011666666665	0.
-0.5037738666666667	-0.06239356333333333	0.
-0.5037738666666667	-0.057187009999999996	0.
-0.5037738666666667	-0.05198045666666666	0.
-0.5037738666666667	-0.046773903333333325	0.
-0.5037738666666667	-0.041567349999999996	0.0120801407817094
-0.5037738666666667	-0.03636079666666666	0.020561084406714697
-0.5037738666666667	-0.03115424333333333	0.02149958293054555
-0.5037738666666667	-0.025947689999999995	0.03880378969233049
-0.5037738666666667	-0.02074113666666666	0.057880858518188937
-0.5037738666666667	-0.015534583333333324	0.09408318329574211
-0.5037738666666667	-0.010328030000000002	0.060010716232291685
-0.5037738666666667	-0.005121476666666666	0.09096142010646877
-0.5037738666666667	0.00008507666666666969	0.12418968543436656
-0.5037738666666667	0.0052916300000000055	0.16332023117259806
-0.5037738666666667	0.010498183333333341	0.12328056620126927
-0.5037738666666667	0.015704736666666677	0.14275210185379675
-0.5037738666666667	0.02091129	0.14629678124706472
-0.5037738666666667	0.026117843333333335	0.13483541257216838
-0.5037738666666667	0.03132439666666667	0.042991489545707515
-0.5037738666666667	0.036530950000000006	0.009323112417163073
-0.5037738666666667	0.04173750333333334	0.020685500001019465
-0.5037738666666667	0.046944056666666664	0.01832828883329143
-0.5037738666666667	0.05215061	0.022974805664429557
-0.5037738666666667	0.057357163333333336	0.015726273057754172
-0.5037738666666667	0.06256371666666667	0.010265381750470065
-0.5037738666666667	0.06777027000000001	0.
-0.5037738666666667	0.07297682333333334	0.
-0.4914917333333334	-0.07801322333333333	0.
-0.4914917333333334	-0.07280666999999999	0.
-0.4914917333333334	-0.06760011666666665	0.
-0.4914917333333334	-0.06239356333333333	0.
-0.4914917333333334	-0.057187009999999996	0.
-0.4914917333333334	-0.05198045666666666	0.0010778083850432661
-0.4914917333333334	-0.046773903333333325	0.016193379604450487
-0.4914917333333334	-0.041567349999999996	0.0031331926138288796
-0.4914917333333334	-0.03636079666666666	0.021983365286470682
-0.4914917333333334	-0.03115424333333333	0.026846766951589676
-0.4914917333333334	-0.025947689999999995	0.023692852290237067
-0.4914917333333334	-0.02074113666666666	0.10250309892775597
-0.4914917333333334	-0.015534583333333324	0.10302617294680107
-0.4914917333333334	-0.010328030000000002	0.20332958045622473
-0.4914917333333334	-0.005121476666666666	0.2369652471122145
-0.4914917333333334	0.00008507666666666969	0.256549596991565
-0.4914917333333334	0.0052916300000000055	0.3227070161264663
-0.4914917333333334	0.010498183333333341	0.27541043960443357
-0.4914917333333334	0.015704736666666677	0.24119050510360351
-0.4914917333333334	0.02091129	0.21662016529824293
-0.4914917333333334	0.026117843333333335	0.15309095240951803
-0.4914917333333334	0.03132439666666667	0.13047212986682105
-0.4914917333333334	0.036530950000000006	0.12945259909141146
-0.4914917333333334	0.04173750333333334	0.06896035979632366
-0.4914917333333334	0.046944056666666664	0.027151837654486886
-0.4914917333333334	0.05215061	0.03785758583321295
-0.4914917333333334	0.057357163333333336	0.01377743777313685
-0.4914917333333334	0.06256371666666667	0.
-0.4914917333333334	0.06777027000000001	0.018116923474680042
-0.4914917333333334	0.07297682333333334	0.
-0.4792096	-0.07801322333333333	0.
-0.4792096	-0.07280666999999999	0.
-0.4792096	-0.06760011666666665	0.
-0.4792096	-0.06239356333333333	0.012075622492997234
-0.4792096	-0.057187009999999996	0.
-0.4792096	-0.05198045666666666	0.022121023217249063
-0.4792096	-0.046773903333333325	0.010652574606181818
-0.4792096	-0.041567349999999996	0.012349012020732322
-0.4792096	-0.03636079666666666	0.028997982981938668
-0.4792096	-0.03115424333333333	0.0711771380325889
-0.4792096	-0.025947689999999995	0.11183383347757217
-0.4792096	-0.02074113666666666	0.16370302968397113
-0.4792096	-0.015534583333333324	0.1806141894270303
-0.4792096	-0.010328030000000002	0.28068312073862717
-0.4792096	-0.005121476666666666	0.32018119058263383
-0.4792096	0.00008507666666666969	0.39074019839744256
-0.4792096	0.0052916300000000055	0.35096807009673037
-0.4792096	0.010498183333333341	0.3561713696196469
-0.4792096	0.015704736666666677	0.3376552019275848
-0.4792096	0.02091129	0.2554914704870463
-0.4792096	0.026117843333333335	0.20640447714482033
-0.4792096	0.03132439666666667	0.1922511561930195
-0.4792096	0.036530950000000006	0.11994043199714537
-0.4792096	0.04173750333333334	0.10699409840669019
-0.4792096	0.046944056666666664	0.09368087982790833
-0.4792096	0.05215061	0.0509454139142069
-0.4792096	0.057357163333333336	0.03093367939577149
-0.4792096	0.06256371666666667	0.018208281068396743
-0.4792096	0.06777027000000001	0.
-0.4792096	0.07297682333333334	0.004670942586040512
-0.46692746666666674	-0.07801322333333333	0.00258875902774303
-0.46692746666666674	-0.07280666999999999	0.
-0.46692746666666674	-0.06760011666666665	0.
-0.46692746666666674	-0.06239356333333333	0.
-0.46692746666666674	-0.057187009999999996	0.006738491296997128
-0.46692746666666674	-0.05198045666666666	0.02686579611020853
-0.46692746666666674	-0.046773903333333325	0.02855657846681898
-0.46692746666666674	-0.041567349999999996	0.05481497132483593
-0.46692746666666674	-0.03636079666666666	0.06366843334420766
-0.46692746666666674	-0.03115424333333333	0.08810331243474612
-0.46692746666666674	-0.025947689999999995	0.17601680403021303
-0.46692746666666674	-0.02074113666666666	0.17248603782541674
-0.46692746666666674	-0.015534583333333324	0.30134384248475665
-0.46692746666666674	-0.010328030000000002	0.3433312615303769
-0.46692746666666674	-0.005121476666666666	0.4627155416669079
-0.46692746666666674	0.00008507666666666969	0.44328996406535837
-0.46692746666666674	0.0052916300000000055	0.5458328071628488
-0.46692746666666674	0.010498183333333341	0.43613259116476205
-0.46692746666666674	0.015704736666666677	0.45320135026909664
-0.46692746666666674	0.02091129	0.39918831455743936
-0.46692746666666674	0.026117843333333335	0.30580856938031786
-0.46692746666666674	0.03132439666666667	0.15401677358500163
-0.46692746666666674	0.036530950000000006	0.11309186612115522
-0.46692746666666674	0.04173750333333334	0.08128728282262827
-0.46692746666666674	0.046944056666666664	0.08252376586582473
-0.46692746666666674	0.05215061	0.04384863866898939
-0.46692746666666674	0.057357163333333336	0.0393820771994382
-0.46692746666666674	0.06256371666666667	0.013526305409065995
-0.46692746666666674	0.06777027000000001	0.01075175839022475
-0.46692746666666674	0.07297682333333334	0.
-0.45464533333333335	-0.07801322333333333	0.
-0.45464533333333335	-0.07280666999999999	0.
-0.45464533333333335	-0.06760011666666665	0.
-0.45464533333333335	-0.06239356333333333	0.010433621273914676
-0.45464533333333335	-0.057187009999999996	0.0027238117793712746
-0.45464533333333335	-0.05198045666666666	0.02341297042243125
-0.45464533333333335	-0.046773903333333325	0.02422482329729907
-0.45464533333333335	-0.041567349999999996	0.06447804639683212
-0.45464533333333335	-0.03636079666666666	0.09131877665756394
-0.45464533333333335	-0.03115424333333333	0.1715710885856197
-0.45464533333333335	-0.025947689999999995	0.18326251729764914
-0.45464533333333335	-0.02074113666666666	0.32616985230696316
-0.45464533333333335	-0.015534583333333324	0.40884046286817266
-0.45464533333333335	-0.010328030000000002	0.5351787589898674
-0.45464533333333335	-0.005121476666666666	0.4718045197792737
-0.45464533333333335	0.00008507666666666969	0.6945990827916655
-0.45464533333333335	0.0052916300000000055	0.5416385653233263
-0.45464533333333335	0.010498183333333341	0.6084727605206612
-0.45464533333333335	0.015704736666666677	0.45168470980401243
-0.45464533333333335	0.02091129	0.43736340486940123
-0.45464533333333335	0.026117843333333335	0.3502313267622936
-0.45464533333333335	0.03132439666666667	0.2794240051268101
-0.45464533333333335	0.036530950000000006	0.15107531980747993
-0.45464533333333335	0.04173750333333334	0.11375084455067999
-0.45464533333333335	0.046944056666666664	0.06395814341566063
-0.45464533333333335	0.05215061	0.02710638947402313
-0.45464533333333335	0.057357163333333336	0.011047155290052992
-0.45464533333333335	0.06256371666666667	0.013895596533068145
-0.45464533333333335	0.06777027000000001	0.021277258881431022
-0.45464533333333335	0.07297682333333334	0.006411572904941989
-0.44236320000000007	-0.07801322333333333	0.
-0.44236320000000007	-0.07280666999999999	0.
-0.44236320000000007	-0.06760011666666665	0.
-0.44236320000000007	-0.06239356333333333	0.
-0.44236320000000007	-0.057187009999999996	0.02404180505391547
-0.44236320000000007	-0.05198045666666666	0.05257080344280189
-0.44236320000000007	-0.046773903333333325	0.047058204688335145
-0.44236320000000007	-0.041567349999999996	0.04764798462808547
-0.44236320000000007	-0.03636079666666666	0.1346846266268044
-0.44236320000000007	-0.03115424333333333	0.20788083654055478
-0.44236320000000007	-0.025947689999999995	0.27077893088495225
-0.44236320000000007	-0.02074113666666666	0.3529265404639681
-0.44236320000000007	-0.015534583333333324	0.4610375012711615
-0.44236320000000007	-0.010328030000000002	0.5520051900183288
-0.44236320000000007	-0.005121476666666666	0.6890194891554
-0.44236320000000007	0.00008507666666666969	0.7234177916193455
-0.44236320000000007	0.0052916300000000055	0.7342639796171695
-0.44236320000000007	0.010498183333333341	0.6722613107787252
-0.44236320000000007	0.015704736666666677	0.5891590809618799
-0.44236320000000007	0.02091129	0.4937858248912112
-0.44236320000000007	0.026117843333333335	0.2900639436779464
-0.44236320000000007	0.03132439666666667	0.2516167849601551
-0.44236320000000007	0.036530950000000006	0.15700803924603118
-0.44236320000000007	0.04173750333333334	0.10860186880121223
-0.44236320000000007	0.046944056666666664	0.07869226732344421
-0.44236320000000007	0.05215061	0.028203922595375557
-0.44236320000000007	0.057357163333333336	0.005092233038859787
-0.44236320000000007	0.06256371666666667	0.008201426856967864
-0.44236320000000007	0.06777027000000001	0.01081854218712573
-0.44236320000000007	0.07297682333333334	0.
-0.4300810666666667	-0.07801322333333333	0.
-0.4300810666666667	-0.07280666999999999	0.
-0.4300810666666667	-0.06760011666666665	0.002790502455443919
-0.4300810666666667	-0.06239356333333333	0.0076930146847937935
-0.4300810666666667	-0.057187009999999996	0.0054554772996097105
-0.4300810666666667	-0.05198045666666666	0.02277567219130589
-0.4300810666666667	-0.046773903333333325	0.07083397345388916
-0.4300810666666667	-0.041567349999999996	0.07872280820008433
-0.4300810666666667	-0.03636079666666666	0.10446489488736113
-0.4300810666666667	-0.03115424333333333	0.22557259927785442
-0.4300810666666667	-0.025947689999999995	0.33674921987292994
-0.4300810666666667	-0.02074113666666666	0.43513817800996896
-0.4300810666666667	-0.015534583333333324	0.6003405038009122
-0.4300810666666667	-0.010328030000000002	0.6657802864836714
-0.4300810666666667	-0.005121476666666666	0.6899369630477895
-0.4300810666666667	0.00008507666666666969	0.7579779692323152
-0.4300810666666667	0.0052916300000000055	0.779960242710318
-0.4300810666666667	0.010498183333333341	0.7406812627931635
-0.4300810666666667	0.015704736666666677	0.5622287322771142
-0.4300810666666667	0.02091129	0.5385206616195368
-0.4300810666666667	0.026117843333333335	0.3859693618699224
-0.4300810666666667	0.03132439666666667	0.29289238222136754
-0.4300810666666667	0.036530950000000006	0.22095971572280265
-0.4300810666666667	0.04173750333333334	0.10560615773337047
-0.4300810666666667	0.046944056666666664	0.08912753643561924
-0.4300810666666667	0.05215061	0.06089160513690419
-0.4300810666666667	0.057357163333333336	0.027483764845084864
-0.4300810666666667	0.06256371666666667	0.004082295819757379
-0.4300810666666667	0.06777027000000001	0.0004889694248348062
-0.4300810666666667	0.07297682333333334	0.
-0.4177989333333334	-0.07801322333333333	0.
-0.4177989333333334	-0.07280666999999999	0.0006169043656451535
-0.4177989333333334	-0.06760011666666665	0.00015100782089037161
-0.4177989333333334	-0.06239356333333333	0.0047316584681372734
-0.4177989333333334	-0.057187009999999996	0.012807256494579531
-0.4177989333333334	-0.05198045666666666	0.025846838068300668
-0.4177989333333334	-0.046773903333333325	0.06035596734018837
-0.4177989333333334	-0.041567349999999996	0.10170359857668458
-0.4177989333333334	-0.03636079666666666	0.14586205984750333
-0.4177989333333334	-0.03115424333333333	0.2410279438247776
-0.4177989333333334	-0.025947689999999995	0.36898573706128623
-0.4177989333333334	-0.02074113666666666	0.5183896270251148
-0.4177989333333334	-0.015534583333333324	0.6488889441955118
-0.4177989333333334	-0.010328030000000002	0.6994415779380313
-0.4177989333333334	-0.005121476666666666	0.8644764095298435
-0.4177989333333334	0.00008507666666666969	0.8863761709584892
-0.4177989333333334	0.0052916300000000055	0.8058566903599241
-0.4177989333333334	0.010498183333333341	0.7083622574348699
-0.4177989333333334	0.015704736666666677	0.6537982811144545
-0.4177989333333334	0.02091129	0.4789263163357634
-0.4177989333333334	0.026117843333333335	0.36880532680169786
-0.4177989333333334	0.03132439666666667	0.2696879796859992
-0.4177989333333334	0.036530950000000006	0.18250222725715626
-0.4177989333333334	0.04173750333333334	0.10664920469359393
-0.4177989333333334	0.046944056666666664	0.0679900633105877
-0.4177989333333334	0.05215061	0.032358095993460206
-0.4177989333333334	0.057357163333333336	0.01123271240761823
-0.4177989333333334	0.06256371666666667	0.002998470468691769
-0.4177989333333334	0.06777027000000001	0.
-0.4177989333333334	0.07297682333333334	0.
-0.4055168	-0.07801322333333333	0.
-0.4055168	-0.07280666999999999	0.
-0.4055168	-0.06760011666666665	0.002911375862007971
-0.4055168	-0.06239356333333333	0.01225692341932967
-0.4055168	-0.057187009999999996	0.022101585759613657
-0.4055168	-0.05198045666666666	0.059789185857323505
-0.4055168	-0.046773903333333325	0.04877980125686094
-0.4055168	-0.041567349999999996	0.1645521327819772
-0.4055168	-0.03636079666666666	0.2011502851257828
-0.4055168	-0.03115424333333333	0.3554590271735454
-0.4055168	-0.025947689999999995	0.3721099913190426
-0.4055168	-0.02074113666666666	0.5713516367854121
-0.4055168	-0.015534583333333324	0.6318369392128188
-0.4055168	-0.010328030000000002	0.8406330743318255
-0.4055168	-0.005121476666666666	0.8367545785098393
-0.4055168	0.00008507666666666969	0.9694752403653961
-0.4055168	0.0052916300000000055	0.9181734084235601
-0.4055168	0.010498183333333341	0.7424883316491555
-0.4055168	0.015704736666666677	0.6580767805497147
-0.4055168	0.02091129	0.5255564341639699
-0.4055168	0.026117843333333335	0.3529618027636831
-0.4055168	0.03132439666666667	0.25868371812799945
-0.4055168	0.036530950000000006	0.15914405374718452
-0.4055168	0.04173750333333334	0.0767160382562525
-0.4055168	0.046944056666666664	0.039491280019698705
-0.4055168	0.05215061	0.010978984275662023
-0.4055168	0.057357163333333336	0.008351755475419663
-0.4055168	0.06256371666666667	0.0019253860830662627
-0.4055168	0.06777027000000001	0.
-0.4055168	0.07297682333333334	0.
-0.39323466666666673	-0.07801322333333333	0.
-0.39323466666666673	-0.07280666999999999	0.012654643028163886
-0.39323466666666673	-0.06760011666666665	0.019513423660257396
-0.39323466666666673	-0.06239356333333333	0.021519260996238392
-0.39323466666666673	-0.057187009999999996	0.0448820260312028
-0.39323466666666673	-0.05198045666666666	0.054791225880950784
-0.39323466666666673	-0.046773903333333325	0.0993653410056251
-0.39323466666666673	-0.041567349999999996	0.12757227044867048
-0.39323466666666673	-0.03636079666666666	0.2646162196376813
-0.39323466666666673	-0.03115424333333333	0.379164590611317
-0.39323466666666673	-0.025947689999999995	0.3588858241571746
-0.39323466666666673	-0.02074113666666666	0.6329814566020238
-0.39323466666666673	-0.015534583333333324	0.7244382294907131
-0.39323466666666673	-0.010328030000000002	0.8791887439574357
-0.39323466666666673	-0.005121476666666666	1.
-0.39323466666666673	0.00008507666666666969	0.8462806284711866
-0.39323466666666673	0.0052916300000000055	0.786574611922178
-0.39323466666666673	0.010498183333333341	0.8468858761840471
-0.39323466666666673	0.015704736666666677	0.526216550692532
-0.39323466666666673	0.02091129	0.5046205870761721
-0.39323466666666673	0.026117843333333335	0.28056957490570184
-0.39323466666666673	0.03132439666666667	0.2038222181420407
-0.39323466666666673	0.036530950000000006	0.09726458440628084
-0.39323466666666673	0.04173750333333334	0.06782683154372449
-0.39323466666666673	0.046944056666666664	0.028124665695144106
-0.39323466666666673	0.05215061	0.0170228247918211
-0.39323466666666673	0.057357163333333336	0.009322397756131404
-0.39323466666666673	0.06256371666666667	0.0009707407382084246
-0.39323466666666673	0.06777027000000001	0.0009198477259740734
-0.39323466666666673	0.07297682333333334	0.014096124063562752
-0.38095253333333334	-0.07801322333333333	0.
-0.38095253333333334	-0.07280666999999999	0.0034946208134502246
-0.38095253333333334	-0.06760011666666665	0.002028711631762013
-0.38095253333333334	-0.06239356333333333	0.010561422723170713
-0.38095253333333334	-0.057187009999999996	0.02999898688733468
-0.38095253333333334	-0.05198045666666666	0.052640565085836616
-0.38095253333333334	-0.046773903333333325	0.07944336614953258
-0.38095253333333334	-0.041567349999999996	0.1641186797909531
-0.38095253333333334	-0.03636079666666666	0.2324295190178444
-0.38095253333333334	-0.03115424333333333	0.3100682228620502
-0.38095253333333334	-0.025947689999999995	0.4119961458519949
-0.38095253333333334	-0.02074113666666666	0.6094571083755252
-0.38095253333333334	-0.015534583333333324	0.6969752162292604
-0.38095253333333334	-0.010328030000000002	0.889408785666805
-0.38095253333333334	-0.005121476666666666	0.8630392955325238
-0.38095253333333334	0.00008507666666666969	0.7365687459769661
-0.38095253333333334	0.0052916300000000055	0.7075867030534508
-0.38095253333333334	0.010498183333333341	0.6193431119224434
-0.38095253333333334	0.015704736666666677	0.5047806123935699
-0.38095253333333334	0.02091129	0.417543005756437
-0.38095253333333334	0.026117843333333335	0.24495458374849233
-0.38095253333333334	0.03132439666666667	0.14294282408983733
-0.38095253333333334	0.036530950000000006	0.0787917585728096
-0.38095253333333334	0.04173750333333334	0.04341682811999302
-0.38095253333333334	0.046944056666666664	0.01816905880325272
-0.38095253333333334	0.05215061	0.0049827704524466315
-0.38095253333333334	0.057357163333333336	0.003778589197890781
-0.38095253333333334	0.06256371666666667	0.
-0.38095253333333334	0.06777027000000001	0.
-0.38095253333333334	0.07297682333333334	0.
-0.36867040000000006	-0.07801322333333333	0.
-0.36867040000000006	-0.07280666999999999	0.0017683755503185344
-0.36867040000000006	-0.06760011666666665	0.007643252897769938
-0.36867040000000006	-0.06239356333333333	0.015066729620450357
-0.36867040000000006	-0.057187009999999996	0.020019106492176884
-0.36867040000000006	-0.05198045666666666	0.04122599210856458
-0.36867040000000006	-0.046773903333333325	0.05665708103068559
-0.36867040000000006	-0.041567349999999996	0.22424147786963045
-0.36867040000000006	-0.03636079666666666	0.2434996386021121
-0.36867040000000006	-0.03115424333333333	0.3385422442455138
-0.36867040000000006	-0.025947689999999995	0.47870685438194
-0.36867040000000006	-0.02074113666666666	0.5813055559036158
-0.36867040000000006	-0.015534583333333324	0.768597647041634
-0.36867040000000006	-0.010328030000000002	0.7531766210695646
-0.36867040000000006	-0.005121476666666666	0.7267588524381593
-0.36867040000000006	0.00008507666666666969	0.7393392119939093
-0.36867040000000006	0.0052916300000000055	0.5577908865178945
-0.36867040000000006	0.010498183333333341	0.547434087347157
-0.36867040000000006	0.015704736666666677	0.40778145000710003
-0.36867040000000006	0.02091129	0.26578432532836366
-0.36867040000000006	0.026117843333333335	0.13146922803091726
-0.36867040000000006	0.03132439666666667	0.10503233744729226
-0.36867040000000006	0.036530950000000006	0.07343211786378194
-0.36867040000000006	0.04173750333333334	0.022467620685183542
-0.36867040000000006	0.046944056666666664	0.023339841301854496
-0.36867040000000006	0.05215061	0.0030205000648879385
-0.36867040000000006	0.057357163333333336	0.01204487810969477
-0.36867040000000006	0.06256371666666667	0.
-0.36867040000000006	0.06777027000000001	6.4147761145005325e-6
-0.36867040000000006	0.07297682333333334	0.0021189570468755094
-0.3563882666666667	-0.07801322333333333	0.02394277922630719
-0.3563882666666667	-0.07280666999999999	0.
-0.3563882666666667	-0.06760011666666665	0.0035590156111122164
-0.3563882666666667	-0.06239356333333333	0.036534184579528055
-0.3563882666666667	-0.057187009999999996	0.010172376024620578
-0.3563882666666667	-0.05198045666666666	0.04466815373499681
-0.3563882666666667	-0.046773903333333325	0.1280146647289814
-0.3563882666666667	-0.041567349999999996	0.1321309385193111
-0.3563882666666667	-0.03636079666666666	0.2195054965350126
-0.3563882666666667	-0.03115424333333333	0.36672459238348626
-0.3563882666666667	-0.025947689999999995	0.4168292653949702
-0.3563882666666667	-0.02074113666666666	0.5775581649437816
-0.3563882666666667	-0.015534583333333324	0.617961123298475
-0.3563882666666667	-0.010328030000000002	0.6890909316202027
-0.3563882666666667	-0.005121476666666666	0.6625896920368037
-0.3563882666666667	0.00008507666666666969	0.6101867461861344
-0.3563882666666667	0.0052916300000000055	0.5701930479809381
-0.3563882666666667	0.010498183333333341	0.4557972090840936
-0.3563882666666667	0.015704736666666677	0.38916617046986546
-0.3563882666666667	0.02091129	0.2293758325813576
-0.3563882666666667	0.026117843333333335	0.21586924947331673
-0.3563882666666667	0.03132439666666667	0.053286901933126345
-0.3563882666666667	0.036530950000000006	0.02219957530117548
-0.3563882666666667	0.04173750333333334	0.022532370003206195
-0.3563882666666667	0.046944056666666664	0.0037668537217228895
-0.3563882666666667	0.05215061	0.0037019110833912505
-0.3563882666666667	0.057357163333333336	0.013939526788928942
-0.3563882666666667	0.06256371666666667	0.
-0.3563882666666667	0.06777027000000001	0.
-0.3563882666666667	0.07297682333333334	0.
-0.3441061333333334	-0.07801322333333333	0.
-0.3441061333333334	-0.07280666999999999	0.
-0.3441061333333334	-0.06760011666666665	0.
-0.3441061333333334	-0.06239356333333333	0.0075721192377969995
-0.3441061333333334	-0.057187009999999996	0.013197002976869234
-0.3441061333333334	-0.05198045666666666	0.05335232045378813
-0.3441061333333334	-0.046773903333333325	0.09368786989605146
-0.3441061333333334	-0.041567349999999996	0.18220389163793985
-0.3441061333333334	-0.03636079666666666	0.201886591276665
-0.3441061333333334	-0.03115424333333333	0.21550444278024866
-0.3441061333333334	-0.025947689999999995	0.3423289147923307
-0.3441061333333334	-0.02074113666666666	0.4894838149233512
-0.3441061333333334	-0.015534583333333324	0.4733998037297752
-0.3441061333333334	-0.010328030000000002	0.4267557767593533
-0.3441061333333334	-0.005121476666666666	0.5027668624994024
-0.3441061333333334	0.00008507666666666969	0.4088652552197562
-0.3441061333333334	0.0052916300000000055	0.34907766063943263
-0.3441061333333334	0.010498183333333341	0.2490827896450371
-0.3441061333333334	0.015704736666666677	0.20252125529037002
-0.3441061333333334	0.02091129	0.0728161253630017
-0.3441061333333334	0.026117843333333335	0.06402883703104705
-0.3441061333333334	0.03132439666666667	0.051938066739309646
-0.3441061333333334	0.036530950000000006	0.021827760982922884
-0.3441061333333334	0.04173750333333334	0.021142762650729525
-0.3441061333333334	0.046944056666666664	0.004780716798016104
-0.3441061333333334	0.05215061	0.004487138854510954
-0.3441061333333334	0.057357163333333336	0.01141082794040859
-0.3441061333333334	0.06256371666666667	0.002973107440713605
-0.3441061333333334	0.06777027000000001	0.
-0.3441061333333334	0.07297682333333334	0.
-0.331824	-0.07801322333333333	0.
-0.331824	-0.07280666999999999	0.
-0.331824	-0.06760011666666665	0.010477948257564833
-0.331824	-0.06239356333333333	0.011481743032756835
-0.331824	-0.057187009999999996	0.011818006568294697
-0.331824	-0.05198045666666666	0.02327221742715098
-0.331824	-0.046773903333333325	0.019772740371686547
-0.331824	-0.041567349999999996	0.120273379476109
-0.331824	-0.03636079666666666	0.18435248485679248
-0.331824	-0.03115424333333333	0.13473630758450925
-0.331824	-0.025947689999999995	0.26276595521599855
-0.331824	-0.02074113666666666	0.30969213100089577
-0.331824	-0.015534583333333324	0.3006793686002606
-0.331824	-0.010328030000000002	0.33177409316039935
-0.331824	-0.005121476666666666	0.3276931548214299
-0.331824	0.00008507666666666969	0.2253671614732247
-0.331824	0.0052916300000000055	0.17668206282778331
-0.331824	0.010498183333333341	0.15214641571645632
-0.331824	0.015704736666666677	0.16215248133000867
-0.331824	0.02091129	0.05769297969817267
-0.331824	0.026117843333333335	0.047546208158144365
-0.331824	0.03132439666666667	0.037199894498839016
-0.331824	0.036530950000000006	0.007321960656778754
-0.331824	0.04173750333333334	0.015858497269364474
-0.331824	0.046944056666666664	0.0014448332805269087
-0.331824	0.05215061	0.0019448294181503996
-0.331824	0.057357163333333336	0.
-0.331824	0.06256371666666667	0.
-0.331824	0.06777027000000001	0.
-0.331824	0.07297682333333334	0.
-0.31954186666666673	-0.07801322333333333	0.
-0.31954186666666673	-0.07280666999999999	0.
-0.31954186666666673	-0.06760011666666665	0.
-0.31954186666666673	-0.06239356333333333	0.008216214150635196
-0.31954186666666673	-0.057187009999999996	0.
-0.31954186666666673	-0.05198045666666666	0.00831366959741059
-0.31954186666666673	-0.046773903333333325	0.08651856160705214
-0.31954186666666673	-0.041567349999999996	0.04373427967966287
-0.31954186666666673	-0.03636079666666666	0.016991886115675554
-0.31954186666666673	-0.03115424333333333	0.11486189495372098
-0.31954186666666673	-0.025947689999999995	0.1877672054281465
-0.31954186666666673	-0.02074113666666666	0.12511249166599467
-0.31954186666666673	-0.015534583333333324	0.24632821838099364
-0.31954186666666673	-0.010328030000000002	0.23508501636251466
-0.31954186666666673	-0.005121476666666666	0.2114625642665972
-0.31954186666666673	0.00008507666666666969	0.09253652893360152
-0.31954186666666673	0.0052916300000000055	0.1349749014218984
-0.31954186666666673	0.010498183333333341	0.11694108784569965
-0.31954186666666673	0.015704736666666677	0.059559430876309924
-0.31954186666666673	0.02091129	0.016277726246714034
-0.31954186666666673	0.026117843333333335	0.011763164681928076
-0.31954186666666673	0.03132439666666667	0.014578271386718954
-0.31954186666666673	0.036530950000000006	0.005417962646379642
-0.31954186666666673	0.04173750333333334	0.002535439547534028
-0.31954186666666673	0.046944056666666664	0.
-0.31954186666666673	0.05215061	0.
-0.31954186666666673	0.057357163333333336	0.
-0.31954186666666673	0.06256371666666667	0.
-0.31954186666666673	0.06777027000000001	0.
-0.31954186666666673	0.07297682333333334	0.
-0.30725973333333334	-0.07801322333333333	0.
-0.30725973333333334	-0.07280666999999999	0.
-0.30725973333333334	-0.06760011666666665	0.
-0.30725973333333334	-0.06239356333333333	0.
-0.30725973333333334	-0.057187009999999996	0.009667099104004095
-0.30725973333333334	-0.05198045666666666	0.0005785099318081234
-0.30725973333333334	-0.046773903333333325	0.032243187830017846
-0.30725973333333334	-0.041567349999999996	0.027195083848783465
-0.30725973333333334	-0.03636079666666666	0.031518241263070096
-0.30725973333333334	-0.03115424333333333	0.05939095006339116
-0.30725973333333334	-0.025947689999999995	0.06616486481552307
-0.30725973333333334	-0.02074113666666666	0.046430911932057464
-0.30725973333333334	-0.015534583333333324	0.09713986083917266
-0.30725973333333334	-0.010328030000000002	0.06580438270147718
-0.30725973333333334	-0.005121476666666666	0.06560369651660089
-0.30725973333333334	0.00008507666666666969	0.08389851122593409
-0.30725973333333334	0.0052916300000000055	0.04748659412870807
-0.30725973333333334	0.010498183333333341	0.04096552562122737
-0.30725973333333334	0.015704736666666677	0.017685620731743946
-0.30725973333333334	0.02091129	0.007573217769698928
-0.30725973333333334	0.026117843333333335	0.0035133779563949856
-0.30725973333333334	0.03132439666666667	0.010884961582205373
-0.30725973333333334	0.036530950000000006	0.0008959160404322464
-0.30725973333333334	0.04173750333333334	0.
-0.30725973333333334	0.046944056666666664	0.0006166922081129819
-0.30725973333333334	0.05215061	0.
-0.30725973333333334	0.057357163333333336	0.
-0.30725973333333334	0.06256371666666667	0.
-0.30725973333333334	0.06777027000000001	0.
-0.30725973333333334	0.07297682333333334	0.
-0.29497760000000006	-0.07801322333333333	0.
-0.29497760000000006	-0.07280666999999999	0.
-0.29497760000000006	-0.06760011666666665	0.
-0.29497760000000006	-0.06239356333333333	0.
-0.29497760000000006	-0.057187009999999996	0.
-0.29497760000000006	-0.05198045666666666	0.
-0.29497760000000006	-0.046773903333333325	0.024727583935177478
-0.29497760000000006	-0.041567349999999996	0.01707816338964516
-0.29497760000000006	-0.03636079666666666	0.017347694004947622
-0.29497760000000006	-0.03115424333333333	0.02695181018467714
-0.29497760000000006	-0.025947689999999995	0.024989483050642927
-0.29497760000000006	-0.02074113666666666	0.025858980693709198
-0.29497760000000006	-0.015534583333333324	0.02625296380634765
-0.29497760000000006	-0.010328030000000002	0.03897837251109282
-0.29497760000000006	-0.005121476666666666	0.012459246675714925
-0.29497760000000006	0.00008507666666666969	0.042690442674617635
-0.29497760000000006	0.0052916300000000055	0.012475930015975937
-0.29497760000000006	0.010498183333333341	0.0009492941114582884
-0.29497760000000006	0.015704736666666677	1.0143154084209789e-7
-0.29497760000000006	0.02091129	0.0040037877914675
-0.29497760000000006	0.026117843333333335	0.003916828996093557
-0.29497760000000006	0.03132439666666667	0.
-0.29497760000000006	0.036530950000000006	0.011022181643053273
-0.29497760000000006	0.04173750333333334	0.
-0.29497760000000006	0.046944056666666664	0.
-0.29497760000000006	0.05215061	0.
-0.29497760000000006	0.057357163333333336	0.
-0.29497760000000006	0.06256371666666667	0.
-0.29497760000000006	0.06777027000000001	0.
-0.29497760000000006	0.07297682333333334	0.
-0.2826954666666667	-0.07801322333333333	0.
-0.2826954666666667	-0.07280666999999999	0.
-0.2826954666666667	-0.06760011666666665	0.
-0.2826954666666667	-0.06239356333333333	0.015452712698849317
-0.2826954666666667	-0.057187009999999996	0.
-0.2826954666666667	-0.05198045666666666	0.
-0.2826954666666667	-0.046773903333333325	0.
-0.2826954666666667	-0.041567349999999996	0.
-0.2826954666666667	-0.03636079666666666	0.
-0.2826954666666667	-0.03115424333333333	0.0015487022305818113
-0.2826954666666667	-0.025947689999999995	0.018695749319357472
-0.2826954666666667	-0.02074113666666666	0.0036303182477361805
-0.2826954666666667	-0.015534583333333324	0.007741959139103455
-0.2826954666666667	-0.010328030000000002	0.02017739818017884
-0.2826954666666667	-0.005121476666666666	0.03300688515113196
-0.2826954666666667	0.00008507666666666969	0.006218525529979563
-0.2826954666666667	0.0052916300000000055	0.006757801471133448
-0.2826954666666667	0.010498183333333341	0.
-0.2826954666666667	0.015704736666666677	0.01713999966040632
-0.2826954666666667	0.02091129	0.
-0.2826954666666667	0.026117843333333335	0.
-0.2826954666666667	0.03132439666666667	0.
-0.2826954666666667	0.036530950000000006	0.
-0.2826954666666667	0.04173750333333334	0.
-0.2826954666666667	0.046944056666666664	0.
-0.2826954666666667	0.05215061	0.
-0.2826954666666667	0.057357163333333336	0.
-0.2826954666666667	0.06256371666666667	0.
-0.2826954666666667	0.06777027000000001	0.
-0.2826954666666667	0.07297682333333334	0.
-0.2704133333333334	-0.07801322333333333	0.
-0.2704133333333334	-0.07280666999999999	0.
-0.2704133333333334	-0.06760011666666665	0.
-0.2704133333333334	-0.06239356333333333	0.
-0.2704133333333334	-0.057187009999999996	0.
-0.2704133333333334	-0.05198045666666666	0.
-0.2704133333333334	-0.046773903333333325	0.
-0.2704133333333334	-0.041567349999999996	0.
-0.2704133333333334	-0.03636079666666666	0.
-0.2704133333333334	-0.03115424333333333	0.
-0.2704133333333334	-0.025947689999999995	0.
-0.2704133333333334	-0.02074113666666666	0.004958252483755069
-0.2704133333333334	-0.015534583333333324	0.009516068875340436
-0.2704133333333334	-0.010328030000000002	0.011979140498667959
-0.2704133333333334	-0.005121476666666666	2.426174102214237e-6
-0.2704133333333334	0.00008507666666666969	0.
-0.2704133333333334	0.0052916300000000055	0.015242997981306643
-0.2704133333333334	0.010498183333333341	0.
-0.2704133333333334	0.015704736666666677	4.805910849343245e-6
-0.2704133333333334	0.02091129	0.
-0.2704133333333334	0.026117843333333335	0.
-0.2704133333333334	0.03132439666666667	0.0006236248609288164
-0.2704133333333334	0.036530950000000006	0.
-0.2704133333333334	0.04173750333333334	0.
-0.2704133333333334	0.046944056666666664	0.
-0.2704133333333334	0.05215061	0.
-0.2704133333333334	0.057357163333333336	0.
-0.2704133333333334	0.06256371666666667	0.
-0.2704133333333334	0.06777027000000001	0.
-0.2704133333333334	0.07297682333333334	0.
-0.2581312	-0.07801322333333333	0.
-0.2581312	-0.07280666999999999	0.
-0.2581312	-0.06760011666666665	0.
-0.2581312	-0.06239356333333333	0.
-0.2581312	-0.057187009999999996	0.
-0.2581312	-0.05198045666666666	0.
-0.2581312	-0.046773903333333325	0.
-0.2581312	-0.041567349999999996	0.
-0.2581312	-0.03636079666666666	0.
-0.2581312	-0.03115424333333333	0.016040861646576723
-0.2581312	-0.025947689999999995	5.062849030738956e-6
-0.2581312	-0.02074113666666666	0.
-0.2581312	-0.015534583333333324	0.
-0.2581312	-0.010328030000000002	0.
-0.2581312	-0.005121476666666666	0.
-0.2581312	0.00008507666666666969	0.
-0.2581312	0.0052916300000000055	0.
-0.2581312	0.010498183333333341	0.
-0.2581312	0.015704736666666677	0.013783719296468395
-0.2581312	0.02091129	0.
-0.2581312	0.026117843333333335	0.
-0.2581312	0.03132439666666667	0.
-0.2581312	0.036530950000000006	0.
-0.2581312	0.04173750333333334	0.
-0.2581312	0.046944056666666664	0.
-0.2581312	0.05215061	0.
-0.2581312	0.057357163333333336	0.
-0.2581312	0.06256371666666667	0.
-0.2581312	0.06777027000000001	0.
-0.2581312	0.07297682333333334	0.
-0.24584906666666673	-0.07801322333333333	0.
-0.24584906666666673	-0.07280666999999999	0.
-0.24584906666666673	-0.06760011666666665	0.
-0.24584906666666673	-0.06239356333333333	0.
-0.24584906666666673	-0.057187009999999996	0.
-0.24584906666666673	-0.05198045666666666	0.
-0.24584906666666673	-0.046773903333333325	0.
-0.24584906666666673	-0.041567349999999996	0.
-0.24584906666666673	-0.03636079666666666	0.
-0.24584906666666673	-0.03115424333333333	0.
-0.24584906666666673	-0.025947689999999995	0.
-0.24584906666666673	-0.02074113666666666	0.
-0.24584906666666673	-0.015534583333333324	0.
-0.24584906666666673	-0.010328030000000002	0.
-0.24584906666666673	-0.005121476666666666	0.
-0.24584906666666673	0.00008507666666666969	0.
-0.24584906666666673	0.0052916300000000055	0.
-0.24584906666666673	0.010498183333333341	0.
-0.24584906666666673	0.015704736666666677	0.
-0.24584906666666673	0.02091129	0.
-0.24584906666666673	0.026117843333333335	0.
-0.24584906666666673	0.03132439666666667	0.
-0.24584906666666673	0.036530950000000006	0.
-0.24584906666666673	0.04173750333333334	0.
-0.24584906666666673	0.046944056666666664	0.
-0.24584906666666673	0.05215061	0.
-0.24584906666666673	0.057357163333333336	0.
-0.24584906666666673	0.06256371666666667	0.
-0.24584906666666673	0.06777027000000001	0.
-0.24584906666666673	0.07297682333333334	0.

==> data/fig7/hist_2d_1-5.dat <==
-0.6020309333333334	-0.014700278333333334	0.
-0.6020309333333334	-0.013620634999999999	0.
-0.6020309333333334	-0.012540991666666668	0.
-0.6020309333333334	-0.011461348333333333	0.
-0.6020309333333334	-0.010381705000000001	0.
-0.6020309333333334	-0.009302061666666667	0.
-0.6020309333333334	-0.008222418333333335	0.
-0.6020309333333334	-0.0071427750000000005	0.
-0.6020309333333334	-0.006063131666666669	0.
-0.6020309333333334	-0.004983488333333334	0.
-0.6020309333333334	-0.003903845000000003	0.
-0.6020309333333334	-0.002824201666666668	0.
-0.6020309333333334	-0.0017445583333333368	0.
-0.6020309333333334	-0.000664915000000002	0.
-0.6020309333333334	0.0004147283333333293	0.
-0.6020309333333334	0.0014943716666666641	0.
-0.6020309333333334	0.0025740149999999955	0.
-0.6020309333333334	0.0036536583333333303	0.
-0.6020309333333334	0.004733301666666662	0.
-0.6020309333333334	0.0058129449999999964	0.
-0.6020309333333334	0.006892588333333328	7.715604186880659e-14
-0.6020309333333334	0.007972231666666663	0.
-0.6020309333333334	0.009051874999999994	0.
-0.6020309333333334	0.010131518333333329	0.
-0.6020309333333334	0.01121116166666666	0.
-0.6020309333333334	0.012290804999999995	0.
-0.6020309333333334	0.013370448333333326	0.
-0.6020309333333334	0.014450091666666661	0.
-0.6020309333333334	0.015529734999999992	0.
-0.6020309333333334	0.016609378333333327	0.
-0.5897488000000001	-0.014700278333333334	0.
-0.5897488000000001	-0.013620634999999999	0.
-0.5897488000000001	-0.012540991666666668	0.
-0.5897488000000001	-0.011461348333333333	0.
-0.5897488000000001	-0.010381705000000001	0.
-0.5897488000000001	-0.009302061666666667	0.
-0.5897488000000001	-0.008222418333333335	0.
-0.5897488000000001	-0.0071427750000000005	0.
-0.5897488000000001	-0.006063131666666669	0.
-0.5897488000000001	-0.004983488333333334	0.
-0.5897488000000001	-0.003903845000000003	0.
-0.5897488000000001	-0.002824201666666668	0.
-0.5897488000000001	-0.0017445583333333368	0.
-0.5897488000000001	-0.000664915000000002	0.
-0.5897488000000001	0.0004147283333333293	0.
-0.5897488000000001	0.0014943716666666641	0.
-0.5897488000000001	0.0025740149999999955	0.
-0.5897488000000001	0.0036536583333333303	0.
-0.5897488000000001	0.004733301666666662	0.
-0.5897488000000001	0.0058129449999999964	0.
-0.5897488000000001	0.006892588333333328	0.
-0.5897488000000001	0.007972231666666663	0.
-0.5897488000000001	0.009051874999999994	0.
-0.5897488000000001	0.010131518333333329	0.
-0.5897488000000001	0.01121116166666666	0.
-0.5897488000000001	0.012290804999999995	0.
-0.5897488000000001	0.013370448333333326	0.
-0.5897488000000001	0.014450091666666661	0.
-0.5897488000000001	0.015529734999999992	0.
-0.5897488000000001	0.016609378333333327	0.
-0.5774666666666667	-0.014700278333333334	0.
-0.5774666666666667	-0.013620634999999999	0.
-0.5774666666666667	-0.012540991666666668	0.
-0.5774666666666667	-0.011461348333333333	0.
-0.5774666666666667	-0.010381705000000001	0.
-0.5774666666666667	-0.009302061666666667	0.
-0.5774666666666667	-0.008222418333333335	0.
-0.5774666666666667	-0.0071427750000000005	0.
-0.5774666666666667	-0.006063131666666669	0.
-0.5774666666666667	-0.004983488333333334	0.
-0.5774666666666667	-0.003903845000000003	0.
-0.5774666666666667	-0.002824201666666668	0.
-0.5774666666666667	-0.0017445583333333368	0.
-0.5774666666666667	-0.000664915000000002	0.
-0.5774666666666667	0.0004147283333333293	0.
-0.5774666666666667	0.0014943716666666641	0.
-0.5774666666666667	0.0025740149999999955	0.
-0.5774666666666667	0.0036536583333333303	0.
-0.5774666666666667	0.004733301666666662	0.
-0.5774666666666667	0.0058129449999999964	0.
-0.5774666666666667	0.006892588333333328	0.
-0.5774666666666667	0.007972231666666663	3.5147077006952743e-6
-0.5774666666666667	0.009051874999999994	0.
-0.5774666666666667	0.010131518333333329	0.
-0.5774666666666667	0.01121116166666666	0.
-0.5774666666666667	0.012290804999999995	0.
-0.5774666666666667	0.013370448333333326	0.
-0.5774666666666667	0.014450091666666661	0.
-0.5774666666666667	0.015529734999999992	0.
-0.5774666666666667	0.016609378333333327	0.
-0.5651845333333334	-0.014700278333333334	0.
-0.5651845333333334	-0.013620634999999999	0.
-0.5651845333333334	-0.012540991666666668	0.
-0.5651845333333334	-0.011461348333333333	0.
-0.5651845333333334	-0.010381705000000001	0.
-0.5651845333333334	-0.009302061666666667	0.
-0.5651845333333334	-0.008222418333333335	0.
-0.5651845333333334	-0.0071427750000000005	0.
-0.5651845333333334	-0.006063131666666669	0.
-0.5651845333333334	-0.004983488333333334	0.
-0.5651845333333334	-0.003903845000000003	0.
-0.5651845333333334	-0.002824201666666668	0.
-0.5651845333333334	-0.0017445583333333368	0.
-0.5651845333333334	-0.000664915000000002	0.
-0.5651845333333334	0.0004147283333333293	0.0008174518428667517
-0.5651845333333334	0.0014943716666666641	0.
-0.5651845333333334	0.0025740149999999955	1.776247047491971e-7
-0.5651845333333334	0.0036536583333333303	0.000016047838508469795
-0.5651845333333334	0.004733301666666662	0.00010034478687770468
-0.5651845333333334	0.0058129449999999964	0.
-0.5651845333333334	0.006892588333333328	0.0009295132771331894
-0.5651845333333334	0.007972231666666663	0.0023300486219484115
-0.5651845333333334	0.009051874999999994	0.0095685869405262
-0.5651845333333334	0.010131518333333329	0.000391099647145899
-0.5651845333333334	0.01121116166666666	0.
-0.5651845333333334	0.012290804999999995	0.00005915154970700674
-0.5651845333333334	0.013370448333333326	0.
-0.5651845333333334	0.014450091666666661	0.
-0.5651845333333334	0.015529734999999992	0.
-0.5651845333333334	0.016609378333333327	0.
-0.5529024	-0.014700278333333334	0.
-0.5529024	-0.013620634999999999	0.
-0.5529024	-0.012540991666666668	0.
-0.5529024	-0.011461348333333333	0.
-0.5529024	-0.010381705000000001	0.
-0.5529024	-0.009302061666666667	0.
-0.5529024	-0.008222418333333335	0.
-0.5529024	-0.0071427750000000005	0.
-0.5529024	-0.006063131666666669	0.
-0.5529024	-0.004983488333333334	0.
-0.5529024	-0.003903845000000003	0.
-0.5529024	-0.002824201666666668	3.661825201027916e-6
-0.5529024	-0.0017445583333333368	0.00046628612798751203
-0.5529024	-0.000664915000000002	4.133497828397523e-6
-0.5529024	0.0004147283333333293	0.
-0.5529024	0.0014943716666666641	0.000251056464316193
-0.5529024	0.0025740149999999955	0.0002593141026999689
-0.5529024	0.0036536583333333303	0.0077234216896134205
-0.5529024	0.004733301666666662	0.008031469454463907
-0.5529024	0.0058129449999999964	0.0014196346648864741
-0.5529024	0.006892588333333328	0.007235173593536673
-0.5529024	0.007972231666666663	0.0039021783539943274
-0.5529024	0.009051874999999994	0.012604337401075997
-0.5529024	0.010131518333333329	0.00009929040827525192
-0.5529024	0.01121116166666666	0.
-0.5529024	0.012290804999999995	0.001713516913886966
-0.5529024	0.013370448333333326	0.
-0.5529024	0.014450091666666661	0.
-0.5529024	0.015529734999999992	0.
-0.5529024	0.016609378333333327	0.
-0.5406202666666667	-0.014700278333333334	0.
-0.5406202666666667	-0.013620634999999999	0.
-0.5406202666666667	-0.012540991666666668	0.
-0.5406202666666667	-0.011461348333333333	0.
-0.5406202666666667	-0.010381705000000001	0.
-0.5406202666666667	-0.009302061666666667	0.
-0.5406202666666667	-0.008222418333333335	0.
-0.5406202666666667	-0.0071427750000000005	0.
-0.5406202666666667	-0.006063131666666669	0.
-0.5406202666666667	-0.004983488333333334	0.
-0.5406202666666667	-0.003903845000000003	0.
-0.5406202666666667	-0.002824201666666668	0.002723215885983222
-0.5406202666666667	-0.0017445583333333368	0.
-0.5406202666666667	-0.000664915000000002	0.00697171850988651
-0.5406202666666667	0.0004147283333333293	0.012849761966131924
-0.5406202666666667	0.0014943716666666641	0.00007550736182326417
-0.5406202666666667	0.0025740149999999955	0.011735379513365934
-0.5406202666666667	0.0036536583333333303	0.0026948312589514635
-0.5406202666666667	0.004733301666666662	0.011907920700896342
-0.5406202666666667	0.0058129449999999964	0.0019672120685206157
-0.5406202666666667	0.006892588333333328	0.0009108977644814068
-0.5406202666666667	0.007972231666666663	0.01567392106963603
-0.5406202666666667	0.009051874999999994	0.009616384538297235
-0.5406202666666667	0.010131518333333329	0.
-0.5406202666666667	0.01121116166666666	0.010361622064839062
-0.5406202666666667	0.012290804999999995	7.721250235982668e-6
-0.5406202666666667	0.013370448333333326	0.
-0.5406202666666667	0.014450091666666661	0.
-0.5406202666666667	0.015529734999999992	0.
-0.5406202666666667	0.016609378333333327	0.
-0.5283381333333333	-0.014700278333333334	0.
-0.5283381333333333	-0.013620634999999999	0.
-0.5283381333333333	-0.012540991666666668	0.
-0.5283381333333333	-0.011461348333333333	0.
-0.5283381333333333	-0.010381705000000001	0.
-0.5283381333333333	-0.009302061666666667	0.
-0.5283381333333333	-0.008222418333333335	0.
-0.5283381333333333	-0.0071427750000000005	0.
-0.5283381333333333	-0.006063131666666669	0.
-0.5283381333333333	-0.004983488333333334	0.
-0.5283381333333333	-0.003903845000000003	0.0001385663482941752
-0.5283381333333333	-0.002824201666666668	0.014456597793469108
-0.5283381333333333	-0.0017445583333333368	0.0009133959136816936
-0.5283381333333333	-0.000664915000000002	0.01036801440365521
-0.5283381333333333	0.0004147283333333293	0.02463933300034957
-0.5283381333333333	0.0014943716666666641	0.007019012008169066
-0.5283381333333333	0.0025740149999999955	0.02306069061757438
-0.5283381333333333	0.0036536583333333303	0.043332614618979186
-0.5283381333333333	0.004733301666666662	0.015161351445707863
-0.5283381333333333	0.0058129449999999964	0.037138265840398116
-0.5283381333333333	0.006892588333333328	0.00586361918280777
-0.5283381333333333	0.007972231666666663	0.02553755096045401
-0.5283381333333333	0.009051874999999994	0.010155604154434247
-0.5283381333333333	0.010131518333333329	0.009978982744183539
-0.5283381333333333	0.01121116166666666	0.0045177841100030435
-0.5283381333333333	0.012290804999999995	0.00018245738570295836
-0.5283381333333333	0.013370448333333326	0.0019402521334968897
-0.5283381333333333	0.014450091666666661	0.010888987152012105
-0.5283381333333333	0.015529734999999992	0.
-0.5283381333333333	0.016609378333333327	0.
-0.5160560000000001	-0.014700278333333334	0.
-0.5160560000000001	-0.013620634999999999	0.
-0.5160560000000001	-0.012540991666666668	0.
-0.5160560000000001	-0.011461348333333333	0.
-0.5160560000000001	-0.010381705000000001	0.
-0.5160560000000001	-0.009302061666666667	0.
-0.5160560000000001	-0.008222418333333335	0.
-0.5160560000000001	-0.0071427750000000005	0.
-0.5160560000000001	-0.006063131666666669	0.0005679807419475447
-0.5160560000000001	-0.004983488333333334	0.
-0.5160560000000001	-0.003903845000000003	0.
-0.5160560000000001	-0.002824201666666668	0.0015492320535086344
-0.5160560000000001	-0.0017445583333333368	0.006661588279880672
-0.5160560000000001	-0.000664915000000002	0.023790037440547487
-0.5160560000000001	0.0004147283333333293	0.04671825193496086
-0.5160560000000001	0.0014943716666666641	0.023041010656633706
-0.5160560000000001	0.0025740149999999955	0.07748024359024829
-0.5160560000000001	0.0036536583333333303	0.030143669421573125
-0.5160560000000001	0.004733301666666662	0.0695082177193756
-0.5160560000000001	0.0058129449999999964	0.0870321911824993
-0.5160560000000001	0.006892588333333328	0.06408844863732961
-0.5160560000000001	0.007972231666666663	0.06294934462166146
-0.5160560000000001	0.009051874999999994	0.045629754240930805
-0.5160560000000001	0.010131518333333329	0.013094018763739708
-0.5160560000000001	0.01121116166666666	0.025875780338080523
-0.5160560000000001	0.012290804999999995	0.014735969055830078
-0.5160560000000001	0.013370448333333326	0.00490956834481603
-0.5160560000000001	0.014450091666666661	0.009541266804423645
-0.5160560000000001	0.015529734999999992	0.
-0.5160560000000001	0.016609378333333327	0.
-0.5037738666666667	-0.014700278333333334	0.
-0.5037738666666667	-0.013620634999999999	0.
-0.5037738666666667	-0.012540991666666668	0.
-0.5037738666666667	-0.011461348333333333	0.
-0.5037738666666667	-0.010381705000000001	0.
-0.5037738666666667	-0.009302061666666667	0.
-0.5037738666666667	-0.008222418333333335	0.007488059981130745
-0.5037738666666667	-0.0071427750000000005	0.
-0.5037738666666667	-0.006063131666666669	0.
-0.5037738666666667	-0.004983488333333334	0.012610622578891423
-0.5037738666666667	-0.003903845000000003	0.024465518788858498
-0.5037738666666667	-0.002824201666666668	0.04344850021499873
-0.5037738666666667	-0.0017445583333333368	0.025941712269783212
-0.5037738666666667	-0.000664915000000002	0.054442488496088445
-0.5037738666666667	0.0004147283333333293	0.07388559300503833
-0.5037738666666667	0.0014943716666666641	0.10761776951714196
-0.5037738666666667	0.0025740149999999955	0.11227740231703966
-0.5037738666666667	0.0036536583333333303	0.1356969146993227
-0.5037738666666667	0.004733301666666662	0.14519139667235323
-0.5037738666666667	0.0058129449999999964	0.1316651032635636
-0.5037738666666667	0.006892588333333328	0.12158577923979437
-0.5037738666666667	0.007972231666666663	0.12384739141630989
-0.5037738666666667	0.009051874999999994	0.025311315989221466
-0.5037738666666667	0.010131518333333329	0.051352579498400185
-0.5037738666666667	0.01121116166666666	0.04835578135375049
-0.5037738666666667	0.012290804999999995	0.012730322190629594
-0.5037738666666667	0.013370448333333326	0.
-0.5037738666666667	0.014450091666666661	0.
-0.5037738666666667	0.015529734999999992	0.
-0.5037738666666667	0.016609378333333327	0.
-0.4914917333333334	-0.014700278333333334	0.
-0.4914917333333334	-0.013620634999999999	0.
-0.4914917333333334	-0.012540991666666668	0.
-0.4914917333333334	-0.011461348333333333	0.
-0.4914917333333334	-0.010381705000000001	0.
-0.4914917333333334	-0.009302061666666667	0.
-0.4914917333333334	-0.008222418333333335	0.
-0.4914917333333334	-0.0071427750000000005	0.
-0.4914917333333334	-0.006063131666666669	0.0018750276259602507
-0.4914917333333334	-0.004983488333333334	0.03676737343669607
-0.4914917333333334	-0.003903845000000003	0.03715927160372377
-0.4914917333333334	-0.002824201666666668	0.04757726567672386
-0.4914917333333334	-0.0017445583333333368	0.11341611770099085
-0.4914917333333334	-0.000664915000000002	0.1458005825544553
-0.4914917333333334	0.0004147283333333293	0.19451057435962477
-0.4914917333333334	0.0014943716666666641	0.21146466105889336
-0.4914917333333334	0.0025740149999999955	0.2395409892321778
-0.4914917333333334	0.0036536583333333303	0.2747124681796988
-0.4914917333333334	0.004733301666666662	0.19994405274832638
-0.4914917333333334	0.0058129449999999964	0.21964973083217892
-0.4914917333333334	0.006892588333333328	0.2777374530817971
-0.4914917333333334	0.007972231666666663	0.19110099637635403
-0.4914917333333334	0.009051874999999994	0.08391619971660404
-0.4914917333333334	0.010131518333333329	0.08111997300002553
-0.4914917333333334	0.01121116166666666	0.021287887129643097
-0.4914917333333334	0.012290804999999995	0.017591858668771547
-0.4914917333333334	0.013370448333333326	0.01825760201496122
-0.4914917333333334	0.014450091666666661	0.
-0.4914917333333334	0.015529734999999992	0.
-0.4914917333333334	0.016609378333333327	0.
-0.4792096	-0.014700278333333334	0.
-0.4792096	-0.013620634999999999	0.
-0.4792096	-0.012540991666666668	0.
-0.4792096	-0.011461348333333333	0.
-0.4792096	-0.010381705000000001	0.
-0.4792096	-0.009302061666666667	0.
-0.4792096	-0.008222418333333335	0.0071429431230357185
-0.4792096	-0.0071427750000000005	0.020023232804753623
-0.4792096	-0.006063131666666669	0.04346323087508302
-0.4792096	-0.004983488333333334	0.04628397391663388
-0.4792096	-0.003903845000000003	0.13011957569242102
-0.4792096	-0.002824201666666668	0.11711516070545512
-0.4792096	-0.0017445583333333368	0.14642609424384972
-0.4792096	-0.000664915000000002	0.24756229327641235
-0.4792096	0.0004147283333333293	0.24745740359697338
-0.4792096	0.0014943716666666641	0.28095490939273493
-0.4792096	0.0025740149999999955	0.3138209555945861
-0.4792096	0.0036536583333333303	0.44923951662656186
-0.4792096	0.004733301666666662	0.330115224951477
-0.4792096	0.0058129449999999964	0.34129204723165474
-0.4792096	0.006892588333333328	0.22050691313064658
-0.4792096	0.007972231666666663	0.19574264941378497
-0.4792096	0.009051874999999994	0.08262442598529797
-0.4792096	0.010131518333333329	0.11771311273220919
-0.4792096	0.01121116166666666	0.022037744809738156
-0.4792096	0.012290804999999995	0.03541782949951705
-0.4792096	0.013370448333333326	0.
-0.4792096	0.014450091666666661	0.016057780779591482
-0.4792096	0.015529734999999992	0.
-0.4792096	0.016609378333333327	0.01108078428270124
-0.46692746666666674	-0.014700278333333334	0.
-0.46692746666666674	-0.013620634999999999	0.
-0.46692746666666674	-0.012540991666666668	0.
-0.46692746666666674	-0.011461348333333333	0.
-0.46692746666666674	-0.010381705000000001	0.
-0.46692746666666674	-0.009302061666666667	0.004267351326809924
-0.46692746666666674	-0.008222418333333335	0.028279111643674977
-0.46692746666666674	-0.0071427750000000005	0.022620145729631006
-0.46692746666666674	-0.006063131666666669	0.039753095212779074
-0.46692746666666674	-0.004983488333333334	0.07450819146870233
-0.46692746666666674	-0.003903845000000003	0.14024879523580808
-0.46692746666666674	-0.002824201666666668	0.17054175723492837
-0.46692746666666674	-0.0017445583333333368	0.25074528390487455
-0.46692746666666674	-0.000664915000000002	0.28147626030840456
-0.46692746666666674	0.0004147283333333293	0.3281075313732524
-0.46692746666666674	0.0014943716666666641	0.4471036223051847
-0.46692746666666674	0.0025740149999999955	0.5047354567045144
-0.46692746666666674	0.0036536583333333303	0.4830509813781124
-0.46692746666666674	0.004733301666666662	0.44833490575966545
-0.46692746666666674	0.0058129449999999964	0.37690062629222526
-0.46692746666666674	0.006892588333333328	0.316456652751029
-0.46692746666666674	0.007972231666666663	0.19831942318488538
-0.46692746666666674	0.009051874999999994	0.137148458848347
-0.46692746666666674	0.010131518333333329	0.0919882634214175
-0.46692746666666674	0.01121116166666666	0.04298221058140462
-0.46692746666666674	0.012290804999999995	0.009566061311077971
-0.46692746666666674	0.013370448333333326	0.015294779602803286
-0.46692746666666674	0.014450091666666661	0.03371173334807669
-0.46692746666666674	0.015529734999999992	0.003481910054269874
-0.46692746666666674	0.016609378333333327	0.
-0.45464533333333335	-0.014700278333333334	0.
-0.45464533333333335	-0.013620634999999999	0.
-0.45464533333333335	-0.012540991666666668	0.
-0.45464533333333335	-0.011461348333333333	0.
-0.45464533333333335	-0.010381705000000001	0.01726920802993914
-0.45464533333333335	-0.009302061666666667	0.
-0.45464533333333335	-0.008222418333333335	0.01836022696298224
-0.45464533333333335	-0.0071427750000000005	0.04866567023622456
-0.45464533333333335	-0.006063131666666669	0.08211866959207915
-0.45464533333333335	-0.004983488333333334	0.12933922385449625
-0.45464533333333335	-0.003903845000000003	0.19243994068892564
-0.45464533333333335	-0.002824201666666668	0.31462871803011766
-0.45464533333333335	-0.0017445583333333368	0.2884112243421159
-0.45464533333333335	-0.000664915000000002	0.41987360871816937
-0.45464533333333335	0.0004147283333333293	0.4726611813316387
-0.45464533333333335	0.0014943716666666641	0.5930869901536165
-0.45464533333333335	0.0025740149999999955	0.5681474263344658
-0.45464533333333335	0.0036536583333333303	0.5329344638889179
-0.45464533333333335	0.004733301666666662	0.543171413445194
-0.45464533333333335	0.0058129449999999964	0.43750580561003105
-0.45464533333333335	0.006892588333333328	0.29583521642420546
-0.45464533333333335	0.007972231666666663	0.2632424932161315
-0.45464533333333335	0.009051874999999994	0.15865374005374192
-0.45464533333333335	0.010131518333333329	0.09961513716577021
-0.45464533333333335	0.01121116166666666	0.052611372044550304
-0.45464533333333335	0.012290804999999995	0.045127455926382884
-0.45464533333333335	0.013370448333333326	0.006629759394357908
-0.45464533333333335	0.014450091666666661	0.003690458254220163
-0.45464533333333335	0.015529734999999992	0.
-0.45464533333333335	0.016609378333333327	0.
-0.44236320000000007	-0.014700278333333334	0.
-0.44236320000000007	-0.013620634999999999	0.
-0.44236320000000007	-0.012540991666666668	0.
-0.44236320000000007	-0.011461348333333333	0.
-0.44236320000000007	-0.010381705000000001	0.003507165590327666
-0.44236320000000007	-0.009302061666666667	0.013143658490367012
-0.44236320000000007	-0.008222418333333335	0.024445437561859833
-0.44236320000000007	-0.0071427750000000005	0.04810794111832786
-0.44236320000000007	-0.006063131666666669	0.1477741835396796
-0.44236320000000007	-0.004983488333333334	0.14104755973479538
-0.44236320000000007	-0.003903845000000003	0.2592233615055361
-0.44236320000000007	-0.002824201666666668	0.394279321412411
-0.44236320000000007	-0.0017445583333333368	0.49759385465246575
-0.44236320000000007	-0.000664915000000002	0.5343027525036516
-0.44236320000000007	0.0004147283333333293	0.6633901680451844
-0.44236320000000007	0.0014943716666666641	0.6663043812850465
-0.44236320000000007	0.0025740149999999955	0.6786191088725897
-0.44236320000000007	0.0036536583333333303	0.5866331085528202
-0.44236320000000007	0.004733301666666662	0.5184394360077423
-0.44236320000000007	0.0058129449999999964	0.4314617235968484
-0.44236320000000007	0.006892588333333328	0.24895787046854603
-0.44236320000000007	0.007972231666666663	0.2526009160722859
-0.44236320000000007	0.009051874999999994	0.11535726705910551
-0.44236320000000007	0.010131518333333329	0.0972222632498513
-0.44236320000000007	0.01121116166666666	0.056499104939782455
-0.44236320000000007	0.012290804999999995	0.007809026917559301
-0.44236320000000007	0.013370448333333326	0.02818597037275755
-0.44236320000000007	0.014450091666666661	0.
-0.44236320000000007	0.015529734999999992	0.
-0.44236320000000007	0.016609378333333327	0.
-0.4300810666666667	-0.014700278333333334	0.
-0.4300810666666667	-0.013620634999999999	0.
-0.4300810666666667	-0.012540991666666668	0.
-0.4300810666666667	-0.011461348333333333	0.01009874252426587
-0.4300810666666667	-0.010381705000000001	0.003290230900726154
-0.4300810666666667	-0.009302061666666667	0.010841374946898151
-0.4300810666666667	-0.008222418333333335	0.06369667089125965
-0.4300810666666667	-0.0071427750000000005	0.11266116097282851
-0.4300810666666667	-0.006063131666666669	0.1295410238624071
-0.4300810666666667	-0.004983488333333334	0.24375396213992206
-0.4300810666666667	-0.003903845000000003	0.40807759674192245
-0.4300810666666667	-0.002824201666666668	0.5404171890109484
-0.4300810666666667	-0.0017445583333333368	0.6170313331230914
-0.4300810666666667	-0.000664915000000002	0.6951384465395535
-0.4300810666666667	0.0004147283333333293	0.7168069417555979
-0.4300810666666667	0.0014943716666666641	0.7022194832243461
-0.4300810666666667	0.0025740149999999955	0.7941473588989989
-0.4300810666666667	0.0036536583333333303	0.6045435184709635
-0.4300810666666667	0.004733301666666662	0.5403197002883758
-0.4300810666666667	0.0058129449999999964	0.3642203976080994
-0.4300810666666667	0.006892588333333328	0.24821792707842746
-0.4300810666666667	0.007972231666666663	0.13436067518303402
-0.4300810666666667	0.009051874999999994	0.10768293835631977
-0.4300810666666667	0.010131518333333329	0.07828592099040818
-0.4300810666666667	0.01121116166666666	0.033091187046295545
-0.4300810666666667	0.012290804999999995	0.01100441936186183
-0.4300810666666667	0.013370448333333326	0.
-0.4300810666666667	0.014450091666666661	0.
-0.4300810666666667	0.015529734999999992	0.
-0.4300810666666667	0.016609378333333327	0.
-0.4177989333333334	-0.014700278333333334	0.
-0.4177989333333334	-0.013620634999999999	0.
-0.4177989333333334	-0.012540991666666668	0.
-0.4177989333333334	-0.011461348333333333	0.01712143322836776
-0.4177989333333334	-0.010381705000000001	0.020571440577129594
-0.4177989333333334	-0.009302061666666667	0.02136455204950942
-0.4177989333333334	-0.008222418333333335	0.03663546064210109
-0.4177989333333334	-0.0071427750000000005	0.11683723709008388
-0.4177989333333334	-0.006063131666666669	0.215363535197111
-0.4177989333333334	-0.004983488333333334	0.302165492363574
-0.4177989333333334	-0.003903845000000003	0.42393423066497216
-0.4177989333333334	-0.002824201666666668	0.5664248350459509
-0.4177989333333334	-0.0017445583333333368	0.7319812947733471
-0.4177989333333334	-0.000664915000000002	0.8272709421171794
-0.4177989333333334	0.0004147283333333293	0.863413189160209
-0.4177989333333334	0.0014943716666666641	0.76438828152018
-0.4177989333333334	0.0025740149999999955	0.7010716482301441
-0.4177989333333334	0.0036536583333333303	0.6403043481537877
-0.4177989333333334	0.004733301666666662	0.47164385557225696
-0.4177989333333334	0.0058129449999999964	0.3066359399911642
-0.4177989333333334	0.006892588333333328	0.23006504561086968
-0.4177989333333334	0.007972231666666663	0.11953531310143192
-0.4177989333333334	0.009051874999999994	0.13848731944939227
-0.4177989333333334	0.010131518333333329	0.03315141589587898
-0.4177989333333334	0.01121116166666666	0.015549603663887534
-0.4177989333333334	0.012290804999999995	0.019209864656506027
-0.4177989333333334	0.013370448333333326	0.000671345575209097
-0.4177989333333334	0.014450091666666661	0.0038123808924555125
-0.4177989333333334	0.015529734999999992	0.
-0.4177989333333334	0.016609378333333327	0.
-0.4055168	-0.014700278333333334	0.
-0.4055168	-0.013620634999999999	0.
-0.4055168	-0.012540991666666668	0.
-0.4055168	-0.011461348333333333	0.005768155447513447
-0.4055168	-0.010381705000000001	0.010739842130166117
-0.4055168	-0.009302061666666667	0.009909154936971582
-0.4055168	-0.008222418333333335	0.09060959577926692
-0.4055168	-0.0071427750000000005	0.15122141385812324
-0.4055168	-0.006063131666666669	0.25979862543858423
-0.4055168	-0.004983488333333334	0.3992427127590093
-0.4055168	-0.003903845000000003	0.5398658063295577
-0.4055168	-0.002824201666666668	0.7363558833950149
-0.4055168	-0.0017445583333333368	0.8364116068892121
-0.4055168	-0.000664915000000002	1.
-0.4055168	0.0004147283333333293	0.8554276047636747
-0.4055168	0.0014943716666666641	0.7361947819888892
-0.4055168	0.0025740149999999955	0.7000276089593229
-0.4055168	0.0036536583333333303	0.5968606031958995
-0.4055168	0.004733301666666662	0.4486724217719654
-0.4055168	0.0058129449999999964	0.27901278645671074
-0.4055168	0.006892588333333328	0.18621030865906027
-0.4055168	0.007972231666666663	0.12880457794093955
-0.4055168	0.009051874999999994	0.0701435666371874
-0.4055168	0.010131518333333329	0.047726867101583824
-0.4055168	0.01121116166666666	0.0037809012192831773
-0.4055168	0.012290804999999995	0.020509416621009288
-0.4055168	0.013370448333333326	0.
-0.4055168	0.014450091666666661	0.
-0.4055168	0.015529734999999992	0.
-0.4055168	0.016609378333333327	0.
-0.39323466666666673	-0.014700278333333334	0.012934828830655519
-0.39323466666666673	-0.013620634999999999	0.
-0.39323466666666673	-0.012540991666666668	0.
-0.39323466666666673	-0.011461348333333333	0.012818334826497055
-0.39323466666666673	-0.010381705000000001	0.009519458392016103
-0.39323466666666673	-0.009302061666666667	0.06234894051561383
-0.39323466666666673	-0.008222418333333335	0.11508214437875025
-0.39323466666666673	-0.0071427750000000005	0.23671156722501435
-0.39323466666666673	-0.006063131666666669	0.3272473832419666
-0.39323466666666673	-0.004983488333333334	0.45124465218724097
-0.39323466666666673	-0.003903845000000003	0.5651640693209371
-0.39323466666666673	-0.002824201666666668	0.7056361509010306
-0.39323466666666673	-0.0017445583333333368	0.883320916434828
-0.39323466666666673	-0.000664915000000002	0.9039455527408317
-0.39323466666666673	0.0004147283333333293	0.92898517515439
-0.39323466666666673	0.0014943716666666641	0.7929622597029719
-0.39323466666666673	0.0025740149999999955	0.6581644029425605
-0.39323466666666673	0.0036536583333333303	0.46760209418995324
-0.39323466666666673	0.004733301666666662	0.39269368830631046
-0.39323466666666673	0.0058129449999999964	0.28110827522898
-0.39323466666666673	0.006892588333333328	0.13625320937018687
-0.39323466666666673	0.007972231666666663	0.08892888751915731
-0.39323466666666673	0.009051874999999994	0.027531154305730512
-0.39323466666666673	0.010131518333333329	0.05422761713912008
-0.39323466666666673	0.01121116166666666	0.0019012016983644886
-0.39323466666666673	0.012290804999999995	0.004653338838852329
-0.39323466666666673	0.013370448333333326	0.
-0.39323466666666673	0.014450091666666661	0.
-0.39323466666666673	0.015529734999999992	0.
-0.39323466666666673	0.016609378333333327	0.
-0.38095253333333334	-0.014700278333333334	0.
-0.38095253333333334	-0.013620634999999999	0.
-0.38095253333333334	-0.012540991666666668	0.
-0.38095253333333334	-0.011461348333333333	0.02258862897792726
-0.38095253333333334	-0.010381705000000001	0.0169382057889828
-0.38095253333333334	-0.009302061666666667	0.0381091777360583
-0.38095253333333334	-0.008222418333333335	0.10042335857790294
-0.38095253333333334	-0.0071427750000000005	0.17112182723148295
-0.38095253333333334	-0.006063131666666669	0.2979097844838846
-0.38095253333333334	-0.004983488333333334	0.5083929315492038
-0.38095253333333334	-0.003903845000000003	0.6078159201452
-0.38095253333333334	-0.002824201666666668	0.7444333075571039
-0.38095253333333334	-0.0017445583333333368	0.8315315665570094
-0.38095253333333334	-0.000664915000000002	0.7807013021698385
-0.38095253333333334	0.0004147283333333293	0.8133948090987598
-0.38095253333333334	0.0014943716666666641	0.7132320974569415
-0.38095253333333334	0.0025740149999999955	0.5193962532579407
-0.38095253333333334	0.0036536583333333303	0.42758799091463173
-0.38095253333333334	0.004733301666666662	0.2653348857856629
-0.38095253333333334	0.0058129449999999964	0.14813365219970573
-0.38095253333333334	0.006892588333333328	0.11427602849883282
-0.38095253333333334	0.007972231666666663	0.03572370938375889
-0.38095253333333334	0.009051874999999994	0.047056870173685594
-0.38095253333333334	0.010131518333333329	0.010356896743087629
-0.38095253333333334	0.01121116166666666	0.014717379228488241
-0.38095253333333334	0.012290804999999995	0.00027864347820478043
-0.38095253333333334	0.013370448333333326	0.
-0.38095253333333334	0.014450091666666661	0.
-0.38095253333333334	0.015529734999999992	0.
-0.38095253333333334	0.016609378333333327	0.
-0.36867040000000006	-0.014700278333333334	0.
-0.36867040000000006	-0.013620634999999999	9.78278287496629e-6
-0.36867040000000006	-0.012540991666666668	0.004906618916180653
-0.36867040000000006	-0.011461348333333333	0.007905699075900233
-0.36867040000000006	-0.010381705000000001	0.01325546964454639
-0.36867040000000006	-0.009302061666666667	0.062392889791012075
-0.36867040000000006	-0.008222418333333335	0.11346519178619442
-0.36867040000000006	-0.0071427750000000005	0.19870200483039083
-0.36867040000000006	-0.006063131666666669	0.333199767923874
-0.36867040000000006	-0.004983488333333334	0.45654043835217256
-0.36867040000000006	-0.003903845000000003	0.5625685339550182
-0.36867040000000006	-0.002824201666666668	0.7141091119597542
-0.36867040000000006	-0.0017445583333333368	0.8377390142423514
-0.36867040000000006	-0.000664915000000002	0.7449181433103728
-0.36867040000000006	0.0004147283333333293	0.69704125464355
-0.36867040000000006	0.0014943716666666641	0.598459936189281
-0.36867040000000006	0.0025740149999999955	0.4137146401731423
-0.36867040000000006	0.0036536583333333303	0.35655187130598714
-0.36867040000000006	0.004733301666666662	0.15933154516682443
-0.36867040000000006	0.0058129449999999964	0.15368718444641222
-0.36867040000000006	0.006892588333333328	0.04846130378675514
-0.36867040000000006	0.007972231666666663	0.05102887026749585
-0.36867040000000006	0.009051874999999994	0.022929583942106223
-0.36867040000000006	0.010131518333333329	0.004394196982784666
-0.36867040000000006	0.01121116166666666	0.00405497561118481
-0.36867040000000006	0.012290804999999995	0.
-0.36867040000000006	0.013370448333333326	0.
-0.36867040000000006	0.014450091666666661	0.
-0.36867040000000006	0.015529734999999992	0.
-0.36867040000000006	0.016609378333333327	0.
-0.3563882666666667	-0.014700278333333334	0.
-0.3563882666666667	-0.013620634999999999	0.
-0.3563882666666667	-0.012540991666666668	0.00951280060462277
-0.3563882666666667	-0.011461348333333333	0.011972472401626555
-0.3563882666666667	-0.010381705000000001	0.03864410498971367
-0.3563882666666667	-0.009302061666666667	0.07959268958318871
-0.3563882666666667	-0.008222418333333335	0.07503658227277304
-0.3563882666666667	-0.0071427750000000005	0.1670939271880929
-0.3563882666666667	-0.006063131666666669	0.3534306748527616
-0.3563882666666667	-0.004983488333333334	0.5867318367999976
-0.3563882666666667	-0.003903845000000003	0.6321546148660476
-0.3563882666666667	-0.002824201666666668	0.7348954746792385
-0.3563882666666667	-0.0017445583333333368	0.6385821658962393
-0.3563882666666667	-0.000664915000000002	0.6895967441157114
-0.3563882666666667	0.0004147283333333293	0.5596751205413183
-0.3563882666666667	0.0014943716666666641	0.4415877755668021
-0.3563882666666667	0.0025740149999999955	0.343330588833415
-0.3563882666666667	0.0036536583333333303	0.23599124417102987
-0.3563882666666667	0.004733301666666662	0.1605356454607639
-0.3563882666666667	0.0058129449999999964	0.08649536704173828
-0.3563882666666667	0.006892588333333328	0.0692048955806576
-0.3563882666666667	0.007972231666666663	0.050190567481025974
-0.3563882666666667	0.009051874999999994	0.004106312523318299
-0.3563882666666667	0.010131518333333329	0.013849353954157612
-0.3563882666666667	0.01121116166666666	0.
-0.3563882666666667	0.012290804999999995	0.
-0.3563882666666667	0.013370448333333326	0.
-0.3563882666666667	0.014450091666666661	0.
-0.3563882666666667	0.015529734999999992	0.
-0.3563882666666667	0.016609378333333327	0.
-0.3441061333333334	-0.014700278333333334	0.
-0.3441061333333334	-0.013620634999999999	0.
-0.3441061333333334	-0.012540991666666668	0.009014279749732268
-0.3441061333333334	-0.011461348333333333	0.
-0.3441061333333334	-0.010381705000000001	0.019216615204104098
-0.3441061333333334	-0.009302061666666667	0.05162616731884635
-0.3441061333333334	-0.008222418333333335	0.0718721337269762
-0.3441061333333334	-0.0071427750000000005	0.1425487517474992
-0.3441061333333334	-0.006063131666666669	0.24660811104390304
-0.3441061333333334	-0.004983488333333334	0.28043402199443834
-0.3441061333333334	-0.003903845000000003	0.5179810652249792
-0.3441061333333334	-0.002824201666666668	0.4820149257975187
-0.3441061333333334	-0.0017445583333333368	0.56556690262154
-0.3441061333333334	-0.000664915000000002	0.4278573018436135
-0.3441061333333334	0.0004147283333333293	0.44386609483069894
-0.3441061333333334	0.0014943716666666641	0.3287480154475537
-0.3441061333333334	0.0025740149999999955	0.22678414367033328
-0.3441061333333334	0.0036536583333333303	0.11306764746894148
-0.3441061333333334	0.004733301666666662	0.07035060270721105
-0.3441061333333334	0.0058129449999999964	0.048022364946467506
-0.3441061333333334	0.006892588333333328	0.021416745138641065
-0.3441061333333334	0.007972231666666663	0.020667285210064827
-0.3441061333333334	0.009051874999999994	0.011411609052323125
-0.3441061333333334	0.010131518333333329	0.
-0.3441061333333334	0.01121116166666666	0.
-0.3441061333333334	0.012290804999999995	0.
-0.3441061333333334	0.013370448333333326	0.
-0.3441061333333334	0.014450091666666661	0.
-0.3441061333333334	0.015529734999999992	0.
-0.3441061333333334	0.016609378333333327	0.
-0.331824	-0.014700278333333334	0.
-0.331824	-0.013620634999999999	0.0017846065709385276
-0.331824	-0.012540991666666668	0.
-0.331824	-0.011461348333333333	0.006475074502840783
-0.331824	-0.010381705000000001	0.020098873924008193
-0.331824	-0.009302061666666667	0.02129274542849129
-0.331824	-0.008222418333333335	0.07441565862277769
-0.331824	-0.0071427750000000005	0.1061851165293136
-0.331824	-0.006063131666666669	0.19161154889783624
-0.331824	-0.004983488333333334	0.19874787045583295
-0.331824	-0.003903845000000003	0.24373075050733017
-0.331824	-0.002824201666666668	0.38225179862317854
-0.331824	-0.0017445583333333368	0.3737439868121099
-0.331824	-0.000664915000000002	0.27939167662058284
-0.331824	0.0004147283333333293	0.26573635816233754
-0.331824	0.0014943716666666641	0.2273216457448504
-0.331824	0.0025740149999999955	0.15625352256613725
-0.331824	0.0036536583333333303	0.07903908061484911
-0.331824	0.004733301666666662	0.017410020359712217
-0.331824	0.0058129449999999964	0.04256699018665492
-0.331824	0.006892588333333328	0.0021281560183873264
-0.331824	0.007972231666666663	0.0022345882574296714
-0.331824	0.009051874999999994	0.
-0.331824	0.010131518333333329	0.
-0.331824	0.01121116166666666	0.
-0.331824	0.012290804999999995	0.
-0.331824	0.013370448333333326	0.
-0.331824	0.014450091666666661	0.
-0.331824	0.015529734999999992	0.
-0.331824	0.016609378333333327	0.
-0.31954186666666673	-0.014700278333333334	0.
-0.31954186666666673	-0.013620634999999999	0.
-0.31954186666666673	-0.012540991666666668	0.006814764412246717
-0.31954186666666673	-0.011461348333333333	0.0017879773465218165
-0.31954186666666673	-0.010381705000000001	0.013822927073584628
-0.31954186666666673	-0.009302061666666667	0.018376002192712033
-0.31954186666666673	-0.008222418333333335	0.03846131962754645
-0.31954186666666673	-0.0071427750000000005	0.08320092275580243
-0.31954186666666673	-0.006063131666666669	0.125916794605607
-0.31954186666666673	-0.004983488333333334	0.14629097100461205
-0.31954186666666673	-0.003903845000000003	0.25036246021897435
-0.31954186666666673	-0.002824201666666668	0.1808177104484324
-0.31954186666666673	-0.0017445583333333368	0.20048496455953632
-0.31954186666666673	-0.000664915000000002	0.17658738591163348
-0.31954186666666673	0.0004147283333333293	0.16486632930953396
-0.31954186666666673	0.0014943716666666641	0.07125913388386318
-0.31954186666666673	0.0025740149999999955	0.061772130519159064
-0.31954186666666673	0.0036536583333333303	0.04682542056712024
-0.31954186666666673	0.004733301666666662	0.005863735474565394
-0.31954186666666673	0.0058129449999999964	0.
-0.31954186666666673	0.006892588333333328	0.
-0.31954186666666673	0.007972231666666663	0.0022017063416146887
-0.31954186666666673	0.009051874999999994	0.
-0.31954186666666673	0.010131518333333329	0.
-0.31954186666666673	0.01121116166666666	0.
-0.31954186666666673	0.012290804999999995	0.
-0.31954186666666673	0.013370448333333326	0.
-0.31954186666666673	0.014450091666666661	0.
-0.31954186666666673	0.015529734999999992	0.
-0.31954186666666673	0.016609378333333327	0.
-0.30725973333333334	-0.014700278333333334	0.
-0.30725973333333334	-0.013620634999999999	0.
-0.30725973333333334	-0.012540991666666668	0.
-0.30725973333333334	-0.011461348333333333	0.0005639661482278477
-0.30725973333333334	-0.010381705000000001	0.0027138274164359884
-0.30725973333333334	-0.009302061666666667	0.01883601193656346
-0.30725973333333334	-0.008222418333333335	0.01400872776304987
-0.30725973333333334	-0.0071427750000000005	0.02757456089527246
-0.30725973333333334	-0.006063131666666669	0.05943763068524429
-0.30725973333333334	-0.004983488333333334	0.06288895106738758
-0.30725973333333334	-0.003903845000000003	0.11706522188991027
-0.30725973333333334	-0.002824201666666668	0.10239921343299625
-0.30725973333333334	-0.0017445583333333368	0.05709938040843837
-0.30725973333333334	-0.000664915000000002	0.062414940807150945
-0.30725973333333334	0.0004147283333333293	0.05802409268990828
-0.30725973333333334	0.0014943716666666641	0.03749967325239412
-0.30725973333333334	0.0025740149999999955	0.01970283310412561
-0.30725973333333334	0.0036536583333333303	0.015571567469049466
-0.30725973333333334	0.004733301666666662	0.
-0.30725973333333334	0.0058129449999999964	0.
-0.30725973333333334	0.006892588333333328	0.0005308499635098264
-0.30725973333333334	0.007972231666666663	0.
-0.30725973333333334	0.009051874999999994	0.
-0.30725973333333334	0.010131518333333329	0.
-0.30725973333333334	0.01121116166666666	0.
-0.30725973333333334	0.012290804999999995	0.
-0.30725973333333334	0.013370448333333326	0.
-0.30725973333333334	0.014450091666666661	0.
-0.30725973333333334	0.015529734999999992	0.
-0.30725973333333334	0.016609378333333327	0.
-0.29497760000000006	-0.014700278333333334	0.
-0.29497760000000006	-0.013620634999999999	0.
-0.29497760000000006	-0.012540991666666668	0.003559303061662186
-0.29497760000000006	-0.011461348333333333	0.010114130114803584
-0.29497760000000006	-0.010381705000000001	0.
-0.29497760000000006	-0.009302061666666667	0.
-0.29497760000000006	-0.008222418333333335	0.010437316634482057
-0.29497760000000006	-0.0071427750000000005	0.02215343808615681
-0.29497760000000006	-0.006063131666666669	0.003967809048078614
-0.29497760000000006	-0.004983488333333334	0.026274926009689854
-0.29497760000000006	-0.003903845000000003	0.018986249173967823
-0.29497760000000006	-0.002824201666666668	0.04202664453091194
-0.29497760000000006	-0.0017445583333333368	0.03774607138575281
-0.29497760000000006	-0.000664915000000002	0.044447918338419844
-0.29497760000000006	0.0004147283333333293	0.011526493511140566
-0.29497760000000006	0.0014943716666666641	0.02413072914445677
-0.29497760000000006	0.0025740149999999955	0.009759052614859938
-0.29497760000000006	0.0036536583333333303	0.
-0.29497760000000006	0.004733301666666662	0.0007058993957133908
-0.29497760000000006	0.0058129449999999964	0.
-0.29497760000000006	0.006892588333333328	0.
-0.29497760000000006	0.007972231666666663	0.
-0.29497760000000006	0.009051874999999994	0.
-0.29497760000000006	0.010131518333333329	0.
-0.29497760000000006	0.01121116166666666	0.
-0.29497760000000006	0.012290804999999995	0.
-0.29497760000000006	0.013370448333333326	0.
-0.29497760000000006	0.014450091666666661	0.
-0.29497760000000006	0.015529734999999992	0.
-0.29497760000000006	0.016609378333333327	0.
-0.2826954666666667	-0.014700278333333334	0.
-0.2826954666666667	-0.013620634999999999	0.
-0.2826954666666667	-0.012540991666666668	0.
-0.2826954666666667	-0.011461348333333333	0.010904189349892738
-0.2826954666666667	-0.010381705000000001	0.
-0.2826954666666667	-0.009302061666666667	0.
-0.2826954666666667	-0.008222418333333335	0.
-0.2826954666666667	-0.0071427750000000005	0.004823748398465496
-0.2826954666666667	-0.006063131666666669	0.018478473770444013
-0.2826954666666667	-0.004983488333333334	0.013065785990147977
-0.2826954666666667	-0.003903845000000003	0.018131256245005476
-0.2826954666666667	-0.002824201666666668	0.009203985314171971
-0.2826954666666667	-0.0017445583333333368	0.022658257403763468
-0.2826954666666667	-0.000664915000000002	0.00782299630483198
-0.2826954666666667	0.0004147283333333293	0.0003612948955070228
-0.2826954666666667	0.0014943716666666641	0.
-0.2826954666666667	0.0025740149999999955	0.
-0.2826954666666667	0.0036536583333333303	0.014179656253564087
-0.2826954666666667	0.004733301666666662	0.
-0.2826954666666667	0.0058129449999999964	0.
-0.2826954666666667	0.006892588333333328	0.
-0.2826954666666667	0.007972231666666663	0.
-0.2826954666666667	0.009051874999999994	0.
-0.2826954666666667	0.010131518333333329	0.
-0.2826954666666667	0.01121116166666666	0.
-0.2826954666666667	0.012290804999999995	0.
-0.2826954666666667	0.013370448333333326	0.
-0.2826954666666667	0.014450091666666661	0.
-0.2826954666666667	0.015529734999999992	0.
-0.2826954666666667	0.016609378333333327	0.
-0.2704133333333334	-0.014700278333333334	0.
-0.2704133333333334	-0.013620634999999999	0.
-0.2704133333333334	-0.012540991666666668	0.
-0.2704133333333334	-0.011461348333333333	0.0005722481438359883
-0.2704133333333334	-0.010381705000000001	0.
-0.2704133333333334	-0.009302061666666667	0.
-0.2704133333333334	-0.008222418333333335	0.
-0.2704133333333334	-0.0071427750000000005	0.0010458464902401653
-0.2704133333333334	-0.006063131666666669	0.02497946953752029
-0.2704133333333334	-0.004983488333333334	0.
-0.2704133333333334	-0.003903845000000003	0.003830213879555634
-0.2704133333333334	-0.002824201666666668	0.
-0.2704133333333334	-0.0017445583333333368	0.
-0.2704133333333334	-0.000664915000000002	0.0045497717590557785
-0.2704133333333334	0.0004147283333333293	0.0038626728641581814
-0.2704133333333334	0.0014943716666666641	0.
-0.2704133333333334	0.0025740149999999955	0.
-0.2704133333333334	0.0036536583333333303	0.
-0.2704133333333334	0.004733301666666662	0.
-0.2704133333333334	0.0058129449999999964	0.
-0.2704133333333334	0.006892588333333328	0.
-0.2704133333333334	0.007972231666666663	0.
-0.2704133333333334	0.009051874999999994	0.
-0.2704133333333334	0.010131518333333329	0.
-0.2704133333333334	0.01121116166666666	0.
-0.2704133333333334	0.012290804999999995	0.
-0.2704133333333334	0.013370448333333326	0.
-0.2704133333333334	0.014450091666666661	0.
-0.2704133333333334	0.015529734999999992	0.
-0.2704133333333334	0.016609378333333327	0.
-0.2581312	-0.014700278333333334	0.
-0.2581312	-0.013620634999999999	0.
-0.2581312	-0.012540991666666668	0.
-0.2581312	-0.011461348333333333	0.012648161221174719
-0.2581312	-0.010381705000000001	0.
-0.2581312	-0.009302061666666667	0.
-0.2581312	-0.008222418333333335	0.
-0.2581312	-0.0071427750000000005	0.
-0.2581312	-0.006063131666666669	0.
-0.2581312	-0.004983488333333334	0.012725587936322863
-0.2581312	-0.003903845000000003	0.
-0.2581312	-0.002824201666666668	0.0019937631958816004
-0.2581312	-0.0017445583333333368	3.8087236009476436e-6
-0.2581312	-0.000664915000000002	8.370276220667018e-7
-0.2581312	0.0004147283333333293	0.
-0.2581312	0.0014943716666666641	0.
-0.2581312	0.0025740149999999955	0.
-0.2581312	0.0036536583333333303	0.
-0.2581312	0.004733301666666662	0.
-0.2581312	0.0058129449999999964	0.
-0.2581312	0.006892588333333328	0.
-0.2581312	0.007972231666666663	0.
-0.2581312	0.009051874999999994	0.
-0.2581312	0.010131518333333329	0.
-0.2581312	0.01121116166666666	0.
-0.2581312	0.012290804999999995	0.
-0.2581312	0.013370448333333326	0.
-0.2581312	0.014450091666666661	0.
-0.2581312	0.015529734999999992	0.
-0.2581312	0.016609378333333327	0.
-0.24584906666666673	-0.014700278333333334	0.
-0.24584906666666673	-0.013620634999999999	0.
-0.24584906666666673	-0.012540991666666668	0.
-0.24584906666666673	-0.011461348333333333	0.
-0.24584906666666673	-0.010381705000000001	0.
-0.24584906666666673	-0.009302061666666667	0.
-0.24584906666666673	-0.008222418333333335	0.
-0.24584906666666673	-0.0071427750000000005	0.
-0.24584906666666673	-0.006063131666666669	0.
-0.24584906666666673	-0.004983488333333334	0.
-0.24584906666666673	-0.003903845000000003	0.
-0.24584906666666673	-0.002824201666666668	0.
-0.24584906666666673	-0.0017445583333333368	0.
-0.24584906666666673	-0.000664915000000002	0.
-0.24584906666666673	0.0004147283333333293	0.
-0.24584906666666673	0.0014943716666666641	0.
-0.24584906666666673	0.0025740149999999955	0.
-0.24584906666666673	0.0036536583333333303	0.
-0.24584906666666673	0.004733301666666662	0.
-0.24584906666666673	0.0058129449999999964	0.
-0.24584906666666673	0.006892588333333328	0.
-0.24584906666666673	0.007972231666666663	0.
-0.24584906666666673	0.009051874999999994	0.
-0.24584906666666673	0.010131518333333329	0.
-0.24584906666666673	0.01121116166666666	0.
-0.24584906666666673	0.012290804999999995	0.
-0.24584906666666673	0.013370448333333326	0.
-0.24584906666666673	0.014450091666666661	0.
-0.24584906666666673	0.015529734999999992	0.
-0.24584906666666673	0.016609378333333327	0.

==> data/fig7/hist_2d_1-6.dat <==
-0.6020309333333334	-0.11185878333333332	0.
-0.6020309333333334	-0.10365434999999999	0.
-0.6020309333333334	-0.09544991666666666	0.
-0.6020309333333334	-0.08724548333333332	0.
-0.6020309333333334	-0.07904105	0.
-0.6020309333333334	-0.07083661666666666	0.
-0.6020309333333334	-0.06263218333333333	0.
-0.6020309333333334	-0.05442774999999999	0.
-0.6020309333333334	-0.04622331666666665	0.
-0.6020309333333334	-0.03801888333333332	0.
-0.6020309333333334	-0.029814449999999992	0.
-0.6020309333333334	-0.021610016666666662	0.
-0.6020309333333334	-0.013405583333333318	0.
-0.6020309333333334	-0.005201149999999988	7.29595111286543e-14
-0.6020309333333334	0.0030032833333333425	0.
-0.6020309333333334	0.011207716666666687	0.
-0.6020309333333334	0.019412150000000003	0.
-0.6020309333333334	0.027616583333333347	0.
-0.6020309333333334	0.03582101666666669	0.
-0.6020309333333334	0.04402545000000001	0.
-0.6020309333333334	0.05222988333333335	0.
-0.6020309333333334	0.06043431666666667	0.
-0.6020309333333334	0.06863875000000001	0.
-0.6020309333333334	0.07684318333333336	0.
-0.6020309333333334	0.08504761666666667	0.
-0.6020309333333334	0.09325205000000002	0.
-0.6020309333333334	0.10145648333333336	0.
-0.6020309333333334	0.10966091666666668	0.
-0.6020309333333334	0.11786535000000002	0.
-0.6020309333333334	0.12606978333333335	0.
-0.5897488000000001	-0.11185878333333332	0.
-0.5897488000000001	-0.10365434999999999	0.
-0.5897488000000001	-0.09544991666666666	0.
-0.5897488000000001	-0.08724548333333332	0.
-0.5897488000000001	-0.07904105	0.
-0.5897488000000001	-0.07083661666666666	0.
-0.5897488000000001	-0.06263218333333333	0.
-0.5897488000000001	-0.05442774999999999	0.
-0.5897488000000001	-0.04622331666666665	0.
-0.5897488000000001	-0.03801888333333332	0.
-0.5897488000000001	-0.029814449999999992	0.
-0.5897488000000001	-0.021610016666666662	0.
-0.5897488000000001	-0.013405583333333318	0.
-0.5897488000000001	-0.005201149999999988	0.
-0.5897488000000001	0.0030032833333333425	0.
-0.5897488000000001	0.011207716666666687	0.
-0.5897488000000001	0.019412150000000003	0.
-0.5897488000000001	0.027616583333333347	0.
-0.5897488000000001	0.03582101666666669	0.
-0.5897488000000001	0.04402545000000001	0.
-0.5897488000000001	0.05222988333333335	0.
-0.5897488000000001	0.06043431666666667	0.
-0.5897488000000001	0.06863875000000001	0.
-0.5897488000000001	0.07684318333333336	0.
-0.5897488000000001	0.08504761666666667	0.
-0.5897488000000001	0.09325205000000002	0.
-0.5897488000000001	0.10145648333333336	0.
-0.5897488000000001	0.10966091666666668	0.
-0.5897488000000001	0.11786535000000002	0.
-0.5897488000000001	0.12606978333333335	0.
-0.5774666666666667	-0.11185878333333332	0.
-0.5774666666666667	-0.10365434999999999	0.
-0.5774666666666667	-0.09544991666666666	0.
-0.5774666666666667	-0.08724548333333332	0.
-0.5774666666666667	-0.07904105	0.
-0.5774666666666667	-0.07083661666666666	0.
-0.5774666666666667	-0.06263218333333333	0.
-0.5774666666666667	-0.05442774999999999	0.
-0.5774666666666667	-0.04622331666666665	0.
-0.5774666666666667	-0.03801888333333332	0.
-0.5774666666666667	-0.029814449999999992	0.
-0.5774666666666667	-0.021610016666666662	0.
-0.5774666666666667	-0.013405583333333318	0.
-0.5774666666666667	-0.005201149999999988	3.323542128286864e-6
-0.5774666666666667	0.0030032833333333425	0.
-0.5774666666666667	0.011207716666666687	0.
-0.5774666666666667	0.019412150000000003	0.
-0.5774666666666667	0.027616583333333347	0.
-0.5774666666666667	0.03582101666666669	0.
-0.5774666666666667	0.04402545000000001	0.
-0.5774666666666667	0.05222988333333335	0.
-0.5774666666666667	0.06043431666666667	0.
-0.5774666666666667	0.06863875000000001	0.
-0.5774666666666667	0.07684318333333336	0.
-0.5774666666666667	0.08504761666666667	0.
-0.5774666666666667	0.09325205000000002	0.
-0.5774666666666667	0.10145648333333336	0.
-0.5774666666666667	0.10966091666666668	0.
-0.5774666666666667	0.11786535000000002	0.
-0.5774666666666667	0.12606978333333335	0.
-0.5651845333333334	-0.11185878333333332	0.
-0.5651845333333334	-0.10365434999999999	0.
-0.5651845333333334	-0.09544991666666666	0.
-0.5651845333333334	-0.08724548333333332	0.
-0.5651845333333334	-0.07904105	0.
-0.5651845333333334	-0.07083661666666666	0.
-0.5651845333333334	-0.06263218333333333	0.
-0.5651845333333334	-0.05442774999999999	0.
-0.5651845333333334	-0.04622331666666665	0.
-0.5651845333333334	-0.03801888333333332	0.
-0.5651845333333334	-0.029814449999999992	1.6796366569592448e-7
-0.5651845333333334	-0.021610016666666662	0.000015134356447561203
-0.5651845333333334	-0.013405583333333318	0.
-0.5651845333333334	-0.005201149999999988	0.000060107280964108525
-0.5651845333333334	0.0030032833333333425	0.010145258171907218
-0.5651845333333334	0.011207716666666687	0.
-0.5651845333333334	0.019412150000000003	5.42647061859846e-6
-0.5651845333333334	0.027616583333333347	0.0012009970258171968
-0.5651845333333334	0.03582101666666669	0.0007729904928014192
-0.5651845333333334	0.04402545000000001	0.00030439240855094927
-0.5651845333333334	0.05222988333333335	0.000878956885872194
-0.5651845333333334	0.06043431666666667	0.00005597492376544044
-0.5651845333333334	0.06863875000000001	0.
-0.5651845333333334	0.07684318333333336	0.
-0.5651845333333334	0.08504761666666667	0.
-0.5651845333333334	0.09325205000000002	0.
-0.5651845333333334	0.10145648333333336	0.
-0.5651845333333334	0.10966091666666668	0.
-0.5651845333333334	0.11786535000000002	0.
-0.5651845333333334	0.12606978333333335	0.
-0.5529024	-0.11185878333333332	0.
-0.5529024	-0.10365434999999999	0.
-0.5529024	-0.09544991666666666	0.
-0.5529024	-0.08724548333333332	0.
-0.5529024	-0.07904105	0.
-0.5529024	-0.07083661666666666	0.
-0.5529024	-0.06263218333333333	0.
-0.5529024	-0.05442774999999999	0.
-0.5529024	-0.04622331666666665	0.
-0.5529024	-0.03801888333333332	0.
-0.5529024	-0.029814449999999992	0.0005772849560845447
-0.5529024	-0.021610016666666662	0.
-0.5529024	-0.013405583333333318	0.
-0.5529024	-0.005201149999999988	0.00013568334442363465
-0.5529024	0.0030032833333333425	0.015608711045750184
-0.5529024	0.011207716666666687	0.007594636412774683
-0.5529024	0.019412150000000003	0.002299802223240244
-0.5529024	0.027616583333333347	0.00005090737720955364
-0.5529024	0.03582101666666669	0.00043315854924197525
-0.5529024	0.04402545000000001	0.006743061217372469
-0.5529024	0.05222988333333335	0.0014282955796291478
-0.5529024	0.06043431666666667	0.
-0.5529024	0.06863875000000001	0.0064617961173845774
-0.5529024	0.07684318333333336	2.5540785361902973e-6
-0.5529024	0.08504761666666667	0.
-0.5529024	0.09325205000000002	0.
-0.5529024	0.10145648333333336	0.
-0.5529024	0.10966091666666668	0.
-0.5529024	0.11786535000000002	0.
-0.5529024	0.12606978333333335	0.
-0.5406202666666667	-0.11185878333333332	0.
-0.5406202666666667	-0.10365434999999999	0.
-0.5406202666666667	-0.09544991666666666	0.
-0.5406202666666667	-0.08724548333333332	0.
-0.5406202666666667	-0.07904105	0.
-0.5406202666666667	-0.07083661666666666	0.
-0.5406202666666667	-0.06263218333333333	0.
-0.5406202666666667	-0.05442774999999999	0.
-0.5406202666666667	-0.04622331666666665	0.00030269828498598865
-0.5406202666666667	-0.03801888333333332	0.009093347685360837
-0.5406202666666667	-0.029814449999999992	0.004148291841238074
-0.5406202666666667	-0.021610016666666662	0.006117535973246726
-0.5406202666666667	-0.013405583333333318	0.01164007009159931
-0.5406202666666667	-0.005201149999999988	0.0015887645382968415
-0.5406202666666667	0.0030032833333333425	0.00396578161462914
-0.5406202666666667	0.011207716666666687	0.011519192383090304
-0.5406202666666667	0.019412150000000003	0.010479024419993247
-0.5406202666666667	0.027616583333333347	0.0017602788511144744
-0.5406202666666667	0.03582101666666669	0.0019017879884525083
-0.5406202666666667	0.04402545000000001	0.009046564694203743
-0.5406202666666667	0.05222988333333335	0.010982326282822297
-0.5406202666666667	0.06043431666666667	0.000017766782222183737
-0.5406202666666667	0.06863875000000001	0.
-0.5406202666666667	0.07684318333333336	0.00017373452310770482
-0.5406202666666667	0.08504761666666667	0.
-0.5406202666666667	0.09325205000000002	0.
-0.5406202666666667	0.10145648333333336	0.
-0.5406202666666667	0.10966091666666668	0.
-0.5406202666666667	0.11786535000000002	0.
-0.5406202666666667	0.12606978333333335	0.
-0.5283381333333333	-0.11185878333333332	0.
-0.5283381333333333	-0.10365434999999999	0.
-0.5283381333333333	-0.09544991666666666	0.
-0.5283381333333333	-0.08724548333333332	0.
-0.5283381333333333	-0.07904105	0.
-0.5283381333333333	-0.07083661666666666	0.000403354405508834
-0.5283381333333333	-0.06263218333333333	0.
-0.5283381333333333	-0.05442774999999999	0.
-0.5283381333333333	-0.04622331666666665	0.0025820961206418575
-0.5283381333333333	-0.03801888333333332	0.
-0.5283381333333333	-0.029814449999999992	0.002666595115387119
-0.5283381333333333	-0.021610016666666662	0.029624305584041874
-0.5283381333333333	-0.013405583333333318	0.007007122169670665
-0.5283381333333333	-0.005201149999999988	0.00668812252731478
-0.5283381333333333	0.0030032833333333425	0.061894378763425066
-0.5283381333333333	0.011207716666666687	0.018319897469578947
-0.5283381333333333	0.019412150000000003	0.02915119414264969
-0.5283381333333333	0.027616583333333347	0.04216838190760671
-0.5283381333333333	0.03582101666666669	0.004023253409877661
-0.5283381333333333	0.04402545000000001	0.009621420447145977
-0.5283381333333333	0.05222988333333335	0.0026350843852044658
-0.5283381333333333	0.06043431666666667	0.005509877198482383
-0.5283381333333333	0.06863875000000001	0.004250863612301918
-0.5283381333333333	0.07684318333333336	0.005405598633785524
-0.5283381333333333	0.08504761666666667	0.
-0.5283381333333333	0.09325205000000002	0.
-0.5283381333333333	0.10145648333333336	0.
-0.5283381333333333	0.10966091666666668	0.
-0.5283381333333333	0.11786535000000002	0.
-0.5283381333333333	0.12606978333333335	0.
-0.5160560000000001	-0.11185878333333332	0.
-0.5160560000000001	-0.10365434999999999	0.
-0.5160560000000001	-0.09544991666666666	0.
-0.5160560000000001	-0.08724548333333332	0.
-0.5160560000000001	-0.07904105	0.
-0.5160560000000001	-0.07083661666666666	0.
-0.5160560000000001	-0.06263218333333333	0.0007089660092876243
-0.5160560000000001	-0.05442774999999999	0.
-0.5160560000000001	-0.04622331666666665	0.00860404400058735
-0.5160560000000001	-0.03801888333333332	0.0019242088133833851
-0.5160560000000001	-0.029814449999999992	0.025433800582230118
-0.5160560000000001	-0.021610016666666662	0.043651861941551975
-0.5160560000000001	-0.013405583333333318	0.03612992940733792
-0.5160560000000001	-0.005201149999999988	0.042900008947190885
-0.5160560000000001	0.0030032833333333425	0.05321862297451151
-0.5160560000000001	0.011207716666666687	0.06521324667251752
-0.5160560000000001	0.019412150000000003	0.03028032903663504
-0.5160560000000001	0.027616583333333347	0.05737409005856631
-0.5160560000000001	0.03582101666666669	0.09421799877409436
-0.5160560000000001	0.04402545000000001	0.05215825446052244
-0.5160560000000001	0.05222988333333335	0.013337537072367319
-0.5160560000000001	0.06043431666666667	0.024715544101310282
-0.5160560000000001	0.06863875000000001	0.020694082994478388
-0.5160560000000001	0.07684318333333336	0.0035145706171170136
-0.5160560000000001	0.08504761666666667	0.
-0.5160560000000001	0.09325205000000002	0.
-0.5160560000000001	0.10145648333333336	0.00020174573268225645
-0.5160560000000001	0.10966091666666668	5.675951430319005e-6
-0.5160560000000001	0.11786535000000002	0.
-0.5160560000000001	0.12606978333333335	0.
-0.5037738666666667	-0.11185878333333332	0.
-0.5037738666666667	-0.10365434999999999	0.
-0.5037738666666667	-0.09544991666666666	0.
-0.5037738666666667	-0.08724548333333332	0.
-0.5037738666666667	-0.07904105	0.
-0.5037738666666667	-0.07083661666666666	0.
-0.5037738666666667	-0.06263218333333333	0.
-0.5037738666666667	-0.05442774999999999	0.
-0.5037738666666667	-0.04622331666666665	0.003262132938065732
-0.5037738666666667	-0.03801888333333332	0.034859974221318264
-0.5037738666666667	-0.029814449999999992	0.051760993959317755
-0.5037738666666667	-0.021610016666666662	0.10153187259867358
-0.5037738666666667	-0.013405583333333318	0.1253322064113053
-0.5037738666666667	-0.005201149999999988	0.09930521013620937
-0.5037738666666667	0.0030032833333333425	0.16094635456033143
-0.5037738666666667	0.011207716666666687	0.1607462451948284
-0.5037738666666667	0.019412150000000003	0.1437797583258984
-0.5037738666666667	0.027616583333333347	0.08866583776546383
-0.5037738666666667	0.03582101666666669	0.10890775939082513
-0.5037738666666667	0.04402545000000001	0.049480563552958476
-0.5037738666666667	0.05222988333333335	0.027821601185357592
-0.5037738666666667	0.06043431666666667	0.01907095903889664
-0.5037738666666667	0.06863875000000001	0.01124029697517413
-0.5037738666666667	0.07684318333333336	0.0016041219054730657
-0.5037738666666667	0.08504761666666667	0.0011801850923456793
-0.5037738666666667	0.09325205000000002	0.
-0.5037738666666667	0.10145648333333336	0.
-0.5037738666666667	0.10966091666666668	0.
-0.5037738666666667	0.11786535000000002	0.
-0.5037738666666667	0.12606978333333335	0.
-0.4914917333333334	-0.11185878333333332	0.
-0.4914917333333334	-0.10365434999999999	0.
-0.4914917333333334	-0.09544991666666666	0.
-0.4914917333333334	-0.08724548333333332	0.
-0.4914917333333334	-0.07904105	0.
-0.4914917333333334	-0.07083661666666666	0.0002144413002443228
-0.4914917333333334	-0.06263218333333333	0.012522298404980248
-0.4914917333333334	-0.05442774999999999	0.011318163824071484
-0.4914917333333334	-0.04622331666666665	0.012142013245017192
-0.4914917333333334	-0.03801888333333332	0.05459379486806577
-0.4914917333333334	-0.029814449999999992	0.11425694930703952
-0.4914917333333334	-0.021610016666666662	0.20445259630198587
-0.4914917333333334	-0.013405583333333318	0.17433519780627674
-0.4914917333333334	-0.005201149999999988	0.15324732108983347
-0.4914917333333334	0.0030032833333333425	0.2392094733667516
-0.4914917333333334	0.011207716666666687	0.34014859963763977
-0.4914917333333334	0.019412150000000003	0.28622268450529664
-0.4914917333333334	0.027616583333333347	0.22321656393163083
-0.4914917333333334	0.03582101666666669	0.16804389613039888
-0.4914917333333334	0.04402545000000001	0.10994930217656813
-0.4914917333333334	0.05222988333333335	0.08390031161576894
-0.4914917333333334	0.06043431666666667	0.0587942617228379
-0.4914917333333334	0.06863875000000001	0.012948193559606243
-0.4914917333333334	0.07684318333333336	0.010310077588890715
-0.4914917333333334	0.08504761666666667	0.010871001477319864
-0.4914917333333334	0.09325205000000002	0.0008684381794365434
-0.4914917333333334	0.10145648333333336	0.0005976165122928195
-0.4914917333333334	0.10966091666666668	0.
-0.4914917333333334	0.11786535000000002	0.
-0.4914917333333334	0.12606978333333335	0.
-0.4792096	-0.11185878333333332	0.00715785533967273
-0.4792096	-0.10365434999999999	0.
-0.4792096	-0.09544991666666666	0.
-0.4792096	-0.08724548333333332	0.
-0.4792096	-0.07904105	0.
-0.4792096	-0.07083661666666666	0.0008354451628519159
-0.4792096	-0.06263218333333333	0.011366565077757141
-0.4792096	-0.05442774999999999	0.004737720938023464
-0.4792096	-0.04622331666666665	0.06914485022873774
-0.4792096	-0.03801888333333332	0.04775726201655883
-0.4792096	-0.029814449999999992	0.11253290159128607
-0.4792096	-0.021610016666666662	0.15695604603671695
-0.4792096	-0.013405583333333318	0.32048667485379223
-0.4792096	-0.005201149999999988	0.3718379786085887
-0.4792096	0.0030032833333333425	0.43552378078037557
-0.4792096	0.011207716666666687	0.33056141659056093
-0.4792096	0.019412150000000003	0.37601502466725384
-0.4792096	0.027616583333333347	0.30700218210854274
-0.4792096	0.03582101666666669	0.23368714526035878
-0.4792096	0.04402545000000001	0.1980402413917354
-0.4792096	0.05222988333333335	0.1378689664160252
-0.4792096	0.06043431666666667	0.053598442115028073
-0.4792096	0.06863875000000001	0.02975088831342036
-0.4792096	0.07684318333333336	0.021772372903769176
-0.4792096	0.08504761666666667	0.0076269337071570055
-0.4792096	0.09325205000000002	0.0013919783005551317
-0.4792096	0.10145648333333336	0.
-0.4792096	0.10966091666666668	0.
-0.4792096	0.11786535000000002	0.0004111875356328054
-0.4792096	0.12606978333333335	0.
-0.46692746666666674	-0.11185878333333332	0.
-0.46692746666666674	-0.10365434999999999	0.
-0.46692746666666674	-0.09544991666666666	0.005591388686803659
-0.46692746666666674	-0.08724548333333332	0.002634545421227798
-0.46692746666666674	-0.07904105	0.
-0.46692746666666674	-0.07083661666666666	0.
-0.46692746666666674	-0.06263218333333333	0.012161862858929923
-0.46692746666666674	-0.05442774999999999	0.026365050584201553
-0.46692746666666674	-0.04622331666666665	0.0945594224288196
-0.46692746666666674	-0.03801888333333332	0.1250049266005752
-0.46692746666666674	-0.029814449999999992	0.12128369621683645
-0.46692746666666674	-0.021610016666666662	0.27974435299669487
-0.46692746666666674	-0.013405583333333318	0.32253974782160055
-0.46692746666666674	-0.005201149999999988	0.4461229020183187
-0.46692746666666674	0.0030032833333333425	0.4647579985082672
-0.46692746666666674	0.011207716666666687	0.6130333775508233
-0.46692746666666674	0.019412150000000003	0.5029883726741482
-0.46692746666666674	0.027616583333333347	0.3707720905571516
-0.46692746666666674	0.03582101666666669	0.29001488179688906
-0.46692746666666674	0.04402545000000001	0.2246972169658054
-0.46692746666666674	0.05222988333333335	0.13112729624064323
-0.46692746666666674	0.06043431666666667	0.083532123685253
-0.46692746666666674	0.06863875000000001	0.05821975302473426
-0.46692746666666674	0.07684318333333336	0.017849036821949275
-0.46692746666666674	0.08504761666666667	0.011017004434395301
-0.46692746666666674	0.09325205000000002	0.001954789068969044
-0.46692746666666674	0.10145648333333336	0.00009355211695670043
-0.46692746666666674	0.10966091666666668	0.001447224578428472
-0.46692746666666674	0.11786535000000002	0.
-0.46692746666666674	0.12606978333333335	0.0000942359818877678
-0.45464533333333335	-0.11185878333333332	0.
-0.45464533333333335	-0.10365434999999999	0.
-0.45464533333333335	-0.09544991666666666	0.
-0.45464533333333335	-0.08724548333333332	0.
-0.45464533333333335	-0.07904105	0.002050452096498369
-0.45464533333333335	-0.07083661666666666	0.0031532133832208537
-0.45464533333333335	-0.06263218333333333	0.008364364562267095
-0.45464533333333335	-0.05442774999999999	0.04046981977078026
-0.45464533333333335	-0.04622331666666665	0.061688997916500746
-0.45464533333333335	-0.03801888333333332	0.1326759834452063
-0.45464533333333335	-0.029814449999999992	0.2294016034249258
-0.45464533333333335	-0.021610016666666662	0.32925524375204496
-0.45464533333333335	-0.013405583333333318	0.4611652501847626
-0.45464533333333335	-0.005201149999999988	0.5039739066663086
-0.45464533333333335	0.0030032833333333425	0.6883468281910498
-0.45464533333333335	0.011207716666666687	0.6472685397970672
-0.45464533333333335	0.019412150000000003	0.5506333916574826
-0.45464533333333335	0.027616583333333347	0.5556257165866966
-0.45464533333333335	0.03582101666666669	0.434670995697066
-0.45464533333333335	0.04402545000000001	0.269967355133936
-0.45464533333333335	0.05222988333333335	0.1786626971475626
-0.45464533333333335	0.06043431666666667	0.09346142879053274
-0.45464533333333335	0.06863875000000001	0.0588097817467541
-0.45464533333333335	0.07684318333333336	0.021437820505053627
-0.45464533333333335	0.08504761666666667	0.00702514010464356
-0.45464533333333335	0.09325205000000002	0.0021049976478909552
-0.45464533333333335	0.10145648333333336	0.0000900741912444646
-0.45464533333333335	0.10966091666666668	0.
-0.45464533333333335	0.11786535000000002	0.
-0.45464533333333335	0.12606978333333335	0.
-0.44236320000000007	-0.11185878333333332	0.
-0.44236320000000007	-0.10365434999999999	0.
-0.44236320000000007	-0.09544991666666666	0.
-0.44236320000000007	-0.08724548333333332	0.
-0.44236320000000007	-0.07904105	0.015505756782065842
-0.44236320000000007	-0.07083661666666666	0.003395147934282802
-0.44236320000000007	-0.06263218333333333	0.0066137006194004165
-0.44236320000000007	-0.05442774999999999	0.040617721698531
-0.44236320000000007	-0.04622331666666665	0.048390928616111904
-0.44236320000000007	-0.03801888333333332	0.15990305764822677
-0.44236320000000007	-0.029814449999999992	0.25984801872597796
-0.44236320000000007	-0.021610016666666662	0.296722683736869
-0.44236320000000007	-0.013405583333333318	0.399755939159711
-0.44236320000000007	-0.005201149999999988	0.6591058704172575
-0.44236320000000007	0.0030032833333333425	0.7128121256953514
-0.44236320000000007	0.011207716666666687	0.7793462944724492
-0.44236320000000007	0.019412150000000003	0.7628279842123276
-0.44236320000000007	0.027616583333333347	0.6456877406244024
-0.44236320000000007	0.03582101666666669	0.44686318354311777
-0.44236320000000007	0.04402545000000001	0.4114156129115146
-0.44236320000000007	0.05222988333333335	0.1808884621003045
-0.44236320000000007	0.06043431666666667	0.12922844642105094
-0.44236320000000007	0.06863875000000001	0.07531277666591696
-0.44236320000000007	0.07684318333333336	0.015479958185521685
-0.44236320000000007	0.08504761666666667	0.00815970539571116
-0.44236320000000007	0.09325205000000002	0.005042573133622408
-0.44236320000000007	0.10145648333333336	0.00290636488714893
-0.44236320000000007	0.10966091666666668	6.828749126679781e-7
-0.44236320000000007	0.11786535000000002	0.
-0.44236320000000007	0.12606978333333335	0.00016699787182916423
-0.4300810666666667	-0.11185878333333332	0.
-0.4300810666666667	-0.10365434999999999	0.
-0.4300810666666667	-0.09544991666666666	0.
-0.4300810666666667	-0.08724548333333332	0.
-0.4300810666666667	-0.07904105	0.004786289532230592
-0.4300810666666667	-0.07083661666666666	0.008153818311874854
-0.4300810666666667	-0.06263218333333333	0.030915193953693743
-0.4300810666666667	-0.05442774999999999	0.03627720500342259
-0.4300810666666667	-0.04622331666666665	0.07612867764158845
-0.4300810666666667	-0.03801888333333332	0.11807939727859361
-0.4300810666666667	-0.029814449999999992	0.2840258351432678
-0.4300810666666667	-0.021610016666666662	0.41225519675109695
-0.4300810666666667	-0.013405583333333318	0.5142372085951508
-0.4300810666666667	-0.005201149999999988	0.6627457726700751
-0.4300810666666667	0.0030032833333333425	0.8577826096507973
-0.4300810666666667	0.011207716666666687	0.816197955320189
-0.4300810666666667	0.019412150000000003	0.8883320975173139
-0.4300810666666667	0.027616583333333347	0.7007993542142239
-0.4300810666666667	0.03582101666666669	0.5066960487417993
-0.4300810666666667	0.04402545000000001	0.36633935943907814
-0.4300810666666667	0.05222988333333335	0.24061555703573176
-0.4300810666666667	0.06043431666666667	0.1333761473717517
-0.4300810666666667	0.06863875000000001	0.062257822562868395
-0.4300810666666667	0.07684318333333336	0.04034889115736588
-0.4300810666666667	0.08504761666666667	0.013271116350678342
-0.4300810666666667	0.09325205000000002	0.0011526495394379459
-0.4300810666666667	0.10145648333333336	0.0035573070343529103
-0.4300810666666667	0.10966091666666668	0.0011279771127288886
-0.4300810666666667	0.11786535000000002	0.00004115853396878982
-0.4300810666666667	0.12606978333333335	0.
-0.4177989333333334	-0.11185878333333332	0.
-0.4177989333333334	-0.10365434999999999	0.
-0.4177989333333334	-0.09544991666666666	0.
-0.4177989333333334	-0.08724548333333332	0.
-0.4177989333333334	-0.07904105	0.
-0.4177989333333334	-0.07083661666666666	0.0015605842351096443
-0.4177989333333334	-0.06263218333333333	0.008998334924709606
-0.4177989333333334	-0.05442774999999999	0.02720055949582355
-0.4177989333333334	-0.04622331666666665	0.08261699239883152
-0.4177989333333334	-0.03801888333333332	0.1387979276459043
-0.4177989333333334	-0.029814449999999992	0.32957603234426147
-0.4177989333333334	-0.021610016666666662	0.39992030372922
-0.4177989333333334	-0.013405583333333318	0.5136028613181051
-0.4177989333333334	-0.005201149999999988	0.7453867285503247
-0.4177989333333334	0.0030032833333333425	0.8356518221804242
-0.4177989333333334	0.011207716666666687	0.8799342794428465
-0.4177989333333334	0.019412150000000003	0.8249913595796747
-0.4177989333333334	0.027616583333333347	0.7922443986057526
-0.4177989333333334	0.03582101666666669	0.5789663649689304
-0.4177989333333334	0.04402545000000001	0.44866597662749724
-0.4177989333333334	0.05222988333333335	0.23155030398317972
-0.4177989333333334	0.06043431666666667	0.17536137283306086
-0.4177989333333334	0.06863875000000001	0.09171119902223684
-0.4177989333333334	0.07684318333333336	0.04912339844498817
-0.4177989333333334	0.08504761666666667	0.013788863836657814
-0.4177989333333334	0.09325205000000002	0.0035883240531970778
-0.4177989333333334	0.10145648333333336	0.0016341458852461193
-0.4177989333333334	0.10966091666666668	0.
-0.4177989333333334	0.11786535000000002	0.000046423240910324824
-0.4177989333333334	0.12606978333333335	0.
-0.4055168	-0.11185878333333332	0.
-0.4055168	-0.10365434999999999	0.
-0.4055168	-0.09544991666666666	0.
-0.4055168	-0.08724548333333332	0.
-0.4055168	-0.07904105	0.0018235335682295149
-0.4055168	-0.07083661666666666	0.
-0.4055168	-0.06263218333333333	0.00791840143506621
-0.4055168	-0.05442774999999999	0.031198138088550206
-0.4055168	-0.04622331666666665	0.10149730785616257
-0.4055168	-0.03801888333333332	0.16760643033813227
-0.4055168	-0.029814449999999992	0.2763039972396152
-0.4055168	-0.021610016666666662	0.4698577143669432
-0.4055168	-0.013405583333333318	0.6169917950350301
-0.4055168	-0.005201149999999988	0.8067013114529836
-0.4055168	0.0030032833333333425	0.9711849665490839
-0.4055168	0.011207716666666687	0.9220528848349883
-0.4055168	0.019412150000000003	0.9320250111009114
-0.4055168	0.027616583333333347	0.7972882285521147
-0.4055168	0.03582101666666669	0.5672371744952005
-0.4055168	0.04402545000000001	0.44326078211294323
-0.4055168	0.05222988333333335	0.2706608371993582
-0.4055168	0.06043431666666667	0.14621234737288913
-0.4055168	0.06863875000000001	0.07923370841330848
-0.4055168	0.07684318333333336	0.033291876124220895
-0.4055168	0.08504761666666667	0.016298239502018867
-0.4055168	0.09325205000000002	0.01012105838103548
-0.4055168	0.10145648333333336	0.003194402264845828
-0.4055168	0.10966091666666668	0.00003717285689531995
-0.4055168	0.11786535000000002	0.000013416792698898858
-0.4055168	0.12606978333333335	0.
-0.39323466666666673	-0.11185878333333332	0.
-0.39323466666666673	-0.10365434999999999	0.
-0.39323466666666673	-0.09544991666666666	0.
-0.39323466666666673	-0.08724548333333332	0.
-0.39323466666666673	-0.07904105	0.001803484580038353
-0.39323466666666673	-0.07083661666666666	0.007650305026249823
-0.39323466666666673	-0.06263218333333333	0.018982774074327975
-0.39323466666666673	-0.05442774999999999	0.061973188339812336
-0.39323466666666673	-0.04622331666666665	0.10106871929687591
-0.39323466666666673	-0.03801888333333332	0.16761283549580644
-0.39323466666666673	-0.029814449999999992	0.2980272105183924
-0.39323466666666673	-0.021610016666666662	0.34008668732618796
-0.39323466666666673	-0.013405583333333318	0.6491000900918784
-0.39323466666666673	-0.005201149999999988	0.7424708823259728
-0.39323466666666673	0.0030032833333333425	1.
-0.39323466666666673	0.011207716666666687	0.9875014529524057
-0.39323466666666673	0.019412150000000003	0.922015413786049
-0.39323466666666673	0.027616583333333347	0.8097983420092126
-0.39323466666666673	0.03582101666666669	0.5817113526460694
-0.39323466666666673	0.04402545000000001	0.42911903516397387
-0.39323466666666673	0.05222988333333335	0.2638112292301526
-0.39323466666666673	0.06043431666666667	0.13797609977237787
-0.39323466666666673	0.06863875000000001	0.07854055456456484
-0.39323466666666673	0.07684318333333336	0.059104448334699904
-0.39323466666666673	0.08504761666666667	0.013148276472828017
-0.39323466666666673	0.09325205000000002	0.004413205627387389
-0.39323466666666673	0.10145648333333336	0.0025227302644889277
-0.39323466666666673	0.10966091666666668	0.0004901691968843783
-0.39323466666666673	0.11786535000000002	0.00017926952491855686
-0.39323466666666673	0.12606978333333335	0.00017572225278931832
-0.38095253333333334	-0.11185878333333332	0.
-0.38095253333333334	-0.10365434999999999	0.
-0.38095253333333334	-0.09544991666666666	0.
-0.38095253333333334	-0.08724548333333332	0.
-0.38095253333333334	-0.07904105	0.
-0.38095253333333334	-0.07083661666666666	0.003924119291240553
-0.38095253333333334	-0.06263218333333333	0.012659301842997574
-0.38095253333333334	-0.05442774999999999	0.028547967843775023
-0.38095253333333334	-0.04622331666666665	0.09691005951504345
-0.38095253333333334	-0.03801888333333332	0.11248826836802805
-0.38095253333333334	-0.029814449999999992	0.1781214760006611
-0.38095253333333334	-0.021610016666666662	0.45329076129310863
-0.38095253333333334	-0.013405583333333318	0.49431874648885016
-0.38095253333333334	-0.005201149999999988	0.6897382870985005
-0.38095253333333334	0.0030032833333333425	0.850163092889919
-0.38095253333333334	0.011207716666666687	0.8892263863489465
-0.38095253333333334	0.019412150000000003	0.8619810049972544
-0.38095253333333334	0.027616583333333347	0.653618646544714
-0.38095253333333334	0.03582101666666669	0.6294762795899012
-0.38095253333333334	0.04402545000000001	0.35317084174566676
-0.38095253333333334	0.05222988333333335	0.24330614043112733
-0.38095253333333334	0.06043431666666667	0.14282653276050267
-0.38095253333333334	0.06863875000000001	0.08231356618582833
-0.38095253333333334	0.07684318333333336	0.03376619740758948
-0.38095253333333334	0.08504761666666667	0.017492373728738186
-0.38095253333333334	0.09325205000000002	0.006203878104307017
-0.38095253333333334	0.10145648333333336	0.0018656970063562527
-0.38095253333333334	0.10966091666666668	0.0008342552601839281
-0.38095253333333334	0.11786535000000002	0.
-0.38095253333333334	0.12606978333333335	0.
-0.36867040000000006	-0.11185878333333332	0.
-0.36867040000000006	-0.10365434999999999	0.
-0.36867040000000006	-0.09544991666666666	0.
-0.36867040000000006	-0.08724548333333332	0.
-0.36867040000000006	-0.07904105	0.0026836319741918506
-0.36867040000000006	-0.07083661666666666	0.0026691450661904467
-0.36867040000000006	-0.06263218333333333	0.006214246044901422
-0.36867040000000006	-0.05442774999999999	0.010899914518432715
-0.36867040000000006	-0.04622331666666665	0.05718218458603409
-0.36867040000000006	-0.03801888333333332	0.07212550828172551
-0.36867040000000006	-0.029814449999999992	0.16434527164064539
-0.36867040000000006	-0.021610016666666662	0.36030747477123237
-0.36867040000000006	-0.013405583333333318	0.5236537214268766
-0.36867040000000006	-0.005201149999999988	0.6146251530550916
-0.36867040000000006	0.0030032833333333425	0.7719061645671896
-0.36867040000000006	0.011207716666666687	0.820015972357299
-0.36867040000000006	0.019412150000000003	0.7832803177327671
-0.36867040000000006	0.027616583333333347	0.624429872610792
-0.36867040000000006	0.03582101666666669	0.558401853587722
-0.36867040000000006	0.04402545000000001	0.3454524678135986
-0.36867040000000006	0.05222988333333335	0.23173860616098313
-0.36867040000000006	0.06043431666666667	0.13695437707256036
-0.36867040000000006	0.06863875000000001	0.05825626099016525
-0.36867040000000006	0.07684318333333336	0.029395065781370303
-0.36867040000000006	0.08504761666666667	0.015486757863296747
-0.36867040000000006	0.09325205000000002	0.01230136910392496
-0.36867040000000006	0.10145648333333336	0.00003916269889243018
-0.36867040000000006	0.10966091666666668	6.1862785032343766e-6
-0.36867040000000006	0.11786535000000002	0.00023215785760355095
-0.36867040000000006	0.12606978333333335	0.
-0.3563882666666667	-0.11185878333333332	0.
-0.3563882666666667	-0.10365434999999999	0.
-0.3563882666666667	-0.09544991666666666	0.
-0.3563882666666667	-0.08724548333333332	0.
-0.3563882666666667	-0.07904105	0.
-0.3563882666666667	-0.07083661666666666	0.0007448183175824076
-0.3563882666666667	-0.06263218333333333	0.
-0.3563882666666667	-0.05442774999999999	0.021803019662808093
-0.3563882666666667	-0.04622331666666665	0.05305250101078331
-0.3563882666666667	-0.03801888333333332	0.08321381316550805
-0.3563882666666667	-0.029814449999999992	0.26189972555764346
-0.3563882666666667	-0.021610016666666662	0.21293278919205558
-0.3563882666666667	-0.013405583333333318	0.4736524780007413
-0.3563882666666667	-0.005201149999999988	0.4523478217110414
-0.3563882666666667	0.0030032833333333425	0.652968180764402
-0.3563882666666667	0.011207716666666687	0.7756849604090573
-0.3563882666666667	0.019412150000000003	0.6310752673353061
-0.3563882666666667	0.027616583333333347	0.671269250465041
-0.3563882666666667	0.03582101666666669	0.5318525056254039
-0.3563882666666667	0.04402545000000001	0.3454602824757038
-0.3563882666666667	0.05222988333333335	0.1921730241583866
-0.3563882666666667	0.06043431666666667	0.16977045366152693
-0.3563882666666667	0.06863875000000001	0.06552277010482464
-0.3563882666666667	0.07684318333333336	0.04385910744000123
-0.3563882666666667	0.08504761666666667	0.014294714953388634
-0.3563882666666667	0.09325205000000002	0.0023626501355475957
-0.3563882666666667	0.10145648333333336	0.
-0.3563882666666667	0.10966091666666668	0.0006933124987936981
-0.3563882666666667	0.11786535000000002	0.00020400243914320122
-0.3563882666666667	0.12606978333333335	0.
-0.3441061333333334	-0.11185878333333332	0.
-0.3441061333333334	-0.10365434999999999	0.
-0.3441061333333334	-0.09544991666666666	0.
-0.3441061333333334	-0.08724548333333332	0.
-0.3441061333333334	-0.07904105	0.
-0.3441061333333334	-0.07083661666666666	0.
-0.3441061333333334	-0.06263218333333333	0.
-0.3441061333333334	-0.05442774999999999	0.008711571919781311
-0.3441061333333334	-0.04622331666666665	0.02782518269485261
-0.3441061333333334	-0.03801888333333332	0.05225884316672089
-0.3441061333333334	-0.029814449999999992	0.11764637738292665
-0.3441061333333334	-0.021610016666666662	0.1910064790891628
-0.3441061333333334	-0.013405583333333318	0.31814042782662
-0.3441061333333334	-0.005201149999999988	0.322542348452676
-0.3441061333333334	0.0030032833333333425	0.43639130069065335
-0.3441061333333334	0.011207716666666687	0.4984124445208766
-0.3441061333333334	0.019412150000000003	0.5006351557867595
-0.3441061333333334	0.027616583333333347	0.41029201389358455
-0.3441061333333334	0.03582101666666669	0.3726884923550949
-0.3441061333333334	0.04402545000000001	0.30460984397155244
-0.3441061333333334	0.05222988333333335	0.15435813573557167
-0.3441061333333334	0.06043431666666667	0.07757761569324607
-0.3441061333333334	0.06863875000000001	0.04463718723617628
-0.3441061333333334	0.07684318333333336	0.029771105596452078
-0.3441061333333334	0.08504761666666667	0.004453219280466578
-0.3441061333333334	0.09325205000000002	0.003525760723527346
-0.3441061333333334	0.10145648333333336	0.000029180043274026813
-0.3441061333333334	0.10966091666666668	0.0006126973978657541
-0.3441061333333334	0.11786535000000002	0.
-0.3441061333333334	0.12606978333333335	0.
-0.331824	-0.11185878333333332	0.
-0.331824	-0.10365434999999999	0.
-0.331824	-0.09544991666666666	0.
-0.331824	-0.08724548333333332	0.
-0.331824	-0.07904105	0.
-0.331824	-0.07083661666666666	0.
-0.331824	-0.06263218333333333	0.
-0.331824	-0.05442774999999999	0.020351651414324212
-0.331824	-0.04622331666666665	0.016133596106545606
-0.331824	-0.03801888333333332	0.07717474555335672
-0.331824	-0.029814449999999992	0.07193535602786813
-0.331824	-0.021610016666666662	0.1286661889944125
-0.331824	-0.013405583333333318	0.21333635078106714
-0.331824	-0.005201149999999988	0.23283520939848062
-0.331824	0.0030032833333333425	0.35978679617303105
-0.331824	0.011207716666666687	0.26735541032510785
-0.331824	0.019412150000000003	0.3225929469830317
-0.331824	0.027616583333333347	0.22541884833051923
-0.331824	0.03582101666666669	0.19545869978658273
-0.331824	0.04402545000000001	0.19595165710302237
-0.331824	0.05222988333333335	0.0906397949748317
-0.331824	0.06043431666666667	0.06866928198606818
-0.331824	0.06863875000000001	0.030774217679575083
-0.331824	0.07684318333333336	0.01914044699598669
-0.331824	0.08504761666666667	0.008218515646189715
-0.331824	0.09325205000000002	0.0013310510829102132
-0.331824	0.10145648333333336	5.539799994613842e-7
-0.331824	0.10966091666666668	0.00020754712575490663
-0.331824	0.11786535000000002	0.
-0.331824	0.12606978333333335	0.
-0.31954186666666673	-0.11185878333333332	0.
-0.31954186666666673	-0.10365434999999999	0.
-0.31954186666666673	-0.09544991666666666	0.
-0.31954186666666673	-0.08724548333333332	0.
-0.31954186666666673	-0.07904105	0.
-0.31954186666666673	-0.07083661666666666	0.
-0.31954186666666673	-0.06263218333333333	0.
-0.31954186666666673	-0.05442774999999999	0.
-0.31954186666666673	-0.04622331666666665	0.03884609397262247
-0.31954186666666673	-0.03801888333333332	0.008012072921594891
-0.31954186666666673	-0.029814449999999992	0.024959452358918145
-0.31954186666666673	-0.021610016666666662	0.06852873892486212
-0.31954186666666673	-0.013405583333333318	0.1336224821529817
-0.31954186666666673	-0.005201149999999988	0.0750078866089672
-0.31954186666666673	0.0030032833333333425	0.1840600726824666
-0.31954186666666673	0.011207716666666687	0.1632416325014844
-0.31954186666666673	0.019412150000000003	0.16484506434086488
-0.31954186666666673	0.027616583333333347	0.22637393567102995
-0.31954186666666673	0.03582101666666669	0.12631334460702456
-0.31954186666666673	0.04402545000000001	0.12481458402476474
-0.31954186666666673	0.05222988333333335	0.08274765409645121
-0.31954186666666673	0.06043431666666667	0.04107856178058304
-0.31954186666666673	0.06863875000000001	0.03104241559914394
-0.31954186666666673	0.07684318333333336	0.006353061637331515
-0.31954186666666673	0.08504761666666667	0.009066782616635625
-0.31954186666666673	0.09325205000000002	3.965109750404041e-6
-0.31954186666666673	0.10145648333333336	3.761528053143389e-6
-0.31954186666666673	0.10966091666666668	0.
-0.31954186666666673	0.11786535000000002	0.
-0.31954186666666673	0.12606978333333335	0.
-0.30725973333333334	-0.11185878333333332	0.
-0.30725973333333334	-0.10365434999999999	0.
-0.30725973333333334	-0.09544991666666666	0.
-0.30725973333333334	-0.08724548333333332	0.
-0.30725973333333334	-0.07904105	0.
-0.30725973333333334	-0.07083661666666666	0.
-0.30725973333333334	-0.06263218333333333	0.
-0.30725973333333334	-0.05442774999999999	0.
-0.30725973333333334	-0.04622331666666665	0.004456644642130441
-0.30725973333333334	-0.03801888333333332	0.007607061048063895
-0.30725973333333334	-0.029814449999999992	0.006693429612424205
-0.30725973333333334	-0.021610016666666662	0.01619995220132519
-0.30725973333333334	-0.013405583333333318	0.05347032160594326
-0.30725973333333334	-0.005201149999999988	0.0307354112660244
-0.30725973333333334	0.0030032833333333425	0.044637567577275786
-0.30725973333333334	0.011207716666666687	0.0703191049642489
-0.30725973333333334	0.019412150000000003	0.08320157658909057
-0.30725973333333334	0.027616583333333347	0.041488347417012954
-0.30725973333333334	0.03582101666666669	0.09722448996430362
-0.30725973333333334	0.04402545000000001	0.06684218249828226
-0.30725973333333334	0.05222988333333335	0.06061800836336281
-0.30725973333333334	0.06043431666666667	0.019104737247488658
-0.30725973333333334	0.06863875000000001	0.006557987512471196
-0.30725973333333334	0.07684318333333336	0.0042756188534444715
-0.30725973333333334	0.08504761666666667	0.006786725381232927
-0.30725973333333334	0.09325205000000002	0.0004084144641341869
-0.30725973333333334	0.10145648333333336	5.884330222528417e-6
-0.30725973333333334	0.10966091666666668	0.
-0.30725973333333334	0.11786535000000002	0.
-0.30725973333333334	0.12606978333333335	0.
-0.29497760000000006	-0.11185878333333332	0.
-0.29497760000000006	-0.10365434999999999	0.
-0.29497760000000006	-0.09544991666666666	0.
-0.29497760000000006	-0.08724548333333332	0.
-0.29497760000000006	-0.07904105	0.
-0.29497760000000006	-0.07083661666666666	0.
-0.29497760000000006	-0.06263218333333333	0.
-0.29497760000000006	-0.05442774999999999	0.
-0.29497760000000006	-0.04622331666666665	0.
-0.29497760000000006	-0.03801888333333332	0.
-0.29497760000000006	-0.029814449999999992	0.009318691619008638
-0.29497760000000006	-0.021610016666666662	0.0003193255579429354
-0.29497760000000006	-0.013405583333333318	0.002499637086539257
-0.29497760000000006	-0.005201149999999988	0.014789491538603695
-0.29497760000000006	0.0030032833333333425	0.05769975447546245
-0.29497760000000006	0.011207716666666687	0.03341428280081029
-0.29497760000000006	0.019412150000000003	0.04940314385913096
-0.29497760000000006	0.027616583333333347	0.019431546291082572
-0.29497760000000006	0.03582101666666669	0.007093582349109677
-0.29497760000000006	0.04402545000000001	0.02683411679160793
-0.29497760000000006	0.05222988333333335	0.023808394525864862
-0.29497760000000006	0.06043431666666667	0.00005030073913228429
-0.29497760000000006	0.06863875000000001	0.006711266518293479
-0.29497760000000006	0.07684318333333336	0.
-0.29497760000000006	0.08504761666666667	0.
-0.29497760000000006	0.09325205000000002	0.
-0.29497760000000006	0.10145648333333336	3.4929385475904084e-6
-0.29497760000000006	0.10966091666666668	8.801282695224725e-8
-0.29497760000000006	0.11786535000000002	0.
-0.29497760000000006	0.12606978333333335	0.
-0.2826954666666667	-0.11185878333333332	0.
-0.2826954666666667	-0.10365434999999999	0.
-0.2826954666666667	-0.09544991666666666	0.
-0.2826954666666667	-0.08724548333333332	0.
-0.2826954666666667	-0.07904105	0.
-0.2826954666666667	-0.07083661666666666	0.
-0.2826954666666667	-0.06263218333333333	0.
-0.2826954666666667	-0.05442774999999999	0.004317194207573473
-0.2826954666666667	-0.04622331666666665	0.
-0.2826954666666667	-0.03801888333333332	0.002197324481612272
-0.2826954666666667	-0.029814449999999992	0.
-0.2826954666666667	-0.021610016666666662	0.
-0.2826954666666667	-0.013405583333333318	0.01473448909977592
-0.2826954666666667	-0.005201149999999988	0.
-0.2826954666666667	0.0030032833333333425	0.00951093081635224
-0.2826954666666667	0.011207716666666687	0.00013863365344027697
-0.2826954666666667	0.019412150000000003	0.005559558288413424
-0.2826954666666667	0.027616583333333347	0.034932541040023204
-0.2826954666666667	0.03582101666666669	0.02940872764322697
-0.2826954666666667	0.04402545000000001	0.0009963288263936318
-0.2826954666666667	0.05222988333333335	0.011325542744208612
-0.2826954666666667	0.06043431666666667	1.695669472635166e-6
-0.2826954666666667	0.06863875000000001	0.
-0.2826954666666667	0.07684318333333336	0.
-0.2826954666666667	0.08504761666666667	0.
-0.2826954666666667	0.09325205000000002	0.
-0.2826954666666667	0.10145648333333336	0.
-0.2826954666666667	0.10966091666666668	0.
-0.2826954666666667	0.11786535000000002	0.
-0.2826954666666667	0.12606978333333335	0.
-0.2704133333333334	-0.11185878333333332	0.
-0.2704133333333334	-0.10365434999999999	0.
-0.2704133333333334	-0.09544991666666666	0.
-0.2704133333333334	-0.08724548333333332	0.
-0.2704133333333334	-0.07904105	0.
-0.2704133333333334	-0.07083661666666666	0.
-0.2704133333333334	-0.06263218333333333	0.
-0.2704133333333334	-0.05442774999999999	0.
-0.2704133333333334	-0.04622331666666665	0.
-0.2704133333333334	-0.03801888333333332	0.
-0.2704133333333334	-0.029814449999999992	0.
-0.2704133333333334	-0.021610016666666662	0.
-0.2704133333333334	-0.013405583333333318	0.
-0.2704133333333334	-0.005201149999999988	0.
-0.2704133333333334	0.0030032833333333425	0.
-0.2704133333333334	0.011207716666666687	0.
-0.2704133333333334	0.019412150000000003	0.0036197826628634262
-0.2704133333333334	0.027616583333333347	0.007955176932330988
-0.2704133333333334	0.03582101666666669	0.011922401664524044
-0.2704133333333334	0.04402545000000001	0.
-0.2704133333333334	0.05222988333333335	3.883463513120001e-6
-0.2704133333333334	0.06043431666666667	0.
-0.2704133333333334	0.06863875000000001	0.013226451382126594
-0.2704133333333334	0.07684318333333336	0.
-0.2704133333333334	0.08504761666666667	0.
-0.2704133333333334	0.09325205000000002	0.
-0.2704133333333334	0.10145648333333336	0.
-0.2704133333333334	0.10966091666666668	0.
-0.2704133333333334	0.11786535000000002	0.
-0.2704133333333334	0.12606978333333335	0.
-0.2581312	-0.11185878333333332	0.
-0.2581312	-0.10365434999999999	0.
-0.2581312	-0.09544991666666666	0.
-0.2581312	-0.08724548333333332	0.
-0.2581312	-0.07904105	0.
-0.2581312	-0.07083661666666666	0.
-0.2581312	-0.06263218333333333	0.
-0.2581312	-0.05442774999999999	0.
-0.2581312	-0.04622331666666665	0.
-0.2581312	-0.03801888333333332	0.
-0.2581312	-0.029814449999999992	0.
-0.2581312	-0.021610016666666662	0.
-0.2581312	-0.013405583333333318	0.
-0.2581312	-0.005201149999999988	0.
-0.2581312	0.0030032833333333425	0.
-0.2581312	0.011207716666666687	0.
-0.2581312	0.019412150000000003	3.601566451812156e-6
-0.2581312	0.027616583333333347	0.023993666460754147
-0.2581312	0.03582101666666669	0.
-0.2581312	0.04402545000000001	0.
-0.2581312	0.05222988333333335	0.0018853220636326422
-0.2581312	0.06043431666666667	7.915015419143241e-7
-0.2581312	0.06863875000000001	0.
-0.2581312	0.07684318333333336	0.
-0.2581312	0.08504761666666667	0.
-0.2581312	0.09325205000000002	0.
-0.2581312	0.10145648333333336	0.
-0.2581312	0.10966091666666668	0.
-0.2581312	0.11786535000000002	0.
-0.2581312	0.12606978333333335	0.
-0.24584906666666673	-0.11185878333333332	0.
-0.24584906666666673	-0.10365434999999999	0.
-0.24584906666666673	-0.09544991666666666	0.
-0.24584906666666673	-0.08724548333333332	0.
-0.24584906666666673	-0.07904105	0.
-0.24584906666666673	-0.07083661666666666	0.
-0.24584906666666673	-0.06263218333333333	0.
-0.24584906666666673	-0.05442774999999999	0.
-0.24584906666666673	-0.04622331666666665	0.
-0.24584906666666673	-0.03801888333333332	0.
-0.24584906666666673	-0.029814449999999992	0.
-0.24584906666666673	-0.021610016666666662	0.
-0.24584906666666673	-0.013405583333333318	0.
-0.24584906666666673	-0.005201149999999988	0.
-0.24584906666666673	0.0030032833333333425	0.
-0.24584906666666673	0.011207716666666687	0.
-0.24584906666666673	0.019412150000000003	0.
-0.24584906666666673	0.027616583333333347	0.
-0.24584906666666673	0.03582101666666669	0.
-0.24584906666666673	0.04402545000000001	0.
-0.24584906666666673	0.05222988333333335	0.
-0.24584906666666673	0.06043431666666667	0.
-0.24584906666666673	0.06863875000000001	0.
-0.24584906666666673	0.07684318333333336	0.
-0.24584906666666673	0.08504761666666667	0.
-0.24584906666666673	0.09325205000000002	0.
-0.24584906666666673	0.10145648333333336	0.
-0.24584906666666673	0.10966091666666668	0.
-0.24584906666666673	0.11786535000000002	0.
-0.24584906666666673	0.12606978333333335	0.

==> data/fig7/hist_2d_1-7.dat <==
-0.6020309333333334	-0.07256964666666667	0.
-0.6020309333333334	-0.06693974	0.
-0.6020309333333334	-0.06130983333333333	0.
-0.6020309333333334	-0.055679926666666664	0.
-0.6020309333333334	-0.050050019999999994	0.
-0.6020309333333334	-0.04442011333333333	0.
-0.6020309333333334	-0.03879020666666666	0.
-0.6020309333333334	-0.0331603	0.
-0.6020309333333334	-0.027530393333333326	0.
-0.6020309333333334	-0.021900486666666663	0.
-0.6020309333333334	-0.016270579999999993	0.
-0.6020309333333334	-0.010640673333333323	0.
-0.6020309333333334	-0.005010766666666666	0.
-0.6020309333333334	0.0006191400000000041	0.
-0.6020309333333334	0.006249046666666674	7.821094080878869e-14
-0.6020309333333334	0.011878953333333345	0.
-0.6020309333333334	0.01750886	0.
-0.6020309333333334	0.02313876666666667	0.
-0.6020309333333334	0.02876867333333334	0.
-0.6020309333333334	0.03439858000000001	0.
-0.6020309333333334	0.04002848666666667	0.
-0.6020309333333334	0.04565839333333334	0.
-0.6020309333333334	0.05128830000000001	0.
-0.6020309333333334	0.056918206666666665	0.
-0.6020309333333334	0.06254811333333335	0.
-0.6020309333333334	0.06817802	0.
-0.6020309333333334	0.07380792666666666	0.
-0.6020309333333334	0.07943783333333335	0.
-0.6020309333333334	0.08506774	0.
-0.6020309333333334	0.09069764666666669	0.
-0.5897488000000001	-0.07256964666666667	0.
-0.5897488000000001	-0.06693974	0.
-0.5897488000000001	-0.06130983333333333	0.
-0.5897488000000001	-0.055679926666666664	0.
-0.5897488000000001	-0.050050019999999994	0.
-0.5897488000000001	-0.04442011333333333	0.
-0.5897488000000001	-0.03879020666666666	0.
-0.5897488000000001	-0.0331603	0.
-0.5897488000000001	-0.027530393333333326	0.
-0.5897488000000001	-0.021900486666666663	0.
-0.5897488000000001	-0.016270579999999993	0.
-0.5897488000000001	-0.010640673333333323	0.
-0.5897488000000001	-0.005010766666666666	0.
-0.5897488000000001	0.0006191400000000041	0.
-0.5897488000000001	0.006249046666666674	0.
-0.5897488000000001	0.011878953333333345	0.
-0.5897488000000001	0.01750886	0.
-0.5897488000000001	0.02313876666666667	0.
-0.5897488000000001	0.02876867333333334	0.
-0.5897488000000001	0.03439858000000001	0.
-0.5897488000000001	0.04002848666666667	0.
-0.5897488000000001	0.04565839333333334	0.
-0.5897488000000001	0.05128830000000001	0.
-0.5897488000000001	0.056918206666666665	0.
-0.5897488000000001	0.06254811333333335	0.
-0.5897488000000001	0.06817802	0.
-0.5897488000000001	0.07380792666666666	0.
-0.5897488000000001	0.07943783333333335	0.
-0.5897488000000001	0.08506774	0.
-0.5897488000000001	0.09069764666666669	0.
-0.5774666666666667	-0.07256964666666667	0.
-0.5774666666666667	-0.06693974	0.
-0.5774666666666667	-0.06130983333333333	0.
-0.5774666666666667	-0.055679926666666664	0.
-0.5774666666666667	-0.050050019999999994	0.
-0.5774666666666667	-0.04442011333333333	0.
-0.5774666666666667	-0.03879020666666666	0.
-0.5774666666666667	-0.0331603	0.
-0.5774666666666667	-0.027530393333333326	0.
-0.5774666666666667	-0.021900486666666663	0.
-0.5774666666666667	-0.016270579999999993	0.
-0.5774666666666667	-0.010640673333333323	0.
-0.5774666666666667	-0.005010766666666666	0.
-0.5774666666666667	0.0006191400000000041	0.
-0.5774666666666667	0.006249046666666674	0.
-0.5774666666666667	0.011878953333333345	0.
-0.5774666666666667	0.01750886	0.
-0.5774666666666667	0.02313876666666667	0.
-0.5774666666666667	0.02876867333333334	0.
-0.5774666666666667	0.03439858000000001	3.5627617653933415e-6
-0.5774666666666667	0.04002848666666667	0.
-0.5774666666666667	0.04565839333333334	0.
-0.5774666666666667	0.05128830000000001	0.
-0.5774666666666667	0.056918206666666665	0.
-0.5774666666666667	0.06254811333333335	0.
-0.5774666666666667	0.06817802	0.
-0.5774666666666667	0.07380792666666666	0.
-0.5774666666666667	0.07943783333333335	0.
-0.5774666666666667	0.08506774	0.
-0.5774666666666667	0.09069764666666669	0.
-0.5651845333333334	-0.07256964666666667	0.
-0.5651845333333334	-0.06693974	0.
-0.5651845333333334	-0.06130983333333333	0.
-0.5651845333333334	-0.055679926666666664	0.
-0.5651845333333334	-0.050050019999999994	0.
-0.5651845333333334	-0.04442011333333333	0.
-0.5651845333333334	-0.03879020666666666	0.
-0.5651845333333334	-0.0331603	0.
-0.5651845333333334	-0.027530393333333326	0.0009422218421009774
-0.5651845333333334	-0.021900486666666663	0.
-0.5651845333333334	-0.016270579999999993	0.00006437162285675833
-0.5651845333333334	-0.010640673333333323	0.0012231135058859328
-0.5651845333333334	-0.005010766666666666	0.0011987524773823973
-0.5651845333333334	0.0006191400000000041	0.0011549300293074115
-0.5651845333333334	0.006249046666666674	0.
-0.5651845333333334	0.011878953333333345	0.0000644336416313352
-0.5651845333333334	0.01750886	0.000016223686781728456
-0.5651845333333334	0.02313876666666667	5.817053401076745e-6
-0.5651845333333334	0.02876867333333334	0.00003728308718048283
-0.5651845333333334	0.03439858000000001	0.009699591385170264
-0.5651845333333334	0.04002848666666667	0.
-0.5651845333333334	0.04565839333333334	0.
-0.5651845333333334	0.05128830000000001	0.
-0.5651845333333334	0.056918206666666665	0.
-0.5651845333333334	0.06254811333333335	0.
-0.5651845333333334	0.06817802	0.
-0.5651845333333334	0.07380792666666666	0.
-0.5651845333333334	0.07943783333333335	0.
-0.5651845333333334	0.08506774	0.
-0.5651845333333334	0.09069764666666669	0.
-0.5529024	-0.07256964666666667	0.
-0.5529024	-0.06693974	0.
-0.5529024	-0.06130983333333333	0.
-0.5529024	-0.055679926666666664	0.
-0.5529024	-0.050050019999999994	0.
-0.5529024	-0.04442011333333333	0.
-0.5529024	-0.03879020666666666	4.190012164436291e-6
-0.5529024	-0.0331603	0.
-0.5529024	-0.027530393333333326	0.00006701166383521865
-0.5529024	-0.021900486666666663	0.007121006439529516
-0.5529024	-0.016270579999999993	0.0072040622853134844
-0.5529024	-0.010640673333333323	0.007021740513590748
-0.5529024	-0.005010766666666666	0.0012095998175938732
-0.5529024	0.0006191400000000041	0.00015632262178321977
-0.5529024	0.006249046666666674	0.005579041644048099
-0.5529024	0.011878953333333345	0.00014173757648383383
-0.5529024	0.01750886	0.0025654344851304954
-0.5529024	0.02313876666666667	0.013240990262794195
-0.5529024	0.02876867333333334	0.
-0.5529024	0.03439858000000001	0.
-0.5529024	0.04002848666666667	0.
-0.5529024	0.04565839333333334	0.
-0.5529024	0.05128830000000001	0.
-0.5529024	0.056918206666666665	0.
-0.5529024	0.06254811333333335	0.
-0.5529024	0.06817802	0.
-0.5529024	0.07380792666666666	0.
-0.5529024	0.07943783333333335	0.
-0.5529024	0.08506774	0.
-0.5529024	0.09069764666666669	0.
-0.5406202666666667	-0.07256964666666667	0.
-0.5406202666666667	-0.06693974	0.
-0.5406202666666667	-0.06130983333333333	0.
-0.5406202666666667	-0.055679926666666664	0.
-0.5406202666666667	-0.050050019999999994	0.
-0.5406202666666667	-0.04442011333333333	0.
-0.5406202666666667	-0.03879020666666666	0.
-0.5406202666666667	-0.0331603	0.0047598422014696155
-0.5406202666666667	-0.027530393333333326	0.0027604484536718392
-0.5406202666666667	-0.021900486666666663	0.00015128023928216223
-0.5406202666666667	-0.016270579999999993	0.0021276958821240355
-0.5406202666666667	-0.010640673333333323	0.013481368897053777
-0.5406202666666667	-0.005010766666666666	0.0029779551107020296
-0.5406202666666667	0.0006191400000000041	0.
-0.5406202666666667	0.006249046666666674	0.01432419865516242
-0.5406202666666667	0.011878953333333345	0.016720242320654936
-0.5406202666666667	0.01750886	0.002557152012205096
-0.5406202666666667	0.02313876666666667	0.0026936529063434403
-0.5406202666666667	0.02876867333333334	0.001576109973488727
-0.5406202666666667	0.03439858000000001	0.0008523510313523052
-0.5406202666666667	0.04002848666666667	0.01823017051769463
-0.5406202666666667	0.04565839333333334	0.0007085363275154537
-0.5406202666666667	0.05128830000000001	0.00032448569465075674
-0.5406202666666667	0.056918206666666665	0.004446874747838462
-0.5406202666666667	0.06254811333333335	0.
-0.5406202666666667	0.06817802	0.
-0.5406202666666667	0.07380792666666666	0.
-0.5406202666666667	0.07943783333333335	0.
-0.5406202666666667	0.08506774	0.
-0.5406202666666667	0.09069764666666669	0.
-0.5283381333333333	-0.07256964666666667	0.
-0.5283381333333333	-0.06693974	0.
-0.5283381333333333	-0.06130983333333333	0.
-0.5283381333333333	-0.055679926666666664	0.
-0.5283381333333333	-0.050050019999999994	0.
-0.5283381333333333	-0.04442011333333333	0.
-0.5283381333333333	-0.03879020666666666	0.
-0.5283381333333333	-0.0331603	7.898759348863324e-6
-0.5283381333333333	-0.027530393333333326	0.01470837381555425
-0.5283381333333333	-0.021900486666666663	0.0011888613459366691
-0.5283381333333333	-0.016270579999999993	0.010032887814951616
-0.5283381333333333	-0.010640673333333323	0.02008618763750282
-0.5283381333333333	-0.005010766666666666	0.03769501597142755
-0.5283381333333333	0.0006191400000000041	0.04573040491052771
-0.5283381333333333	0.006249046666666674	0.022382816052680218
-0.5283381333333333	0.011878953333333345	0.02687985192814185
-0.5283381333333333	0.01750886	0.031717109172779034
-0.5283381333333333	0.02313876666666667	0.014150738395869639
-0.5283381333333333	0.02876867333333334	0.016566471479577217
-0.5283381333333333	0.03439858000000001	0.00021961810675966625
-0.5283381333333333	0.04002848666666667	0.0013355658435294164
-0.5283381333333333	0.04565839333333334	0.00014103541139052957
-0.5283381333333333	0.05128830000000001	0.0027679484652523884
-0.5283381333333333	0.056918206666666665	0.0029156252308611924
-0.5283381333333333	0.06254811333333335	0.00012038492392384911
-0.5283381333333333	0.06817802	0.
-0.5283381333333333	0.07380792666666666	0.
-0.5283381333333333	0.07943783333333335	0.
-0.5283381333333333	0.08506774	0.
-0.5283381333333333	0.09069764666666669	0.
-0.5160560000000001	-0.07256964666666667	0.
-0.5160560000000001	-0.06693974	0.
-0.5160560000000001	-0.06130983333333333	0.
-0.5160560000000001	-0.055679926666666664	0.
-0.5160560000000001	-0.050050019999999994	0.
-0.5160560000000001	-0.04442011333333333	0.00018056995421142846
-0.5160560000000001	-0.03879020666666666	0.028127542690598674
-0.5160560000000001	-0.0331603	0.015101046096127738
-0.5160560000000001	-0.027530393333333326	0.007494176136060246
-0.5160560000000001	-0.021900486666666663	0.026862347969394684
-0.5160560000000001	-0.016270579999999993	0.025256816902641716
-0.5160560000000001	-0.010640673333333323	0.05141808527471348
-0.5160560000000001	-0.005010766666666666	0.054613627348947834
-0.5160560000000001	0.0006191400000000041	0.08136277738387582
-0.5160560000000001	0.006249046666666674	0.09374706189333172
-0.5160560000000001	0.011878953333333345	0.04116449881147044
-0.5160560000000001	0.01750886	0.051418700282496815
-0.5160560000000001	0.02313876666666667	0.03697256534566205
-0.5160560000000001	0.02876867333333334	0.043963079100785916
-0.5160560000000001	0.03439858000000001	0.03759951762351575
-0.5160560000000001	0.04002848666666667	0.013604628068012478
-0.5160560000000001	0.04565839333333334	0.005972939177082938
-0.5160560000000001	0.05128830000000001	0.0007599954787260133
-0.5160560000000001	0.056918206666666665	0.
-0.5160560000000001	0.06254811333333335	0.
-0.5160560000000001	0.06817802	0.
-0.5160560000000001	0.07380792666666666	0.
-0.5160560000000001	0.07943783333333335	0.
-0.5160560000000001	0.08506774	0.
-0.5160560000000001	0.09069764666666669	0.
-0.5037738666666667	-0.07256964666666667	0.
-0.5037738666666667	-0.06693974	0.
-0.5037738666666667	-0.06130983333333333	0.0008202467107103458
-0.5037738666666667	-0.055679926666666664	0.
-0.5037738666666667	-0.050050019999999994	0.
-0.5037738666666667	-0.04442011333333333	0.002999519437848536
-0.5037738666666667	-0.03879020666666666	0.008669993227630152
-0.5037738666666667	-0.0331603	0.005165198180443121
-0.5037738666666667	-0.027530393333333326	0.032910792411126884
-0.5037738666666667	-0.021900486666666663	0.059008972093530114
-0.5037738666666667	-0.016270579999999993	0.025411961973062294
-0.5037738666666667	-0.010640673333333323	0.10093378381018478
-0.5037738666666667	-0.005010766666666666	0.14042757539162326
-0.5037738666666667	0.0006191400000000041	0.1470743524616653
-0.5037738666666667	0.006249046666666674	0.17857751464811555
-0.5037738666666667	0.011878953333333345	0.14223780903584105
-0.5037738666666667	0.01750886	0.07554856872523254
-0.5037738666666667	0.02313876666666667	0.10874882275073461
-0.5037738666666667	0.02876867333333334	0.09579275934246624
-0.5037738666666667	0.03439858000000001	0.06140085904417611
-0.5037738666666667	0.04002848666666667	0.05007754828000028
-0.5037738666666667	0.04565839333333334	0.03694859512414009
-0.5037738666666667	0.05128830000000001	0.00012725247439115904
-0.5037738666666667	0.056918206666666665	0.0022306811208671873
-0.5037738666666667	0.06254811333333335	0.
-0.5037738666666667	0.06817802	0.
-0.5037738666666667	0.07380792666666666	0.
-0.5037738666666667	0.07943783333333335	0.
-0.5037738666666667	0.08506774	0.
-0.5037738666666667	0.09069764666666669	0.
-0.4914917333333334	-0.07256964666666667	0.
-0.4914917333333334	-0.06693974	0.007336753925278499
-0.4914917333333334	-0.06130983333333333	0.
-0.4914917333333334	-0.055679926666666664	0.
-0.4914917333333334	-0.050050019999999994	0.00048645519303470286
-0.4914917333333334	-0.04442011333333333	0.02882238049468474
-0.4914917333333334	-0.03879020666666666	0.03576617806150237
-0.4914917333333334	-0.0331603	0.01190161837694151
-0.4914917333333334	-0.027530393333333326	0.08859366811608127
-0.4914917333333334	-0.021900486666666663	0.06619545910284509
-0.4914917333333334	-0.016270579999999993	0.14002294381297115
-0.4914917333333334	-0.010640673333333323	0.13771326954792326
-0.4914917333333334	-0.005010766666666666	0.26783007204460957
-0.4914917333333334	0.0006191400000000041	0.26749273704692955
-0.4914917333333334	0.006249046666666674	0.28367800548754923
-0.4914917333333334	0.011878953333333345	0.2360543432887209
-0.4914917333333334	0.01750886	0.22358064945670045
-0.4914917333333334	0.02313876666666667	0.24083387310601104
-0.4914917333333334	0.02876867333333334	0.18812358309970936
-0.4914917333333334	0.03439858000000001	0.11267479892092028
-0.4914917333333334	0.04002848666666667	0.04953153752803719
-0.4914917333333334	0.04565839333333334	0.038159000788080745
-0.4914917333333334	0.05128830000000001	0.01773705756950517
-0.4914917333333334	0.056918206666666665	0.00366291357151546
-0.4914917333333334	0.06254811333333335	0.
-0.4914917333333334	0.06817802	0.
-0.4914917333333334	0.07380792666666666	0.00022987620915926717
-0.4914917333333334	0.07943783333333335	0.
-0.4914917333333334	0.08506774	0.
-0.4914917333333334	0.09069764666666669	0.
-0.4792096	-0.07256964666666667	0.
-0.4792096	-0.06693974	0.
-0.4792096	-0.06130983333333333	0.00044078371021401605
-0.4792096	-0.055679926666666664	0.005064609186857799
-0.4792096	-0.050050019999999994	0.0039295550424542835
-0.4792096	-0.04442011333333333	0.028347054020428097
-0.4792096	-0.03879020666666666	0.014479787847567158
-0.4792096	-0.0331603	0.07730717882106107
-0.4792096	-0.027530393333333326	0.10035605887485641
-0.4792096	-0.021900486666666663	0.06010970317810266
-0.4792096	-0.016270579999999993	0.25524354083562667
-0.4792096	-0.010640673333333323	0.294666782644122
-0.4792096	-0.005010766666666666	0.317652333438971
-0.4792096	0.0006191400000000041	0.4100168098318891
-0.4792096	0.006249046666666674	0.44111320584806546
-0.4792096	0.011878953333333345	0.33536827360684884
-0.4792096	0.01750886	0.3428023755161525
-0.4792096	0.02313876666666667	0.32992218533933154
-0.4792096	0.02876867333333334	0.15966612595493854
-0.4792096	0.03439858000000001	0.1073955947557878
-0.4792096	0.04002848666666667	0.08145663574064481
-0.4792096	0.04565839333333334	0.046792405576527835
-0.4792096	0.05128830000000001	0.032286037551244734
-0.4792096	0.056918206666666665	0.009706028084744519
-0.4792096	0.06254811333333335	0.00655076979594581
-0.4792096	0.06817802	0.0006401524690785537
-0.4792096	0.07380792666666666	0.
-0.4792096	0.07943783333333335	0.
-0.4792096	0.08506774	0.
-0.4792096	0.09069764666666669	0.
-0.46692746666666674	-0.07256964666666667	0.
-0.46692746666666674	-0.06693974	0.
-0.46692746666666674	-0.06130983333333333	0.0019589244370187228
-0.46692746666666674	-0.055679926666666664	0.002725314572543368
-0.46692746666666674	-0.050050019999999994	0.007676613789453939
-0.46692746666666674	-0.04442011333333333	0.0070886822438327906
-0.46692746666666674	-0.03879020666666666	0.03387426221314327
-0.46692746666666674	-0.0331603	0.06756964692913028
-0.46692746666666674	-0.027530393333333326	0.08087784021710306
-0.46692746666666674	-0.021900486666666663	0.17952579508208857
-0.46692746666666674	-0.016270579999999993	0.30912759836843146
-0.46692746666666674	-0.010640673333333323	0.276380679760801
-0.46692746666666674	-0.005010766666666666	0.42413890910962
-0.46692746666666674	0.0006191400000000041	0.5370108234401395
-0.46692746666666674	0.006249046666666674	0.5564817623508893
-0.46692746666666674	0.011878953333333345	0.5256502452687619
-0.46692746666666674	0.01750886	0.37460046772969263
-0.46692746666666674	0.02313876666666667	0.4137142588929485
-0.46692746666666674	0.02876867333333334	0.2725006747466698
-0.46692746666666674	0.03439858000000001	0.14395413632236143
-0.46692746666666674	0.04002848666666667	0.14136301560366302
-0.46692746666666674	0.04565839333333334	0.06345686592039085
-0.46692746666666674	0.05128830000000001	0.0523989364031123
-0.46692746666666674	0.056918206666666665	0.02352304486338813
-0.46692746666666674	0.06254811333333335	0.011151673255419608
-0.46692746666666674	0.06817802	0.0015718093745931724
-0.46692746666666674	0.07380792666666666	0.0021371103613531403
-0.46692746666666674	0.07943783333333335	0.
-0.46692746666666674	0.08506774	0.
-0.46692746666666674	0.09069764666666669	0.
-0.45464533333333335	-0.07256964666666667	0.003873662017654913
-0.45464533333333335	-0.06693974	0.
-0.45464533333333335	-0.06130983333333333	0.0016033845941903718
-0.45464533333333335	-0.055679926666666664	0.
-0.45464533333333335	-0.050050019999999994	0.0027991854155345656
-0.45464533333333335	-0.04442011333333333	0.020938461601537953
-0.45464533333333335	-0.03879020666666666	0.06053381677146069
-0.45464533333333335	-0.0331603	0.09770345032175168
-0.45464533333333335	-0.027530393333333326	0.13338239087782428
-0.45464533333333335	-0.021900486666666663	0.2511560395111372
-0.45464533333333335	-0.016270579999999993	0.3104939877390535
-0.45464533333333335	-0.010640673333333323	0.4675964313721593
-0.45464533333333335	-0.005010766666666666	0.5769232731010112
-0.45464533333333335	0.0006191400000000041	0.6165606747928385
-0.45464533333333335	0.006249046666666674	0.7074726923910643
-0.45464533333333335	0.011878953333333345	0.589191794383691
-0.45464533333333335	0.01750886	0.5159266403929823
-0.45464533333333335	0.02313876666666667	0.40164348725026655
-0.45464533333333335	0.02876867333333334	0.3152474525388764
-0.45464533333333335	0.03439858000000001	0.26240133033707713
-0.45464533333333335	0.04002848666666667	0.1659480971809428
-0.45464533333333335	0.04565839333333334	0.09505075931635563
-0.45464533333333335	0.05128830000000001	0.028753812108628058
-0.45464533333333335	0.056918206666666665	0.031174852236407088
-0.45464533333333335	0.06254811333333335	0.0011821487501505335
-0.45464533333333335	0.06817802	0.0023588646900901
-0.45464533333333335	0.07380792666666666	0.00044898588688786924
-0.45464533333333335	0.07943783333333335	0.
-0.45464533333333335	0.08506774	0.
-0.45464533333333335	0.09069764666666669	0.
-0.44236320000000007	-0.07256964666666667	0.00017901793017490234
-0.44236320000000007	-0.06693974	0.
-0.44236320000000007	-0.06130983333333333	0.003286609288880469
-0.44236320000000007	-0.055679926666666664	0.007944474396671551
-0.44236320000000007	-0.050050019999999994	0.006985671036940203
-0.44236320000000007	-0.04442011333333333	0.02638000650708545
-0.44236320000000007	-0.03879020666666666	0.05510325453247255
-0.44236320000000007	-0.0331603	0.07972997686237447
-0.44236320000000007	-0.027530393333333326	0.20316556389848583
-0.44236320000000007	-0.021900486666666663	0.25352824046897204
-0.44236320000000007	-0.016270579999999993	0.41609030268655756
-0.44236320000000007	-0.010640673333333323	0.5794564763393545
-0.44236320000000007	-0.005010766666666666	0.6130609108070644
-0.44236320000000007	0.0006191400000000041	0.7324208135977186
-0.44236320000000007	0.006249046666666674	0.782225769168468
-0.44236320000000007	0.011878953333333345	0.6878917704531465
-0.44236320000000007	0.01750886	0.6328944874489371
-0.44236320000000007	0.02313876666666667	0.5076941719099313
-0.44236320000000007	0.02876867333333334	0.3040784151165542
-0.44236320000000007	0.03439858000000001	0.23174760732144656
-0.44236320000000007	0.04002848666666667	0.1650052527524592
-0.44236320000000007	0.04565839333333334	0.10391412565008465
-0.44236320000000007	0.05128830000000001	0.07247862997022335
-0.44236320000000007	0.056918206666666665	0.029013111427000006
-0.44236320000000007	0.06254811333333335	0.0032262435920269116
-0.44236320000000007	0.06817802	0.005111058005730684
-0.44236320000000007	0.07380792666666666	0.
-0.44236320000000007	0.07943783333333335	0.
-0.44236320000000007	0.08506774	0.
-0.44236320000000007	0.09069764666666669	0.
-0.4300810666666667	-0.07256964666666667	0.
-0.4300810666666667	-0.06693974	0.
-0.4300810666666667	-0.06130983333333333	0.
-0.4300810666666667	-0.055679926666666664	0.010213266339482496
-0.4300810666666667	-0.050050019999999994	0.013711090646976827
-0.4300810666666667	-0.04442011333333333	0.04028855672432968
-0.4300810666666667	-0.03879020666666666	0.046911493409729055
-0.4300810666666667	-0.0331603	0.10987844095337335
-0.4300810666666667	-0.027530393333333326	0.1668147647765536
-0.4300810666666667	-0.021900486666666663	0.29640937290485053
-0.4300810666666667	-0.016270579999999993	0.4699966279563648
-0.4300810666666667	-0.010640673333333323	0.6101918408422793
-0.4300810666666667	-0.005010766666666666	0.7833089580168993
-0.4300810666666667	0.0006191400000000041	0.7850429024139362
-0.4300810666666667	0.006249046666666674	0.8090682313351758
-0.4300810666666667	0.011878953333333345	0.8096206692395759
-0.4300810666666667	0.01750886	0.7276260711373671
-0.4300810666666667	0.02313876666666667	0.5249211725837966
-0.4300810666666667	0.02876867333333334	0.44850154297098743
-0.4300810666666667	0.03439858000000001	0.24295649305205144
-0.4300810666666667	0.04002848666666667	0.16148010202463886
-0.4300810666666667	0.04565839333333334	0.07690319720639646
-0.4300810666666667	0.05128830000000001	0.0748283710072737
-0.4300810666666667	0.056918206666666665	0.023968417418956445
-0.4300810666666667	0.06254811333333335	0.018819690220665503
-0.4300810666666667	0.06817802	0.009915987406658673
-0.4300810666666667	0.07380792666666666	0.006093636231329285
-0.4300810666666667	0.07943783333333335	0.
-0.4300810666666667	0.08506774	0.
-0.4300810666666667	0.09069764666666669	0.
-0.4177989333333334	-0.07256964666666667	0.
-0.4177989333333334	-0.06693974	0.0008938424963292267
-0.4177989333333334	-0.06130983333333333	0.013349694303078289
-0.4177989333333334	-0.055679926666666664	0.0077937239930594305
-0.4177989333333334	-0.050050019999999994	0.015005016443295343
-0.4177989333333334	-0.04442011333333333	0.036415771661331815
-0.4177989333333334	-0.03879020666666666	0.06949995014314037
-0.4177989333333334	-0.0331603	0.11350722471080044
-0.4177989333333334	-0.027530393333333326	0.19970514988158017
-0.4177989333333334	-0.021900486666666663	0.33371665537895684
-0.4177989333333334	-0.016270579999999993	0.49681187148235495
-0.4177989333333334	-0.010640673333333323	0.6347091665273538
-0.4177989333333334	-0.005010766666666666	0.769293882462678
-0.4177989333333334	0.0006191400000000041	0.8449907223198975
-0.4177989333333334	0.006249046666666674	0.9293796952584162
-0.4177989333333334	0.011878953333333345	0.7612690017060904
-0.4177989333333334	0.01750886	0.6864975404791722
-0.4177989333333334	0.02313876666666667	0.6276427431664097
-0.4177989333333334	0.02876867333333334	0.4372829044930344
-0.4177989333333334	0.03439858000000001	0.28313897000602045
-0.4177989333333334	0.04002848666666667	0.1811621728969267
-0.4177989333333334	0.04565839333333334	0.12920532111947677
-0.4177989333333334	0.05128830000000001	0.05419725654886644
-0.4177989333333334	0.056918206666666665	0.022448698437207395
-0.4177989333333334	0.06254811333333335	0.030279328312652468
-0.4177989333333334	0.06817802	0.013153622815819777
-0.4177989333333334	0.07380792666666666	0.
-0.4177989333333334	0.07943783333333335	0.
-0.4177989333333334	0.08506774	0.
-0.4177989333333334	0.09069764666666669	0.
-0.4055168	-0.07256964666666667	0.
-0.4055168	-0.06693974	0.0003291514193948295
-0.4055168	-0.06130983333333333	0.
-0.4055168	-0.055679926666666664	0.000014381895782975245
-0.4055168	-0.050050019999999994	0.018986096343211988
-0.4055168	-0.04442011333333333	0.04356728315166489
-0.4055168	-0.03879020666666666	0.05905536965947649
-0.4055168	-0.0331603	0.13426084808311958
-0.4055168	-0.027530393333333326	0.20465475274402636
-0.4055168	-0.021900486666666663	0.2761573357755013
-0.4055168	-0.016270579999999993	0.47990422569899294
-0.4055168	-0.010640673333333323	0.6637088070470504
-0.4055168	-0.005010766666666666	0.8161926057931534
-0.4055168	0.0006191400000000041	0.974739392565503
-0.4055168	0.006249046666666674	0.8783906581712917
-0.4055168	0.011878953333333345	1.
-0.4055168	0.01750886	0.8237678442811092
-0.4055168	0.02313876666666667	0.6559309153493369
-0.4055168	0.02876867333333334	0.4149573783470941
-0.4055168	0.03439858000000001	0.3144983901977609
-0.4055168	0.04002848666666667	0.2358537100176533
-0.4055168	0.04565839333333334	0.11442003043117101
-0.4055168	0.05128830000000001	0.059082314450511667
-0.4055168	0.056918206666666665	0.026697816849743337
-0.4055168	0.06254811333333335	0.02055450764877697
-0.4055168	0.06817802	0.002434103986219343
-0.4055168	0.07380792666666666	0.005327726335726118
-0.4055168	0.07943783333333335	0.00031109843024410954
-0.4055168	0.08506774	0.
-0.4055168	0.09069764666666669	0.0004247210430431001
-0.39323466666666673	-0.07256964666666667	0.0009201232886170592
-0.39323466666666673	-0.06693974	0.
-0.39323466666666673	-0.06130983333333333	0.005271978527551883
-0.39323466666666673	-0.055679926666666664	0.0029706367053244443
-0.39323466666666673	-0.050050019999999994	0.019480711788026645
-0.39323466666666673	-0.04442011333333333	0.024019611233766423
-0.39323466666666673	-0.03879020666666666	0.07242510660227196
-0.39323466666666673	-0.0331603	0.13079382071915743
-0.39323466666666673	-0.027530393333333326	0.22297297355891285
-0.39323466666666673	-0.021900486666666663	0.363125633008831
-0.39323466666666673	-0.016270579999999993	0.5219589805062435
-0.39323466666666673	-0.010640673333333323	0.6757917103409816
-0.39323466666666673	-0.005010766666666666	0.7815341320049162
-0.39323466666666673	0.0006191400000000041	0.9712301533808163
-0.39323466666666673	0.006249046666666674	0.8706766211257655
-0.39323466666666673	0.011878953333333345	0.8610704654635079
-0.39323466666666673	0.01750886	0.8176687215090759
-0.39323466666666673	0.02313876666666667	0.5852065693556768
-0.39323466666666673	0.02876867333333334	0.48761587699089015
-0.39323466666666673	0.03439858000000001	0.326949388096104
-0.39323466666666673	0.04002848666666667	0.23564767297969977
-0.39323466666666673	0.04565839333333334	0.10666472194161923
-0.39323466666666673	0.05128830000000001	0.05508466794756628
-0.39323466666666673	0.056918206666666665	0.06844097336563619
-0.39323466666666673	0.06254811333333335	0.016855319835602317
-0.39323466666666673	0.06817802	0.007641110887254535
-0.39323466666666673	0.07380792666666666	0.
-0.39323466666666673	0.07943783333333335	0.
-0.39323466666666673	0.08506774	0.
-0.39323466666666673	0.09069764666666669	0.
-0.38095253333333334	-0.07256964666666667	0.
-0.38095253333333334	-0.06693974	0.
-0.38095253333333334	-0.06130983333333333	0.0007504761018406332
-0.38095253333333334	-0.055679926666666664	0.0019405731558356648
-0.38095253333333334	-0.050050019999999994	0.016654590962450876
-0.38095253333333334	-0.04442011333333333	0.025270399269855314
-0.38095253333333334	-0.03879020666666666	0.0652271077312183
-0.38095253333333334	-0.0331603	0.1104943719607926
-0.38095253333333334	-0.027530393333333326	0.17576098696827488
-0.38095253333333334	-0.021900486666666663	0.31558193504850734
-0.38095253333333334	-0.016270579999999993	0.46372636104325077
-0.38095253333333334	-0.010640673333333323	0.6014055865063181
-0.38095253333333334	-0.005010766666666666	0.7533923424706792
-0.38095253333333334	0.0006191400000000041	0.7903758336864576
-0.38095253333333334	0.006249046666666674	0.7429282301185709
-0.38095253333333334	0.011878953333333345	0.8971658007983434
-0.38095253333333334	0.01750886	0.6618072559575608
-0.38095253333333334	0.02313876666666667	0.5454799331466005
-0.38095253333333334	0.02876867333333334	0.4652722373292688
-0.38095253333333334	0.03439858000000001	0.29947672301856193
-0.38095253333333334	0.04002848666666667	0.16494642673216295
-0.38095253333333334	0.04565839333333334	0.14482194189551514
-0.38095253333333334	0.05128830000000001	0.05089039218884736
-0.38095253333333334	0.056918206666666665	0.027172787970376117
-0.38095253333333334	0.06254811333333335	0.00775606265928124
-0.38095253333333334	0.06817802	0.
-0.38095253333333334	0.07380792666666666	0.
-0.38095253333333334	0.07943783333333335	0.
-0.38095253333333334	0.08506774	0.
-0.38095253333333334	0.09069764666666669	0.
-0.36867040000000006	-0.07256964666666667	0.
-0.36867040000000006	-0.06693974	0.0010263586462738417
-0.36867040000000006	-0.06130983333333333	0.003249609801226722
-0.36867040000000006	-0.055679926666666664	0.005395993525417954
-0.36867040000000006	-0.050050019999999994	0.010647717579782057
-0.36867040000000006	-0.04442011333333333	0.03045244989329019
-0.36867040000000006	-0.03879020666666666	0.08934770994322122
-0.36867040000000006	-0.0331603	0.09933158944271836
-0.36867040000000006	-0.027530393333333326	0.16655645645172787
-0.36867040000000006	-0.021900486666666663	0.2982178456591056
-0.36867040000000006	-0.016270579999999993	0.42903648756714063
-0.36867040000000006	-0.010640673333333323	0.5654350826783543
-0.36867040000000006	-0.005010766666666666	0.7063461661278239
-0.36867040000000006	0.0006191400000000041	0.7325274332012477
-0.36867040000000006	0.006249046666666674	0.7078412574365216
-0.36867040000000006	0.011878953333333345	0.6949816828201772
-0.36867040000000006	0.01750886	0.6536219793331511
-0.36867040000000006	0.02313876666666667	0.5169323926983268
-0.36867040000000006	0.02876867333333334	0.41857745925384526
-0.36867040000000006	0.03439858000000001	0.21958426318292187
-0.36867040000000006	0.04002848666666667	0.15615190739092305
-0.36867040000000006	0.04565839333333334	0.10160664582692185
-0.36867040000000006	0.05128830000000001	0.021283491621760256
-0.36867040000000006	0.056918206666666665	0.006637577373035246
-0.36867040000000006	0.06254811333333335	0.014259982155096437
-0.36867040000000006	0.06817802	0.
-0.36867040000000006	0.07380792666666666	0.
-0.36867040000000006	0.07943783333333335	0.
-0.36867040000000006	0.08506774	0.
-0.36867040000000006	0.09069764666666669	0.
-0.3563882666666667	-0.07256964666666667	0.
-0.3563882666666667	-0.06693974	0.
-0.3563882666666667	-0.06130983333333333	0.
-0.3563882666666667	-0.055679926666666664	0.01154999066999432
-0.3563882666666667	-0.050050019999999994	0.006276915158971851
-0.3563882666666667	-0.04442011333333333	0.035757769335534643
-0.3563882666666667	-0.03879020666666666	0.09820461689684121
-0.3563882666666667	-0.0331603	0.11385304277893657
-0.3563882666666667	-0.027530393333333326	0.19083533931874377
-0.3563882666666667	-0.021900486666666663	0.34351660233309245
-0.3563882666666667	-0.016270579999999993	0.3884036273246391
-0.3563882666666667	-0.010640673333333323	0.5148952211588262
-0.3563882666666667	-0.005010766666666666	0.5643221491728332
-0.3563882666666667	0.0006191400000000041	0.7252874269167838
-0.3563882666666667	0.006249046666666674	0.5309257771034517
-0.3563882666666667	0.011878953333333345	0.5559489468954967
-0.3563882666666667	0.01750886	0.5618386667214178
-0.3563882666666667	0.02313876666666667	0.3902970979424833
-0.3563882666666667	0.02876867333333334	0.4814617734735985
-0.3563882666666667	0.03439858000000001	0.2164791262124024
-0.3563882666666667	0.04002848666666667	0.13784269835141516
-0.3563882666666667	0.04565839333333334	0.07206058532131593
-0.3563882666666667	0.05128830000000001	0.06203760848977692
-0.3563882666666667	0.056918206666666665	0.055891033110646623
-0.3563882666666667	0.06254811333333335	0.
-0.3563882666666667	0.06817802	0.
-0.3563882666666667	0.07380792666666666	0.006315402689925521
-0.3563882666666667	0.07943783333333335	0.
-0.3563882666666667	0.08506774	0.
-0.3563882666666667	0.09069764666666669	0.
-0.3441061333333334	-0.07256964666666667	0.
-0.3441061333333334	-0.06693974	0.0015259345884972952
-0.3441061333333334	-0.06130983333333333	0.000890526431983476
-0.3441061333333334	-0.055679926666666664	0.0027306416308826185
-0.3441061333333334	-0.050050019999999994	0.013503732069397312
-0.3441061333333334	-0.04442011333333333	0.009233523938308168
-0.3441061333333334	-0.03879020666666666	0.031547940056216854
-0.3441061333333334	-0.0331603	0.07684231170236216
-0.3441061333333334	-0.027530393333333326	0.11458447905137839
-0.3441061333333334	-0.021900486666666663	0.2287415729283222
-0.3441061333333334	-0.016270579999999993	0.2556802277661664
-0.3441061333333334	-0.010640673333333323	0.3561253040656018
-0.3441061333333334	-0.005010766666666666	0.4531329259185261
-0.3441061333333334	0.0006191400000000041	0.4761703230596024
-0.3441061333333334	0.006249046666666674	0.46990291417385094
-0.3441061333333334	0.011878953333333345	0.4280752998396222
-0.3441061333333334	0.01750886	0.38681923921251427
-0.3441061333333334	0.02313876666666667	0.28265259553584954
-0.3441061333333334	0.02876867333333334	0.19550455559155605
-0.3441061333333334	0.03439858000000001	0.1695594082809809
-0.3441061333333334	0.04002848666666667	0.13723427500763843
-0.3441061333333334	0.04565839333333334	0.03329889720173212
-0.3441061333333334	0.05128830000000001	0.009094882721958407
-0.3441061333333334	0.056918206666666665	0.016612064374577247
-0.3441061333333334	0.06254811333333335	0.005654904175763807
-0.3441061333333334	0.06817802	0.
-0.3441061333333334	0.07380792666666666	0.
-0.3441061333333334	0.07943783333333335	0.
-0.3441061333333334	0.08506774	0.
-0.3441061333333334	0.09069764666666669	0.
-0.331824	-0.07256964666666667	0.
-0.331824	-0.06693974	0.
-0.331824	-0.06130983333333333	0.
-0.331824	-0.055679926666666664	0.007971970737533314
-0.331824	-0.050050019999999994	0.016055489198557062
-0.331824	-0.04442011333333333	0.03271351292655894
-0.331824	-0.03879020666666666	0.046134323501176994
-0.331824	-0.0331603	0.03175003319855912
-0.331824	-0.027530393333333326	0.0470032371549141
-0.331824	-0.021900486666666663	0.16807620035640655
-0.331824	-0.016270579999999993	0.13842853541373396
-0.331824	-0.010640673333333323	0.23735311394029926
-0.331824	-0.005010766666666666	0.21285208115071239
-0.331824	0.0006191400000000041	0.28572280170322495
-0.331824	0.006249046666666674	0.27966236014194895
-0.331824	0.011878953333333345	0.2843016517649111
-0.331824	0.01750886	0.2772669022223449
-0.331824	0.02313876666666667	0.17600009231412195
-0.331824	0.02876867333333334	0.1516258878483282
-0.331824	0.03439858000000001	0.16611628940116008
-0.331824	0.04002848666666667	0.09002698702626588
-0.331824	0.04565839333333334	0.01955475115064024
-0.331824	0.05128830000000001	0.045264961691850424
-0.331824	0.056918206666666665	0.010415158450762631
-0.331824	0.06254811333333335	0.
-0.331824	0.06817802	0.
-0.331824	0.07380792666666666	0.004935246800324959
-0.331824	0.07943783333333335	0.
-0.331824	0.08506774	0.
-0.331824	0.09069764666666669	0.
-0.31954186666666673	-0.07256964666666667	0.
-0.31954186666666673	-0.06693974	0.
-0.31954186666666673	-0.06130983333333333	0.
-0.31954186666666673	-0.055679926666666664	0.003935114276550663
-0.31954186666666673	-0.050050019999999994	0.01655984789304014
-0.31954186666666673	-0.04442011333333333	0.019051218482489553
-0.31954186666666673	-0.03879020666666666	0.01142938552932953
-0.31954186666666673	-0.0331603	0.04183579447214426
-0.31954186666666673	-0.027530393333333326	0.05815151167160062
-0.31954186666666673	-0.021900486666666663	0.09205374430150849
-0.31954186666666673	-0.016270579999999993	0.13659226334548413
-0.31954186666666673	-0.010640673333333323	0.14508566481980628
-0.31954186666666673	-0.005010766666666666	0.15497757920523988
-0.31954186666666673	0.0006191400000000041	0.18984056189421183
-0.31954186666666673	0.006249046666666674	0.19329141747613637
-0.31954186666666673	0.011878953333333345	0.13369649503594402
-0.31954186666666673	0.01750886	0.11115273221994422
-0.31954186666666673	0.02313876666666667	0.12608663483817284
-0.31954186666666673	0.02876867333333334	0.09426898120718476
-0.31954186666666673	0.03439858000000001	0.03214557924780681
-0.31954186666666673	0.04002848666666667	0.026776765231326324
-0.31954186666666673	0.04565839333333334	0.014700835910976696
-0.31954186666666673	0.05128830000000001	0.00734964618892083
-0.31954186666666673	0.056918206666666665	0.008547911831838537
-0.31954186666666673	0.06254811333333335	0.
-0.31954186666666673	0.06817802	0.
-0.31954186666666673	0.07380792666666666	0.
-0.31954186666666673	0.07943783333333335	0.
-0.31954186666666673	0.08506774	0.
-0.31954186666666673	0.09069764666666669	0.
-0.30725973333333334	-0.07256964666666667	0.
-0.30725973333333334	-0.06693974	0.
-0.30725973333333334	-0.06130983333333333	0.
-0.30725973333333334	-0.055679926666666664	0.
-0.30725973333333334	-0.050050019999999994	0.
-0.30725973333333334	-0.04442011333333333	0.013395054851478095
-0.30725973333333334	-0.03879020666666666	6.307868509727293e-6
-0.30725973333333334	-0.0331603	0.045592032242428596
-0.30725973333333334	-0.027530393333333326	0.045090418142160575
-0.30725973333333334	-0.021900486666666663	0.037997669236581606
-0.30725973333333334	-0.016270579999999993	0.10601466180177554
-0.30725973333333334	-0.010640673333333323	0.026269663213700754
-0.30725973333333334	-0.005010766666666666	0.09212102422316111
-0.30725973333333334	0.0006191400000000041	0.05944429803335794
-0.30725973333333334	0.006249046666666674	0.04113666659309688
-0.30725973333333334	0.011878953333333345	0.04546339269300276
-0.30725973333333334	0.01750886	0.04891388236021088
-0.30725973333333334	0.02313876666666667	0.04834193284382291
-0.30725973333333334	0.02876867333333334	0.03584034634231046
-0.30725973333333334	0.03439858000000001	0.0076953176907714445
-0.30725973333333334	0.04002848666666667	0.0001453240854385141
-0.30725973333333334	0.04565839333333334	0.011806948754682906
-0.30725973333333334	0.05128830000000001	0.000030054716110482244
-0.30725973333333334	0.056918206666666665	0.
-0.30725973333333334	0.06254811333333335	0.
-0.30725973333333334	0.06817802	0.
-0.30725973333333334	0.07380792666666666	0.
-0.30725973333333334	0.07943783333333335	0.
-0.30725973333333334	0.08506774	0.
-0.30725973333333334	0.09069764666666669	0.
-0.29497760000000006	-0.07256964666666667	0.
-0.29497760000000006	-0.06693974	0.
-0.29497760000000006	-0.06130983333333333	0.
-0.29497760000000006	-0.055679926666666664	0.
-0.29497760000000006	-0.050050019999999994	0.005160964688712687
-0.29497760000000006	-0.04442011333333333	9.43477538800682e-8
-0.29497760000000006	-0.03879020666666666	0.
-0.29497760000000006	-0.0331603	0.014786926630467222
-0.29497760000000006	-0.027530393333333326	0.02286894134771122
-0.29497760000000006	-0.021900486666666663	0.011972095934511002
-0.29497760000000006	-0.016270579999999993	0.03374772864646807
-0.29497760000000006	-0.010640673333333323	0.021704699772135464
-0.29497760000000006	-0.005010766666666666	0.028006734212490083
-0.29497760000000006	0.0006191400000000041	0.0252162262932699
-0.29497760000000006	0.006249046666666674	0.04033735657986235
-0.29497760000000006	0.011878953333333345	0.02163972874356959
-0.29497760000000006	0.01750886	0.017092691084808254
-0.29497760000000006	0.02313876666666667	0.00039009456588716255
-0.29497760000000006	0.02876867333333334	0.02608715018929091
-0.29497760000000006	0.03439858000000001	0.00016232263104765896
-0.29497760000000006	0.04002848666666667	0.0002968091143307356
-0.29497760000000006	0.04565839333333334	0.
-0.29497760000000006	0.05128830000000001	0.
-0.29497760000000006	0.056918206666666665	0.
-0.29497760000000006	0.06254811333333335	0.
-0.29497760000000006	0.06817802	0.
-0.29497760000000006	0.07380792666666666	0.
-0.29497760000000006	0.07943783333333335	0.
-0.29497760000000006	0.08506774	0.
-0.29497760000000006	0.09069764666666669	0.
-0.2826954666666667	-0.07256964666666667	0.
-0.2826954666666667	-0.06693974	0.
-0.2826954666666667	-0.06130983333333333	0.
-0.2826954666666667	-0.055679926666666664	0.
-0.2826954666666667	-0.050050019999999994	0.
-0.2826954666666667	-0.04442011333333333	0.
-0.2826954666666667	-0.03879020666666666	0.011053274470227513
-0.2826954666666667	-0.0331603	0.
-0.2826954666666667	-0.027530393333333326	0.028024228920596538
-0.2826954666666667	-0.021900486666666663	0.0014405437960556102
-0.2826954666666667	-0.016270579999999993	0.007979865396648059
-0.2826954666666667	-0.010640673333333323	0.0015157642994451295
-0.2826954666666667	-0.005010766666666666	0.01595491216398793
-0.2826954666666667	0.0006191400000000041	0.002577909447445112
-0.2826954666666667	0.006249046666666674	0.009955899717716632
-0.2826954666666667	0.011878953333333345	0.028199235455055923
-0.2826954666666667	0.01750886	0.
-0.2826954666666667	0.02313876666666667	0.007580203891159706
-0.2826954666666667	0.02876867333333334	0.
-0.2826954666666667	0.03439858000000001	0.004627934252919687
-0.2826954666666667	0.04002848666666667	0.
-0.2826954666666667	0.04565839333333334	0.0023554819969398757
-0.2826954666666667	0.05128830000000001	0.
-0.2826954666666667	0.056918206666666665	0.
-0.2826954666666667	0.06254811333333335	0.
-0.2826954666666667	0.06817802	0.
-0.2826954666666667	0.07380792666666666	0.
-0.2826954666666667	0.07943783333333335	0.
-0.2826954666666667	0.08506774	0.
-0.2826954666666667	0.09069764666666669	0.
-0.2704133333333334	-0.07256964666666667	0.
-0.2704133333333334	-0.06693974	0.
-0.2704133333333334	-0.06130983333333333	0.
-0.2704133333333334	-0.055679926666666664	0.
-0.2704133333333334	-0.050050019999999994	0.
-0.2704133333333334	-0.04442011333333333	0.
-0.2704133333333334	-0.03879020666666666	0.
-0.2704133333333334	-0.0331603	0.01417845583331425
-0.2704133333333334	-0.027530393333333326	0.
-0.2704133333333334	-0.021900486666666663	0.
-0.2704133333333334	-0.016270579999999993	0.003915484405694056
-0.2704133333333334	-0.010640673333333323	0.
-0.2704133333333334	-0.005010766666666666	0.0038803248981023252
-0.2704133333333334	0.0006191400000000041	0.004611977508463576
-0.2704133333333334	0.006249046666666674	4.470275125655952e-6
-0.2704133333333334	0.011878953333333345	0.0010556753202424567
-0.2704133333333334	0.01750886	0.011722612064096619
-0.2704133333333334	0.02313876666666667	2.2567346918474544e-6
-0.2704133333333334	0.02876867333333334	0.
-0.2704133333333334	0.03439858000000001	0.
-0.2704133333333334	0.04002848666666667	0.
-0.2704133333333334	0.04565839333333334	0.
-0.2704133333333334	0.05128830000000001	0.
-0.2704133333333334	0.056918206666666665	0.
-0.2704133333333334	0.06254811333333335	0.
-0.2704133333333334	0.06817802	0.
-0.2704133333333334	0.07380792666666666	0.
-0.2704133333333334	0.07943783333333335	0.
-0.2704133333333334	0.08506774	0.
-0.2704133333333334	0.09069764666666669	0.
-0.2581312	-0.07256964666666667	0.
-0.2581312	-0.06693974	0.
-0.2581312	-0.06130983333333333	0.
-0.2581312	-0.055679926666666664	0.
-0.2581312	-0.050050019999999994	0.
-0.2581312	-0.04442011333333333	0.
-0.2581312	-0.03879020666666666	0.
-0.2581312	-0.0331603	0.
-0.2581312	-0.027530393333333326	0.
-0.2581312	-0.021900486666666663	0.025720666138219966
-0.2581312	-0.016270579999999993	0.
-0.2581312	-0.010640673333333323	0.
-0.2581312	-0.005010766666666666	8.484716973441154e-7
-0.2581312	0.0006191400000000041	0.002021022482788607
-0.2581312	0.006249046666666674	0.
-0.2581312	0.011878953333333345	0.
-0.2581312	0.01750886	0.
-0.2581312	0.02313876666666667	0.
-0.2581312	0.02876867333333334	3.8607975330987545e-6
-0.2581312	0.03439858000000001	0.
-0.2581312	0.04002848666666667	0.
-0.2581312	0.04565839333333334	0.
-0.2581312	0.05128830000000001	0.
-0.2581312	0.056918206666666665	0.
-0.2581312	0.06254811333333335	0.
-0.2581312	0.06817802	0.
-0.2581312	0.07380792666666666	0.
-0.2581312	0.07943783333333335	0.
-0.2581312	0.08506774	0.
-0.2581312	0.09069764666666669	0.
-0.24584906666666673	-0.07256964666666667	0.
-0.24584906666666673	-0.06693974	0.
-0.24584906666666673	-0.06130983333333333	0.
-0.24584906666666673	-0.055679926666666664	0.
-0.24584906666666673	-0.050050019999999994	0.
-0.24584906666666673	-0.04442011333333333	0.
-0.24584906666666673	-0.03879020666666666	0.
-0.24584906666666673	-0.0331603	0.
-0.24584906666666673	-0.027530393333333326	0.
-0.24584906666666673	-0.021900486666666663	0.
-0.24584906666666673	-0.016270579999999993	0.
-0.24584906666666673	-0.010640673333333323	0.
-0.24584906666666673	-0.005010766666666666	0.
-0.24584906666666673	0.0006191400000000041	0.
-0.24584906666666673	0.006249046666666674	0.
-0.24584906666666673	0.011878953333333345	0.
-0.24584906666666673	0.01750886	0.
-0.24584906666666673	0.02313876666666667	0.
-0.24584906666666673	0.02876867333333334	0.
-0.24584906666666673	0.03439858000000001	0.
-0.24584906666666673	0.04002848666666667	0.
-0.24584906666666673	0.04565839333333334	0.
-0.24584906666666673	0.05128830000000001	0.
-0.24584906666666673	0.056918206666666665	0.
-0.24584906666666673	0.06254811333333335	0.
-0.24584906666666673	0.06817802	0.
-0.24584906666666673	0.07380792666666666	0.
-0.24584906666666673	0.07943783333333335	0.
-0.24584906666666673	0.08506774	0.
-0.24584906666666673	0.09069764666666669	0.

==> data/fig7/hist_2d_1-8.dat <==
-0.6020309333333334	-0.023323073333333333	0.
-0.6020309333333334	-0.02166862	0.
-0.6020309333333334	-0.020014166666666666	0.
-0.6020309333333334	-0.018359713333333333	0.
-0.6020309333333334	-0.01670526	0.
-0.6020309333333334	-0.015050806666666666	0.
-0.6020309333333334	-0.013396353333333333	0.
-0.6020309333333334	-0.0117419	0.
-0.6020309333333334	-0.010087446666666666	0.
-0.6020309333333334	-0.008432993333333333	0.
-0.6020309333333334	-0.0067785399999999996	0.
-0.6020309333333334	-0.005124086666666666	0.
-0.6020309333333334	-0.003469633333333333	0.
-0.6020309333333334	-0.0018151799999999996	0.
-0.6020309333333334	-0.00016072666666666624	0.
-0.6020309333333334	0.001493726666666667	0.
-0.6020309333333334	0.0031481800000000004	0.
-0.6020309333333334	0.004802633333333334	7.073134488157761e-14
-0.6020309333333334	0.006457086666666667	0.
-0.6020309333333334	0.00811154	0.
-0.6020309333333334	0.009765993333333334	0.
-0.6020309333333334	0.011420446666666667	0.
-0.6020309333333334	0.0130749	0.
-0.6020309333333334	0.014729353333333334	0.
-0.6020309333333334	0.016383806666666667	0.
-0.6020309333333334	0.01803826	0.
-0.6020309333333334	0.019692713333333334	0.
-0.6020309333333334	0.021347166666666667	0.
-0.6020309333333334	0.02300162	0.
-0.6020309333333334	0.024656073333333334	0.
-0.5897488000000001	-0.023323073333333333	0.
-0.5897488000000001	-0.02166862	0.
-0.5897488000000001	-0.020014166666666666	0.
-0.5897488000000001	-0.018359713333333333	0.
-0.5897488000000001	-0.01670526	0.
-0.5897488000000001	-0.015050806666666666	0.
-0.5897488000000001	-0.013396353333333333	0.
-0.5897488000000001	-0.0117419	0.
-0.5897488000000001	-0.010087446666666666	0.
-0.5897488000000001	-0.008432993333333333	0.
-0.5897488000000001	-0.0067785399999999996	0.
-0.5897488000000001	-0.005124086666666666	0.
-0.5897488000000001	-0.003469633333333333	0.
-0.5897488000000001	-0.0018151799999999996	0.
-0.5897488000000001	-0.00016072666666666624	0.
-0.5897488000000001	0.001493726666666667	0.
-0.5897488000000001	0.0031481800000000004	0.
-0.5897488000000001	0.004802633333333334	0.
-0.5897488000000001	0.006457086666666667	0.
-0.5897488000000001	0.00811154	0.
-0.5897488000000001	0.009765993333333334	0.
-0.5897488000000001	0.011420446666666667	0.
-0.5897488000000001	0.0130749	0.
-0.5897488000000001	0.014729353333333334	0.
-0.5897488000000001	0.016383806666666667	0.
-0.5897488000000001	0.01803826	0.
-0.5897488000000001	0.019692713333333334	0.
-0.5897488000000001	0.021347166666666667	0.
-0.5897488000000001	0.02300162	0.
-0.5897488000000001	0.024656073333333334	0.
-0.5774666666666667	-0.023323073333333333	0.
-0.5774666666666667	-0.02166862	0.
-0.5774666666666667	-0.020014166666666666	0.
-0.5774666666666667	-0.018359713333333333	0.
-0.5774666666666667	-0.01670526	0.
-0.5774666666666667	-0.015050806666666666	0.
-0.5774666666666667	-0.013396353333333333	0.
-0.5774666666666667	-0.0117419	0.
-0.5774666666666667	-0.010087446666666666	0.
-0.5774666666666667	-0.008432993333333333	0.
-0.5774666666666667	-0.0067785399999999996	0.
-0.5774666666666667	-0.005124086666666666	3.2220419362429815e-6
-0.5774666666666667	-0.003469633333333333	0.
-0.5774666666666667	-0.0018151799999999996	0.
-0.5774666666666667	-0.00016072666666666624	0.
-0.5774666666666667	0.001493726666666667	0.
-0.5774666666666667	0.0031481800000000004	0.
-0.5774666666666667	0.004802633333333334	0.
-0.5774666666666667	0.006457086666666667	0.
-0.5774666666666667	0.00811154	0.
-0.5774666666666667	0.009765993333333334	0.
-0.5774666666666667	0.011420446666666667	0.
-0.5774666666666667	0.0130749	0.
-0.5774666666666667	0.014729353333333334	0.
-0.5774666666666667	0.016383806666666667	0.
-0.5774666666666667	0.01803826	0.
-0.5774666666666667	0.019692713333333334	0.
-0.5774666666666667	0.021347166666666667	0.
-0.5774666666666667	0.02300162	0.
-0.5774666666666667	0.024656073333333334	0.
-0.5651845333333334	-0.023323073333333333	0.
-0.5651845333333334	-0.02166862	0.
-0.5651845333333334	-0.020014166666666666	0.
-0.5651845333333334	-0.018359713333333333	0.
-0.5651845333333334	-0.01670526	0.
-0.5651845333333334	-0.015050806666666666	0.
-0.5651845333333334	-0.013396353333333333	0.
-0.5651845333333334	-0.0117419	0.
-0.5651845333333334	-0.010087446666666666	0.008771821448157274
-0.5651845333333334	-0.008432993333333333	0.
-0.5651845333333334	-0.0067785399999999996	0.000033717570334051304
-0.5651845333333334	-0.005124086666666666	5.260747486876902e-6
-0.5651845333333334	-0.003469633333333333	0.00005422606656935795
-0.5651845333333334	-0.0018151799999999996	0.00029509633624855104
-0.5651845333333334	-0.00016072666666666624	2.0223033269861043e-7
-0.5651845333333334	0.001493726666666667	0.
-0.5651845333333334	0.0031481800000000004	0.0007640557023973468
-0.5651845333333334	0.004802633333333334	0.002016432610219468
-0.5651845333333334	0.006457086666666667	0.00005827161879236487
-0.5651845333333334	0.00811154	0.0010298853637313499
-0.5651845333333334	0.009765993333333334	0.
-0.5651845333333334	0.011420446666666667	0.
-0.5651845333333334	0.0130749	0.
-0.5651845333333334	0.014729353333333334	0.
-0.5651845333333334	0.016383806666666667	0.
-0.5651845333333334	0.01803826	0.
-0.5651845333333334	0.019692713333333334	0.
-0.5651845333333334	0.021347166666666667	0.
-0.5651845333333334	0.02300162	0.
-0.5651845333333334	0.024656073333333334	0.
-0.5529024	-0.023323073333333333	0.
-0.5529024	-0.02166862	0.
-0.5529024	-0.020014166666666666	0.
-0.5529024	-0.018359713333333333	0.
-0.5529024	-0.01670526	0.
-0.5529024	-0.015050806666666666	0.
-0.5529024	-0.013396353333333333	0.
-0.5529024	-0.0117419	0.00041992998939935567
-0.5529024	-0.010087446666666666	0.
-0.5529024	-0.008432993333333333	0.00005035031506026351
-0.5529024	-0.0067785399999999996	0.011554776351763402
-0.5529024	-0.005124086666666666	0.00018960358698088137
-0.5529024	-0.003469633333333333	1.2024177215218847e-8
-0.5529024	-0.0018151799999999996	0.0026676870130722943
-0.5529024	-0.00016072666666666624	0.006391428655651227
-0.5529024	0.001493726666666667	0.000187370993426709
-0.5529024	0.0031481800000000004	0.007957600759140373
-0.5529024	0.004802633333333334	0.00012818269798680744
-0.5529024	0.006457086666666667	0.0006202579051822204
-0.5529024	0.00811154	0.0040047073488213795
-0.5529024	0.009765993333333334	0.005898238001454821
-0.5529024	0.011420446666666667	0.
-0.5529024	0.0130749	3.3569091274843027e-6
-0.5529024	0.014729353333333334	0.
-0.5529024	0.016383806666666667	0.
-0.5529024	0.01803826	0.
-0.5529024	0.019692713333333334	0.
-0.5529024	0.021347166666666667	0.
-0.5529024	0.02300162	0.
-0.5529024	0.024656073333333334	0.
-0.5406202666666667	-0.023323073333333333	0.
-0.5406202666666667	-0.02166862	0.
-0.5406202666666667	-0.020014166666666666	0.
-0.5406202666666667	-0.018359713333333333	0.
-0.5406202666666667	-0.01670526	7.0783103970895805e-6
-0.5406202666666667	-0.015050806666666666	0.
-0.5406202666666667	-0.013396353333333333	0.
-0.5406202666666667	-0.0117419	0.
-0.5406202666666667	-0.010087446666666666	0.004021603987650742
-0.5406202666666667	-0.008432993333333333	0.008441951810657326
-0.5406202666666667	-0.0067785399999999996	0.00034109394365427163
-0.5406202666666667	-0.005124086666666666	0.0019756916250239535
-0.5406202666666667	-0.003469633333333333	0.011194330534389157
-0.5406202666666667	-0.0018151799999999996	0.011405737985380998
-0.5406202666666667	-0.00016072666666666624	0.005304432158261449
-0.5406202666666667	0.001493726666666667	0.009102694609421494
-0.5406202666666667	0.0031481800000000004	0.010769183429642696
-0.5406202666666667	0.004802633333333334	0.008331299529960725
-0.5406202666666667	0.006457086666666667	0.002385747926941177
-0.5406202666666667	0.00811154	0.
-0.5406202666666667	0.009765993333333334	0.00012844860065163311
-0.5406202666666667	0.011420446666666667	0.
-0.5406202666666667	0.0130749	0.0024964567563741658
-0.5406202666666667	0.014729353333333334	0.
-0.5406202666666667	0.016383806666666667	0.004304641228611878
-0.5406202666666667	0.01803826	0.
-0.5406202666666667	0.019692713333333334	0.
-0.5406202666666667	0.021347166666666667	0.
-0.5406202666666667	0.02300162	0.
-0.5406202666666667	0.024656073333333334	0.
-0.5283381333333333	-0.023323073333333333	0.
-0.5283381333333333	-0.02166862	0.
-0.5283381333333333	-0.020014166666666666	0.
-0.5283381333333333	-0.018359713333333333	0.
-0.5283381333333333	-0.01670526	0.00010887207703354223
-0.5283381333333333	-0.015050806666666666	0.002636793415561348
-0.5283381333333333	-0.013396353333333333	0.00094448126676873
-0.5283381333333333	-0.0117419	0.
-0.5283381333333333	-0.010087446666666666	0.00033168460473045864
-0.5283381333333333	-0.008432993333333333	0.005162625981276151
-0.5283381333333333	-0.0067785399999999996	0.010150736119206721
-0.5283381333333333	-0.005124086666666666	0.02102237644984812
-0.5283381333333333	-0.003469633333333333	0.01537702639063798
-0.5283381333333333	-0.0018151799999999996	0.010069896409586996
-0.5283381333333333	-0.00016072666666666624	0.024285147443520363
-0.5283381333333333	0.001493726666666667	0.03679386330991661
-0.5283381333333333	0.0031481800000000004	0.01601053383471146
-0.5283381333333333	0.004802633333333334	0.01534475609714411
-0.5283381333333333	0.006457086666666667	0.028560924250319305
-0.5283381333333333	0.00811154	0.011334441925659246
-0.5283381333333333	0.009765993333333334	0.013337941870767403
-0.5283381333333333	0.011420446666666667	0.
-0.5283381333333333	0.0130749	0.013395698988761471
-0.5283381333333333	0.014729353333333334	0.
-0.5283381333333333	0.016383806666666667	0.
-0.5283381333333333	0.01803826	0.
-0.5283381333333333	0.019692713333333334	0.
-0.5283381333333333	0.021347166666666667	0.
-0.5283381333333333	0.02300162	0.
-0.5283381333333333	0.024656073333333334	0.
-0.5160560000000001	-0.023323073333333333	0.
-0.5160560000000001	-0.02166862	0.
-0.5160560000000001	-0.020014166666666666	0.
-0.5160560000000001	-0.018359713333333333	0.
-0.5160560000000001	-0.01670526	0.
-0.5160560000000001	-0.015050806666666666	0.
-0.5160560000000001	-0.013396353333333333	0.0004505206927196117
-0.5160560000000001	-0.0117419	0.00007618304478185256
-0.5160560000000001	-0.010087446666666666	0.011480143700288034
-0.5160560000000001	-0.008432993333333333	0.009168828341178444
-0.5160560000000001	-0.0067785399999999996	0.012127729094430025
-0.5160560000000001	-0.005124086666666666	0.03451999000632538
-0.5160560000000001	-0.003469633333333333	0.05548180958721959
-0.5160560000000001	-0.0018151799999999996	0.08738386544252799
-0.5160560000000001	-0.00016072666666666624	0.07354548502275983
-0.5160560000000001	0.001493726666666667	0.0293976706031608
-0.5160560000000001	0.0031481800000000004	0.046640590795713165
-0.5160560000000001	0.004802633333333334	0.07612661099699286
-0.5160560000000001	0.006457086666666667	0.03351868873717921
-0.5160560000000001	0.00811154	0.06236297379229502
-0.5160560000000001	0.009765993333333334	0.009378886038724662
-0.5160560000000001	0.011420446666666667	0.002821982801999482
-0.5160560000000001	0.0130749	0.006844544719064471
-0.5160560000000001	0.014729353333333334	0.005419501111576704
-0.5160560000000001	0.016383806666666667	0.
-0.5160560000000001	0.01803826	0.
-0.5160560000000001	0.019692713333333334	0.
-0.5160560000000001	0.021347166666666667	0.
-0.5160560000000001	0.02300162	0.
-0.5160560000000001	0.024656073333333334	0.
-0.5037738666666667	-0.023323073333333333	0.
-0.5037738666666667	-0.02166862	0.
-0.5037738666666667	-0.020014166666666666	0.
-0.5037738666666667	-0.018359713333333333	0.
-0.5037738666666667	-0.01670526	0.00011508285874223578
-0.5037738666666667	-0.015050806666666666	0.00004795835295250928
-0.5037738666666667	-0.013396353333333333	0.002017566610150149
-0.5037738666666667	-0.0117419	0.005690981397669182
-0.5037738666666667	-0.010087446666666666	0.022931611652231555
-0.5037738666666667	-0.008432993333333333	0.03347804027977636
-0.5037738666666667	-0.0067785399999999996	0.039252413733286286
-0.5037738666666667	-0.005124086666666666	0.04637767251362618
-0.5037738666666667	-0.003469633333333333	0.07792928159816623
-0.5037738666666667	-0.0018151799999999996	0.119712977656488
-0.5037738666666667	-0.00016072666666666624	0.17412091319717718
-0.5037738666666667	0.001493726666666667	0.15196367345958836
-0.5037738666666667	0.0031481800000000004	0.13869261678530242
-0.5037738666666667	0.004802633333333334	0.08355882625310955
-0.5037738666666667	0.006457086666666667	0.12073095147696271
-0.5037738666666667	0.00811154	0.04585776253513433
-0.5037738666666667	0.009765993333333334	0.04714747960877619
-0.5037738666666667	0.011420446666666667	0.029081923240050385
-0.5037738666666667	0.0130749	0.003425529319540675
-0.5037738666666667	0.014729353333333334	0.002839899172140785
-0.5037738666666667	0.016383806666666667	0.006316200295683992
-0.5037738666666667	0.01803826	0.0018797819707154619
-0.5037738666666667	0.019692713333333334	0.
-0.5037738666666667	0.021347166666666667	0.
-0.5037738666666667	0.02300162	0.
-0.5037738666666667	0.024656073333333334	0.
-0.4914917333333334	-0.023323073333333333	0.
-0.4914917333333334	-0.02166862	0.
-0.4914917333333334	-0.020014166666666666	0.
-0.4914917333333334	-0.018359713333333333	2.819217167077704e-7
-0.4914917333333334	-0.01670526	1.1690446967674738e-6
-0.4914917333333334	-0.015050806666666666	0.0019528881786647493
-0.4914917333333334	-0.013396353333333333	0.01073895533350668
-0.4914917333333334	-0.0117419	0.00890145046505485
-0.4914917333333334	-0.010087446666666666	0.024206341978559396
-0.4914917333333334	-0.008432993333333333	0.04207837247193534
-0.4914917333333334	-0.0067785399999999996	0.07276249975136981
-0.4914917333333334	-0.005124086666666666	0.0937668867379722
-0.4914917333333334	-0.003469633333333333	0.19144385571208555
-0.4914917333333334	-0.0018151799999999996	0.25678081162176664
-0.4914917333333334	-0.00016072666666666624	0.25326878052522633
-0.4914917333333334	0.001493726666666667	0.2695187510264466
-0.4914917333333334	0.0031481800000000004	0.2809590310194769
-0.4914917333333334	0.004802633333333334	0.20395582190560158
-0.4914917333333334	0.006457086666666667	0.1648236482603658
-0.4914917333333334	0.00811154	0.1513665345628
-0.4914917333333334	0.009765993333333334	0.05864162366376007
-0.4914917333333334	0.011420446666666667	0.03718266831859015
-0.4914917333333334	0.0130749	0.06852005907668245
-0.4914917333333334	0.014729353333333334	0.014960926141234888
-0.4914917333333334	0.016383806666666667	0.
-0.4914917333333334	0.01803826	0.
-0.4914917333333334	0.019692713333333334	0.006635113538256119
-0.4914917333333334	0.021347166666666667	0.
-0.4914917333333334	0.02300162	0.
-0.4914917333333334	0.024656073333333334	0.
-0.4792096	-0.023323073333333333	0.
-0.4792096	-0.02166862	0.
-0.4792096	-0.020014166666666666	0.
-0.4792096	-0.018359713333333333	0.
-0.4792096	-0.01670526	0.000992993400724177
-0.4792096	-0.015050806666666666	0.0011918764018898935
-0.4792096	-0.013396353333333333	0.007066287455912315
-0.4792096	-0.0117419	0.017214299106441313
-0.4792096	-0.010087446666666666	0.02981963270075821
-0.4792096	-0.008432993333333333	0.06071127650230357
-0.4792096	-0.0067785399999999996	0.10787482331900054
-0.4792096	-0.005124086666666666	0.17003705416486878
-0.4792096	-0.003469633333333333	0.23565034395413706
-0.4792096	-0.0018151799999999996	0.2784642687150878
-0.4792096	-0.00016072666666666624	0.35852157354238273
-0.4792096	0.001493726666666667	0.3542287571489651
-0.4792096	0.0031481800000000004	0.45271166578578254
-0.4792096	0.004802633333333334	0.3538837682025106
-0.4792096	0.006457086666666667	0.22652408516025704
-0.4792096	0.00811154	0.17132114365040954
-0.4792096	0.009765993333333334	0.1493412713884286
-0.4792096	0.011420446666666667	0.0807597827704864
-0.4792096	0.0130749	0.05385695473538439
-0.4792096	0.014729353333333334	0.008508026228042965
-0.4792096	0.016383806666666667	0.01669770779097258
-0.4792096	0.01803826	0.
-0.4792096	0.019692713333333334	0.001857641440866818
-0.4792096	0.021347166666666667	0.
-0.4792096	0.02300162	0.
-0.4792096	0.024656073333333334	0.
-0.46692746666666674	-0.023323073333333333	0.
-0.46692746666666674	-0.02166862	0.
-0.46692746666666674	-0.020014166666666666	0.
-0.46692746666666674	-0.018359713333333333	4.08801012672225e-6
-0.46692746666666674	-0.01670526	0.005590985394932493
-0.46692746666666674	-0.015050806666666666	0.008395973979858867
-0.46692746666666674	-0.013396353333333333	0.0043016061583330085
-0.46692746666666674	-0.0117419	0.015472389485958794
-0.46692746666666674	-0.010087446666666666	0.04764819457047251
-0.46692746666666674	-0.008432993333333333	0.0772507327039319
-0.46692746666666674	-0.0067785399999999996	0.1381709208401206
-0.46692746666666674	-0.005124086666666666	0.2477901206286159
-0.46692746666666674	-0.003469633333333333	0.2978921552434279
-0.46692746666666674	-0.0018151799999999996	0.38010911640341977
-0.46692746666666674	-0.00016072666666666624	0.5279453365445906
-0.46692746666666674	0.001493726666666667	0.4817702580523804
-0.46692746666666674	0.0031481800000000004	0.46255287884275265
-0.46692746666666674	0.004802633333333334	0.46419153437492294
-0.46692746666666674	0.006457086666666667	0.3330570387000112
-0.46692746666666674	0.00811154	0.24843737406622482
-0.46692746666666674	0.009765993333333334	0.1559421914817385
-0.46692746666666674	0.011420446666666667	0.08836504241311605
-0.46692746666666674	0.0130749	0.06811841626881056
-0.46692746666666674	0.014729353333333334	0.017110550647753953
-0.46692746666666674	0.016383806666666667	0.008633686481575418
-0.46692746666666674	0.01803826	0.
-0.46692746666666674	0.019692713333333334	0.
-0.46692746666666674	0.021347166666666667	0.00035693840517540517
-0.46692746666666674	0.02300162	0.
-0.46692746666666674	0.024656073333333334	0.
-0.45464533333333335	-0.023323073333333333	0.
-0.45464533333333335	-0.02166862	0.
-0.45464533333333335	-0.020014166666666666	0.
-0.45464533333333335	-0.018359713333333333	0.0004207265849596741
-0.45464533333333335	-0.01670526	0.0028133764242314493
-0.45464533333333335	-0.015050806666666666	0.0014283421292724055
-0.45464533333333335	-0.013396353333333333	0.013365266996886123
-0.45464533333333335	-0.0117419	0.032754118819477436
-0.45464533333333335	-0.010087446666666666	0.06830809198818534
-0.45464533333333335	-0.008432993333333333	0.09803608079289074
-0.45464533333333335	-0.0067785399999999996	0.14811672854952435
-0.45464533333333335	-0.005124086666666666	0.23600056691257748
-0.45464533333333335	-0.003469633333333333	0.3424293070517877
-0.45464533333333335	-0.0018151799999999996	0.4960128530269387
-0.45464533333333335	-0.00016072666666666624	0.6137881593077552
-0.45464533333333335	0.001493726666666667	0.6881034620725869
-0.45464533333333335	0.0031481800000000004	0.5558707298176516
-0.45464533333333335	0.004802633333333334	0.5379556636963898
-0.45464533333333335	0.006457086666666667	0.4028094029268409
-0.45464533333333335	0.00811154	0.3803576665013664
-0.45464533333333335	0.009765993333333334	0.23431518959844996
-0.45464533333333335	0.011420446666666667	0.12241911326477556
-0.45464533333333335	0.0130749	0.06791250779617074
-0.45464533333333335	0.014729353333333334	0.0596236202820163
-0.45464533333333335	0.016383806666666667	0.00254021249994106
-0.45464533333333335	0.01803826	0.008709933027807152
-0.45464533333333335	0.019692713333333334	0.0014500471102470557
-0.45464533333333335	0.021347166666666667	0.
-0.45464533333333335	0.02300162	0.
-0.45464533333333335	0.024656073333333334	0.
-0.44236320000000007	-0.023323073333333333	0.
-0.44236320000000007	-0.02166862	0.
-0.44236320000000007	-0.020014166666666666	0.
-0.44236320000000007	-0.018359713333333333	0.000934254707797171
-0.44236320000000007	-0.01670526	0.0003604485565888577
-0.44236320000000007	-0.015050806666666666	0.008792166555625555
-0.44236320000000007	-0.013396353333333333	0.012135763755202875
-0.44236320000000007	-0.0117419	0.03307139760027056
-0.44236320000000007	-0.010087446666666666	0.06916859006767001
-0.44236320000000007	-0.008432993333333333	0.1034487296990802
-0.44236320000000007	-0.0067785399999999996	0.2205392153431628
-0.44236320000000007	-0.005124086666666666	0.29891071621437665
-0.44236320000000007	-0.003469633333333333	0.45558386648733235
-0.44236320000000007	-0.0018151799999999996	0.5225104794691426
-0.44236320000000007	-0.00016072666666666624	0.6188941162952648
-0.44236320000000007	0.001493726666666667	0.7000614586005119
-0.44236320000000007	0.0031481800000000004	0.8107609438492275
-0.44236320000000007	0.004802633333333334	0.5889936439916498
-0.44236320000000007	0.006457086666666667	0.5009774406905115
-0.44236320000000007	0.00811154	0.35818751175855845
-0.44236320000000007	0.009765993333333334	0.26305062683377695
-0.44236320000000007	0.011420446666666667	0.1588106616711829
-0.44236320000000007	0.0130749	0.07042003945261152
-0.44236320000000007	0.014729353333333334	0.04788703510761859
-0.44236320000000007	0.016383806666666667	0.014264134465501403
-0.44236320000000007	0.01803826	0.009567565687335028
-0.44236320000000007	0.019692713333333334	0.012396230819522604
-0.44236320000000007	0.021347166666666667	0.0010165577844937783
-0.44236320000000007	0.02300162	0.
-0.44236320000000007	0.024656073333333334	0.
-0.4300810666666667	-0.023323073333333333	0.
-0.4300810666666667	-0.02166862	0.000016412884475168105
-0.4300810666666667	-0.020014166666666666	0.
-0.4300810666666667	-0.018359713333333333	0.0001883042020818786
-0.4300810666666667	-0.01670526	0.00006122352302261473
-0.4300810666666667	-0.015050806666666666	0.0031922655915844794
-0.4300810666666667	-0.013396353333333333	0.013105991682353341
-0.4300810666666667	-0.0117419	0.03163397271825581
-0.4300810666666667	-0.010087446666666666	0.08773023511367666
-0.4300810666666667	-0.008432993333333333	0.1086442767816834
-0.4300810666666667	-0.0067785399999999996	0.2182898192561579
-0.4300810666666667	-0.005124086666666666	0.3135344136509635
-0.4300810666666667	-0.003469633333333333	0.4748151316315238
-0.4300810666666667	-0.0018151799999999996	0.6394162336936984
-0.4300810666666667	-0.00016072666666666624	0.7733580474037972
-0.4300810666666667	0.001493726666666667	0.8289985704520539
-0.4300810666666667	0.0031481800000000004	0.7990012284802926
-0.4300810666666667	0.004802633333333334	0.6993359558798252
-0.4300810666666667	0.006457086666666667	0.5540731976750052
-0.4300810666666667	0.00811154	0.42926932940802714
-0.4300810666666667	0.009765993333333334	0.2979824632401664
-0.4300810666666667	0.011420446666666667	0.1775294290259505
-0.4300810666666667	0.0130749	0.07505445406226773
-0.4300810666666667	0.014729353333333334	0.019118420141533775
-0.4300810666666667	0.016383806666666667	0.02225149979109461
-0.4300810666666667	0.01803826	0.004021766217632187
-0.4300810666666667	0.019692713333333334	0.0018336545793245851
-0.4300810666666667	0.021347166666666667	0.
-0.4300810666666667	0.02300162	0.
-0.4300810666666667	0.024656073333333334	0.
-0.4177989333333334	-0.023323073333333333	3.031367631384563e-10
-0.4177989333333334	-0.02166862	0.
-0.4177989333333334	-0.020014166666666666	0.008650523645348535
-0.4177989333333334	-0.018359713333333333	0.00009144217634285373
-0.4177989333333334	-0.01670526	0.0013426864480631225
-0.4177989333333334	-0.015050806666666666	0.0049218785397785285
-0.4177989333333334	-0.013396353333333333	0.01690834460165609
-0.4177989333333334	-0.0117419	0.04533768691069404
-0.4177989333333334	-0.010087446666666666	0.07465783030393112
-0.4177989333333334	-0.008432993333333333	0.1448017988115841
-0.4177989333333334	-0.0067785399999999996	0.24889259273634232
-0.4177989333333334	-0.005124086666666666	0.35924900785820624
-0.4177989333333334	-0.003469633333333333	0.5401987024855169
-0.4177989333333334	-0.0018151799999999996	0.6258834178906285
-0.4177989333333334	-0.00016072666666666624	0.7915924276626362
-0.4177989333333334	0.001493726666666667	0.8175280426017308
-0.4177989333333334	0.0031481800000000004	0.8616230697801912
-0.4177989333333334	0.004802633333333334	0.8620977338477589
-0.4177989333333334	0.006457086666666667	0.584453199059283
-0.4177989333333334	0.00811154	0.4195677295417794
-0.4177989333333334	0.009765993333333334	0.23943213797482119
-0.4177989333333334	0.011420446666666667	0.16472512552911991
-0.4177989333333334	0.0130749	0.06466700431451591
-0.4177989333333334	0.014729353333333334	0.036383653059472235
-0.4177989333333334	0.016383806666666667	0.02925369775207046
-0.4177989333333334	0.01803826	0.011974148579036076
-0.4177989333333334	0.019692713333333334	0.001564355900220682
-0.4177989333333334	0.021347166666666667	0.
-0.4177989333333334	0.02300162	0.
-0.4177989333333334	0.024656073333333334	0.
-0.4055168	-0.023323073333333333	0.
-0.4055168	-0.02166862	0.
-0.4055168	-0.020014166666666666	0.00038410342930651867
-0.4055168	-0.018359713333333333	0.0004791310469311309
-0.4055168	-0.01670526	0.003490488544858149
-0.4055168	-0.015050806666666666	0.012257987343177337
-0.4055168	-0.013396353333333333	0.0124313063052008
-0.4055168	-0.0117419	0.0382225904047548
-0.4055168	-0.010087446666666666	0.08912151707563432
-0.4055168	-0.008432993333333333	0.20424851795916749
-0.4055168	-0.0067785399999999996	0.22993221749342263
-0.4055168	-0.005124086666666666	0.3992568603691954
-0.4055168	-0.003469633333333333	0.5752086093601392
-0.4055168	-0.0018151799999999996	0.6101182055130298
-0.4055168	-0.00016072666666666624	0.8691568522456853
-0.4055168	0.001493726666666667	0.9847995734281484
-0.4055168	0.0031481800000000004	0.9498435942649298
-0.4055168	0.004802633333333334	0.8755105601509331
-0.4055168	0.006457086666666667	0.6588569819771973
-0.4055168	0.00811154	0.38438705366550785
-0.4055168	0.009765993333333334	0.27053872182074057
-0.4055168	0.011420446666666667	0.14165008918545482
-0.4055168	0.0130749	0.06408082722032143
-0.4055168	0.014729353333333334	0.043058484668814186
-0.4055168	0.016383806666666667	0.017697376661874206
-0.4055168	0.01803826	0.00013044773753726884
-0.4055168	0.019692713333333334	0.002847241237586755
-0.4055168	0.021347166666666667	0.
-0.4055168	0.02300162	0.
-0.4055168	0.024656073333333334	0.
-0.39323466666666673	-0.023323073333333333	0.
-0.39323466666666673	-0.02166862	0.
-0.39323466666666673	-0.020014166666666666	3.712271738773272e-6
-0.39323466666666673	-0.018359713333333333	0.000014938692908539702
-0.39323466666666673	-0.01670526	0.0011878643170940397
-0.39323466666666673	-0.015050806666666666	0.0017598072887052118
-0.39323466666666673	-0.013396353333333333	0.0160411619391991
-0.39323466666666673	-0.0117419	0.03754652789897515
-0.39323466666666673	-0.010087446666666666	0.0929647195000299
-0.39323466666666673	-0.008432993333333333	0.18650442431060213
-0.39323466666666673	-0.0067785399999999996	0.27175889821712107
-0.39323466666666673	-0.005124086666666666	0.4491168199029265
-0.39323466666666673	-0.003469633333333333	0.5084276419974822
-0.39323466666666673	-0.0018151799999999996	0.6660506614895311
-0.39323466666666673	-0.00016072666666666624	0.8193183121716223
-0.39323466666666673	0.001493726666666667	0.9242031833503452
-0.39323466666666673	0.0031481800000000004	1.
-0.39323466666666673	0.004802633333333334	0.7620817374246416
-0.39323466666666673	0.006457086666666667	0.6568109975690084
-0.39323466666666673	0.00811154	0.43144356706106923
-0.39323466666666673	0.009765993333333334	0.29740027082332576
-0.39323466666666673	0.011420446666666667	0.18793200787825762
-0.39323466666666673	0.0130749	0.08547697793200792
-0.39323466666666673	0.014729353333333334	0.03239246194018113
-0.39323466666666673	0.016383806666666667	0.010161853817087525
-0.39323466666666673	0.01803826	0.005863288951056857
-0.39323466666666673	0.019692713333333334	0.00025011073491755905
-0.39323466666666673	0.021347166666666667	0.00004802671821173766
-0.39323466666666673	0.02300162	0.
-0.39323466666666673	0.024656073333333334	0.
-0.38095253333333334	-0.023323073333333333	0.
-0.38095253333333334	-0.02166862	0.
-0.38095253333333334	-0.020014166666666666	4.738319003801696e-9
-0.38095253333333334	-0.018359713333333333	0.
-0.38095253333333334	-0.01670526	0.00024913689151465605
-0.38095253333333334	-0.015050806666666666	0.008479577155617275
-0.38095253333333334	-0.013396353333333333	0.008688611296932106
-0.38095253333333334	-0.0117419	0.028082805356072455
-0.38095253333333334	-0.010087446666666666	0.0559502660342457
-0.38095253333333334	-0.008432993333333333	0.1670208994834381
-0.38095253333333334	-0.0067785399999999996	0.2953388346196978
-0.38095253333333334	-0.005124086666666666	0.4313855096474998
-0.38095253333333334	-0.003469633333333333	0.4642632634650913
-0.38095253333333334	-0.0018151799999999996	0.6274547733888043
-0.38095253333333334	-0.00016072666666666624	0.6515464121224829
-0.38095253333333334	0.001493726666666667	0.8592915961113939
-0.38095253333333334	0.0031481800000000004	0.9377665194767342
-0.38095253333333334	0.004802633333333334	0.753013393252437
-0.38095253333333334	0.006457086666666667	0.5612274826899766
-0.38095253333333334	0.00811154	0.35434067890244225
-0.38095253333333334	0.009765993333333334	0.22273638466886322
-0.38095253333333334	0.011420446666666667	0.11707707928691005
-0.38095253333333334	0.0130749	0.04647816443873818
-0.38095253333333334	0.014729353333333334	0.0224438736481396
-0.38095253333333334	0.016383806666666667	0.013689033816421019
-0.38095253333333334	0.01803826	0.0009423058945100986
-0.38095253333333334	0.019692713333333334	0.
-0.38095253333333334	0.021347166666666667	0.
-0.38095253333333334	0.02300162	0.
-0.38095253333333334	0.024656073333333334	0.
-0.36867040000000006	-0.023323073333333333	0.
-0.36867040000000006	-0.02166862	0.
-0.36867040000000006	-0.020014166666666666	2.3710143545310814e-7
-0.36867040000000006	-0.018359713333333333	8.422910445121835e-6
-0.36867040000000006	-0.01670526	0.00031050892456355595
-0.36867040000000006	-0.015050806666666666	0.0016618425992860194
-0.36867040000000006	-0.013396353333333333	0.010253719835031837
-0.36867040000000006	-0.0117419	0.027086195092544833
-0.36867040000000006	-0.010087446666666666	0.06515776075233806
-0.36867040000000006	-0.008432993333333333	0.10862264659087732
-0.36867040000000006	-0.0067785399999999996	0.24897535914468888
-0.36867040000000006	-0.005124086666666666	0.3382647976214326
-0.36867040000000006	-0.003469633333333333	0.49990386850044466
-0.36867040000000006	-0.0018151799999999996	0.4902165755646957
-0.36867040000000006	-0.00016072666666666624	0.5807258453399013
-0.36867040000000006	0.001493726666666667	0.7979414409481831
-0.36867040000000006	0.0031481800000000004	0.7867734743308262
-0.36867040000000006	0.004802633333333334	0.7036234089191553
-0.36867040000000006	0.006457086666666667	0.5870060754942337
-0.36867040000000006	0.00811154	0.392459074303533
-0.36867040000000006	0.009765993333333334	0.13482844145146683
-0.36867040000000006	0.011420446666666667	0.12689103214482664
-0.36867040000000006	0.0130749	0.0658439797398049
-0.36867040000000006	0.014729353333333334	0.029075224995873637
-0.36867040000000006	0.016383806666666667	0.01165482589889173
-0.36867040000000006	0.01803826	0.0024386735270783225
-0.36867040000000006	0.019692713333333334	0.001084193781329384
-0.36867040000000006	0.021347166666666667	0.0021466028572360942
-0.36867040000000006	0.02300162	0.00022258880482726643
-0.36867040000000006	0.024656073333333334	0.
-0.3563882666666667	-0.023323073333333333	0.
-0.3563882666666667	-0.02166862	0.
-0.3563882666666667	-0.020014166666666666	0.
-0.3563882666666667	-0.018359713333333333	0.00053611256130646
-0.3563882666666667	-0.01670526	0.005790172207429061
-0.3563882666666667	-0.015050806666666666	0.008191542526222485
-0.3563882666666667	-0.013396353333333333	0.010429570213105732
-0.3563882666666667	-0.0117419	0.02836078279549693
-0.3563882666666667	-0.010087446666666666	0.06618704075118557
-0.3563882666666667	-0.008432993333333333	0.18207496107491752
-0.3563882666666667	-0.0067785399999999996	0.27388297958526625
-0.3563882666666667	-0.005124086666666666	0.34566213793380685
-0.3563882666666667	-0.003469633333333333	0.38601537505979244
-0.3563882666666667	-0.0018151799999999996	0.431286920008129
-0.3563882666666667	-0.00016072666666666624	0.5263411108496252
-0.3563882666666667	0.001493726666666667	0.7042726645837448
-0.3563882666666667	0.0031481800000000004	0.6233962936147932
-0.3563882666666667	0.004802633333333334	0.589833045709377
-0.3563882666666667	0.006457086666666667	0.5060349194183039
-0.3563882666666667	0.00811154	0.38353060466682554
-0.3563882666666667	0.009765993333333334	0.24203671560616255
-0.3563882666666667	0.011420446666666667	0.07808876346398248
-0.3563882666666667	0.0130749	0.06288123848066647
-0.3563882666666667	0.014729353333333334	0.011331646780331321
-0.3563882666666667	0.016383806666666667	0.013953981641927307
-0.3563882666666667	0.01803826	0.003960389207985475
-0.3563882666666667	0.019692713333333334	0.
-0.3563882666666667	0.021347166666666667	0.
-0.3563882666666667	0.02300162	0.
-0.3563882666666667	0.024656073333333334	0.
-0.3441061333333334	-0.023323073333333333	0.
-0.3441061333333334	-0.02166862	0.
-0.3441061333333334	-0.020014166666666666	0.
-0.3441061333333334	-0.018359713333333333	0.00003177647315558683
-0.3441061333333334	-0.01670526	3.4789987763775224e-7
-0.3441061333333334	-0.015050806666666666	0.0003059190845726111
-0.3441061333333334	-0.013396353333333333	0.0088349423219512
-0.3441061333333334	-0.0117419	0.014763682356453561
-0.3441061333333334	-0.010087446666666666	0.04342781001289381
-0.3441061333333334	-0.008432993333333333	0.10609496295451537
-0.3441061333333334	-0.0067785399999999996	0.2003568780196227
-0.3441061333333334	-0.005124086666666666	0.23349510782650065
-0.3441061333333334	-0.003469633333333333	0.2513262452388514
-0.3441061333333334	-0.0018151799999999996	0.37380890436682246
-0.3441061333333334	-0.00016072666666666624	0.3359125371346439
-0.3441061333333334	0.001493726666666667	0.529260047850707
-0.3441061333333334	0.0031481800000000004	0.42506322612937825
-0.3441061333333334	0.004802633333333334	0.4770598722084964
-0.3441061333333334	0.006457086666666667	0.2925441157943929
-0.3441061333333334	0.00811154	0.23208411019077108
-0.3441061333333334	0.009765993333333334	0.1027817425883107
-0.3441061333333334	0.011420446666666667	0.06407957727694058
-0.3441061333333334	0.0130749	0.03884431740130203
-0.3441061333333334	0.014729353333333334	0.015574393408403301
-0.3441061333333334	0.016383806666666667	0.011907130601177405
-0.3441061333333334	0.01803826	0.00019178210387457207
-0.3441061333333334	0.019692713333333334	0.
-0.3441061333333334	0.021347166666666667	0.
-0.3441061333333334	0.02300162	0.
-0.3441061333333334	0.024656073333333334	0.
-0.331824	-0.023323073333333333	0.
-0.331824	-0.02166862	0.
-0.331824	-0.020014166666666666	0.
-0.331824	-0.018359713333333333	3.4437407937434643e-10
-0.331824	-0.01670526	1.6833291884227146e-8
-0.331824	-0.015050806666666666	0.000034913742973811275
-0.331824	-0.013396353333333333	0.008508509764706153
-0.331824	-0.0117419	0.01208344003307109
-0.331824	-0.010087446666666666	0.04071502571473615
-0.331824	-0.008432993333333333	0.10606019110560856
-0.331824	-0.0067785399999999996	0.12204871267582941
-0.331824	-0.005124086666666666	0.13916804111354983
-0.331824	-0.003469633333333333	0.1954687699005346
-0.331824	-0.0018151799999999996	0.21388657123437868
-0.331824	-0.00016072666666666624	0.2540555751852477
-0.331824	0.001493726666666667	0.23690841524091608
-0.331824	0.0031481800000000004	0.31376622293738554
-0.331824	0.004802633333333334	0.3179343066928542
-0.331824	0.006457086666666667	0.18899462429953112
-0.331824	0.00811154	0.17120167023035043
-0.331824	0.009765993333333334	0.08158850450227333
-0.331824	0.011420446666666667	0.02445925361753661
-0.331824	0.0130749	0.017666934592117902
-0.331824	0.014729353333333334	0.0159091742882082
-0.331824	0.016383806666666667	0.0074319980224463135
-0.331824	0.01803826	0.
-0.331824	0.019692713333333334	0.00033440079813408145
-0.331824	0.021347166666666667	0.
-0.331824	0.02300162	0.
-0.331824	0.024656073333333334	0.
-0.31954186666666673	-0.023323073333333333	0.
-0.31954186666666673	-0.02166862	0.
-0.31954186666666673	-0.020014166666666666	0.
-0.31954186666666673	-0.018359713333333333	1.9938528233829686e-7
-0.31954186666666673	-0.01670526	0.
-0.31954186666666673	-0.015050806666666666	0.00037345998682823634
-0.31954186666666673	-0.013396353333333333	0.000123600550787078
-0.31954186666666673	-0.0117419	0.011220322215887778
-0.31954186666666673	-0.010087446666666666	0.017883574809787445
-0.31954186666666673	-0.008432993333333333	0.03137121312899437
-0.31954186666666673	-0.0067785399999999996	0.07978010248735572
-0.31954186666666673	-0.005124086666666666	0.09503915563719918
-0.31954186666666673	-0.003469633333333333	0.11449410441620465
-0.31954186666666673	-0.0018151799999999996	0.10173724204606464
-0.31954186666666673	-0.00016072666666666624	0.1146349857973181
-0.31954186666666673	0.001493726666666667	0.13431921544513778
-0.31954186666666673	0.0031481800000000004	0.1922875367894302
-0.31954186666666673	0.004802633333333334	0.2416680147548087
-0.31954186666666673	0.006457086666666667	0.10212101540997615
-0.31954186666666673	0.00811154	0.07978044208878357
-0.31954186666666673	0.009765993333333334	0.08576487898231755
-0.31954186666666673	0.011420446666666667	0.03663225752763827
-0.31954186666666673	0.0130749	0.015650936603743965
-0.31954186666666673	0.014729353333333334	0.00439841170293456
-0.31954186666666673	0.016383806666666667	0.0035587850262996414
-0.31954186666666673	0.01803826	0.
-0.31954186666666673	0.019692713333333334	0.
-0.31954186666666673	0.021347166666666667	0.
-0.31954186666666673	0.02300162	0.
-0.31954186666666673	0.024656073333333334	0.
-0.30725973333333334	-0.023323073333333333	0.
-0.30725973333333334	-0.02166862	0.
-0.30725973333333334	-0.020014166666666666	0.
-0.30725973333333334	-0.018359713333333333	0.
-0.30725973333333334	-0.01670526	0.
-0.30725973333333334	-0.015050806666666666	0.
-0.30725973333333334	-0.013396353333333333	0.00008413849406242949
-0.30725973333333334	-0.0117419	0.00007446819662560622
-0.30725973333333334	-0.010087446666666666	0.0004244154166291951
-0.30725973333333334	-0.008432993333333333	0.015203208105311665
-0.30725973333333334	-0.0067785399999999996	0.025331846229825834
-0.30725973333333334	-0.005124086666666666	0.03337559923915316
-0.30725973333333334	-0.003469633333333333	0.06926590619411574
-0.30725973333333334	-0.0018151799999999996	0.028279620119975184
-0.30725973333333334	-0.00016072666666666624	0.023240585087016256
-0.30725973333333334	0.001493726666666667	0.04551210714791608
-0.30725973333333334	0.0031481800000000004	0.05522093405082777
-0.30725973333333334	0.004802633333333334	0.08227129032294207
-0.30725973333333334	0.006457086666666667	0.13229729065477505
-0.30725973333333334	0.00811154	0.037061083900210574
-0.30725973333333334	0.009765993333333334	0.029121007841684875
-0.30725973333333334	0.011420446666666667	0.01963769204633287
-0.30725973333333334	0.0130749	0.0032206977449681516
-0.30725973333333334	0.014729353333333334	0.002057575215047143
-0.30725973333333334	0.016383806666666667	0.
-0.30725973333333334	0.01803826	0.
-0.30725973333333334	0.019692713333333334	0.
-0.30725973333333334	0.021347166666666667	0.
-0.30725973333333334	0.02300162	0.
-0.30725973333333334	0.024656073333333334	0.
-0.29497760000000006	-0.023323073333333333	0.
-0.29497760000000006	-0.02166862	0.
-0.29497760000000006	-0.020014166666666666	0.
-0.29497760000000006	-0.018359713333333333	0.
-0.29497760000000006	-0.01670526	0.
-0.29497760000000006	-0.015050806666666666	0.
-0.29497760000000006	-0.013396353333333333	0.
-0.29497760000000006	-0.0117419	9.393224078989521e-7
-0.29497760000000006	-0.010087446666666666	0.0004152233113757741
-0.29497760000000006	-0.008432993333333333	0.008331203383203437
-0.29497760000000006	-0.0067785399999999996	0.007150807731197743
-0.29497760000000006	-0.005124086666666666	0.004375424332582774
-0.29497760000000006	-0.003469633333333333	0.021290522662614313
-0.29497760000000006	-0.0018151799999999996	0.017138653036717858
-0.29497760000000006	-0.00016072666666666624	0.009276380213489687
-0.29497760000000006	0.001493726666666667	0.01848904815599397
-0.29497760000000006	0.0031481800000000004	0.04067598813971066
-0.29497760000000006	0.004802633333333334	0.012316524912067485
-0.29497760000000006	0.006457086666666667	0.039068415717480466
-0.29497760000000006	0.00811154	0.0223710663775145
-0.29497760000000006	0.009765993333333334	0.03360970593695966
-0.29497760000000006	0.011420446666666667	0.009190214115351508
-0.29497760000000006	0.0130749	0.
-0.29497760000000006	0.014729353333333334	0.
-0.29497760000000006	0.016383806666666667	0.
-0.29497760000000006	0.01803826	0.
-0.29497760000000006	0.019692713333333334	0.
-0.29497760000000006	0.021347166666666667	0.
-0.29497760000000006	0.02300162	0.
-0.29497760000000006	0.024656073333333334	0.
-0.2826954666666667	-0.023323073333333333	0.
-0.2826954666666667	-0.02166862	0.
-0.2826954666666667	-0.020014166666666666	0.
-0.2826954666666667	-0.018359713333333333	0.
-0.2826954666666667	-0.01670526	0.
-0.2826954666666667	-0.015050806666666666	0.
-0.2826954666666667	-0.013396353333333333	0.
-0.2826954666666667	-0.0117419	3.829492788670953e-6
-0.2826954666666667	-0.010087446666666666	1.6438841272199316e-6
-0.2826954666666667	-0.008432993333333333	0.0051377131959774395
-0.2826954666666667	-0.0067785399999999996	0.00033779990250721594
-0.2826954666666667	-0.005124086666666666	0.012931677825995492
-0.2826954666666667	-0.003469633333333333	0.
-0.2826954666666667	-0.0018151799999999996	0.007833137144852008
-0.2826954666666667	-0.00016072666666666624	0.00952734192222131
-0.2826954666666667	0.001493726666666667	0.005851264619336894
-0.2826954666666667	0.0031481800000000004	0.023720445921656296
-0.2826954666666667	0.004802633333333334	0.007545804672001184
-0.2826954666666667	0.006457086666666667	0.
-0.2826954666666667	0.00811154	0.014717700910244085
-0.2826954666666667	0.009765993333333334	0.01129898911254271
-0.2826954666666667	0.011420446666666667	0.
-0.2826954666666667	0.0130749	0.010760869173994585
-0.2826954666666667	0.014729353333333334	0.
-0.2826954666666667	0.016383806666666667	0.
-0.2826954666666667	0.01803826	0.
-0.2826954666666667	0.019692713333333334	0.
-0.2826954666666667	0.021347166666666667	0.
-0.2826954666666667	0.02300162	0.
-0.2826954666666667	0.024656073333333334	0.
-0.2704133333333334	-0.023323073333333333	0.
-0.2704133333333334	-0.02166862	0.
-0.2704133333333334	-0.020014166666666666	0.
-0.2704133333333334	-0.018359713333333333	0.
-0.2704133333333334	-0.01670526	0.
-0.2704133333333334	-0.015050806666666666	0.
-0.2704133333333334	-0.013396353333333333	0.
-0.2704133333333334	-0.0117419	2.0409149684764576e-6
-0.2704133333333334	-0.010087446666666666	0.01007693847317109
-0.2704133333333334	-0.008432993333333333	0.0005283625467869771
-0.2704133333333334	-0.0067785399999999996	0.0009549951636626767
-0.2704133333333334	-0.005124086666666666	0.
-0.2704133333333334	-0.003469633333333333	0.
-0.2704133333333334	-0.0018151799999999996	0.004170917372477884
-0.2704133333333334	-0.00016072666666666624	0.
-0.2704133333333334	0.001493726666666667	0.
-0.2704133333333334	0.0031481800000000004	0.003509235354823995
-0.2704133333333334	0.004802633333333334	0.
-0.2704133333333334	0.006457086666666667	0.012822518679147164
-0.2704133333333334	0.00811154	0.003541032431187225
-0.2704133333333334	0.009765993333333334	0.
-0.2704133333333334	0.011420446666666667	0.
-0.2704133333333334	0.0130749	0.
-0.2704133333333334	0.014729353333333334	0.
-0.2704133333333334	0.016383806666666667	0.
-0.2704133333333334	0.01803826	0.
-0.2704133333333334	0.019692713333333334	0.
-0.2704133333333334	0.021347166666666667	0.
-0.2704133333333334	0.02300162	0.
-0.2704133333333334	0.024656073333333334	0.
-0.2581312	-0.023323073333333333	0.
-0.2581312	-0.02166862	0.
-0.2581312	-0.020014166666666666	0.
-0.2581312	-0.018359713333333333	0.
-0.2581312	-0.01670526	0.
-0.2581312	-0.015050806666666666	0.
-0.2581312	-0.013396353333333333	3.491575462558119e-6
-0.2581312	-0.0117419	0.
-0.2581312	-0.010087446666666666	0.
-0.2581312	-0.008432993333333333	0.
-0.2581312	-0.0067785399999999996	7.673292716657916e-7
-0.2581312	-0.005124086666666666	0.0018277447728576581
-0.2581312	-0.003469633333333333	0.
-0.2581312	-0.0018151799999999996	0.
-0.2581312	-0.00016072666666666624	0.
-0.2581312	0.001493726666666667	0.
-0.2581312	0.0031481800000000004	0.
-0.2581312	0.004802633333333334	0.
-0.2581312	0.006457086666666667	0.
-0.2581312	0.00811154	0.
-0.2581312	0.009765993333333334	0.023260905550977828
-0.2581312	0.011420446666666667	0.
-0.2581312	0.0130749	0.
-0.2581312	0.014729353333333334	0.
-0.2581312	0.016383806666666667	0.
-0.2581312	0.01803826	0.
-0.2581312	0.019692713333333334	0.
-0.2581312	0.021347166666666667	0.
-0.2581312	0.02300162	0.
-0.2581312	0.024656073333333334	0.
-0.24584906666666673	-0.023323073333333333	0.
-0.24584906666666673	-0.02166862	0.
-0.24584906666666673	-0.020014166666666666	0.
-0.24584906666666673	-0.018359713333333333	0.
-0.24584906666666673	-0.01670526	0.
-0.24584906666666673	-0.015050806666666666	0.
-0.24584906666666673	-0.013396353333333333	0.
-0.24584906666666673	-0.0117419	0.
-0.24584906666666673	-0.010087446666666666	0.
-0.24584906666666673	-0.008432993333333333	0.
-0.24584906666666673	-0.0067785399999999996	0.
-0.24584906666666673	-0.005124086666666666	0.
-0.24584906666666673	-0.003469633333333333	0.
-0.24584906666666673	-0.0018151799999999996	0.
-0.24584906666666673	-0.00016072666666666624	0.
-0.24584906666666673	0.001493726666666667	0.
-0.24584906666666673	0.0031481800000000004	0.
-0.24584906666666673	0.004802633333333334	0.
-0.24584906666666673	0.006457086666666667	0.
-0.24584906666666673	0.00811154	0.
-0.24584906666666673	0.009765993333333334	0.
-0.24584906666666673	0.011420446666666667	0.
-0.24584906666666673	0.0130749	0.
-0.24584906666666673	0.014729353333333334	0.
-0.24584906666666673	0.016383806666666667	0.
-0.24584906666666673	0.01803826	0.
-0.24584906666666673	0.019692713333333334	0.
-0.24584906666666673	0.021347166666666667	0.
-0.24584906666666673	0.02300162	0.
-0.24584906666666673	0.024656073333333334	0.

==> data/fig7/hist_2d_2-3.dat <==
-2.9923586666666666	-0.09251363333333333	0.
-2.9923586666666666	-0.0722509	0.
-2.9923586666666666	-0.05198816666666666	0.
-2.9923586666666666	-0.03172543333333333	0.
-2.9923586666666666	-0.011462699999999992	0.
-2.9923586666666666	0.008800033333333346	0.
-2.9923586666666666	0.02906276666666667	0.
-2.9923586666666666	0.04932550000000001	0.
-2.9923586666666666	0.06958823333333335	0.
-2.9923586666666666	0.08985096666666668	0.
-2.9923586666666666	0.11011370000000002	0.
-2.9923586666666666	0.13037643333333337	0.
-2.9923586666666666	0.1506391666666667	0.
-2.9923586666666666	0.17090190000000005	0.
-2.9923586666666666	0.1911646333333334	0.
-2.9923586666666666	0.21142736666666673	0.
-2.9923586666666666	0.2316901	0.
-2.9923586666666666	0.25195283333333335	0.
-2.9923586666666666	0.2722155666666667	0.
-2.9923586666666666	0.2924783	0.
-2.9923586666666666	0.31274103333333336	0.
-2.9923586666666666	0.3330037666666667	0.
-2.9923586666666666	0.35326650000000004	0.
-2.9923586666666666	0.3735292333333334	0.
-2.9923586666666666	0.3937919666666667	0.
-2.9923586666666666	0.4140547	0.
-2.9923586666666666	0.4343174333333334	0.
-2.9923586666666666	0.4545801666666667	0.
-2.9923586666666666	0.47484290000000007	0.
-2.9923586666666666	0.49510563333333335	0.
-2.959616	-0.09251363333333333	0.
-2.959616	-0.0722509	0.
-2.959616	-0.05198816666666666	0.
-2.959616	-0.03172543333333333	0.
-2.959616	-0.011462699999999992	0.
-2.959616	0.008800033333333346	0.
-2.959616	0.02906276666666667	0.
-2.959616	0.04932550000000001	0.
-2.959616	0.06958823333333335	0.
-2.959616	0.08985096666666668	0.
-2.959616	0.11011370000000002	0.
-2.959616	0.13037643333333337	0.
-2.959616	0.1506391666666667	0.
-2.959616	0.17090190000000005	0.
-2.959616	0.1911646333333334	0.
-2.959616	0.21142736666666673	0.
-2.959616	0.2316901	0.
-2.959616	0.25195283333333335	0.
-2.959616	0.2722155666666667	0.
-2.959616	0.2924783	0.
-2.959616	0.31274103333333336	0.
-2.959616	0.3330037666666667	0.
-2.959616	0.35326650000000004	0.
-2.959616	0.3735292333333334	0.
-2.959616	0.3937919666666667	0.
-2.959616	0.4140547	0.
-2.959616	0.4343174333333334	0.
-2.959616	0.4545801666666667	0.
-2.959616	0.47484290000000007	0.007249745481582046
-2.959616	0.49510563333333335	2.005560323919651e-6
-2.9268733333333334	-0.09251363333333333	0.
-2.9268733333333334	-0.0722509	0.
-2.9268733333333334	-0.05198816666666666	0.
-2.9268733333333334	-0.03172543333333333	0.
-2.9268733333333334	-0.011462699999999992	0.
-2.9268733333333334	0.008800033333333346	0.
-2.9268733333333334	0.02906276666666667	0.
-2.9268733333333334	0.04932550000000001	0.
-2.9268733333333334	0.06958823333333335	0.
-2.9268733333333334	0.08985096666666668	0.
-2.9268733333333334	0.11011370000000002	0.
-2.9268733333333334	0.13037643333333337	0.
-2.9268733333333334	0.1506391666666667	0.
-2.9268733333333334	0.17090190000000005	0.
-2.9268733333333334	0.1911646333333334	0.
-2.9268733333333334	0.21142736666666673	0.
-2.9268733333333334	0.2316901	0.
-2.9268733333333334	0.25195283333333335	0.
-2.9268733333333334	0.2722155666666667	0.
-2.9268733333333334	0.2924783	0.
-2.9268733333333334	0.31274103333333336	0.
-2.9268733333333334	0.3330037666666667	0.
-2.9268733333333334	0.35326650000000004	0.
-2.9268733333333334	0.3735292333333334	0.
-2.9268733333333334	0.3937919666666667	0.
-2.9268733333333334	0.4140547	0.0066614766315731015
-2.9268733333333334	0.4343174333333334	0.
-2.9268733333333334	0.4545801666666667	0.007337439867625504
-2.9268733333333334	0.47484290000000007	0.006181041337265478
-2.9268733333333334	0.49510563333333335	0.0074665843386198015
-2.8941306666666664	-0.09251363333333333	0.
-2.8941306666666664	-0.0722509	0.
-2.8941306666666664	-0.05198816666666666	0.
-2.8941306666666664	-0.03172543333333333	0.
-2.8941306666666664	-0.011462699999999992	0.
-2.8941306666666664	0.008800033333333346	0.
-2.8941306666666664	0.02906276666666667	0.
-2.8941306666666664	0.04932550000000001	0.
-2.8941306666666664	0.06958823333333335	0.
-2.8941306666666664	0.08985096666666668	0.
-2.8941306666666664	0.11011370000000002	0.
-2.8941306666666664	0.13037643333333337	0.
-2.8941306666666664	0.1506391666666667	0.
-2.8941306666666664	0.17090190000000005	0.
-2.8941306666666664	0.1911646333333334	0.
-2.8941306666666664	0.21142736666666673	0.
-2.8941306666666664	0.2316901	0.
-2.8941306666666664	0.25195283333333335	0.
-2.8941306666666664	0.2722155666666667	0.
-2.8941306666666664	0.2924783	0.
-2.8941306666666664	0.31274103333333336	0.
-2.8941306666666664	0.3330037666666667	0.
-2.8941306666666664	0.35326650000000004	0.
-2.8941306666666664	0.3735292333333334	0.0003034913527845491
-2.8941306666666664	0.3937919666666667	0.01371159575961139
-2.8941306666666664	0.4140547	0.014954901164445453
-2.8941306666666664	0.4343174333333334	0.005614227089185456
-2.8941306666666664	0.4545801666666667	0.009205664326524803
-2.8941306666666664	0.47484290000000007	0.004960727746627835
-2.8941306666666664	0.49510563333333335	0.002895635601335734
-2.861388	-0.09251363333333333	0.
-2.861388	-0.0722509	0.
-2.861388	-0.05198816666666666	0.
-2.861388	-0.03172543333333333	0.
-2.861388	-0.011462699999999992	0.
-2.861388	0.008800033333333346	0.
-2.861388	0.02906276666666667	0.
-2.861388	0.04932550000000001	0.
-2.861388	0.06958823333333335	0.
-2.861388	0.08985096666666668	0.
-2.861388	0.11011370000000002	0.
-2.861388	0.13037643333333337	0.
-2.861388	0.1506391666666667	0.
-2.861388	0.17090190000000005	0.
-2.861388	0.1911646333333334	0.
-2.861388	0.21142736666666673	0.
-2.861388	0.2316901	0.
-2.861388	0.25195283333333335	0.
-2.861388	0.2722155666666667	0.
-2.861388	0.2924783	0.
-2.861388	0.31274103333333336	0.
-2.861388	0.3330037666666667	0.
-2.861388	0.35326650000000004	0.0025400421280573635
-2.861388	0.3735292333333334	0.00027128044392529853
-2.861388	0.3937919666666667	0.036504462898911356
-2.861388	0.4140547	0.028605114184875
-2.861388	0.4343174333333334	0.022346750969115935
-2.861388	0.4545801666666667	0.030314334722231336
-2.861388	0.47484290000000007	0.010171173201928594
-2.861388	0.49510563333333335	0.
-2.8286453333333332	-0.09251363333333333	0.
-2.8286453333333332	-0.0722509	0.
-2.8286453333333332	-0.05198816666666666	0.
-2.8286453333333332	-0.03172543333333333	0.
-2.8286453333333332	-0.011462699999999992	0.
-2.8286453333333332	0.008800033333333346	0.
-2.8286453333333332	0.02906276666666667	0.
-2.8286453333333332	0.04932550000000001	0.
-2.8286453333333332	0.06958823333333335	0.
-2.8286453333333332	0.08985096666666668	0.
-2.8286453333333332	0.11011370000000002	0.
-2.8286453333333332	0.13037643333333337	0.
-2.8286453333333332	0.1506391666666667	0.
-2.8286453333333332	0.17090190000000005	0.
-2.8286453333333332	0.1911646333333334	0.
-2.8286453333333332	0.21142736666666673	0.
-2.8286453333333332	0.2316901	0.
-2.8286453333333332	0.25195283333333335	0.
-2.8286453333333332	0.2722155666666667	0.
-2.8286453333333332	0.2924783	0.
-2.8286453333333332	0.31274103333333336	0.
-2.8286453333333332	0.3330037666666667	0.0009584684476737707
-2.8286453333333332	0.35326650000000004	0.006855795400200613
-2.8286453333333332	0.3735292333333334	0.052782190615283865
-2.8286453333333332	0.3937919666666667	0.10304265243262671
-2.8286453333333332	0.4140547	0.07611562441374599
-2.8286453333333332	0.4343174333333334	0.060916305408948934
-2.8286453333333332	0.4545801666666667	0.010887445380096311
-2.8286453333333332	0.47484290000000007	0.003969986182713884
-2.8286453333333332	0.49510563333333335	0.
-2.7959026666666666	-0.09251363333333333	0.
-2.7959026666666666	-0.0722509	0.
-2.7959026666666666	-0.05198816666666666	0.
-2.7959026666666666	-0.03172543333333333	0.
-2.7959026666666666	-0.011462699999999992	0.
-2.7959026666666666	0.008800033333333346	0.
-2.7959026666666666	0.02906276666666667	0.
-2.7959026666666666	0.04932550000000001	0.
-2.7959026666666666	0.06958823333333335	0.
-2.7959026666666666	0.08985096666666668	0.
-2.7959026666666666	0.11011370000000002	0.
-2.7959026666666666	0.13037643333333337	0.
-2.7959026666666666	0.1506391666666667	0.
-2.7959026666666666	0.17090190000000005	0.
-2.7959026666666666	0.1911646333333334	0.
-2.7959026666666666	0.21142736666666673	0.
-2.7959026666666666	0.2316901	0.
-2.7959026666666666	0.25195283333333335	0.
-2.7959026666666666	0.2722155666666667	0.
-2.7959026666666666	0.2924783	0.
-2.7959026666666666	0.31274103333333336	0.011316324229436119
-2.7959026666666666	0.3330037666666667	0.030887465662198656
-2.7959026666666666	0.35326650000000004	0.10687918492262904
-2.7959026666666666	0.3735292333333334	0.17284683168471993
-2.7959026666666666	0.3937919666666667	0.17523152300603007
-2.7959026666666666	0.4140547	0.13543745211949298
-2.7959026666666666	0.4343174333333334	0.05750559306980798
-2.7959026666666666	0.4545801666666667	0.
-2.7959026666666666	0.47484290000000007	0.002143624805895083
-2.7959026666666666	0.49510563333333335	0.
-2.76316	-0.09251363333333333	0.
-2.76316	-0.0722509	0.
-2.76316	-0.05198816666666666	0.
-2.76316	-0.03172543333333333	0.
-2.76316	-0.011462699999999992	0.
-2.76316	0.008800033333333346	0.
-2.76316	0.02906276666666667	0.
-2.76316	0.04932550000000001	0.
-2.76316	0.06958823333333335	0.
-2.76316	0.08985096666666668	0.
-2.76316	0.11011370000000002	0.
-2.76316	0.13037643333333337	0.
-2.76316	0.1506391666666667	0.
-2.76316	0.17090190000000005	0.
-2.76316	0.1911646333333334	0.
-2.76316	0.21142736666666673	0.
-2.76316	0.2316901	0.
-2.76316	0.25195283333333335	0.
-2.76316	0.2722155666666667	0.0036972894927326844
-2.76316	0.2924783	0.0038945393524742866
-2.76316	0.31274103333333336	0.06970823213299272
-2.76316	0.3330037666666667	0.16995559887580364
-2.76316	0.35326650000000004	0.3437219422680743
-2.76316	0.3735292333333334	0.3083824738763598
-2.76316	0.3937919666666667	0.24715393814419165
-2.76316	0.4140547	0.10133852456392164
-2.76316	0.4343174333333334	0.007902344313931487
-2.76316	0.4545801666666667	0.
-2.76316	0.47484290000000007	0.
-2.76316	0.49510563333333335	0.
-2.7304173333333335	-0.09251363333333333	0.
-2.7304173333333335	-0.0722509	0.
-2.7304173333333335	-0.05198816666666666	0.
-2.7304173333333335	-0.03172543333333333	0.
-2.7304173333333335	-0.011462699999999992	0.
-2.7304173333333335	0.008800033333333346	0.
-2.7304173333333335	0.02906276666666667	0.
-2.7304173333333335	0.04932550000000001	0.
-2.7304173333333335	0.06958823333333335	0.
-2.7304173333333335	0.08985096666666668	0.
-2.7304173333333335	0.11011370000000002	0.
-2.7304173333333335	0.13037643333333337	0.
-2.7304173333333335	0.1506391666666667	0.
-2.7304173333333335	0.17090190000000005	0.
-2.7304173333333335	0.1911646333333334	0.
-2.7304173333333335	0.21142736666666673	0.002593343875100138
-2.7304173333333335	0.2316901	0.
-2.7304173333333335	0.25195283333333335	0.0005764157067212745
-2.7304173333333335	0.2722155666666667	0.020940869194759244
-2.7304173333333335	0.2924783	0.08992178343105524
-2.7304173333333335	0.31274103333333336	0.23113579749459864
-2.7304173333333335	0.3330037666666667	0.47375393752306455
-2.7304173333333335	0.35326650000000004	0.46706607541026174
-2.7304173333333335	0.3735292333333334	0.36237881151131235
-2.7304173333333335	0.3937919666666667	0.1381499120649222
-2.7304173333333335	0.4140547	0.03207214344066456
-2.7304173333333335	0.4343174333333334	0.013174234986652386
-2.7304173333333335	0.4545801666666667	0.0037761075120393657
-2.7304173333333335	0.47484290000000007	0.
-2.7304173333333335	0.49510563333333335	0.
-2.6976746666666664	-0.09251363333333333	0.
-2.6976746666666664	-0.0722509	0.
-2.6976746666666664	-0.05198816666666666	0.
-2.6976746666666664	-0.03172543333333333	0.
-2.6976746666666664	-0.011462699999999992	0.
-2.6976746666666664	0.008800033333333346	0.
-2.6976746666666664	0.02906276666666667	0.
-2.6976746666666664	0.04932550000000001	0.
-2.6976746666666664	0.06958823333333335	0.
-2.6976746666666664	0.08985096666666668	0.
-2.6976746666666664	0.11011370000000002	0.
-2.6976746666666664	0.13037643333333337	0.
-2.6976746666666664	0.1506391666666667	0.
-2.6976746666666664	0.17090190000000005	0.
-2.6976746666666664	0.1911646333333334	0.
-2.6976746666666664	0.21142736666666673	0.
-2.6976746666666664	0.2316901	0.007646343282430342
-2.6976746666666664	0.25195283333333335	0.034014442004189155
-2.6976746666666664	0.2722155666666667	0.11784322488970776
-2.6976746666666664	0.2924783	0.3984409701527296
-2.6976746666666664	0.31274103333333336	0.6157884520849696
-2.6976746666666664	0.3330037666666667	0.6558594438982465
-2.6976746666666664	0.35326650000000004	0.4562189501283738
-2.6976746666666664	0.3735292333333334	0.16684890471056738
-2.6976746666666664	0.3937919666666667	0.026968933814244308
-2.6976746666666664	0.4140547	0.017926270330310697
-2.6976746666666664	0.4343174333333334	0.0006840231124993777
-2.6976746666666664	0.4545801666666667	0.
-2.6976746666666664	0.47484290000000007	0.
-2.6976746666666664	0.49510563333333335	0.
-2.664932	-0.09251363333333333	0.
-2.664932	-0.0722509	0.
-2.664932	-0.05198816666666666	0.
-2.664932	-0.03172543333333333	0.
-2.664932	-0.011462699999999992	0.
-2.664932	0.008800033333333346	0.
-2.664932	0.02906276666666667	0.
-2.664932	0.04932550000000001	0.
-2.664932	0.06958823333333335	0.
-2.664932	0.08985096666666668	0.
-2.664932	0.11011370000000002	0.
-2.664932	0.13037643333333337	0.
-2.664932	0.1506391666666667	0.
-2.664932	0.17090190000000005	0.
-2.664932	0.1911646333333334	0.
-2.664932	0.21142736666666673	0.006752282973468281
-2.664932	0.2316901	0.05116963699749614
-2.664932	0.25195283333333335	0.1610826173903117
-2.664932	0.2722155666666667	0.46518966448095894
-2.664932	0.2924783	0.745471137440745
-2.664932	0.31274103333333336	0.8632802668540167
-2.664932	0.3330037666666667	0.5661517305441489
-2.664932	0.35326650000000004	0.2266762974049988
-2.664932	0.3735292333333334	0.06505530565407337
-2.664932	0.3937919666666667	0.015274127688168071
-2.664932	0.4140547	0.008982835334666763
-2.664932	0.4343174333333334	0.
-2.664932	0.4545801666666667	0.
-2.664932	0.47484290000000007	0.
-2.664932	0.49510563333333335	0.
-2.6321893333333333	-0.09251363333333333	0.
-2.6321893333333333	-0.0722509	0.
-2.6321893333333333	-0.05198816666666666	0.
-2.6321893333333333	-0.03172543333333333	0.
-2.6321893333333333	-0.011462699999999992	0.
-2.6321893333333333	0.008800033333333346	0.
-2.6321893333333333	0.02906276666666667	0.
-2.6321893333333333	0.04932550000000001	0.
-2.6321893333333333	0.06958823333333335	0.
-2.6321893333333333	0.08985096666666668	0.
-2.6321893333333333	0.11011370000000002	0.
-2.6321893333333333	0.13037643333333337	0.
-2.6321893333333333	0.1506391666666667	0.
-2.6321893333333333	0.17090190000000005	3.932827605479768e-6
-2.6321893333333333	0.1911646333333334	0.0024862007696050906
-2.6321893333333333	0.21142736666666673	0.0314952112767559
-2.6321893333333333	0.2316901	0.17718603934307614
-2.6321893333333333	0.25195283333333335	0.47451123204730405
-2.6321893333333333	0.2722155666666667	0.7741988311671846
-2.6321893333333333	0.2924783	0.9230647321085771
-2.6321893333333333	0.31274103333333336	0.6367359073661538
-2.6321893333333333	0.3330037666666667	0.2862226885632845
-2.6321893333333333	0.35326650000000004	0.07245066209424174
-2.6321893333333333	0.3735292333333334	0.03357610841951716
-2.6321893333333333	0.3937919666666667	0.0023249536929377023
-2.6321893333333333	0.4140547	0.
-2.6321893333333333	0.4343174333333334	0.
-2.6321893333333333	0.4545801666666667	0.
-2.6321893333333333	0.47484290000000007	0.
-2.6321893333333333	0.49510563333333335	0.
-2.5994466666666667	-0.09251363333333333	0.
-2.5994466666666667	-0.0722509	0.
-2.5994466666666667	-0.05198816666666666	0.
-2.5994466666666667	-0.03172543333333333	0.
-2.5994466666666667	-0.011462699999999992	0.
-2.5994466666666667	0.008800033333333346	0.
-2.5994466666666667	0.02906276666666667	0.
-2.5994466666666667	0.04932550000000001	0.
-2.5994466666666667	0.06958823333333335	0.
-2.5994466666666667	0.08985096666666668	0.
-2.5994466666666667	0.11011370000000002	0.
-2.5994466666666667	0.13037643333333337	0.005513589157513064
-2.5994466666666667	0.1506391666666667	0.0006775779142355841
-2.5994466666666667	0.17090190000000005	0.014912914655007756
-2.5994466666666667	0.1911646333333334	0.04607034778920753
-2.5994466666666667	0.21142736666666673	0.18613039241547258
-2.5994466666666667	0.2316901	0.5290602196712565
-2.5994466666666667	0.25195283333333335	0.8509119532764498
-2.5994466666666667	0.2722155666666667	0.9760510811540279
-2.5994466666666667	0.2924783	0.6337279058509863
-2.5994466666666667	0.31274103333333336	0.3305030566714244
-2.5994466666666667	0.3330037666666667	0.09913595117633342
-2.5994466666666667	0.35326650000000004	0.018413054791877416
-2.5994466666666667	0.3735292333333334	0.
-2.5994466666666667	0.3937919666666667	0.0002980815449506988
-2.5994466666666667	0.4140547	0.
-2.5994466666666667	0.4343174333333334	0.
-2.5994466666666667	0.4545801666666667	0.
-2.5994466666666667	0.47484290000000007	0.
-2.5994466666666667	0.49510563333333335	0.
-2.566704	-0.09251363333333333	0.
-2.566704	-0.0722509	0.
-2.566704	-0.05198816666666666	0.
-2.566704	-0.03172543333333333	0.
-2.566704	-0.011462699999999992	0.
-2.566704	0.008800033333333346	0.
-2.566704	0.02906276666666667	0.
-2.566704	0.04932550000000001	0.
-2.566704	0.06958823333333335	0.
-2.566704	0.08985096666666668	0.
-2.566704	0.11011370000000002	3.0995507265108643e-6
-2.566704	0.13037643333333337	0.0020174791128438007
-2.566704	0.1506391666666667	0.007013278440044191
-2.566704	0.17090190000000005	0.05106849921196194
-2.566704	0.1911646333333334	0.18338816404484767
-2.566704	0.21142736666666673	0.5547269693280873
-2.566704	0.2316901	0.9092633692350132
-2.566704	0.25195283333333335	1.
-2.566704	0.2722155666666667	0.6896223620310501
-2.566704	0.2924783	0.3120918181166093
-2.566704	0.31274103333333336	0.08887908768612654
-2.566704	0.3330037666666667	0.018338305259601003
-2.566704	0.35326650000000004	0.00007296535258518803
-2.566704	0.3735292333333334	0.
-2.566704	0.3937919666666667	0.
-2.566704	0.4140547	0.
-2.566704	0.4343174333333334	0.
-2.566704	0.4545801666666667	0.
-2.566704	0.47484290000000007	0.
-2.566704	0.49510563333333335	0.
-2.533961333333333	-0.09251363333333333	0.
-2.533961333333333	-0.0722509	0.
-2.533961333333333	-0.05198816666666666	0.
-2.533961333333333	-0.03172543333333333	0.
-2.533961333333333	-0.011462699999999992	0.
-2.533961333333333	0.008800033333333346	0.
-2.533961333333333	0.02906276666666667	0.
-2.533961333333333	0.04932550000000001	0.
-2.533961333333333	0.06958823333333335	0.
-2.533961333333333	0.08985096666666668	0.
-2.533961333333333	0.11011370000000002	0.00025606191228448057
-2.533961333333333	0.13037643333333337	0.01578913082767356
-2.533961333333333	0.1506391666666667	0.048364041048904176
-2.533961333333333	0.17090190000000005	0.1865026339226614
-2.533961333333333	0.1911646333333334	0.5281404402123921
-2.533961333333333	0.21142736666666673	0.9688903981681946
-2.533961333333333	0.2316901	0.9528352602319633
-2.533961333333333	0.25195283333333335	0.659804812254297
-2.533961333333333	0.2722155666666667	0.3338869506465542
-2.533961333333333	0.2924783	0.09679480981559174
-2.533961333333333	0.31274103333333336	0.014221751936787392
-2.533961333333333	0.3330037666666667	0.0029836092207306086
-2.533961333333333	0.35326650000000004	0.
-2.533961333333333	0.3735292333333334	0.
-2.533961333333333	0.3937919666666667	0.
-2.533961333333333	0.4140547	0.
-2.533961333333333	0.4343174333333334	0.
-2.533961333333333	0.4545801666666667	0.
-2.533961333333333	0.47484290000000007	0.
-2.533961333333333	0.49510563333333335	0.
-2.5012186666666665	-0.09251363333333333	0.
-2.5012186666666665	-0.0722509	0.
-2.5012186666666665	-0.05198816666666666	0.
-2.5012186666666665	-0.03172543333333333	0.
-2.5012186666666665	-0.011462699999999992	0.
-2.5012186666666665	0.008800033333333346	0.
-2.5012186666666665	0.02906276666666667	0.
-2.5012186666666665	0.04932550000000001	0.
-2.5012186666666665	0.06958823333333335	0.
-2.5012186666666665	0.08985096666666668	0.00037044980437221084
-2.5012186666666665	0.11011370000000002	0.0026565095160092423
-2.5012186666666665	0.13037643333333337	0.03849013147282748
-2.5012186666666665	0.1506391666666667	0.20726675319708784
-2.5012186666666665	0.17090190000000005	0.4769063646564867
-2.5012186666666665	0.1911646333333334	0.8964373088288718
-2.5012186666666665	0.21142736666666673	0.9170443777302177
-2.5012186666666665	0.2316901	0.6722539323133522
-2.5012186666666665	0.25195283333333335	0.3194398333517021
-2.5012186666666665	0.2722155666666667	0.10385880999031159
-2.5012186666666665	0.2924783	0.016289695920790777
-2.5012186666666665	0.31274103333333336	0.0027860027291700053
-2.5012186666666665	0.3330037666666667	0.
-2.5012186666666665	0.35326650000000004	0.
-2.5012186666666665	0.3735292333333334	0.
-2.5012186666666665	0.3937919666666667	0.
-2.5012186666666665	0.4140547	0.
-2.5012186666666665	0.4343174333333334	0.
-2.5012186666666665	0.4545801666666667	0.
-2.5012186666666665	0.47484290000000007	0.
-2.5012186666666665	0.49510563333333335	0.
-2.468476	-0.09251363333333333	0.
-2.468476	-0.0722509	0.
-2.468476	-0.05198816666666666	0.
-2.468476	-0.03172543333333333	0.
-2.468476	-0.011462699999999992	0.
-2.468476	0.008800033333333346	0.
-2.468476	0.02906276666666667	0.
-2.468476	0.04932550000000001	0.
-2.468476	0.06958823333333335	0.
-2.468476	0.08985096666666668	0.0013212354699285223
-2.468476	0.11011370000000002	0.02386850200612743
-2.468476	0.13037643333333337	0.19645251580690354
-2.468476	0.1506391666666667	0.43490467768123764
-2.468476	0.17090190000000005	0.8110053732541543
-2.468476	0.1911646333333334	0.9021227962338423
-2.468476	0.21142736666666673	0.6753647436635537
-2.468476	0.2316901	0.2898469011693044
-2.468476	0.25195283333333335	0.10729069950581657
-2.468476	0.2722155666666667	0.020902677780360694
-2.468476	0.2924783	0.001832112553267005
-2.468476	0.31274103333333336	0.
-2.468476	0.3330037666666667	0.
-2.468476	0.35326650000000004	0.
-2.468476	0.3735292333333334	0.
-2.468476	0.3937919666666667	0.
-2.468476	0.4140547	0.
-2.468476	0.4343174333333334	0.
-2.468476	0.4545801666666667	0.
-2.468476	0.47484290000000007	0.
-2.468476	0.49510563333333335	0.
-2.4357333333333333	-0.09251363333333333	0.
-2.4357333333333333	-0.0722509	0.
-2.4357333333333333	-0.05198816666666666	0.
-2.4357333333333333	-0.03172543333333333	0.
-2.4357333333333333	-0.011462699999999992	0.
-2.4357333333333333	0.008800033333333346	0.
-2.4357333333333333	0.02906276666666667	0.
-2.4357333333333333	0.04932550000000001	0.
-2.4357333333333333	0.06958823333333335	0.00016833536592285127
-2.4357333333333333	0.08985096666666668	0.034484475497559834
-2.4357333333333333	0.11011370000000002	0.17023653468457645
-2.4357333333333333	0.13037643333333337	0.4039232117002983
-2.4357333333333333	0.1506391666666667	0.6743087519993964
-2.4357333333333333	0.17090190000000005	0.7789773716394608
-2.4357333333333333	0.1911646333333334	0.6175274838558089
-2.4357333333333333	0.21142736666666673	0.3167314463457651
-2.4357333333333333	0.2316901	0.09464586260039844
-2.4357333333333333	0.25195283333333335	0.02864061016648956
-2.4357333333333333	0.2722155666666667	0.005006424454361024
-2.4357333333333333	0.2924783	0.001250860479302516
-2.4357333333333333	0.31274103333333336	0.
-2.4357333333333333	0.3330037666666667	0.
-2.4357333333333333	0.35326650000000004	0.
-2.4357333333333333	0.3735292333333334	0.
-2.4357333333333333	0.3937919666666667	0.
-2.4357333333333333	0.4140547	0.
-2.4357333333333333	0.4343174333333334	0.
-2.4357333333333333	0.4545801666666667	0.
-2.4357333333333333	0.47484290000000007	0.
-2.4357333333333333	0.49510563333333335	0.
-2.4029906666666667	-0.09251363333333333	0.
-2.4029906666666667	-0.0722509	0.
-2.4029906666666667	-0.05198816666666666	0.
-2.4029906666666667	-0.03172543333333333	0.
-2.4029906666666667	-0.011462699999999992	0.
-2.4029906666666667	0.008800033333333346	0.
-2.4029906666666667	0.02906276666666667	0.
-2.4029906666666667	0.04932550000000001	0.0044412045980287045
-2.4029906666666667	0.06958823333333335	0.03383233213623922
-2.4029906666666667	0.08985096666666668	0.13232405783501844
-2.4029906666666667	0.11011370000000002	0.27889562973458654
-2.4029906666666667	0.13037643333333337	0.5787932812052562
-2.4029906666666667	0.1506391666666667	0.7167918310352478
-2.4029906666666667	0.17090190000000005	0.56280354759434
-2.4029906666666667	0.1911646333333334	0.23643330089208192
-2.4029906666666667	0.21142736666666673	0.08550711825342105
-2.4029906666666667	0.2316901	0.02764891891560408
-2.4029906666666667	0.25195283333333335	0.0002500680837933468
-2.4029906666666667	0.2722155666666667	0.
-2.4029906666666667	0.2924783	0.
-2.4029906666666667	0.31274103333333336	0.
-2.4029906666666667	0.3330037666666667	0.
-2.4029906666666667	0.35326650000000004	0.
-2.4029906666666667	0.3735292333333334	0.
-2.4029906666666667	0.3937919666666667	0.
-2.4029906666666667	0.4140547	0.
-2.4029906666666667	0.4343174333333334	0.
-2.4029906666666667	0.4545801666666667	0.
-2.4029906666666667	0.47484290000000007	0.
-2.4029906666666667	0.49510563333333335	0.
-2.370248	-0.09251363333333333	0.
-2.370248	-0.0722509	0.
-2.370248	-0.05198816666666666	0.
-2.370248	-0.03172543333333333	0.
-2.370248	-0.011462699999999992	0.
-2.370248	0.008800033333333346	0.0011821344171814294
-2.370248	0.02906276666666667	0.003233880713788394
-2.370248	0.04932550000000001	0.02036000882787721
-2.370248	0.06958823333333335	0.08410340751530988
-2.370248	0.08985096666666668	0.27056827180004855
-2.370248	0.11011370000000002	0.4961802276217353
-2.370248	0.13037643333333337	0.6223178235914004
-2.370248	0.1506391666666667	0.4424372127533484
-2.370248	0.17090190000000005	0.2054003300778385
-2.370248	0.1911646333333334	0.07888435224371888
-2.370248	0.21142736666666673	0.01637910014984654
-2.370248	0.2316901	0.002729722154621669
-2.370248	0.25195283333333335	0.
-2.370248	0.2722155666666667	0.
-2.370248	0.2924783	0.
-2.370248	0.31274103333333336	0.
-2.370248	0.3330037666666667	0.
-2.370248	0.35326650000000004	0.
-2.370248	0.3735292333333334	0.
-2.370248	0.3937919666666667	0.
-2.370248	0.4140547	0.
-2.370248	0.4343174333333334	0.
-2.370248	0.4545801666666667	0.
-2.370248	0.47484290000000007	0.
-2.370248	0.49510563333333335	0.
-2.3375053333333335	-0.09251363333333333	0.
-2.3375053333333335	-0.0722509	0.
-2.3375053333333335	-0.05198816666666666	0.
-2.3375053333333335	-0.03172543333333333	0.
-2.3375053333333335	-0.011462699999999992	0.
-2.3375053333333335	0.008800033333333346	0.004226188671034521
-2.3375053333333335	0.02906276666666667	0.017830810415757993
-2.3375053333333335	0.04932550000000001	0.049306495423723985
-2.3375053333333335	0.06958823333333335	0.24768341203353825
-2.3375053333333335	0.08985096666666668	0.37966981123914934
-2.3375053333333335	0.11011370000000002	0.40961951785120837
-2.3375053333333335	0.13037643333333337	0.3801697871117692
-2.3375053333333335	0.1506391666666667	0.17803685763720808
-2.3375053333333335	0.17090190000000005	0.06150585728064284
-2.3375053333333335	0.1911646333333334	0.014952573228836597
-2.3375053333333335	0.21142736666666673	0.
-2.3375053333333335	0.2316901	0.
-2.3375053333333335	0.25195283333333335	0.
-2.3375053333333335	0.2722155666666667	0.
-2.3375053333333335	0.2924783	0.
-2.3375053333333335	0.31274103333333336	0.
-2.3375053333333335	0.3330037666666667	0.
-2.3375053333333335	0.35326650000000004	0.
-2.3375053333333335	0.3735292333333334	0.
-2.3375053333333335	0.3937919666666667	0.
-2.3375053333333335	0.4140547	0.
-2.3375053333333335	0.4343174333333334	0.
-2.3375053333333335	0.4545801666666667	0.
-2.3375053333333335	0.47484290000000007	0.
-2.3375053333333335	0.49510563333333335	0.
-2.3047626666666665	-0.09251363333333333	0.
-2.3047626666666665	-0.0722509	0.
-2.3047626666666665	-0.05198816666666666	0.
-2.3047626666666665	-0.03172543333333333	0.
-2.3047626666666665	-0.011462699999999992	0.004667861004634568
-2.3047626666666665	0.008800033333333346	0.020467897488674728
-2.3047626666666665	0.02906276666666667	0.052504641646998064
-2.3047626666666665	0.04932550000000001	0.13622661628712696
-2.3047626666666665	0.06958823333333335	0.2500715528593666
-2.3047626666666665	0.08985096666666668	0.3493884581083363
-2.3047626666666665	0.11011370000000002	0.2863410933364249
-2.3047626666666665	0.13037643333333337	0.11970535655023781
-2.3047626666666665	0.1506391666666667	0.04641661110396851
-2.3047626666666665	0.17090190000000005	0.015817240124321577
-2.3047626666666665	0.1911646333333334	0.
-2.3047626666666665	0.21142736666666673	0.
-2.3047626666666665	0.2316901	0.
-2.3047626666666665	0.25195283333333335	0.
-2.3047626666666665	0.2722155666666667	0.
-2.3047626666666665	0.2924783	0.
-2.3047626666666665	0.31274103333333336	0.
-2.3047626666666665	0.3330037666666667	0.
-2.3047626666666665	0.35326650000000004	0.
-2.3047626666666665	0.3735292333333334	0.
-2.3047626666666665	0.3937919666666667	0.
-2.3047626666666665	0.4140547	0.
-2.3047626666666665	0.4343174333333334	0.
-2.3047626666666665	0.4545801666666667	0.
-2.3047626666666665	0.47484290000000007	0.
-2.3047626666666665	0.49510563333333335	0.
-2.27202	-0.09251363333333333	0.
-2.27202	-0.0722509	0.
-2.27202	-0.05198816666666666	0.
-2.27202	-0.03172543333333333	0.00225694914797189
-2.27202	-0.011462699999999992	0.00045105649399349105
-2.27202	0.008800033333333346	0.06397197671023443
-2.27202	0.02906276666666667	0.10652920985640262
-2.27202	0.04932550000000001	0.19295043968227232
-2.27202	0.06958823333333335	0.2614684905605078
-2.27202	0.08985096666666668	0.1954181042741323
-2.27202	0.11011370000000002	0.08041065196103432
-2.27202	0.13037643333333337	0.052634942631006994
-2.27202	0.1506391666666667	0.01167771344679104
-2.27202	0.17090190000000005	0.00010189100196438485
-2.27202	0.1911646333333334	0.
-2.27202	0.21142736666666673	0.
-2.27202	0.2316901	0.
-2.27202	0.25195283333333335	0.
-2.27202	0.2722155666666667	0.
-2.27202	0.2924783	0.
-2.27202	0.31274103333333336	0.
-2.27202	0.3330037666666667	0.
-2.27202	0.35326650000000004	0.
-2.27202	0.3735292333333334	0.
-2.27202	0.3937919666666667	0.
-2.27202	0.4140547	0.
-2.27202	0.4343174333333334	0.
-2.27202	0.4545801666666667	0.
-2.27202	0.47484290000000007	0.
-2.27202	0.49510563333333335	0.
-2.2392773333333333	-0.09251363333333333	0.
-2.2392773333333333	-0.0722509	0.
-2.2392773333333333	-0.05198816666666666	0.
-2.2392773333333333	-0.03172543333333333	0.009186114985160466
-2.2392773333333333	-0.011462699999999992	0.032104304866404094
-2.2392773333333333	0.008800033333333346	0.04534700731357813
-2.2392773333333333	0.02906276666666667	0.08607427439236078
-2.2392773333333333	0.04932550000000001	0.14205999974822797
-2.2392773333333333	0.06958823333333335	0.10066426259343587
-2.2392773333333333	0.08985096666666668	0.055211100295834245
-2.2392773333333333	0.11011370000000002	0.016076707704075953
-2.2392773333333333	0.13037643333333337	0.009299346970378973
-2.2392773333333333	0.1506391666666667	0.
-2.2392773333333333	0.17090190000000005	0.
-2.2392773333333333	0.1911646333333334	0.
-2.2392773333333333	0.21142736666666673	0.
-2.2392773333333333	0.2316901	0.
-2.2392773333333333	0.25195283333333335	0.
-2.2392773333333333	0.2722155666666667	0.
-2.2392773333333333	0.2924783	0.
-2.2392773333333333	0.31274103333333336	0.
-2.2392773333333333	0.3330037666666667	0.
-2.2392773333333333	0.35326650000000004	0.
-2.2392773333333333	0.3735292333333334	0.
-2.2392773333333333	0.3937919666666667	0.
-2.2392773333333333	0.4140547	0.
-2.2392773333333333	0.4343174333333334	0.
-2.2392773333333333	0.4545801666666667	0.
-2.2392773333333333	0.47484290000000007	0.
-2.2392773333333333	0.49510563333333335	0.
-2.2065346666666668	-0.09251363333333333	0.
-2.2065346666666668	-0.0722509	0.
-2.2065346666666668	-0.05198816666666666	0.
-2.2065346666666668	-0.03172543333333333	0.007598755986756339
-2.2065346666666668	-0.011462699999999992	0.004357637914540809
-2.2065346666666668	0.008800033333333346	0.04658536349438246
-2.2065346666666668	0.02906276666666667	0.042436154442413505
-2.2065346666666668	0.04932550000000001	0.039457329657229215
-2.2065346666666668	0.06958823333333335	0.008426729388398176
-2.2065346666666668	0.08985096666666668	0.006866890074537445
-2.2065346666666668	0.11011370000000002	0.0018181872796800237
-2.2065346666666668	0.13037643333333337	0.
-2.2065346666666668	0.1506391666666667	0.
-2.2065346666666668	0.17090190000000005	0.
-2.2065346666666668	0.1911646333333334	0.
-2.2065346666666668	0.21142736666666673	0.
-2.2065346666666668	0.2316901	0.
-2.2065346666666668	0.25195283333333335	0.
-2.2065346666666668	0.2722155666666667	0.
-2.2065346666666668	0.2924783	0.
-2.2065346666666668	0.31274103333333336	0.
-2.2065346666666668	0.3330037666666667	0.
-2.2065346666666668	0.35326650000000004	0.
-2.2065346666666668	0.3735292333333334	0.
-2.2065346666666668	0.3937919666666667	0.
-2.2065346666666668	0.4140547	0.
-2.2065346666666668	0.4343174333333334	0.
-2.2065346666666668	0.4545801666666667	0.
-2.2065346666666668	0.47484290000000007	0.
-2.2065346666666668	0.49510563333333335	0.
-2.1737919999999997	-0.09251363333333333	0.
-2.1737919999999997	-0.0722509	0.
-2.1737919999999997	-0.05198816666666666	0.
-2.1737919999999997	-0.03172543333333333	0.01367843081976809
-2.1737919999999997	-0.011462699999999992	0.014812020089534205
-2.1737919999999997	0.008800033333333346	0.02527951506228411
-2.1737919999999997	0.02906276666666667	0.03062067156828109
-2.1737919999999997	0.04932550000000001	0.006140236569093545
-2.1737919999999997	0.06958823333333335	0.000029648142756944468
-2.1737919999999997	0.08985096666666668	0.
-2.1737919999999997	0.11011370000000002	0.
-2.1737919999999997	0.13037643333333337	0.
-2.1737919999999997	0.1506391666666667	0.
-2.1737919999999997	0.17090190000000005	0.
-2.1737919999999997	0.1911646333333334	0.
-2.1737919999999997	0.21142736666666673	0.
-2.1737919999999997	0.2316901	0.
-2.1737919999999997	0.25195283333333335	0.
-2.1737919999999997	0.2722155666666667	0.
-2.1737919999999997	0.2924783	0.
-2.1737919999999997	0.31274103333333336	0.
-2.1737919999999997	0.3330037666666667	0.
-2.1737919999999997	0.35326650000000004	0.
-2.1737919999999997	0.3735292333333334	0.
-2.1737919999999997	0.3937919666666667	0.
-2.1737919999999997	0.4140547	0.
-2.1737919999999997	0.4343174333333334	0.
-2.1737919999999997	0.4545801666666667	0.
-2.1737919999999997	0.47484290000000007	0.
-2.1737919999999997	0.49510563333333335	0.
-2.141049333333333	-0.09251363333333333	0.
-2.141049333333333	-0.0722509	0.
-2.141049333333333	-0.05198816666666666	0.
-2.141049333333333	-0.03172543333333333	0.01650765462747697
-2.141049333333333	-0.011462699999999992	0.004342611711861862
-2.141049333333333	0.008800033333333346	0.005925224446527089
-2.141049333333333	0.02906276666666667	0.0034103934436454084
-2.141049333333333	0.04932550000000001	0.0009346498174162023
-2.141049333333333	0.06958823333333335	0.
-2.141049333333333	0.08985096666666668	0.
-2.141049333333333	0.11011370000000002	0.
-2.141049333333333	0.13037643333333337	0.
-2.141049333333333	0.1506391666666667	0.
-2.141049333333333	0.17090190000000005	0.
-2.141049333333333	0.1911646333333334	0.
-2.141049333333333	0.21142736666666673	0.
-2.141049333333333	0.2316901	0.
-2.141049333333333	0.25195283333333335	0.
-2.141049333333333	0.2722155666666667	0.
-2.141049333333333	0.2924783	0.
-2.141049333333333	0.31274103333333336	0.
-2.141049333333333	0.3330037666666667	0.
-2.141049333333333	0.35326650000000004	0.
-2.141049333333333	0.3735292333333334	0.
-2.141049333333333	0.3937919666666667	0.
-2.141049333333333	0.4140547	0.
-2.141049333333333	0.4343174333333334	0.
-2.141049333333333	0.4545801666666667	0.
-2.141049333333333	0.47484290000000007	0.
-2.141049333333333	0.49510563333333335	0.
-2.1083066666666666	-0.09251363333333333	0.000028921212004318147
-2.1083066666666666	-0.0722509	0.00024120771113058206
-2.1083066666666666	-0.05198816666666666	0.
-2.1083066666666666	-0.03172543333333333	0.007391410950069929
-2.1083066666666666	-0.011462699999999992	0.
-2.1083066666666666	0.008800033333333346	0.0022554215372961534
-2.1083066666666666	0.02906276666666667	0.0012634271338337042
-2.1083066666666666	0.04932550000000001	0.000033416361503924506
-2.1083066666666666	0.06958823333333335	0.
-2.1083066666666666	0.08985096666666668	0.
-2.1083066666666666	0.11011370000000002	0.
-2.1083066666666666	0.13037643333333337	0.
-2.1083066666666666	0.1506391666666667	0.
-2.1083066666666666	0.17090190000000005	0.
-2.1083066666666666	0.1911646333333334	0.
-2.1083066666666666	0.21142736666666673	0.
-2.1083066666666666	0.2316901	0.
-2.1083066666666666	0.25195283333333335	0.
-2.1083066666666666	0.2722155666666667	0.
-2.1083066666666666	0.2924783	0.
-2.1083066666666666	0.31274103333333336	0.
-2.1083066666666666	0.3330037666666667	0.
-2.1083066666666666	0.35326650000000004	0.
-2.1083066666666666	0.3735292333333334	0.
-2.1083066666666666	0.3937919666666667	0.
-2.1083066666666666	0.4140547	0.
-2.1083066666666666	0.4343174333333334	0.
-2.1083066666666666	0.4545801666666667	0.
-2.1083066666666666	0.47484290000000007	0.
-2.1083066666666666	0.49510563333333335	0.
-2.075564	-0.09251363333333333	0.
-2.075564	-0.0722509	0.
-2.075564	-0.05198816666666666	0.005038532677750712
-2.075564	-0.03172543333333333	0.0004894539862937356
-2.075564	-0.011462699999999992	0.
-2.075564	0.008800033333333346	0.
-2.075564	0.02906276666666667	0.
-2.075564	0.04932550000000001	0.
-2.075564	0.06958823333333335	0.
-2.075564	0.08985096666666668	0.
-2.075564	0.11011370000000002	0.
-2.075564	0.13037643333333337	0.
-2.075564	0.1506391666666667	0.
-2.075564	0.17090190000000005	0.
-2.075564	0.1911646333333334	0.
-2.075564	0.21142736666666673	0.
-2.075564	0.2316901	0.
-2.075564	0.25195283333333335	0.
-2.075564	0.2722155666666667	0.
-2.075564	0.2924783	0.
-2.075564	0.31274103333333336	0.
-2.075564	0.3330037666666667	0.
-2.075564	0.35326650000000004	0.
-2.075564	0.3735292333333334	0.
-2.075564	0.3937919666666667	0.
-2.075564	0.4140547	0.
-2.075564	0.4343174333333334	0.
-2.075564	0.4545801666666667	0.
-2.075564	0.47484290000000007	0.
-2.075564	0.49510563333333335	0.
-2.0428213333333334	-0.09251363333333333	0.
-2.0428213333333334	-0.0722509	1.8507403144023009e-6
-2.0428213333333334	-0.05198816666666666	0.
-2.0428213333333334	-0.03172543333333333	0.
-2.0428213333333334	-0.011462699999999992	4.0628071904262344e-14
-2.0428213333333334	0.008800033333333346	0.
-2.0428213333333334	0.02906276666666667	0.
-2.0428213333333334	0.04932550000000001	0.
-2.0428213333333334	0.06958823333333335	0.
-2.0428213333333334	0.08985096666666668	0.
-2.0428213333333334	0.11011370000000002	0.
-2.0428213333333334	0.13037643333333337	0.
-2.0428213333333334	0.1506391666666667	0.
-2.0428213333333334	0.17090190000000005	0.
-2.0428213333333334	0.1911646333333334	0.
-2.0428213333333334	0.21142736666666673	0.
-2.0428213333333334	0.2316901	0.
-2.0428213333333334	0.25195283333333335	0.
-2.0428213333333334	0.2722155666666667	0.
-2.0428213333333334	0.2924783	0.
-2.0428213333333334	0.31274103333333336	0.
-2.0428213333333334	0.3330037666666667	0.
-2.0428213333333334	0.35326650000000004	0.
-2.0428213333333334	0.3735292333333334	0.
-2.0428213333333334	0.3937919666666667	0.
-2.0428213333333334	0.4140547	0.
-2.0428213333333334	0.4343174333333334	0.
-2.0428213333333334	0.4545801666666667	0.
-2.0428213333333334	0.47484290000000007	0.
-2.0428213333333334	0.49510563333333335	0.

==> data/fig7/hist_2d_2-4.dat <==
-2.9923586666666666	-0.07801322333333333	0.
-2.9923586666666666	-0.07280666999999999	0.
-2.9923586666666666	-0.06760011666666665	0.
-2.9923586666666666	-0.06239356333333333	0.
-2.9923586666666666	-0.057187009999999996	0.
-2.9923586666666666	-0.05198045666666666	0.
-2.9923586666666666	-0.046773903333333325	0.
-2.9923586666666666	-0.041567349999999996	0.
-2.9923586666666666	-0.03636079666666666	0.
-2.9923586666666666	-0.03115424333333333	0.0024265738868936098
-2.9923586666666666	-0.025947689999999995	0.
-2.9923586666666666	-0.02074113666666666	0.
-2.9923586666666666	-0.015534583333333324	0.
-2.9923586666666666	-0.010328030000000002	0.
-2.9923586666666666	-0.005121476666666666	0.
-2.9923586666666666	0.00008507666666666969	0.
-2.9923586666666666	0.0052916300000000055	0.
-2.9923586666666666	0.010498183333333341	0.
-2.9923586666666666	0.015704736666666677	0.
-2.9923586666666666	0.02091129	0.
-2.9923586666666666	0.026117843333333335	0.
-2.9923586666666666	0.03132439666666667	0.
-2.9923586666666666	0.036530950000000006	0.
-2.9923586666666666	0.04173750333333334	0.
-2.9923586666666666	0.046944056666666664	0.
-2.9923586666666666	0.05215061	0.
-2.9923586666666666	0.057357163333333336	0.
-2.9923586666666666	0.06256371666666667	0.
-2.9923586666666666	0.06777027000000001	0.
-2.9923586666666666	0.07297682333333334	0.
-2.959616	-0.07801322333333333	0.
-2.959616	-0.07280666999999999	0.
-2.959616	-0.06760011666666665	0.
-2.959616	-0.06239356333333333	0.
-2.959616	-0.057187009999999996	0.
-2.959616	-0.05198045666666666	0.
-2.959616	-0.046773903333333325	0.
-2.959616	-0.041567349999999996	0.
-2.959616	-0.03636079666666666	0.
-2.959616	-0.03115424333333333	0.015488087775637316
-2.959616	-0.025947689999999995	5.654261562284413e-6
-2.959616	-0.02074113666666666	0.
-2.959616	-0.015534583333333324	0.0012675139376004349
-2.959616	-0.010328030000000002	0.
-2.959616	-0.005121476666666666	0.
-2.959616	0.00008507666666666969	0.
-2.959616	0.0052916300000000055	0.
-2.959616	0.010498183333333341	0.
-2.959616	0.015704736666666677	0.
-2.959616	0.02091129	0.
-2.959616	0.026117843333333335	0.
-2.959616	0.03132439666666667	0.
-2.959616	0.036530950000000006	0.
-2.959616	0.04173750333333334	0.
-2.959616	0.046944056666666664	0.
-2.959616	0.05215061	0.
-2.959616	0.057357163333333336	0.
-2.959616	0.06256371666666667	0.
-2.959616	0.06777027000000001	0.
-2.959616	0.07297682333333334	0.
-2.9268733333333334	-0.07801322333333333	0.
-2.9268733333333334	-0.07280666999999999	0.
-2.9268733333333334	-0.06760011666666665	0.
-2.9268733333333334	-0.06239356333333333	0.017257808580828878
-2.9268733333333334	-0.057187009999999996	0.
-2.9268733333333334	-0.05198045666666666	0.
-2.9268733333333334	-0.046773903333333325	0.
-2.9268733333333334	-0.041567349999999996	0.
-2.9268733333333334	-0.03636079666666666	0.
-2.9268733333333334	-0.03115424333333333	0.0017296126036222652
-2.9268733333333334	-0.025947689999999995	0.016137708129945444
-2.9268733333333334	-0.02074113666666666	0.
-2.9268733333333334	-0.015534583333333324	0.
-2.9268733333333334	-0.010328030000000002	0.013378473910555588
-2.9268733333333334	-0.005121476666666666	2.709585627829315e-6
-2.9268733333333334	0.00008507666666666969	0.
-2.9268733333333334	0.0052916300000000055	0.
-2.9268733333333334	0.010498183333333341	0.
-2.9268733333333334	0.015704736666666677	0.015394222044639421
-2.9268733333333334	0.02091129	0.
-2.9268733333333334	0.026117843333333335	0.
-2.9268733333333334	0.03132439666666667	0.
-2.9268733333333334	0.036530950000000006	0.
-2.9268733333333334	0.04173750333333334	0.
-2.9268733333333334	0.046944056666666664	0.
-2.9268733333333334	0.05215061	0.
-2.9268733333333334	0.057357163333333336	0.
-2.9268733333333334	0.06256371666666667	0.
-2.9268733333333334	0.06777027000000001	0.
-2.9268733333333334	0.07297682333333334	0.
-2.8941306666666664	-0.07801322333333333	0.
-2.8941306666666664	-0.07280666999999999	0.
-2.8941306666666664	-0.06760011666666665	0.
-2.8941306666666664	-0.06239356333333333	0.
-2.8941306666666664	-0.057187009999999996	0.
-2.8941306666666664	-0.05198045666666666	0.
-2.8941306666666664	-0.046773903333333325	0.02761611624679009
-2.8941306666666664	-0.041567349999999996	0.0066927958838167755
-2.8941306666666664	-0.03636079666666666	0.
-2.8941306666666664	-0.03115424333333333	0.
-2.8941306666666664	-0.025947689999999995	0.005127220142634806
-2.8941306666666664	-0.02074113666666666	0.01790627407821052
-2.8941306666666664	-0.015534583333333324	0.009721745707633254
-2.8941306666666664	-0.010328030000000002	0.003810178637556712
-2.8941306666666664	-0.005121476666666666	0.017501288523030706
-2.8941306666666664	0.00008507666666666969	0.
-2.8941306666666664	0.0052916300000000055	0.0170235962116179
-2.8941306666666664	0.010498183333333341	0.
-2.8941306666666664	0.015704736666666677	0.01327629415941838
-2.8941306666666664	0.02091129	0.
-2.8941306666666664	0.026117843333333335	0.
-2.8941306666666664	0.03132439666666667	0.000696473084428533
-2.8941306666666664	0.036530950000000006	0.
-2.8941306666666664	0.04173750333333334	0.
-2.8941306666666664	0.046944056666666664	0.
-2.8941306666666664	0.05215061	0.
-2.8941306666666664	0.057357163333333336	0.
-2.8941306666666664	0.06256371666666667	0.
-2.8941306666666664	0.06777027000000001	0.
-2.8941306666666664	0.07297682333333334	0.
-2.861388	-0.07801322333333333	0.
-2.861388	-0.07280666999999999	0.
-2.861388	-0.06760011666666665	0.
-2.861388	-0.06239356333333333	0.
-2.861388	-0.057187009999999996	0.010796353308324189
-2.861388	-0.05198045666666666	0.
-2.861388	-0.046773903333333325	0.039295576134136104
-2.861388	-0.041567349999999996	0.015050397000500417
-2.861388	-0.03636079666666666	0.007540149076997399
-2.861388	-0.03115424333333333	0.06180110935742748
-2.861388	-0.025947689999999995	0.027523358466655913
-2.861388	-0.02074113666666666	0.01705034540569268
-2.861388	-0.015534583333333324	0.03601087175691846
-2.861388	-0.010328030000000002	0.03485910305734267
-2.861388	-0.005121476666666666	0.022779132367462342
-2.861388	0.00008507666666666969	0.023010576466672834
-2.861388	0.0052916300000000055	0.0006269078262113624
-2.861388	0.010498183333333341	0.
-2.861388	0.015704736666666677	0.005871012053336762
-2.861388	0.02091129	0.
-2.861388	0.026117843333333335	0.
-2.861388	0.03132439666666667	0.
-2.861388	0.036530950000000006	0.
-2.861388	0.04173750333333334	0.
-2.861388	0.046944056666666664	0.
-2.861388	0.05215061	0.
-2.861388	0.057357163333333336	0.
-2.861388	0.06256371666666667	0.
-2.861388	0.06777027000000001	0.
-2.861388	0.07297682333333334	0.
-2.8286453333333332	-0.07801322333333333	0.
-2.8286453333333332	-0.07280666999999999	0.
-2.8286453333333332	-0.06760011666666665	0.
-2.8286453333333332	-0.06239356333333333	0.00917598442643138
-2.8286453333333332	-0.057187009999999996	0.
-2.8286453333333332	-0.05198045666666666	0.0072512543348802515
-2.8286453333333332	-0.046773903333333325	0.07200190376926685
-2.8286453333333332	-0.041567349999999996	0.02324460329775973
-2.8286453333333332	-0.03636079666666666	0.04801073367304373
-2.8286453333333332	-0.03115424333333333	0.07712963980474692
-2.8286453333333332	-0.025947689999999995	0.062085764769509166
-2.8286453333333332	-0.02074113666666666	0.06531434884361555
-2.8286453333333332	-0.015534583333333324	0.13055695296989422
-2.8286453333333332	-0.010328030000000002	0.08700697304155143
-2.8286453333333332	-0.005121476666666666	0.06339812143233892
-2.8286453333333332	0.00008507666666666969	0.03385940530246942
-2.8286453333333332	0.0052916300000000055	0.028734254281913316
-2.8286453333333332	0.010498183333333341	0.014882981514892079
-2.8286453333333332	0.015704736666666677	0.00001091196002505533
-2.8286453333333332	0.02091129	0.002255093134649833
-2.8286453333333332	0.026117843333333335	0.004374370143014195
-2.8286453333333332	0.03132439666666667	0.
-2.8286453333333332	0.036530950000000006	0.
-2.8286453333333332	0.04173750333333334	0.
-2.8286453333333332	0.046944056666666664	0.
-2.8286453333333332	0.05215061	0.
-2.8286453333333332	0.057357163333333336	0.
-2.8286453333333332	0.06256371666666667	0.
-2.8286453333333332	0.06777027000000001	0.
-2.8286453333333332	0.07297682333333334	0.
-2.7959026666666666	-0.07801322333333333	0.
-2.7959026666666666	-0.07280666999999999	0.
-2.7959026666666666	-0.06760011666666665	0.011701921136626617
-2.7959026666666666	-0.06239356333333333	0.01282297337012797
-2.7959026666666666	-0.057187009999999996	0.005977543553985138
-2.7959026666666666	-0.05198045666666666	0.04146947635104014
-2.7959026666666666	-0.046773903333333325	0.04341980201049296
-2.7959026666666666	-0.041567349999999996	0.13746620038492008
-2.7959026666666666	-0.03636079666666666	0.10553772021219152
-2.7959026666666666	-0.03115424333333333	0.09778889033470876
-2.7959026666666666	-0.025947689999999995	0.25986593021217874
-2.7959026666666666	-0.02074113666666666	0.11257497224791943
-2.7959026666666666	-0.015534583333333324	0.19091122003389732
-2.7959026666666666	-0.010328030000000002	0.137198561365553
-2.7959026666666666	-0.005121476666666666	0.14198321201455066
-2.7959026666666666	0.00008507666666666969	0.11698753095362785
-2.7959026666666666	0.0052916300000000055	0.059047806241163875
-2.7959026666666666	0.010498183333333341	0.0720805960894634
-2.7959026666666666	0.015704736666666677	0.026627392323965826
-2.7959026666666666	0.02091129	0.004862109709687402
-2.7959026666666666	0.026117843333333335	0.009386304590425843
-2.7959026666666666	0.03132439666666667	0.
-2.7959026666666666	0.036530950000000006	0.012309728695926891
-2.7959026666666666	0.04173750333333334	0.
-2.7959026666666666	0.046944056666666664	0.
-2.7959026666666666	0.05215061	0.
-2.7959026666666666	0.057357163333333336	0.
-2.7959026666666666	0.06256371666666667	0.
-2.7959026666666666	0.06777027000000001	0.
-2.7959026666666666	0.07297682333333334	0.
-2.76316	-0.07801322333333333	0.
-2.76316	-0.07280666999999999	0.
-2.76316	-0.06760011666666665	0.
-2.76316	-0.06239356333333333	0.
-2.76316	-0.057187009999999996	0.013438924414327242
-2.76316	-0.05198045666666666	0.025717494537051168
-2.76316	-0.046773903333333325	0.0771148040962644
-2.76316	-0.041567349999999996	0.14987877071064218
-2.76316	-0.03636079666666666	0.20539190744408636
-2.76316	-0.03115424333333333	0.2045970348060057
-2.76316	-0.025947689999999995	0.234694756846557
-2.76316	-0.02074113666666666	0.4100168516958956
-2.76316	-0.015534583333333324	0.35586062538192315
-2.76316	-0.010328030000000002	0.3398414481525996
-2.76316	-0.005121476666666666	0.2816105622428905
-2.76316	0.00008507666666666969	0.1732818558244128
-2.76316	0.0052916300000000055	0.2081001168845054
-2.76316	0.010498183333333341	0.12561711263017247
-2.76316	0.015704736666666677	0.06893246144113654
-2.76316	0.02091129	0.012249251238656101
-2.76316	0.026117843333333335	0.003071829620471664
-2.76316	0.03132439666666667	0.011370293816471713
-2.76316	0.036530950000000006	0.0010005717333646665
-2.76316	0.04173750333333334	0.
-2.76316	0.046944056666666664	0.0006887305994950024
-2.76316	0.05215061	0.
-2.76316	0.057357163333333336	0.
-2.76316	0.06256371666666667	0.
-2.76316	0.06777027000000001	0.
-2.76316	0.07297682333333334	0.
-2.7304173333333335	-0.07801322333333333	0.026739635223492146
-2.7304173333333335	-0.07280666999999999	0.00039393749229165326
-2.7304173333333335	-0.06760011666666665	0.004757782847731977
-2.7304173333333335	-0.06239356333333333	0.04083637680967321
-2.7304173333333335	-0.057187009999999996	0.019881303009360723
-2.7304173333333335	-0.05198045666666666	0.06189755876182812
-2.7304173333333335	-0.046773903333333325	0.07715250002119861
-2.7304173333333335	-0.041567349999999996	0.15288461381656518
-2.7304173333333335	-0.03636079666666666	0.21795498461157134
-2.7304173333333335	-0.03115424333333333	0.25189298568163426
-2.7304173333333335	-0.025947689999999995	0.4263792322153119
-2.7304173333333335	-0.02074113666666666	0.4863201270608288
-2.7304173333333335	-0.015534583333333324	0.4690866873765148
-2.7304173333333335	-0.010328030000000002	0.5061924372013543
-2.7304173333333335	-0.005121476666666666	0.5270321305281763
-2.7304173333333335	0.00008507666666666969	0.36850901237209904
-2.7304173333333335	0.0052916300000000055	0.18303450341111802
-2.7304173333333335	0.010498183333333341	0.13825543495426384
-2.7304173333333335	0.015704736666666677	0.16966031529336167
-2.7304173333333335	0.02091129	0.03043979648774145
-2.7304173333333335	0.026117843333333335	0.04295590952551466
-2.7304173333333335	0.03132439666666667	0.017184107786111742
-2.7304173333333335	0.036530950000000006	0.0012426758573822498
-2.7304173333333335	0.04173750333333334	0.02180300134507288
-2.7304173333333335	0.046944056666666664	0.00006707225031379753
-2.7304173333333335	0.05215061	0.
-2.7304173333333335	0.057357163333333336	0.
-2.7304173333333335	0.06256371666666667	0.
-2.7304173333333335	0.06777027000000001	0.
-2.7304173333333335	0.07297682333333334	0.
-2.6976746666666664	-0.07801322333333333	0.
-2.6976746666666664	-0.07280666999999999	0.0015810093886328676
-2.6976746666666664	-0.06760011666666665	0.007753069412643743
-2.6976746666666664	-0.06239356333333333	0.02031366667359518
-2.6976746666666664	-0.057187009999999996	0.02527769301985858
-2.6976746666666664	-0.05198045666666666	0.045112020223760374
-2.6976746666666664	-0.046773903333333325	0.11661494580181672
-2.6976746666666664	-0.041567349999999996	0.187600329738635
-2.6976746666666664	-0.03636079666666666	0.24237569918781196
-2.6976746666666664	-0.03115424333333333	0.36610763110444877
-2.6976746666666664	-0.025947689999999995	0.47976517350490266
-2.6976746666666664	-0.02074113666666666	0.5695773511934779
-2.6976746666666664	-0.015534583333333324	0.6344447697501427
-2.6976746666666664	-0.010328030000000002	0.6517051438774284
-2.6976746666666664	-0.005121476666666666	0.6000681742579105
-2.6976746666666664	0.00008507666666666969	0.4684684500130332
-2.6976746666666664	0.0052916300000000055	0.4808629150846748
-2.6976746666666664	0.010498183333333341	0.3667858223914286
-2.6976746666666664	0.015704736666666677	0.26200198390095936
-2.6976746666666664	0.02091129	0.102744747361534
-2.6976746666666664	0.026117843333333335	0.05457567704907179
-2.6976746666666664	0.03132439666666667	0.06165043701092359
-2.6976746666666664	0.036530950000000006	0.024905675040232472
-2.6976746666666664	0.04173750333333334	0.0018153427819267288
-2.6976746666666664	0.046944056666666664	0.
-2.6976746666666664	0.05215061	0.002172054779945468
-2.6976746666666664	0.057357163333333336	0.
-2.6976746666666664	0.06256371666666667	0.
-2.6976746666666664	0.06777027000000001	0.
-2.6976746666666664	0.07297682333333334	0.
-2.664932	-0.07801322333333333	0.
-2.664932	-0.07280666999999999	0.0180357267705256
-2.664932	-0.06760011666666665	0.00968108561573346
-2.664932	-0.06239356333333333	0.006866943385316809
-2.664932	-0.057187009999999996	0.032403301792895425
-2.664932	-0.05198045666666666	0.0446742084245406
-2.664932	-0.046773903333333325	0.08017658775376672
-2.664932	-0.041567349999999996	0.18139972607883162
-2.664932	-0.03636079666666666	0.24164666200981474
-2.664932	-0.03115424333333333	0.4064021741349706
-2.664932	-0.025947689999999995	0.47661387233324143
-2.664932	-0.02074113666666666	0.6880623265541732
-2.664932	-0.015534583333333324	0.8176981230738991
-2.664932	-0.010328030000000002	0.7874137393011695
-2.664932	-0.005121476666666666	0.8125237323652359
-2.664932	0.00008507666666666969	0.7448509810729402
-2.664932	0.0052916300000000055	0.5813464506857188
-2.664932	0.010498183333333341	0.5042209164363194
-2.664932	0.015704736666666677	0.3712158900419718
-2.664932	0.02091129	0.24974349790981282
-2.664932	0.026117843333333335	0.1425599914481993
-2.664932	0.03132439666666667	0.06788915087586592
-2.664932	0.036530950000000006	0.023632100107844764
-2.664932	0.04173750333333334	0.037725275469170524
-2.664932	0.046944056666666664	0.006906579375529768
-2.664932	0.05215061	0.005011258558677589
-2.664932	0.057357163333333336	0.
-2.664932	0.06256371666666667	0.
-2.664932	0.06777027000000001	0.
-2.664932	0.07297682333333334	0.
-2.6321893333333333	-0.07801322333333333	0.
-2.6321893333333333	-0.07280666999999999	0.
-2.6321893333333333	-0.06760011666666665	0.014377476433354073
-2.6321893333333333	-0.06239356333333333	0.035189590022948476
-2.6321893333333333	-0.057187009999999996	0.04264130741796081
-2.6321893333333333	-0.05198045666666666	0.052140147380044924
-2.6321893333333333	-0.046773903333333325	0.0901009019303231
-2.6321893333333333	-0.041567349999999996	0.1808820326824191
-2.6321893333333333	-0.03636079666666666	0.27302556041104176
-2.6321893333333333	-0.03115424333333333	0.35934871786879335
-2.6321893333333333	-0.025947689999999995	0.475174688837828
-2.6321893333333333	-0.02074113666666666	0.6853449943409503
-2.6321893333333333	-0.015534583333333324	0.835120397360878
-2.6321893333333333	-0.010328030000000002	0.9098708360411307
-2.6321893333333333	-0.005121476666666666	0.7948950976684106
-2.6321893333333333	0.00008507666666666969	0.8045884495534404
-2.6321893333333333	0.0052916300000000055	0.6756530909583176
-2.6321893333333333	0.010498183333333341	0.5621184698865959
-2.6321893333333333	0.015704736666666677	0.4539426191270255
-2.6321893333333333	0.02091129	0.3111630190733916
-2.6321893333333333	0.026117843333333335	0.19410185946799421
-2.6321893333333333	0.03132439666666667	0.08708323496842307
-2.6321893333333333	0.036530950000000006	0.0354993617680762
-2.6321893333333333	0.04173750333333334	0.010330814173776705
-2.6321893333333333	0.046944056666666664	0.003864752980371679
-2.6321893333333333	0.05215061	0.001607794684806952
-2.6321893333333333	0.057357163333333336	0.00010713195404594876
-2.6321893333333333	0.06256371666666667	0.0033204085329234245
-2.6321893333333333	0.06777027000000001	0.
-2.6321893333333333	0.07297682333333334	0.000011906451836696915
-2.5994466666666667	-0.07801322333333333	0.
-2.5994466666666667	-0.07280666999999999	0.0006889675400342173
-2.5994466666666667	-0.06760011666666665	0.003251465830793621
-2.5994466666666667	-0.06239356333333333	0.009246691208413359
-2.5994466666666667	-0.057187009999999996	0.02187339018243034
-2.5994466666666667	-0.05198045666666666	0.06569706227528496
-2.5994466666666667	-0.046773903333333325	0.07366313448405187
-2.5994466666666667	-0.041567349999999996	0.16034119453357928
-2.5994466666666667	-0.03636079666666666	0.29518833719182064
-2.5994466666666667	-0.03115424333333333	0.40979018727278943
-2.5994466666666667	-0.025947689999999995	0.4070939757269272
-2.5994466666666667	-0.02074113666666666	0.6068599489712035
-2.5994466666666667	-0.015534583333333324	0.7127871753747893
-2.5994466666666667	-0.010328030000000002	0.9490044443222914
-2.5994466666666667	-0.005121476666666666	1.
-2.5994466666666667	0.00008507666666666969	0.8725484497035667
-2.5994466666666667	0.0052916300000000055	0.7479137467280561
-2.5994466666666667	0.010498183333333341	0.7389637581961072
-2.5994466666666667	0.015704736666666677	0.5326386480924715
-2.5994466666666667	0.02091129	0.39196997864118227
-2.5994466666666667	0.026117843333333335	0.24160239561911404
-2.5994466666666667	0.03132439666666667	0.11287819355430491
-2.5994466666666667	0.036530950000000006	0.0910158149281558
-2.5994466666666667	0.04173750333333334	0.024975498046926094
-2.5994466666666667	0.046944056666666664	0.026588300821101755
-2.5994466666666667	0.05215061	0.0036219435225581056
-2.5994466666666667	0.057357163333333336	0.03188873672543755
-2.5994466666666667	0.06256371666666667	0.
-2.5994466666666667	0.06777027000000001	0.
-2.5994466666666667	0.07297682333333334	0.
-2.566704	-0.07801322333333333	0.
-2.566704	-0.07280666999999999	0.
-2.566704	-0.06760011666666665	0.00016864767487252807
-2.566704	-0.06239356333333333	0.006502351156240537
-2.566704	-0.057187009999999996	0.01369195910530981
-2.566704	-0.05198045666666666	0.05085957761053388
-2.566704	-0.046773903333333325	0.07575684106675493
-2.566704	-0.041567349999999996	0.13452745159466784
-2.566704	-0.03636079666666666	0.1791081172850776
-2.566704	-0.03115424333333333	0.30603821076083354
-2.566704	-0.025947689999999995	0.36346549117238164
-2.566704	-0.02074113666666666	0.6091466895240446
-2.566704	-0.015534583333333324	0.7209414790681401
-2.566704	-0.010328030000000002	0.9301516049434017
-2.566704	-0.005121476666666666	0.9862529887166172
-2.566704	0.00008507666666666969	0.9366277651295601
-2.566704	0.0052916300000000055	0.9146442248766524
-2.566704	0.010498183333333341	0.8439263216245282
-2.566704	0.015704736666666677	0.5753557129623221
-2.566704	0.02091129	0.47883969623303035
-2.566704	0.026117843333333335	0.3110341966002242
-2.566704	0.03132439666666667	0.21224080907003331
-2.566704	0.036530950000000006	0.07743152180133962
-2.566704	0.04173750333333334	0.04986059949767754
-2.566704	0.046944056666666664	0.019756096383404628
-2.566704	0.05215061	0.00847523526917679
-2.566704	0.057357163333333336	0.014026726077350457
-2.566704	0.06256371666666667	0.
-2.566704	0.06777027000000001	7.164112892694047e-6
-2.566704	0.07297682333333334	0.0023545748138571287
-2.533961333333333	-0.07801322333333333	0.
-2.533961333333333	-0.07280666999999999	0.
-2.533961333333333	-0.06760011666666665	0.0031164726969893247
-2.533961333333333	-0.06239356333333333	0.00964381430071714
-2.533961333333333	-0.057187009999999996	0.01643772888266515
-2.533961333333333	-0.05198045666666666	0.02436039611179483
-2.533961333333333	-0.046773903333333325	0.09267905294263594
-2.533961333333333	-0.041567349999999996	0.14066795858901582
-2.533961333333333	-0.03636079666666666	0.14326047536509232
-2.533961333333333	-0.03115424333333333	0.2649286998410023
-2.533961333333333	-0.025947689999999995	0.3641601037740966
-2.533961333333333	-0.02074113666666666	0.5370517855244317
-2.533961333333333	-0.015534583333333324	0.6627885922874497
-2.533961333333333	-0.010328030000000002	0.8320401065199384
-2.533961333333333	-0.005121476666666666	0.9315348037417529
-2.533961333333333	0.00008507666666666969	0.9398789152784672
-2.533961333333333	0.0052916300000000055	0.9013143227694758
-2.533961333333333	0.010498183333333341	0.8010206288769
-2.533961333333333	0.015704736666666677	0.6412008103553608
-2.533961333333333	0.02091129	0.5930354928127737
-2.533961333333333	0.026117843333333335	0.30973042382895155
-2.533961333333333	0.03132439666666667	0.2897367368978391
-2.533961333333333	0.036530950000000006	0.136214528292592
-2.533961333333333	0.04173750333333334	0.09883840885882328
-2.533961333333333	0.046944056666666664	0.027903518871791582
-2.533961333333333	0.05215061	0.017240006143362525
-2.533961333333333	0.057357163333333336	0.00510753629349355
-2.533961333333333	0.06256371666666667	0.002860386968364749
-2.533961333333333	0.06777027000000001	0.00017106384889331642
-2.533961333333333	0.07297682333333334	0.015742751163599685
-2.5012186666666665	-0.07801322333333333	0.
-2.5012186666666665	-0.07280666999999999	0.
-2.5012186666666665	-0.06760011666666665	0.
-2.5012186666666665	-0.06239356333333333	0.
-2.5012186666666665	-0.057187009999999996	0.014589083965389497
-2.5012186666666665	-0.05198045666666666	0.02662674748713967
-2.5012186666666665	-0.046773903333333325	0.04110992610833207
-2.5012186666666665	-0.041567349999999996	0.07406011050132609
-2.5012186666666665	-0.03636079666666666	0.13226179584113637
-2.5012186666666665	-0.03115424333333333	0.2416637690716184
-2.5012186666666665	-0.025947689999999995	0.4029798649244448
-2.5012186666666665	-0.02074113666666666	0.5430040624847413
-2.5012186666666665	-0.015534583333333324	0.6270064550796828
-2.5012186666666665	-0.010328030000000002	0.6826964857626724
-2.5012186666666665	-0.005121476666666666	0.8193346351387233
-2.5012186666666665	0.00008507666666666969	0.8953406898941678
-2.5012186666666665	0.0052916300000000055	0.8787966817943754
-2.5012186666666665	0.010498183333333341	0.7989558098955244
-2.5012186666666665	0.015704736666666677	0.6718162080472976
-2.5012186666666665	0.02091129	0.5362149769298519
-2.5012186666666665	0.026117843333333335	0.44342457201980895
-2.5012186666666665	0.03132439666666667	0.2621375368060183
-2.5012186666666665	0.036530950000000006	0.19564059886637786
-2.5012186666666665	0.04173750333333334	0.074459464658239
-2.5012186666666665	0.046944056666666664	0.05947856909523896
-2.5012186666666665	0.05215061	0.009555883174338876
-2.5012186666666665	0.057357163333333336	0.0127871092279076
-2.5012186666666665	0.06256371666666667	0.0003740485175861912
-2.5012186666666665	0.06777027000000001	0.0008562351301107641
-2.5012186666666665	0.07297682333333334	0.
-2.468476	-0.07801322333333333	0.
-2.468476	-0.07280666999999999	0.
-2.468476	-0.06760011666666665	0.
-2.468476	-0.06239356333333333	0.006360474008501471
-2.468476	-0.057187009999999996	0.011001007083733014
-2.468476	-0.05198045666666666	0.037914541606792494
-2.468476	-0.046773903333333325	0.035859223209932574
-2.468476	-0.041567349999999996	0.0551045666500549
-2.468476	-0.03636079666666666	0.1353687574810901
-2.468476	-0.03115424333333333	0.19389272974848906
-2.468476	-0.025947689999999995	0.3031193040269164
-2.468476	-0.02074113666666666	0.3651301379400066
-2.468476	-0.015534583333333324	0.5650580488446214
-2.468476	-0.010328030000000002	0.6834769448324766
-2.468476	-0.005121476666666666	0.7923924250279292
-2.468476	0.00008507666666666969	0.7937577954492504
-2.468476	0.0052916300000000055	0.8978500196255567
-2.468476	0.010498183333333341	0.7713164697207044
-2.468476	0.015704736666666677	0.7126771697854347
-2.468476	0.02091129	0.5821906541920658
-2.468476	0.026117843333333335	0.3906230329518796
-2.468476	0.03132439666666667	0.25810665265503646
-2.468476	0.036530950000000006	0.2110030294857304
-2.468476	0.04173750333333334	0.10896436573222172
-2.468476	0.046944056666666664	0.06444197601152861
-2.468476	0.05215061	0.019520412266988044
-2.468476	0.057357163333333336	0.013457507354565402
-2.468476	0.06256371666666667	0.
-2.468476	0.06777027000000001	0.
-2.468476	0.07297682333333334	0.
-2.4357333333333333	-0.07801322333333333	0.002891162777264907
-2.4357333333333333	-0.07280666999999999	0.
-2.4357333333333333	-0.06760011666666665	0.
-2.4357333333333333	-0.06239356333333333	0.006170710297798397
-2.4357333333333333	-0.057187009999999996	0.004942968155841961
-2.4357333333333333	-0.05198045666666666	0.04074861999079439
-2.4357333333333333	-0.046773903333333325	0.04308166215880006
-2.4357333333333333	-0.041567349999999996	0.06001264069104414
-2.4357333333333333	-0.03636079666666666	0.10432401501771926
-2.4357333333333333	-0.03115424333333333	0.2203451975922402
-2.4357333333333333	-0.025947689999999995	0.2172029229710317
-2.4357333333333333	-0.02074113666666666	0.3899038691462531
-2.4357333333333333	-0.015534583333333324	0.4529833604634101
-2.4357333333333333	-0.010328030000000002	0.5296075989202169
-2.4357333333333333	-0.005121476666666666	0.6234762149255211
-2.4357333333333333	0.00008507666666666969	0.7774044307788863
-2.4357333333333333	0.0052916300000000055	0.6946013017168409
-2.4357333333333333	0.010498183333333341	0.7407350153507496
-2.4357333333333333	0.015704736666666677	0.6068104468844234
-2.4357333333333333	0.02091129	0.5359649116693569
-2.4357333333333333	0.026117843333333335	0.3631049737072544
-2.4357333333333333	0.03132439666666667	0.3172901929362196
-2.4357333333333333	0.036530950000000006	0.17710002693527424
-2.4357333333333333	0.04173750333333334	0.1300411037856356
-2.4357333333333333	0.046944056666666664	0.09536715070967826
-2.4357333333333333	0.05215061	0.06016426273896196
-2.4357333333333333	0.057357163333333336	0.019782085825209683
-2.4357333333333333	0.06256371666666667	0.010961317257774198
-2.4357333333333333	0.06777027000000001	0.
-2.4357333333333333	0.07297682333333334	0.
-2.4029906666666667	-0.07801322333333333	0.
-2.4029906666666667	-0.07280666999999999	0.
-2.4029906666666667	-0.06760011666666665	0.
-2.4029906666666667	-0.06239356333333333	0.
-2.4029906666666667	-0.057187009999999996	0.0056246660458807
-2.4029906666666667	-0.05198045666666666	0.006543193297078565
-2.4029906666666667	-0.046773903333333325	0.006970835381076116
-2.4029906666666667	-0.041567349999999996	0.07776164910168881
-2.4029906666666667	-0.03636079666666666	0.06279047159408495
-2.4029906666666667	-0.03115424333333333	0.13262290524325795
-2.4029906666666667	-0.025947689999999995	0.20324626511978186
-2.4029906666666667	-0.02074113666666666	0.22233766504759334
-2.4029906666666667	-0.015534583333333324	0.3684328197735655
-2.4029906666666667	-0.010328030000000002	0.5477772608581062
-2.4029906666666667	-0.005121476666666666	0.5371176103733694
-2.4029906666666667	0.00008507666666666969	0.7352878355408198
-2.4029906666666667	0.0052916300000000055	0.5765460450841762
-2.4029906666666667	0.010498183333333341	0.5741059572174243
-2.4029906666666667	0.015704736666666677	0.5205236540331565
-2.4029906666666667	0.02091129	0.4535043334463171
-2.4029906666666667	0.026117843333333335	0.3584601918805702
-2.4029906666666667	0.03132439666666667	0.29933161707168443
-2.4029906666666667	0.036530950000000006	0.20785909965193036
-2.4029906666666667	0.04173750333333334	0.08850100341337566
-2.4029906666666667	0.046944056666666664	0.0785407990703986
-2.4029906666666667	0.05215061	0.0589453092223165
-2.4029906666666667	0.057357163333333336	0.01460692319910006
-2.4029906666666667	0.06256371666666667	0.0005483190944247479
-2.4029906666666667	0.06777027000000001	0.004908796329125913
-2.4029906666666667	0.07297682333333334	0.
-2.370248	-0.07801322333333333	0.
-2.370248	-0.07280666999999999	0.
-2.370248	-0.06760011666666665	0.
-2.370248	-0.06239356333333333	0.01348622636943326
-2.370248	-0.057187009999999996	0.
-2.370248	-0.05198045666666666	0.02329284267669417
-2.370248	-0.046773903333333325	0.024683641180893993
-2.370248	-0.041567349999999996	0.010658104831815935
-2.370248	-0.03636079666666666	0.035045873924526294
-2.370248	-0.03115424333333333	0.0741490371512976
-2.370248	-0.025947689999999995	0.0968036669165603
-2.370248	-0.02074113666666666	0.1916208141781146
-2.370248	-0.015534583333333324	0.312844328133367
-2.370248	-0.010328030000000002	0.36872086696762024
-2.370248	-0.005121476666666666	0.4442721742190145
-2.370248	0.00008507666666666969	0.5313341818545784
-2.370248	0.0052916300000000055	0.6262527240178876
-2.370248	0.010498183333333341	0.5463839153395188
-2.370248	0.015704736666666677	0.4537589985040014
-2.370248	0.02091129	0.4250621802119074
-2.370248	0.026117843333333335	0.31191457713272236
-2.370248	0.03132439666666667	0.2534649173081659
-2.370248	0.036530950000000006	0.14402072405920083
-2.370248	0.04173750333333334	0.14856690985681367
-2.370248	0.046944056666666664	0.08858453926630876
-2.370248	0.05215061	0.03144502284835886
-2.370248	0.057357163333333336	0.006860442956187105
-2.370248	0.06256371666666667	0.015182065048908924
-2.370248	0.06777027000000001	0.007719592920565244
-2.370248	0.07297682333333334	0.
-2.3375053333333335	-0.07801322333333333	0.
-2.3375053333333335	-0.07280666999999999	0.
-2.3375053333333335	-0.06760011666666665	0.
-2.3375053333333335	-0.06239356333333333	0.
-2.3375053333333335	-0.057187009999999996	0.
-2.3375053333333335	-0.05198045666666666	0.018958648221559897
-2.3375053333333335	-0.046773903333333325	0.0009784058648965122
-2.3375053333333335	-0.041567349999999996	0.0006419117356052466
-2.3375053333333335	-0.03636079666666666	0.031447175436029644
-2.3375053333333335	-0.03115424333333333	0.050781051852295485
-2.3375053333333335	-0.025947689999999995	0.07477392941371507
-2.3375053333333335	-0.02074113666666666	0.13884842919432358
-2.3375053333333335	-0.015534583333333324	0.1939769720074884
-2.3375053333333335	-0.010328030000000002	0.2560372017724189
-2.3375053333333335	-0.005121476666666666	0.3535472723429911
-2.3375053333333335	0.00008507666666666969	0.3792763185877279
-2.3375053333333335	0.0052916300000000055	0.39525667182048707
-2.3375053333333335	0.010498183333333341	0.42253974817043694
-2.3375053333333335	0.015704736666666677	0.4351094287469771
-2.3375053333333335	0.02091129	0.3867234510311032
-2.3375053333333335	0.026117843333333335	0.3145200704356795
-2.3375053333333335	0.03132439666666667	0.17737535057847367
-2.3375053333333335	0.036530950000000006	0.14243089378721077
-2.3375053333333335	0.04173750333333334	0.08600933774709911
-2.3375053333333335	0.046944056666666664	0.05554299936435754
-2.3375053333333335	0.05215061	0.02378531325938024
-2.3375053333333335	0.057357163333333336	0.054336283618360084
-2.3375053333333335	0.06256371666666667	0.014976676923980244
-2.3375053333333335	0.06777027000000001	0.01363306345331484
-2.3375053333333335	0.07297682333333334	0.007160535502854286
-2.3047626666666665	-0.07801322333333333	0.
-2.3047626666666665	-0.07280666999999999	0.
-2.3047626666666665	-0.06760011666666665	0.
-2.3047626666666665	-0.06239356333333333	0.
-2.3047626666666665	-0.057187009999999996	0.
-2.3047626666666665	-0.05198045666666666	0.
-2.3047626666666665	-0.046773903333333325	0.017106590014895846
-2.3047626666666665	-0.041567349999999996	0.013491272458312742
-2.3047626666666665	-0.03636079666666666	0.0027906881734052805
-2.3047626666666665	-0.03115424333333333	0.020634692284089637
-2.3047626666666665	-0.025947689999999995	0.060499968980961105
-2.3047626666666665	-0.02074113666666666	0.1112094194986891
-2.3047626666666665	-0.015534583333333324	0.07443600289260895
-2.3047626666666665	-0.010328030000000002	0.20037643597759727
-2.3047626666666665	-0.005121476666666666	0.2566707665098479
-2.3047626666666665	0.00008507666666666969	0.29804662108982577
-2.3047626666666665	0.0052916300000000055	0.31918795903153846
-2.3047626666666665	0.010498183333333341	0.29847280770288037
-2.3047626666666665	0.015704736666666677	0.2780603455263101
-2.3047626666666665	0.02091129	0.2625889017845916
-2.3047626666666665	0.026117843333333335	0.1776998170390273
-2.3047626666666665	0.03132439666666667	0.16608471120109358
-2.3047626666666665	0.036530950000000006	0.08531264698260131
-2.3047626666666665	0.04173750333333334	0.11018797080333896
-2.3047626666666665	0.046944056666666664	0.10848712476269036
-2.3047626666666665	0.05215061	0.050992588616011254
-2.3047626666666665	0.057357163333333336	0.018425896106202787
-2.3047626666666665	0.06256371666666667	0.009328548616065604
-2.3047626666666665	0.06777027000000001	0.022137397039842317
-2.3047626666666665	0.07297682333333334	0.
-2.27202	-0.07801322333333333	0.
-2.27202	-0.07280666999999999	0.
-2.27202	-0.06760011666666665	0.
-2.27202	-0.06239356333333333	0.
-2.27202	-0.057187009999999996	0.
-2.27202	-0.05198045666666666	0.
-2.27202	-0.046773903333333325	0.011612506903189004
-2.27202	-0.041567349999999996	0.
-2.27202	-0.03636079666666666	0.028627754504343704
-2.27202	-0.03115424333333333	0.009556006200447264
-2.27202	-0.025947689999999995	0.03673691984519428
-2.27202	-0.02074113666666666	0.07967092790499053
-2.27202	-0.015534583333333324	0.09698568241932658
-2.27202	-0.010328030000000002	0.07704105017402615
-2.27202	-0.005121476666666666	0.10401353947672959
-2.27202	0.00008507666666666969	0.16517180782825944
-2.27202	0.0052916300000000055	0.29811445650364765
-2.27202	0.010498183333333341	0.2127724361802437
-2.27202	0.015704736666666677	0.2625823009218833
-2.27202	0.02091129	0.18920973465583893
-2.27202	0.026117843333333335	0.1784739087713217
-2.27202	0.03132439666666667	0.14006274224353402
-2.27202	0.036530950000000006	0.1183081084131817
-2.27202	0.04173750333333334	0.07012200551077757
-2.27202	0.046944056666666664	0.05885188435333498
-2.27202	0.05215061	0.051114722428195446
-2.27202	0.057357163333333336	0.016689569742864035
-2.27202	0.06256371666666667	0.026144463398946993
-2.27202	0.06777027000000001	0.
-2.27202	0.07297682333333334	0.005216574889658798
-2.2392773333333333	-0.07801322333333333	0.
-2.2392773333333333	-0.07280666999999999	0.
-2.2392773333333333	-0.06760011666666665	0.
-2.2392773333333333	-0.06239356333333333	0.
-2.2392773333333333	-0.057187009999999996	0.
-2.2392773333333333	-0.05198045666666666	0.
-2.2392773333333333	-0.046773903333333325	0.005975348710448128
-2.2392773333333333	-0.041567349999999996	0.
-2.2392773333333333	-0.03636079666666666	0.0028805988107082725
-2.2392773333333333	-0.03115424333333333	0.008101105957432908
-2.2392773333333333	-0.025947689999999995	0.0036524042585916417
-2.2392773333333333	-0.02074113666666666	0.010649163172577776
-2.2392773333333333	-0.015534583333333324	0.09481852859761632
-2.2392773333333333	-0.010328030000000002	0.02722470446557051
-2.2392773333333333	-0.005121476666666666	0.07319088415385747
-2.2392773333333333	0.00008507666666666969	0.09304225189734246
-2.2392773333333333	0.0052916300000000055	0.09535139933708717
-2.2392773333333333	0.010498183333333341	0.10787339574116535
-2.2392773333333333	0.015704736666666677	0.1153788232549346
-2.2392773333333333	0.02091129	0.1327290169027475
-2.2392773333333333	0.026117843333333335	0.12107109181507136
-2.2392773333333333	0.03132439666666667	0.05809799046971811
-2.2392773333333333	0.036530950000000006	0.06390167587232409
-2.2392773333333333	0.04173750333333334	0.03789626893538025
-2.2392773333333333	0.046944056666666664	0.011635628939859638
-2.2392773333333333	0.05215061	0.04759658310765517
-2.2392773333333333	0.057357163333333336	0.012826606163767247
-2.2392773333333333	0.06256371666666667	0.002350938618620621
-2.2392773333333333	0.06777027000000001	0.020233236939869816
-2.2392773333333333	0.07297682333333334	0.
-2.2065346666666668	-0.07801322333333333	0.
-2.2065346666666668	-0.07280666999999999	0.
-2.2065346666666668	-0.06760011666666665	0.
-2.2065346666666668	-0.06239356333333333	0.
-2.2065346666666668	-0.057187009999999996	0.
-2.2065346666666668	-0.05198045666666666	0.
-2.2065346666666668	-0.046773903333333325	0.
-2.2065346666666668	-0.041567349999999996	0.
-2.2065346666666668	-0.03636079666666666	0.
-2.2065346666666668	-0.03115424333333333	0.012177774066592628
-2.2065346666666668	-0.025947689999999995	0.0014081316143752733
-2.2065346666666668	-0.02074113666666666	0.013245470494724094
-2.2065346666666668	-0.015534583333333324	0.005790320528520326
-2.2065346666666668	-0.010328030000000002	0.0037339915158758267
-2.2065346666666668	-0.005121476666666666	0.0072650354546838014
-2.2065346666666668	0.00008507666666666969	0.022741005678843285
-2.2065346666666668	0.0052916300000000055	0.04512390150669035
-2.2065346666666668	0.010498183333333341	0.023924807258314355
-2.2065346666666668	0.015704736666666677	0.04769844294496244
-2.2065346666666668	0.02091129	0.042907219891864266
-2.2065346666666668	0.026117843333333335	0.029143153407220075
-2.2065346666666668	0.03132439666666667	0.06647917049247241
-2.2065346666666668	0.036530950000000006	0.006638084793331619
-2.2065346666666668	0.04173750333333334	0.006203920495869445
-2.2065346666666668	0.046944056666666664	0.011409646540588039
-2.2065346666666668	0.05215061	0.
-2.2065346666666668	0.057357163333333336	0.017563302083601615
-2.2065346666666668	0.06256371666666667	0.0006912793051428246
-2.2065346666666668	0.06777027000000001	0.
-2.2065346666666668	0.07297682333333334	0.
-2.1737919999999997	-0.07801322333333333	0.
-2.1737919999999997	-0.07280666999999999	0.
-2.1737919999999997	-0.06760011666666665	0.
-2.1737919999999997	-0.06239356333333333	0.
-2.1737919999999997	-0.057187009999999996	0.
-2.1737919999999997	-0.05198045666666666	0.
-2.1737919999999997	-0.046773903333333325	0.
-2.1737919999999997	-0.041567349999999996	0.
-2.1737919999999997	-0.03636079666666666	0.
-2.1737919999999997	-0.03115424333333333	0.
-2.1737919999999997	-0.025947689999999995	0.
-2.1737919999999997	-0.02074113666666666	0.
-2.1737919999999997	-0.015534583333333324	0.003151938907040628
-2.1737919999999997	-0.010328030000000002	0.
-2.1737919999999997	-0.005121476666666666	0.010229002664052364
-2.1737919999999997	0.00008507666666666969	0.000023762360734373352
-2.1737919999999997	0.0052916300000000055	0.022583733857510516
-2.1737919999999997	0.010498183333333341	0.01949707566897725
-2.1737919999999997	0.015704736666666677	0.044254491735942175
-2.1737919999999997	0.02091129	0.012052816926655257
-2.1737919999999997	0.026117843333333335	0.029612470523896553
-2.1737919999999997	0.03132439666666667	0.021748831786077227
-2.1737919999999997	0.036530950000000006	0.008906974761633974
-2.1737919999999997	0.04173750333333334	0.01696828000071833
-2.1737919999999997	0.046944056666666664	0.0003585072407517551
-2.1737919999999997	0.05215061	0.002590385111213277
-2.1737919999999997	0.057357163333333336	0.017337807550869413
-2.1737919999999997	0.06256371666666667	0.
-2.1737919999999997	0.06777027000000001	0.
-2.1737919999999997	0.07297682333333334	0.
-2.141049333333333	-0.07801322333333333	0.
-2.141049333333333	-0.07280666999999999	0.
-2.141049333333333	-0.06760011666666665	0.
-2.141049333333333	-0.06239356333333333	0.
-2.141049333333333	-0.057187009999999996	0.
-2.141049333333333	-0.05198045666666666	0.
-2.141049333333333	-0.046773903333333325	0.
-2.141049333333333	-0.041567349999999996	0.
-2.141049333333333	-0.03636079666666666	0.
-2.141049333333333	-0.03115424333333333	0.
-2.141049333333333	-0.025947689999999995	0.
-2.141049333333333	-0.02074113666666666	0.002085491098731045
-2.141049333333333	-0.015534583333333324	0.00005532236466649252
-2.141049333333333	-0.010328030000000002	0.000019479236390959566
-2.141049333333333	-0.005121476666666666	0.
-2.141049333333333	0.00008507666666666969	0.
-2.141049333333333	0.0052916300000000055	0.007825879533699797
-2.141049333333333	0.010498183333333341	0.011053579535085754
-2.141049333333333	0.015704736666666677	0.013656514618055754
-2.141049333333333	0.02091129	0.015985982903868826
-2.141049333333333	0.026117843333333335	0.00016798798777603095
-2.141049333333333	0.03132439666666667	0.0007554501712724927
-2.141049333333333	0.036530950000000006	0.0009669469149906882
-2.141049333333333	0.04173750333333334	0.01935747385604659
-2.141049333333333	0.046944056666666664	0.
-2.141049333333333	0.05215061	0.
-2.141049333333333	0.057357163333333336	0.
-2.141049333333333	0.06256371666666667	0.
-2.141049333333333	0.06777027000000001	0.
-2.141049333333333	0.07297682333333334	0.
-2.1083066666666666	-0.07801322333333333	0.
-2.1083066666666666	-0.07280666999999999	0.
-2.1083066666666666	-0.06760011666666665	0.
-2.1083066666666666	-0.06239356333333333	0.
-2.1083066666666666	-0.057187009999999996	0.
-2.1083066666666666	-0.05198045666666666	0.
-2.1083066666666666	-0.046773903333333325	0.
-2.1083066666666666	-0.041567349999999996	0.
-2.1083066666666666	-0.03636079666666666	0.
-2.1083066666666666	-0.03115424333333333	0.
-2.1083066666666666	-0.025947689999999995	0.
-2.1083066666666666	-0.02074113666666666	0.00007723654406736533
-2.1083066666666666	-0.015534583333333324	0.
-2.1083066666666666	-0.010328030000000002	6.984340848223472e-6
-2.1083066666666666	-0.005121476666666666	0.004821264491965911
-2.1083066666666666	0.00008507666666666969	0.003305003808177081
-2.1083066666666666	0.0052916300000000055	0.
-2.1083066666666666	0.010498183333333341	0.
-2.1083066666666666	0.015704736666666677	0.01534049993219074
-2.1083066666666666	0.02091129	0.
-2.1083066666666666	0.026117843333333335	0.0017379222402282705
-2.1083066666666666	0.03132439666666667	0.
-2.1083066666666666	0.036530950000000006	0.
-2.1083066666666666	0.04173750333333334	0.000557512822212483
-2.1083066666666666	0.046944056666666664	5.635213602392197e-6
-2.1083066666666666	0.05215061	0.
-2.1083066666666666	0.057357163333333336	0.
-2.1083066666666666	0.06256371666666667	0.00006684672911474199
-2.1083066666666666	0.06777027000000001	0.
-2.1083066666666666	0.07297682333333334	0.
-2.075564	-0.07801322333333333	0.
-2.075564	-0.07280666999999999	0.
-2.075564	-0.06760011666666665	0.
-2.075564	-0.06239356333333333	0.
-2.075564	-0.057187009999999996	0.
-2.075564	-0.05198045666666666	0.
-2.075564	-0.046773903333333325	0.
-2.075564	-0.041567349999999996	0.
-2.075564	-0.03636079666666666	0.
-2.075564	-0.03115424333333333	0.
-2.075564	-0.025947689999999995	0.
-2.075564	-0.02074113666666666	0.
-2.075564	-0.015534583333333324	0.
-2.075564	-0.010328030000000002	0.
-2.075564	-0.005121476666666666	0.
-2.075564	0.00008507666666666969	0.
-2.075564	0.0052916300000000055	0.
-2.075564	0.010498183333333341	0.
-2.075564	0.015704736666666677	0.
-2.075564	0.02091129	0.012777051910069061
-2.075564	0.026117843333333335	0.
-2.075564	0.03132439666666667	0.
-2.075564	0.036530950000000006	0.
-2.075564	0.04173750333333334	0.
-2.075564	0.046944056666666664	0.
-2.075564	0.05215061	0.
-2.075564	0.057357163333333336	0.
-2.075564	0.06256371666666667	0.
-2.075564	0.06777027000000001	0.
-2.075564	0.07297682333333334	0.
-2.0428213333333334	-0.07801322333333333	0.
-2.0428213333333334	-0.07280666999999999	0.
-2.0428213333333334	-0.06760011666666665	0.
-2.0428213333333334	-0.06239356333333333	0.
-2.0428213333333334	-0.057187009999999996	0.
-2.0428213333333334	-0.05198045666666666	0.
-2.0428213333333334	-0.046773903333333325	0.
-2.0428213333333334	-0.041567349999999996	0.
-2.0428213333333334	-0.03636079666666666	0.
-2.0428213333333334	-0.03115424333333333	0.
-2.0428213333333334	-0.025947689999999995	0.
-2.0428213333333334	-0.02074113666666666	0.
-2.0428213333333334	-0.015534583333333324	0.
-2.0428213333333334	-0.010328030000000002	0.
-2.0428213333333334	-0.005121476666666666	9.390525254034956e-14
-2.0428213333333334	0.00008507666666666969	0.
-2.0428213333333334	0.0052916300000000055	0.
-2.0428213333333334	0.010498183333333341	0.
-2.0428213333333334	0.015704736666666677	0.
-2.0428213333333334	0.02091129	0.
-2.0428213333333334	0.026117843333333335	4.2776885159623096e-6
-2.0428213333333334	0.03132439666666667	0.
-2.0428213333333334	0.036530950000000006	0.
-2.0428213333333334	0.04173750333333334	0.
-2.0428213333333334	0.046944056666666664	0.
-2.0428213333333334	0.05215061	0.
-2.0428213333333334	0.057357163333333336	0.
-2.0428213333333334	0.06256371666666667	0.
-2.0428213333333334	0.06777027000000001	0.
-2.0428213333333334	0.07297682333333334	0.

==> data/fig7/hist_2d_2-5.dat <==
-2.9923586666666666	-0.014700278333333334	0.
-2.9923586666666666	-0.013620634999999999	0.
-2.9923586666666666	-0.012540991666666668	0.
-2.9923586666666666	-0.011461348333333333	0.
-2.9923586666666666	-0.010381705000000001	0.
-2.9923586666666666	-0.009302061666666667	0.
-2.9923586666666666	-0.008222418333333335	0.
-2.9923586666666666	-0.0071427750000000005	0.
-2.9923586666666666	-0.006063131666666669	0.
-2.9923586666666666	-0.004983488333333334	0.
-2.9923586666666666	-0.003903845000000003	0.
-2.9923586666666666	-0.002824201666666668	0.002288047952840427
-2.9923586666666666	-0.0017445583333333368	0.
-2.9923586666666666	-0.000664915000000002	0.
-2.9923586666666666	0.0004147283333333293	0.
-2.9923586666666666	0.0014943716666666641	0.
-2.9923586666666666	0.0025740149999999955	0.
-2.9923586666666666	0.0036536583333333303	0.
-2.9923586666666666	0.004733301666666662	0.
-2.9923586666666666	0.0058129449999999964	0.
-2.9923586666666666	0.006892588333333328	0.
-2.9923586666666666	0.007972231666666663	0.
-2.9923586666666666	0.009051874999999994	0.
-2.9923586666666666	0.010131518333333329	0.
-2.9923586666666666	0.01121116166666666	0.
-2.9923586666666666	0.012290804999999995	0.
-2.9923586666666666	0.013370448333333326	0.
-2.9923586666666666	0.014450091666666661	0.
-2.9923586666666666	0.015529734999999992	0.
-2.9923586666666666	0.016609378333333327	0.
-2.959616	-0.014700278333333334	0.
-2.959616	-0.013620634999999999	0.
-2.959616	-0.012540991666666668	0.
-2.959616	-0.011461348333333333	0.
-2.959616	-0.010381705000000001	0.
-2.959616	-0.009302061666666667	0.
-2.959616	-0.008222418333333335	0.
-2.959616	-0.0071427750000000005	0.0011951553116876248
-2.959616	-0.006063131666666669	0.
-2.959616	-0.004983488333333334	0.014603918603041291
-2.959616	-0.003903845000000003	0.
-2.959616	-0.002824201666666668	0.
-2.959616	-0.0017445583333333368	4.370901346802064e-6
-2.959616	-0.000664915000000002	9.60575128027561e-7
-2.959616	0.0004147283333333293	0.
-2.959616	0.0014943716666666641	0.
-2.959616	0.0025740149999999955	0.
-2.959616	0.0036536583333333303	0.
-2.959616	0.004733301666666662	0.
-2.959616	0.0058129449999999964	0.
-2.959616	0.006892588333333328	0.
-2.959616	0.007972231666666663	0.
-2.959616	0.009051874999999994	0.
-2.959616	0.010131518333333329	0.
-2.959616	0.01121116166666666	0.
-2.959616	0.012290804999999995	0.
-2.959616	0.013370448333333326	0.
-2.959616	0.014450091666666661	0.
-2.959616	0.015529734999999992	0.
-2.959616	0.016609378333333327	0.
-2.9268733333333334	-0.014700278333333334	0.
-2.9268733333333334	-0.013620634999999999	0.
-2.9268733333333334	-0.012540991666666668	0.
-2.9268733333333334	-0.011461348333333333	0.014515063498555556
-2.9268733333333334	-0.010381705000000001	0.
-2.9268733333333334	-0.009302061666666667	0.
-2.9268733333333334	-0.008222418333333335	0.
-2.9268733333333334	-0.0071427750000000005	3.478907505123114e-7
-2.9268733333333334	-0.006063131666666669	0.026085646003099303
-2.9268733333333334	-0.004983488333333334	0.
-2.9268733333333334	-0.003903845000000003	2.5549033896252935e-6
-2.9268733333333334	-0.002824201666666668	0.0017455444082869723
-2.9268733333333334	-0.0017445583333333368	0.0016308741301057418
-2.9268733333333334	-0.000664915000000002	0.
-2.9268733333333334	0.0004147283333333293	0.
-2.9268733333333334	0.0014943716666666641	0.
-2.9268733333333334	0.0025740149999999955	0.
-2.9268733333333334	0.0036536583333333303	0.016272611275985727
-2.9268733333333334	0.004733301666666662	0.
-2.9268733333333334	0.0058129449999999964	0.
-2.9268733333333334	0.006892588333333328	0.
-2.9268733333333334	0.007972231666666663	0.
-2.9268733333333334	0.009051874999999994	0.
-2.9268733333333334	0.010131518333333329	0.
-2.9268733333333334	0.01121116166666666	0.
-2.9268733333333334	0.012290804999999995	0.
-2.9268733333333334	0.013370448333333326	0.
-2.9268733333333334	0.014450091666666661	0.
-2.9268733333333334	0.015529734999999992	0.
-2.9268733333333334	0.016609378333333327	0.
-2.8941306666666664	-0.014700278333333334	0.
-2.8941306666666664	-0.013620634999999999	0.
-2.8941306666666664	-0.012540991666666668	0.
-2.8941306666666664	-0.011461348333333333	0.01317039022872328
-2.8941306666666664	-0.010381705000000001	0.
-2.8941306666666664	-0.009302061666666667	0.
-2.8941306666666664	-0.008222418333333335	0.
-2.8941306666666664	-0.0071427750000000005	0.007844502941117984
-2.8941306666666664	-0.006063131666666669	0.01854741026352952
-2.8941306666666664	-0.004983488333333334	0.014403211284963696
-2.8941306666666664	-0.003903845000000003	0.006832926685172466
-2.8941306666666664	-0.002824201666666668	0.007771007487820742
-2.8941306666666664	-0.0017445583333333368	0.00713796225517007
-2.8941306666666664	-0.000664915000000002	0.017188938728233568
-2.8941306666666664	0.0004147283333333293	0.0044328136649254505
-2.8941306666666664	0.0014943716666666641	0.015228225321062739
-2.8941306666666664	0.0025740149999999955	0.
-2.8941306666666664	0.0036536583333333303	0.
-2.8941306666666664	0.004733301666666662	0.
-2.8941306666666664	0.0058129449999999964	0.
-2.8941306666666664	0.006892588333333328	0.
-2.8941306666666664	0.007972231666666663	0.
-2.8941306666666664	0.009051874999999994	0.
-2.8941306666666664	0.010131518333333329	0.
-2.8941306666666664	0.01121116166666666	0.
-2.8941306666666664	0.012290804999999995	0.
-2.8941306666666664	0.013370448333333326	0.
-2.8941306666666664	0.014450091666666661	0.
-2.8941306666666664	0.015529734999999992	0.
-2.8941306666666664	0.016609378333333327	0.
-2.861388	-0.014700278333333334	0.
-2.861388	-0.013620634999999999	0.
-2.861388	-0.012540991666666668	0.
-2.861388	-0.011461348333333333	0.
-2.861388	-0.010381705000000001	0.
-2.861388	-0.009302061666666667	0.
-2.861388	-0.008222418333333335	0.011976716480162259
-2.861388	-0.0071427750000000005	0.019640324180393017
-2.861388	-0.006063131666666669	0.005243795412027116
-2.861388	-0.004983488333333334	0.010014557291741904
-2.861388	-0.003903845000000003	0.03889012418068912
-2.861388	-0.002824201666666668	0.03535610962754134
-2.861388	-0.0017445583333333368	0.03459915258432056
-2.861388	-0.000664915000000002	0.054874009227566516
-2.861388	0.0004147283333333293	0.02729077962310303
-2.861388	0.0014943716666666641	0.021044151082333703
-2.861388	0.0025740149999999955	0.025558549941400298
-2.861388	0.0036536583333333303	0.
-2.861388	0.004733301666666662	0.0004740673198686755
-2.861388	0.0058129449999999964	0.
-2.861388	0.006892588333333328	0.
-2.861388	0.007972231666666663	0.
-2.861388	0.009051874999999994	0.
-2.861388	0.010131518333333329	0.
-2.861388	0.01121116166666666	0.
-2.861388	0.012290804999999995	0.
-2.861388	0.013370448333333326	0.
-2.861388	0.014450091666666661	0.
-2.861388	0.015529734999999992	0.
-2.861388	0.016609378333333327	0.
-2.8286453333333332	-0.014700278333333334	0.
-2.8286453333333332	-0.013620634999999999	0.
-2.8286453333333332	-0.012540991666666668	0.004084665671729278
-2.8286453333333332	-0.011461348333333333	0.
-2.8286453333333332	-0.010381705000000001	0.
-2.8286453333333332	-0.009302061666666667	0.009232014409579518
-2.8286453333333332	-0.008222418333333335	0.011144120664680476
-2.8286453333333332	-0.0071427750000000005	0.03117549249082219
-2.8286453333333332	-0.006063131666666669	0.0506778640907626
-2.8286453333333332	-0.004983488333333334	0.07455384959391095
-2.8286453333333332	-0.003903845000000003	0.12235944172358502
-2.8286453333333332	-0.002824201666666668	0.0972326391797367
-2.8286453333333332	-0.0017445583333333368	0.07247954507449834
-2.8286453333333332	-0.000664915000000002	0.08214270226461497
-2.8286453333333332	0.0004147283333333293	0.04853313193820998
-2.8286453333333332	0.0014943716666666641	0.04093163519387427
-2.8286453333333332	0.0025740149999999955	0.017996515503245766
-2.8286453333333332	0.0036536583333333303	0.02417124970206285
-2.8286453333333332	0.004733301666666662	0.0003360247064108752
-2.8286453333333332	0.0058129449999999964	0.
-2.8286453333333332	0.006892588333333328	0.0006092048317388056
-2.8286453333333332	0.007972231666666663	0.
-2.8286453333333332	0.009051874999999994	0.
-2.8286453333333332	0.010131518333333329	0.
-2.8286453333333332	0.01121116166666666	0.
-2.8286453333333332	0.012290804999999995	0.
-2.8286453333333332	0.013370448333333326	0.
-2.8286453333333332	0.014450091666666661	0.
-2.8286453333333332	0.015529734999999992	0.
-2.8286453333333332	0.016609378333333327	0.
-2.7959026666666666	-0.014700278333333334	0.
-2.7959026666666666	-0.013620634999999999	0.
-2.7959026666666666	-0.012540991666666668	0.005150675485340782
-2.7959026666666666	-0.011461348333333333	0.0116070026529431
-2.7959026666666666	-0.010381705000000001	0.018975419538053862
-2.7959026666666666	-0.009302061666666667	0.02444360599318955
-2.7959026666666666	-0.008222418333333335	0.02651820054309037
-2.7959026666666666	-0.0071427750000000005	0.05610571054315304
-2.7959026666666666	-0.006063131666666669	0.06106794625038835
-2.7959026666666666	-0.004983488333333334	0.0973293372655054
-2.7959026666666666	-0.003903845000000003	0.2035379637683613
-2.7959026666666666	-0.002824201666666668	0.22173303143562334
-2.7959026666666666	-0.0017445583333333368	0.1822615808572895
-2.7959026666666666	-0.000664915000000002	0.16711429187147975
-2.7959026666666666	0.0004147283333333293	0.1563492827480147
-2.7959026666666666	0.0014943716666666641	0.09877701452899931
-2.7959026666666666	0.0025740149999999955	0.06843857274957738
-2.7959026666666666	0.0036536583333333303	0.05990322181593859
-2.7959026666666666	0.004733301666666662	0.02427335582205007
-2.7959026666666666	0.0058129449999999964	0.022566585429427563
-2.7959026666666666	0.006892588333333328	0.
-2.7959026666666666	0.007972231666666663	0.0025266840606212254
-2.7959026666666666	0.009051874999999994	0.
-2.7959026666666666	0.010131518333333329	0.
-2.7959026666666666	0.01121116166666666	0.
-2.7959026666666666	0.012290804999999995	0.
-2.7959026666666666	0.013370448333333326	0.
-2.7959026666666666	0.014450091666666661	0.
-2.7959026666666666	0.015529734999999992	0.
-2.7959026666666666	0.016609378333333327	0.
-2.76316	-0.014700278333333334	0.
-2.76316	-0.013620634999999999	0.
-2.76316	-0.012540991666666668	0.
-2.76316	-0.011461348333333333	0.010129909359743144
-2.76316	-0.010381705000000001	0.006824802148870798
-2.76316	-0.009302061666666667	0.03755159069413242
-2.76316	-0.008222418333333335	0.05511881349268433
-2.76316	-0.0071427750000000005	0.06466783978256896
-2.76316	-0.006063131666666669	0.21628240150353795
-2.76316	-0.004983488333333334	0.23198645917742855
-2.76316	-0.003903845000000003	0.2662649589690534
-2.76316	-0.002824201666666668	0.37528311137375464
-2.76316	-0.0017445583333333368	0.35332623039764194
-2.76316	-0.000664915000000002	0.2834914410098148
-2.76316	0.0004147283333333293	0.33158681833421644
-2.76316	0.0014943716666666641	0.19962447981509363
-2.76316	0.0025740149999999955	0.20939146038451542
-2.76316	0.0036536583333333303	0.05630121488231177
-2.76316	0.004733301666666662	0.02295439409386065
-2.76316	0.0058129449999999964	0.013553455531481512
-2.76316	0.006892588333333328	0.0024422775138263314
-2.76316	0.007972231666666663	0.
-2.76316	0.009051874999999994	0.
-2.76316	0.010131518333333329	0.
-2.76316	0.01121116166666666	0.
-2.76316	0.012290804999999995	0.
-2.76316	0.013370448333333326	0.
-2.76316	0.014450091666666661	0.
-2.76316	0.015529734999999992	0.
-2.76316	0.016609378333333327	0.
-2.7304173333333335	-0.014700278333333334	0.
-2.7304173333333335	-0.013620634999999999	0.
-2.7304173333333335	-0.012540991666666668	0.005570116450921461
-2.7304173333333335	-0.011461348333333333	0.
-2.7304173333333335	-0.010381705000000001	0.014988433638528767
-2.7304173333333335	-0.009302061666666667	0.012505549220100658
-2.7304173333333335	-0.008222418333333335	0.06622495690352678
-2.7304173333333335	-0.0071427750000000005	0.19046136170777184
-2.7304173333333335	-0.006063131666666669	0.27592354301093663
-2.7304173333333335	-0.004983488333333334	0.308272371659207
-2.7304173333333335	-0.003903845000000003	0.4639136300823148
-2.7304173333333335	-0.002824201666666668	0.5120385695463986
-2.7304173333333335	-0.0017445583333333368	0.5162053767914453
-2.7304173333333335	-0.000664915000000002	0.39542130844676965
-2.7304173333333335	0.0004147283333333293	0.4205351886500456
-2.7304173333333335	0.0014943716666666641	0.3162525429992018
-2.7304173333333335	0.0025740149999999955	0.1700830443587218
-2.7304173333333335	0.0036536583333333303	0.13524847408206048
-2.7304173333333335	0.004733301666666662	0.07020889465712458
-2.7304173333333335	0.0058129449999999964	0.05306222457674495
-2.7304173333333335	0.006892588333333328	0.02404985061288468
-2.7304173333333335	0.007972231666666663	0.020404255651085793
-2.7304173333333335	0.009051874999999994	0.013095992936732779
-2.7304173333333335	0.010131518333333329	0.0158935554776158
-2.7304173333333335	0.01121116166666666	0.
-2.7304173333333335	0.012290804999999995	0.
-2.7304173333333335	0.013370448333333326	0.
-2.7304173333333335	0.014450091666666661	0.
-2.7304173333333335	0.015529734999999992	0.
-2.7304173333333335	0.016609378333333327	0.
-2.6976746666666664	-0.014700278333333334	0.
-2.6976746666666664	-0.013620634999999999	0.002048019253086843
-2.6976746666666664	-0.012540991666666668	0.010239477335668531
-2.6976746666666664	-0.011461348333333333	0.007468780214927145
-2.6976746666666664	-0.010381705000000001	0.04117079862575371
-2.6976746666666664	-0.009302061666666667	0.05223577868531612
-2.6976746666666664	-0.008222418333333335	0.11444546722367518
-2.6976746666666664	-0.0071427750000000005	0.10961593810815735
-2.6976746666666664	-0.006063131666666669	0.2854072351057024
-2.6976746666666664	-0.004983488333333334	0.4631396674853871
-2.6976746666666664	-0.003903845000000003	0.5450063989852495
-2.6976746666666664	-0.002824201666666668	0.6200742917942904
-2.6976746666666664	-0.0017445583333333368	0.7016442813551633
-2.6976746666666664	-0.000664915000000002	0.5974806445515369
-2.6976746666666664	0.0004147283333333293	0.4909149780646482
-2.6976746666666664	0.0014943716666666641	0.49885839716444885
-2.6976746666666664	0.0025740149999999955	0.2987383601373722
-2.6976746666666664	0.0036536583333333303	0.24450795347890977
-2.6976746666666664	0.004733301666666662	0.15857299287579685
-2.6976746666666664	0.0058129449999999964	0.07717601605006005
-2.6976746666666664	0.006892588333333328	0.04452877433773345
-2.6976746666666664	0.007972231666666663	0.07183123626016373
-2.6976746666666664	0.009051874999999994	0.00953772239183752
-2.6976746666666664	0.010131518333333329	0.
-2.6976746666666664	0.01121116166666666	0.
-2.6976746666666664	0.012290804999999995	0.
-2.6976746666666664	0.013370448333333326	0.
-2.6976746666666664	0.014450091666666661	0.
-2.6976746666666664	0.015529734999999992	0.
-2.6976746666666664	0.016609378333333327	0.
-2.664932	-0.014700278333333334	0.
-2.664932	-0.013620634999999999	0.
-2.664932	-0.012540991666666668	0.010622091980191126
-2.664932	-0.011461348333333333	0.008383809848822575
-2.664932	-0.010381705000000001	0.04007979306683508
-2.664932	-0.009302061666666667	0.08714091660670129
-2.664932	-0.008222418333333335	0.08459722997290672
-2.664932	-0.0071427750000000005	0.25869351898078746
-2.664932	-0.006063131666666669	0.36376468997808165
-2.664932	-0.004983488333333334	0.5252659354121461
-2.664932	-0.003903845000000003	0.696231106742922
-2.664932	-0.002824201666666668	0.6992988084197743
-2.664932	-0.0017445583333333368	0.8422457279926919
-2.664932	-0.000664915000000002	0.7883238116599324
-2.664932	0.0004147283333333293	0.6749420695460706
-2.664932	0.0014943716666666641	0.6057975287346938
-2.664932	0.0025740149999999955	0.4231636650081187
-2.664932	0.0036536583333333303	0.3363298885306759
-2.664932	0.004733301666666662	0.1673412177720033
-2.664932	0.0058129449999999964	0.15940228900049624
-2.664932	0.006892588333333328	0.09181143169217745
-2.664932	0.007972231666666663	0.03866774967883942
-2.664932	0.009051874999999994	0.012576426542464398
-2.664932	0.010131518333333329	0.00042237507950111485
-2.664932	0.01121116166666666	0.004653500809501469
-2.664932	0.012290804999999995	0.
-2.664932	0.013370448333333326	0.
-2.664932	0.014450091666666661	0.
-2.664932	0.015529734999999992	0.
-2.664932	0.016609378333333327	0.
-2.6321893333333333	-0.014700278333333334	0.
-2.6321893333333333	-0.013620634999999999	0.00001122674767815217
-2.6321893333333333	-0.012540991666666668	0.003130856219702829
-2.6321893333333333	-0.011461348333333333	0.017729900750839373
-2.6321893333333333	-0.010381705000000001	0.003244568123825011
-2.6321893333333333	-0.009302061666666667	0.07334753170335068
-2.6321893333333333	-0.008222418333333335	0.12870818499133363
-2.6321893333333333	-0.0071427750000000005	0.1650094220316792
-2.6321893333333333	-0.006063131666666669	0.3645774031603141
-2.6321893333333333	-0.004983488333333334	0.5006783166316086
-2.6321893333333333	-0.003903845000000003	0.5796468604809459
-2.6321893333333333	-0.002824201666666668	0.775248930491275
-2.6321893333333333	-0.0017445583333333368	0.9036836881796719
-2.6321893333333333	-0.000664915000000002	0.8057719227983291
-2.6321893333333333	0.0004147283333333293	0.8683302820797051
-2.6321893333333333	0.0014943716666666641	0.6763435692174332
-2.6321893333333333	0.0025740149999999955	0.5402060556625937
-2.6321893333333333	0.0036536583333333303	0.39447258073113695
-2.6321893333333333	0.004733301666666662	0.2380615263396498
-2.6321893333333333	0.0058129449999999964	0.1907146837928311
-2.6321893333333333	0.006892588333333328	0.09197713368385149
-2.6321893333333333	0.007972231666666663	0.06634969353278329
-2.6321893333333333	0.009051874999999994	0.04388539723313803
-2.6321893333333333	0.010131518333333329	0.009868632027471487
-2.6321893333333333	0.01121116166666666	3.6091341961336604e-6
-2.6321893333333333	0.012290804999999995	0.
-2.6321893333333333	0.013370448333333326	0.
-2.6321893333333333	0.014450091666666661	0.
-2.6321893333333333	0.015529734999999992	0.
-2.6321893333333333	0.016609378333333327	0.
-2.5994466666666667	-0.014700278333333334	0.
-2.5994466666666667	-0.013620634999999999	0.
-2.5994466666666667	-0.012540991666666668	0.
-2.5994466666666667	-0.011461348333333333	0.00962783933628839
-2.5994466666666667	-0.010381705000000001	0.01787091035886141
-2.5994466666666667	-0.009302061666666667	0.05999969517217767
-2.5994466666666667	-0.008222418333333335	0.135880881140098
-2.5994466666666667	-0.0071427750000000005	0.19712079401633514
-2.5994466666666667	-0.006063131666666669	0.3517757375995711
-2.5994466666666667	-0.004983488333333334	0.4996081774071849
-2.5994466666666667	-0.003903845000000003	0.6374919457760783
-2.5994466666666667	-0.002824201666666668	0.774236709300766
-2.5994466666666667	-0.0017445583333333368	0.8516788976255463
-2.5994466666666667	-0.000664915000000002	0.9249897078791582
-2.5994466666666667	0.0004147283333333293	0.9022245022516007
-2.5994466666666667	0.0014943716666666641	0.7181179977467987
-2.5994466666666667	0.0025740149999999955	0.579499744486518
-2.5994466666666667	0.0036536583333333303	0.49667803153251305
-2.5994466666666667	0.004733301666666662	0.37178802258227983
-2.5994466666666667	0.0058129449999999964	0.20012699644666238
-2.5994466666666667	0.006892588333333328	0.14829336119503703
-2.5994466666666667	0.007972231666666663	0.07009115802893777
-2.5994466666666667	0.009051874999999994	0.029748811878065475
-2.5994466666666667	0.010131518333333329	0.053851692509323125
-2.5994466666666667	0.01121116166666666	0.005592127140713529
-2.5994466666666667	0.012290804999999995	0.008725805293316765
-2.5994466666666667	0.013370448333333326	0.
-2.5994466666666667	0.014450091666666661	0.
-2.5994466666666667	0.015529734999999992	0.
-2.5994466666666667	0.016609378333333327	0.
-2.566704	-0.014700278333333334	0.
-2.566704	-0.013620634999999999	0.
-2.566704	-0.012540991666666668	0.
-2.566704	-0.011461348333333333	0.00552468313780936
-2.566704	-0.010381705000000001	0.019400519842679494
-2.566704	-0.009302061666666667	0.043030298955284714
-2.566704	-0.008222418333333335	0.07915437704709245
-2.566704	-0.0071427750000000005	0.24226818541322323
-2.566704	-0.006063131666666669	0.29629634656047743
-2.566704	-0.004983488333333334	0.4633611286790013
-2.566704	-0.003903845000000003	0.6278693252729814
-2.566704	-0.002824201666666668	0.7571626559008975
-2.566704	-0.0017445583333333368	0.9096054445397458
-2.566704	-0.000664915000000002	0.916327227970908
-2.566704	0.0004147283333333293	0.9019456235743462
-2.566704	0.0014943716666666641	0.8680103485443423
-2.566704	0.0025740149999999955	0.7118587617302176
-2.566704	0.0036536583333333303	0.4884411387086388
-2.566704	0.004733301666666662	0.34855600036504836
-2.566704	0.0058129449999999964	0.24393809372805458
-2.566704	0.006892588333333328	0.16085354239781832
-2.566704	0.007972231666666663	0.1277658008260184
-2.566704	0.009051874999999994	0.04720708071770266
-2.566704	0.010131518333333329	0.0368899141573524
-2.566704	0.01121116166666666	0.013737057178160069
-2.566704	0.012290804999999995	0.008412706132257858
-2.566704	0.013370448333333326	0.
-2.566704	0.014450091666666661	0.
-2.566704	0.015529734999999992	0.
-2.566704	0.016609378333333327	0.
-2.533961333333333	-0.014700278333333334	0.014844044010570762
-2.533961333333333	-0.013620634999999999	0.
-2.533961333333333	-0.012540991666666668	0.
-2.533961333333333	-0.011461348333333333	0.014710355181183432
-2.533961333333333	-0.010381705000000001	0.014748026728202777
-2.533961333333333	-0.009302061666666667	0.020126173795429213
-2.533961333333333	-0.008222418333333335	0.08429796457873603
-2.533961333333333	-0.0071427750000000005	0.15096087605100278
-2.533961333333333	-0.006063131666666669	0.28254247315189523
-2.533961333333333	-0.004983488333333334	0.3959797399960582
-2.533961333333333	-0.003903845000000003	0.5446423952025887
-2.533961333333333	-0.002824201666666668	0.7086373382011235
-2.533961333333333	-0.0017445583333333368	0.8395001521108767
-2.533961333333333	-0.000664915000000002	1.
-2.533961333333333	0.0004147283333333293	0.864402001749883
-2.533961333333333	0.0014943716666666641	0.7095876840950063
-2.533961333333333	0.0025740149999999955	0.7461072349825851
-2.533961333333333	0.0036536583333333303	0.581408324464742
-2.533961333333333	0.004733301666666662	0.4992585735383796
-2.533961333333333	0.0058129449999999964	0.31892137380410013
-2.533961333333333	0.006892588333333328	0.18667389693002095
-2.533961333333333	0.007972231666666663	0.10886743529158535
-2.533961333333333	0.009051874999999994	0.11979290280251292
-2.533961333333333	0.010131518333333329	0.05941529221005861
-2.533961333333333	0.01121116166666666	0.018289890995428864
-2.533961333333333	0.012290804999999995	0.012058105744349453
-2.533961333333333	0.013370448333333326	0.
-2.533961333333333	0.014450091666666661	0.004375098464275596
-2.533961333333333	0.015529734999999992	0.
-2.533961333333333	0.016609378333333327	0.
-2.5012186666666665	-0.014700278333333334	0.
-2.5012186666666665	-0.013620634999999999	0.
-2.5012186666666665	-0.012540991666666668	0.
-2.5012186666666665	-0.011461348333333333	0.02626815291775481
-2.5012186666666665	-0.010381705000000001	0.01264879877362781
-2.5012186666666665	-0.009302061666666667	0.011057921045473757
-2.5012186666666665	-0.008222418333333335	0.06707371664041525
-2.5012186666666665	-0.0071427750000000005	0.14910375719319782
-2.5012186666666665	-0.006063131666666669	0.18131183031571987
-2.5012186666666665	-0.004983488333333334	0.3034513627861024
-2.5012186666666665	-0.003903845000000003	0.42658753461514526
-2.5012186666666665	-0.002824201666666668	0.6509461597440189
-2.5012186666666665	-0.0017445583333333368	0.7299003362860128
-2.5012186666666665	-0.000664915000000002	0.8355432924343382
-2.5012186666666665	0.0004147283333333293	0.8844261393914666
-2.5012186666666665	0.0014943716666666641	0.7982088945597362
-2.5012186666666665	0.0025740149999999955	0.7565275366526477
-2.5012186666666665	0.0036536583333333303	0.6605171532211092
-2.5012186666666665	0.004733301666666662	0.5316997750283622
-2.5012186666666665	0.0058129449999999964	0.3724372654636575
-2.5012186666666665	0.006892588333333328	0.22834185942568055
-2.5012186666666665	0.007972231666666663	0.1215887535513728
-2.5012186666666665	0.009051874999999994	0.1361033159875999
-2.5012186666666665	0.010131518333333329	0.03882877160717259
-2.5012186666666665	0.01121116166666666	0.02727768364950785
-2.5012186666666665	0.012290804999999995	0.012440991170644532
-2.5012186666666665	0.013370448333333326	0.0007704379698545066
-2.5012186666666665	0.014450091666666661	0.
-2.5012186666666665	0.015529734999999992	0.
-2.5012186666666665	0.016609378333333327	0.
-2.468476	-0.014700278333333334	0.
-2.468476	-0.013620634999999999	0.
-2.468476	-0.012540991666666668	0.
-2.468476	-0.011461348333333333	0.
-2.468476	-0.010381705000000001	0.00377587774331945
-2.468476	-0.009302061666666667	0.024245993323940365
-2.468476	-0.008222418333333335	0.044338896549815335
-2.468476	-0.0071427750000000005	0.08713417346361194
-2.468476	-0.006063131666666669	0.14744356888601556
-2.468476	-0.004983488333333334	0.2624809168806628
-2.468476	-0.003903845000000003	0.4241813343413523
-2.468476	-0.002824201666666668	0.5501686028431043
-2.468476	-0.0017445583333333368	0.6545646494933497
-2.468476	-0.000664915000000002	0.7639721143362727
-2.468476	0.0004147283333333293	0.7356505341580586
-2.468476	0.0014943716666666641	0.7540819719519096
-2.468476	0.0025740149999999955	0.7357882020739893
-2.468476	0.0036536583333333303	0.6661303214565194
-2.468476	0.004733301666666662	0.5587250612501892
-2.468476	0.0058129449999999964	0.3823379335190023
-2.468476	0.006892588333333328	0.2515519437568381
-2.468476	0.007972231666666663	0.19572464740225198
-2.468476	0.009051874999999994	0.09646923822856089
-2.468476	0.010131518333333329	0.13228343547127236
-2.468476	0.01121116166666666	0.04536395816354486
-2.468476	0.012290804999999995	0.02145895065491842
-2.468476	0.013370448333333326	0.013528334719616893
-2.468476	0.014450091666666661	0.
-2.468476	0.015529734999999992	0.
-2.468476	0.016609378333333327	0.
-2.4357333333333333	-0.014700278333333334	0.
-2.4357333333333333	-0.013620634999999999	0.
-2.4357333333333333	-0.012540991666666668	0.
-2.4357333333333333	-0.011461348333333333	0.011589343813065983
-2.4357333333333333	-0.010381705000000001	0.
-2.4357333333333333	-0.009302061666666667	0.01311358601532229
-2.4357333333333333	-0.008222418333333335	0.02644127530983816
-2.4357333333333333	-0.0071427750000000005	0.08775219485315512
-2.4357333333333333	-0.006063131666666669	0.1572959635246066
-2.4357333333333333	-0.004983488333333334	0.19808262209804373
-2.4357333333333333	-0.003903845000000003	0.30101599068991086
-2.4357333333333333	-0.002824201666666668	0.42988743201372726
-2.4357333333333333	-0.0017445583333333368	0.4961187270644248
-2.4357333333333333	-0.000664915000000002	0.5402977100198788
-2.4357333333333333	0.0004147283333333293	0.6763112137901967
-2.4357333333333333	0.0014943716666666641	0.6750955379240209
-2.4357333333333333	0.0025740149999999955	0.7064569060733078
-2.4357333333333333	0.0036536583333333303	0.6331725039907349
-2.4357333333333333	0.004733301666666662	0.5478259675766205
-2.4357333333333333	0.0058129449999999964	0.38726464275439526
-2.4357333333333333	0.006892588333333328	0.3463493198742073
-2.4357333333333333	0.007972231666666663	0.25487897441599044
-2.4357333333333333	0.009051874999999994	0.1327966956481829
-2.4357333333333333	0.010131518333333329	0.07197341740165611
-2.4357333333333333	0.01121116166666666	0.06332322074645741
-2.4357333333333333	0.012290804999999995	0.02007717641394454
-2.4357333333333333	0.013370448333333326	0.0297644097978722
-2.4357333333333333	0.014450091666666661	0.005678390476805469
-2.4357333333333333	0.015529734999999992	0.
-2.4357333333333333	0.016609378333333327	0.
-2.4029906666666667	-0.014700278333333334	0.
-2.4029906666666667	-0.013620634999999999	0.
-2.4029906666666667	-0.012540991666666668	0.
-2.4029906666666667	-0.011461348333333333	0.
-2.4029906666666667	-0.010381705000000001	0.00402483257078748
-2.4029906666666667	-0.009302061666666667	0.
-2.4029906666666667	-0.008222418333333335	0.026407876312357536
-2.4029906666666667	-0.0071427750000000005	0.048058989186276095
-2.4029906666666667	-0.006063131666666669	0.10012270384940819
-2.4029906666666667	-0.004983488333333334	0.13899950972725958
-2.4029906666666667	-0.003903845000000003	0.21937209527695203
-2.4029906666666667	-0.002824201666666668	0.33881626583977986
-2.4029906666666667	-0.0017445583333333368	0.3542381051917891
-2.4029906666666667	-0.000664915000000002	0.369528256975824
-2.4029906666666667	0.0004147283333333293	0.5378069655359654
-2.4029906666666667	0.0014943716666666641	0.5428828671492363
-2.4029906666666667	0.0025740149999999955	0.6701892306565599
-2.4029906666666667	0.0036536583333333303	0.5857482850137081
-2.4029906666666667	0.004733301666666662	0.5118520434062892
-2.4029906666666667	0.0058129449999999964	0.46794571001506186
-2.4029906666666667	0.006892588333333328	0.2786623015483006
-2.4029906666666667	0.007972231666666663	0.2203041721127252
-2.4029906666666667	0.009051874999999994	0.18994071856912673
-2.4029906666666667	0.010131518333333329	0.08863890850829524
-2.4029906666666667	0.01121116166666666	0.048062132188992454
-2.4029906666666667	0.012290804999999995	0.03558887872406509
-2.4029906666666667	0.013370448333333326	0.008438163487182569
-2.4029906666666667	0.014450091666666661	0.006586474558236637
-2.4029906666666667	0.015529734999999992	0.
-2.4029906666666667	0.016609378333333327	0.
-2.370248	-0.014700278333333334	0.
-2.370248	-0.013620634999999999	0.
-2.370248	-0.012540991666666668	0.
-2.370248	-0.011461348333333333	0.
-2.370248	-0.010381705000000001	0.01435037015621859
-2.370248	-0.009302061666666667	0.004897223746293968
-2.370248	-0.008222418333333335	0.012555686592847493
-2.370248	-0.0071427750000000005	0.01870129167652223
-2.370248	-0.006063131666666669	0.0888271559385028
-2.370248	-0.004983488333333334	0.09681024667349436
-2.370248	-0.003903845000000003	0.14896295606779908
-2.370248	-0.002824201666666668	0.20053120563581242
-2.370248	-0.0017445583333333368	0.23805402705283168
-2.370248	-0.000664915000000002	0.39999882875355847
-2.370248	0.0004147283333333293	0.416459753714249
-2.370248	0.0014943716666666641	0.5047459282827884
-2.370248	0.0025740149999999955	0.5133557267993624
-2.370248	0.0036536583333333303	0.4822614146114006
-2.370248	0.004733301666666662	0.4575843147224379
-2.370248	0.0058129449999999964	0.4539474806259825
-2.370248	0.006892588333333328	0.2794333882155413
-2.370248	0.007972231666666663	0.22212063794212164
-2.370248	0.009051874999999994	0.12059136591215754
-2.370248	0.010131518333333329	0.10138884808423293
-2.370248	0.01121116166666666	0.043594708745232275
-2.370248	0.012290804999999995	0.017563157203653583
-2.370248	0.013370448333333326	0.005776045988896997
-2.370248	0.014450091666666661	0.030843671478013607
-2.370248	0.015529734999999992	0.003995849250353898
-2.370248	0.016609378333333327	0.012716337550152352
-2.3375053333333335	-0.014700278333333334	0.
-2.3375053333333335	-0.013620634999999999	0.
-2.3375053333333335	-0.012540991666666668	0.
-2.3375053333333335	-0.011461348333333333	0.
-2.3375053333333335	-0.010381705000000001	0.005467818965587318
-2.3375053333333335	-0.009302061666666667	0.
-2.3375053333333335	-0.008222418333333335	0.03461220426575438
-2.3375053333333335	-0.0071427750000000005	0.02369976846417075
-2.3375053333333335	-0.006063131666666669	0.04909462173357237
-2.3375053333333335	-0.004983488333333334	0.04971184305968563
-2.3375053333333335	-0.003903845000000003	0.08184004620878463
-2.3375053333333335	-0.002824201666666668	0.15894968107439755
-2.3375053333333335	-0.0017445583333333368	0.1702165286132537
-2.3375053333333335	-0.000664915000000002	0.2669674798250658
-2.3375053333333335	0.0004147283333333293	0.22583616178217966
-2.3375053333333335	0.0014943716666666641	0.4065804525483985
-2.3375053333333335	0.0025740149999999955	0.38009109654099277
-2.3375053333333335	0.0036536583333333303	0.48767439877875973
-2.3375053333333335	0.004733301666666662	0.4094592105994398
-2.3375053333333335	0.0058129449999999964	0.28737835802182055
-2.3375053333333335	0.006892588333333328	0.27200628843096447
-2.3375053333333335	0.007972231666666663	0.20469988171994502
-2.3375053333333335	0.009051874999999994	0.10722222843855833
-2.3375053333333335	0.010131518333333329	0.11205070591503802
-2.3375053333333335	0.01121116166666666	0.01666449439374941
-2.3375053333333335	0.012290804999999995	0.02929434512581052
-2.3375053333333335	0.013370448333333326	0.0009225515647039856
-2.3375053333333335	0.014450091666666661	0.018242270152426177
-2.3375053333333335	0.015529734999999992	0.
-2.3375053333333335	0.016609378333333327	0.
-2.3047626666666665	-0.014700278333333334	0.
-2.3047626666666665	-0.013620634999999999	0.
-2.3047626666666665	-0.012540991666666668	0.
-2.3047626666666665	-0.011461348333333333	0.
-2.3047626666666665	-0.010381705000000001	0.
-2.3047626666666665	-0.009302061666666667	0.
-2.3047626666666665	-0.008222418333333335	0.0031157504651091504
-2.3047626666666665	-0.0071427750000000005	0.006930291977228553
-2.3047626666666665	-0.006063131666666669	0.006447731780481409
-2.3047626666666665	-0.004983488333333334	0.02853158293916523
-2.3047626666666665	-0.003903845000000003	0.14208513948984874
-2.3047626666666665	-0.002824201666666668	0.0814617897968902
-2.3047626666666665	-0.0017445583333333368	0.15244183771326292
-2.3047626666666665	-0.000664915000000002	0.1912008825111398
-2.3047626666666665	0.0004147283333333293	0.18489172697762357
-2.3047626666666665	0.0014943716666666641	0.2252342416957582
-2.3047626666666665	0.0025740149999999955	0.27577811915134015
-2.3047626666666665	0.0036536583333333303	0.2888026094164815
-2.3047626666666665	0.004733301666666662	0.24334498773145513
-2.3047626666666665	0.0058129449999999964	0.3064856494992333
-2.3047626666666665	0.006892588333333328	0.22448190051081238
-2.3047626666666665	0.007972231666666663	0.20755379786047895
-2.3047626666666665	0.009051874999999994	0.07791792309845658
-2.3047626666666665	0.010131518333333329	0.06511735191501261
-2.3047626666666665	0.01121116166666666	0.03196641104003867
-2.3047626666666665	0.012290804999999995	0.029304614611569045
-2.3047626666666665	0.013370448333333326	0.020029921126334713
-2.3047626666666665	0.014450091666666661	0.
-2.3047626666666665	0.015529734999999992	0.
-2.3047626666666665	0.016609378333333327	0.
-2.27202	-0.014700278333333334	0.
-2.27202	-0.013620634999999999	0.
-2.27202	-0.012540991666666668	0.
-2.27202	-0.011461348333333333	0.
-2.27202	-0.010381705000000001	0.
-2.27202	-0.009302061666666667	0.
-2.27202	-0.008222418333333335	0.00859331757450596
-2.27202	-0.0071427750000000005	0.013322714646524196
-2.27202	-0.006063131666666669	0.00215178669661448
-2.27202	-0.004983488333333334	0.026310182117155658
-2.27202	-0.003903845000000003	0.029175563887113294
-2.27202	-0.002824201666666668	0.05546365601410066
-2.27202	-0.0017445583333333368	0.08472353167438847
-2.27202	-0.000664915000000002	0.10729243074064636
-2.27202	0.0004147283333333293	0.22535359916000156
-2.27202	0.0014943716666666641	0.1602469893900021
-2.27202	0.0025740149999999955	0.153156656625444
-2.27202	0.0036536583333333303	0.2379399454503554
-2.27202	0.004733301666666662	0.210576142476173
-2.27202	0.0058129449999999964	0.18235600081732312
-2.27202	0.006892588333333328	0.22491974045762794
-2.27202	0.007972231666666663	0.1676417992296088
-2.27202	0.009051874999999994	0.07503633349209124
-2.27202	0.010131518333333329	0.08066261549826173
-2.27202	0.01121116166666666	0.031035730219693556
-2.27202	0.012290804999999995	0.02246254720412744
-2.27202	0.013370448333333326	0.
-2.27202	0.014450091666666661	0.010949583192457661
-2.27202	0.015529734999999992	0.
-2.27202	0.016609378333333327	0.
-2.2392773333333333	-0.014700278333333334	0.
-2.2392773333333333	-0.013620634999999999	0.
-2.2392773333333333	-0.012540991666666668	0.
-2.2392773333333333	-0.011461348333333333	0.
-2.2392773333333333	-0.010381705000000001	0.
-2.2392773333333333	-0.009302061666666667	0.
-2.2392773333333333	-0.008222418333333335	0.
-2.2392773333333333	-0.0071427750000000005	0.
-2.2392773333333333	-0.006063131666666669	0.
-2.2392773333333333	-0.004983488333333334	0.034941970044909794
-2.2392773333333333	-0.003903845000000003	0.02776400945363252
-2.2392773333333333	-0.002824201666666668	0.015747991668328545
-2.2392773333333333	-0.0017445583333333368	0.034609930104457905
-2.2392773333333333	-0.000664915000000002	0.057939200329746275
-2.2392773333333333	0.0004147283333333293	0.046281860714680156
-2.2392773333333333	0.0014943716666666641	0.07030653488938753
-2.2392773333333333	0.0025740149999999955	0.12586693624067616
-2.2392773333333333	0.0036536583333333303	0.10563833623799478
-2.2392773333333333	0.004733301666666662	0.08719833299579687
-2.2392773333333333	0.0058129449999999964	0.1236124084021349
-2.2392773333333333	0.006892588333333328	0.1222002473401175
-2.2392773333333333	0.007972231666666663	0.10082599777486699
-2.2392773333333333	0.009051874999999994	0.022201055199934875
-2.2392773333333333	0.010131518333333329	0.05200682882836825
-2.2392773333333333	0.01121116166666666	0.03546024597061673
-2.2392773333333333	0.012290804999999995	0.010565866079289946
-2.2392773333333333	0.013370448333333326	0.007860872221486745
-2.2392773333333333	0.014450091666666661	0.
-2.2392773333333333	0.015529734999999992	0.
-2.2392773333333333	0.016609378333333327	0.
-2.2065346666666668	-0.014700278333333334	0.
-2.2065346666666668	-0.013620634999999999	0.
-2.2065346666666668	-0.012540991666666668	0.
-2.2065346666666668	-0.011461348333333333	0.
-2.2065346666666668	-0.010381705000000001	0.
-2.2065346666666668	-0.009302061666666667	0.
-2.2065346666666668	-0.008222418333333335	0.
-2.2065346666666668	-0.0071427750000000005	0.
-2.2065346666666668	-0.006063131666666669	0.0006518162119504994
-2.2065346666666668	-0.004983488333333334	0.
-2.2065346666666668	-0.003903845000000003	0.00015901911029452513
-2.2065346666666668	-0.002824201666666668	0.003128496898119159
-2.2065346666666668	-0.0017445583333333368	0.008323624731576548
-2.2065346666666668	-0.000664915000000002	0.022167586166682948
-2.2065346666666668	0.0004147283333333293	0.048487745625076954
-2.2065346666666668	0.0014943716666666641	0.014948212559269671
-2.2065346666666668	0.0025740149999999955	0.03558426613973532
-2.2065346666666668	0.0036536583333333303	0.02313155999278631
-2.2065346666666668	0.004733301666666662	0.03810675522070511
-2.2065346666666668	0.0058129449999999964	0.07417488634875086
-2.2065346666666668	0.006892588333333328	0.010279470256140287
-2.2065346666666668	0.007972231666666663	0.010918625486071552
-2.2065346666666668	0.009051874999999994	0.014636191501138335
-2.2065346666666668	0.010131518333333329	0.0035298837211180014
-2.2065346666666668	0.01121116166666666	0.02241409525449877
-2.2065346666666668	0.012290804999999995	0.00021824950903543487
-2.2065346666666668	0.013370448333333326	0.
-2.2065346666666668	0.014450091666666661	0.01249623065223166
-2.2065346666666668	0.015529734999999992	0.
-2.2065346666666668	0.016609378333333327	0.
-2.1737919999999997	-0.014700278333333334	0.
-2.1737919999999997	-0.013620634999999999	0.
-2.1737919999999997	-0.012540991666666668	0.
-2.1737919999999997	-0.011461348333333333	0.
-2.1737919999999997	-0.010381705000000001	0.
-2.1737919999999997	-0.009302061666666667	0.
-2.1737919999999997	-0.008222418333333335	0.
-2.1737919999999997	-0.0071427750000000005	0.
-2.1737919999999997	-0.006063131666666669	0.
-2.1737919999999997	-0.004983488333333334	0.
-2.1737919999999997	-0.003903845000000003	0.
-2.1737919999999997	-0.002824201666666668	0.016587103029017416
-2.1737919999999997	-0.0017445583333333368	0.0008602330739218706
-2.1737919999999997	-0.000664915000000002	0.008559268894186926
-2.1737919999999997	0.0004147283333333293	0.009475608783054751
-2.1737919999999997	0.0014943716666666641	0.0013287143592397137
-2.1737919999999997	0.0025740149999999955	0.04263496582629933
-2.1737919999999997	0.0036536583333333303	0.03736975299728606
-2.1737919999999997	0.004733301666666662	0.026047085073348228
-2.1737919999999997	0.0058129449999999964	0.014241627252353966
-2.1737919999999997	0.006892588333333328	0.004293534661894479
-2.1737919999999997	0.007972231666666663	0.032996944573143484
-2.1737919999999997	0.009051874999999994	0.
-2.1737919999999997	0.010131518333333329	0.
-2.1737919999999997	0.01121116166666666	0.002972004027029486
-2.1737919999999997	0.012290804999999995	0.
-2.1737919999999997	0.013370448333333326	0.
-2.1737919999999997	0.014450091666666661	0.
-2.1737919999999997	0.015529734999999992	0.
-2.1737919999999997	0.016609378333333327	0.
-2.141049333333333	-0.014700278333333334	0.
-2.141049333333333	-0.013620634999999999	0.
-2.141049333333333	-0.012540991666666668	0.
-2.141049333333333	-0.011461348333333333	0.
-2.141049333333333	-0.010381705000000001	0.
-2.141049333333333	-0.009302061666666667	0.
-2.141049333333333	-0.008222418333333335	0.
-2.141049333333333	-0.0071427750000000005	0.
-2.141049333333333	-0.006063131666666669	0.
-2.141049333333333	-0.004983488333333334	0.
-2.141049333333333	-0.003903845000000003	0.
-2.141049333333333	-0.002824201666666668	4.202320351874407e-6
-2.141049333333333	-0.0017445583333333368	0.
-2.141049333333333	-0.000664915000000002	0.007958585758243803
-2.141049333333333	0.0004147283333333293	0.011568729583557733
-2.141049333333333	0.0014943716666666641	0.00028754316420279033
-2.141049333333333	0.0025740149999999955	0.0002347627505335402
-2.141049333333333	0.0036536583333333303	0.008397007652611114
-2.141049333333333	0.004733301666666662	0.010303401175530387
-2.141049333333333	0.0058129449999999964	0.00160677068404346
-2.141049333333333	0.006892588333333328	0.007777418420358344
-2.141049333333333	0.007972231666666663	0.006631020093966087
-2.141049333333333	0.009051874999999994	0.011035788503884068
-2.141049333333333	0.010131518333333329	0.00005216417431389326
-2.141049333333333	0.01121116166666666	0.
-2.141049333333333	0.012290804999999995	0.0019664365733478733
-2.141049333333333	0.013370448333333326	0.
-2.141049333333333	0.014450091666666661	0.
-2.141049333333333	0.015529734999999992	0.
-2.141049333333333	0.016609378333333327	0.
-2.1083066666666666	-0.014700278333333334	0.
-2.1083066666666666	-0.013620634999999999	0.
-2.1083066666666666	-0.012540991666666668	0.
-2.1083066666666666	-0.011461348333333333	0.
-2.1083066666666666	-0.010381705000000001	0.
-2.1083066666666666	-0.009302061666666667	0.
-2.1083066666666666	-0.008222418333333335	0.
-2.1083066666666666	-0.0071427750000000005	0.
-2.1083066666666666	-0.006063131666666669	0.
-2.1083066666666666	-0.004983488333333334	0.
-2.1083066666666666	-0.003903845000000003	0.
-2.1083066666666666	-0.002824201666666668	0.
-2.1083066666666666	-0.0017445583333333368	0.
-2.1083066666666666	-0.000664915000000002	4.743613115073745e-6
-2.1083066666666666	0.0004147283333333293	0.0009381099116888191
-2.1083066666666666	0.0014943716666666641	5.699027916179932e-7
-2.1083066666666666	0.0025740149999999955	0.00006303064684375292
-2.1083066666666666	0.0036536583333333303	0.0007005994824193543
-2.1083066666666666	0.004733301666666662	0.00007294686876773881
-2.1083066666666666	0.0058129449999999964	0.
-2.1083066666666666	0.006892588333333328	0.0005256860623265615
-2.1083066666666666	0.007972231666666663	0.0071521202735600475
-2.1083066666666666	0.009051874999999994	0.014464756113538708
-2.1083066666666666	0.010131518333333329	0.00044882699653461176
-2.1083066666666666	0.01121116166666666	0.
-2.1083066666666666	0.012290804999999995	0.00006788247596004515
-2.1083066666666666	0.013370448333333326	0.
-2.1083066666666666	0.014450091666666661	0.
-2.1083066666666666	0.015529734999999992	0.
-2.1083066666666666	0.016609378333333327	0.
-2.075564	-0.014700278333333334	0.
-2.075564	-0.013620634999999999	0.
-2.075564	-0.012540991666666668	0.
-2.075564	-0.011461348333333333	0.
-2.075564	-0.010381705000000001	0.
-2.075564	-0.009302061666666667	0.
-2.075564	-0.008222418333333335	0.
-2.075564	-0.0071427750000000005	0.
-2.075564	-0.006063131666666669	0.
-2.075564	-0.004983488333333334	0.
-2.075564	-0.003903845000000003	0.
-2.075564	-0.002824201666666668	0.
-2.075564	-0.0017445583333333368	0.
-2.075564	-0.000664915000000002	0.
-2.075564	0.0004147283333333293	0.
-2.075564	0.0014943716666666641	0.
-2.075564	0.0025740149999999955	0.
-2.075564	0.0036536583333333303	0.
-2.075564	0.004733301666666662	0.
-2.075564	0.0058129449999999964	0.
-2.075564	0.006892588333333328	0.00106671191206445
-2.075564	0.007972231666666663	0.
-2.075564	0.009051874999999994	0.010980935853400493
-2.075564	0.010131518333333329	0.
-2.075564	0.01121116166666666	0.
-2.075564	0.012290804999999995	0.
-2.075564	0.013370448333333326	0.
-2.075564	0.014450091666666661	0.
-2.075564	0.015529734999999992	0.
-2.075564	0.016609378333333327	0.
-2.0428213333333334	-0.014700278333333334	0.
-2.0428213333333334	-0.013620634999999999	0.
-2.0428213333333334	-0.012540991666666668	0.
-2.0428213333333334	-0.011461348333333333	0.
-2.0428213333333334	-0.010381705000000001	0.
-2.0428213333333334	-0.009302061666666667	0.
-2.0428213333333334	-0.008222418333333335	0.
-2.0428213333333334	-0.0071427750000000005	0.
-2.0428213333333334	-0.006063131666666669	0.
-2.0428213333333334	-0.004983488333333334	0.
-2.0428213333333334	-0.003903845000000003	0.
-2.0428213333333334	-0.002824201666666668	0.
-2.0428213333333334	-0.0017445583333333368	0.
-2.0428213333333334	-0.000664915000000002	0.
-2.0428213333333334	0.0004147283333333293	0.
-2.0428213333333334	0.0014943716666666641	0.
-2.0428213333333334	0.0025740149999999955	0.
-2.0428213333333334	0.0036536583333333303	0.
-2.0428213333333334	0.004733301666666662	0.
-2.0428213333333334	0.0058129449999999964	0.
-2.0428213333333334	0.006892588333333328	8.854447910958268e-14
-2.0428213333333334	0.007972231666666663	4.03348791672944e-6
-2.0428213333333334	0.009051874999999994	0.
-2.0428213333333334	0.010131518333333329	0.
-2.0428213333333334	0.01121116166666666	0.
-2.0428213333333334	0.012290804999999995	0.
-2.0428213333333334	0.013370448333333326	0.
-2.0428213333333334	0.014450091666666661	0.
-2.0428213333333334	0.015529734999999992	0.
-2.0428213333333334	0.016609378333333327	0.

==> data/fig7/hist_2d_2-6.dat <==
-2.9923586666666666	-0.11185878333333332	0.
-2.9923586666666666	-0.10365434999999999	0.
-2.9923586666666666	-0.09544991666666666	0.
-2.9923586666666666	-0.08724548333333332	0.
-2.9923586666666666	-0.07904105	0.
-2.9923586666666666	-0.07083661666666666	0.
-2.9923586666666666	-0.06263218333333333	0.
-2.9923586666666666	-0.05442774999999999	0.
-2.9923586666666666	-0.04622331666666665	0.
-2.9923586666666666	-0.03801888333333332	0.
-2.9923586666666666	-0.029814449999999992	0.
-2.9923586666666666	-0.021610016666666662	0.
-2.9923586666666666	-0.013405583333333318	0.
-2.9923586666666666	-0.005201149999999988	0.
-2.9923586666666666	0.0030032833333333425	0.
-2.9923586666666666	0.011207716666666687	0.
-2.9923586666666666	0.019412150000000003	0.
-2.9923586666666666	0.027616583333333347	0.
-2.9923586666666666	0.03582101666666669	0.
-2.9923586666666666	0.04402545000000001	0.
-2.9923586666666666	0.05222988333333335	0.0020174678487803652
-2.9923586666666666	0.06043431666666667	0.
-2.9923586666666666	0.06863875000000001	0.
-2.9923586666666666	0.07684318333333336	0.
-2.9923586666666666	0.08504761666666667	0.
-2.9923586666666666	0.09325205000000002	0.
-2.9923586666666666	0.10145648333333336	0.
-2.9923586666666666	0.10966091666666668	0.
-2.9923586666666666	0.11786535000000002	0.
-2.9923586666666666	0.12606978333333335	0.
-2.959616	-0.11185878333333332	0.
-2.959616	-0.10365434999999999	0.
-2.959616	-0.09544991666666666	0.
-2.959616	-0.08724548333333332	0.
-2.959616	-0.07904105	0.
-2.959616	-0.07083661666666666	0.
-2.959616	-0.06263218333333333	0.
-2.959616	-0.05442774999999999	0.
-2.959616	-0.04622331666666665	0.
-2.959616	-0.03801888333333332	0.
-2.959616	-0.029814449999999992	0.
-2.959616	-0.021610016666666662	0.
-2.959616	-0.013405583333333318	0.
-2.959616	-0.005201149999999988	0.
-2.959616	0.0030032833333333425	0.
-2.959616	0.011207716666666687	0.
-2.959616	0.019412150000000003	3.854007048417381e-6
-2.959616	0.027616583333333347	0.012876887571899625
-2.959616	0.03582101666666669	0.0010538185673231038
-2.959616	0.04402545000000001	0.
-2.959616	0.05222988333333335	0.
-2.959616	0.06043431666666667	8.469793802738726e-7
-2.959616	0.06863875000000001	0.
-2.959616	0.07684318333333336	0.
-2.959616	0.08504761666666667	0.
-2.959616	0.09325205000000002	0.
-2.959616	0.10145648333333336	0.
-2.959616	0.10966091666666668	0.
-2.959616	0.11786535000000002	0.
-2.959616	0.12606978333333335	0.
-2.9268733333333334	-0.11185878333333332	0.
-2.9268733333333334	-0.10365434999999999	0.
-2.9268733333333334	-0.09544991666666666	0.
-2.9268733333333334	-0.08724548333333332	0.
-2.9268733333333334	-0.07904105	0.
-2.9268733333333334	-0.07083661666666666	0.
-2.9268733333333334	-0.06263218333333333	0.
-2.9268733333333334	-0.05442774999999999	0.
-2.9268733333333334	-0.04622331666666665	0.
-2.9268733333333334	-0.03801888333333332	0.
-2.9268733333333334	-0.029814449999999992	0.
-2.9268733333333334	-0.021610016666666662	0.
-2.9268733333333334	-0.013405583333333318	0.014348243892461652
-2.9268733333333334	-0.005201149999999988	0.
-2.9268733333333334	0.0030032833333333425	0.001438010125098741
-2.9268733333333334	0.011207716666666687	0.
-2.9268733333333334	0.019412150000000003	0.
-2.9268733333333334	0.027616583333333347	0.024676713098083412
-2.9268733333333334	0.03582101666666669	0.012664314640160615
-2.9268733333333334	0.04402545000000001	0.
-2.9268733333333334	0.05222988333333335	0.
-2.9268733333333334	0.06043431666666667	0.
-2.9268733333333334	0.06863875000000001	0.
-2.9268733333333334	0.07684318333333336	0.
-2.9268733333333334	0.08504761666666667	0.
-2.9268733333333334	0.09325205000000002	0.
-2.9268733333333334	0.10145648333333336	0.
-2.9268733333333334	0.10966091666666668	0.
-2.9268733333333334	0.11786535000000002	0.
-2.9268733333333334	0.12606978333333335	0.
-2.8941306666666664	-0.11185878333333332	0.
-2.8941306666666664	-0.10365434999999999	0.
-2.8941306666666664	-0.09544991666666666	0.
-2.8941306666666664	-0.08724548333333332	0.
-2.8941306666666664	-0.07904105	0.
-2.8941306666666664	-0.07083661666666666	0.
-2.8941306666666664	-0.06263218333333333	0.
-2.8941306666666664	-0.05442774999999999	0.
-2.8941306666666664	-0.04622331666666665	0.
-2.8941306666666664	-0.03801888333333332	0.0023513391056640834
-2.8941306666666664	-0.029814449999999992	0.
-2.8941306666666664	-0.021610016666666662	0.
-2.8941306666666664	-0.013405583333333318	0.
-2.8941306666666664	-0.005201149999999988	0.
-2.8941306666666664	0.0030032833333333425	0.02537213660881339
-2.8941306666666664	0.011207716666666687	0.
-2.8941306666666664	0.019412150000000003	0.004840793845030904
-2.8941306666666664	0.027616583333333347	0.013853636230810653
-2.8941306666666664	0.03582101666666669	0.013220101152659366
-2.8941306666666664	0.04402545000000001	0.0006915418195005677
-2.8941306666666664	0.05222988333333335	0.024763503701310193
-2.8941306666666664	0.06043431666666667	0.
-2.8941306666666664	0.06863875000000001	0.014153518346612017
-2.8941306666666664	0.07684318333333336	0.
-2.8941306666666664	0.08504761666666667	0.
-2.8941306666666664	0.09325205000000002	0.
-2.8941306666666664	0.10145648333333336	0.
-2.8941306666666664	0.10966091666666668	0.
-2.8941306666666664	0.11786535000000002	0.
-2.8941306666666664	0.12606978333333335	0.
-2.861388	-0.11185878333333332	0.
-2.861388	-0.10365434999999999	0.
-2.861388	-0.09544991666666666	0.
-2.861388	-0.08724548333333332	0.
-2.861388	-0.07904105	0.
-2.861388	-0.07083661666666666	0.
-2.861388	-0.06263218333333333	0.
-2.861388	-0.05442774999999999	0.004619794505527745
-2.861388	-0.04622331666666665	0.
-2.861388	-0.03801888333333332	0.
-2.861388	-0.029814449999999992	0.007397558339552684
-2.861388	-0.021610016666666662	0.010569394969859593
-2.861388	-0.013405583333333318	0.01601110250364774
-2.861388	-0.005201149999999988	0.02557900308267935
-2.861388	0.0030032833333333425	0.013036952038805068
-2.861388	0.011207716666666687	0.02299575417438745
-2.861388	0.019412150000000003	0.06694488948512979
-2.861388	0.027616583333333347	0.037362461861928285
-2.861388	0.03582101666666669	0.02294066647607121
-2.861388	0.04402545000000001	0.014568186447661597
-2.861388	0.05222988333333335	0.00923557222109105
-2.861388	0.06043431666666667	1.8145221493924995e-6
-2.861388	0.06863875000000001	0.
-2.861388	0.07684318333333336	0.
-2.861388	0.08504761666666667	0.
-2.861388	0.09325205000000002	0.
-2.861388	0.10145648333333336	0.
-2.861388	0.10966091666666668	9.41818122651681e-8
-2.861388	0.11786535000000002	0.
-2.861388	0.12606978333333335	0.
-2.8286453333333332	-0.11185878333333332	0.
-2.8286453333333332	-0.10365434999999999	0.
-2.8286453333333332	-0.09544991666666666	0.
-2.8286453333333332	-0.08724548333333332	0.
-2.8286453333333332	-0.07904105	0.
-2.8286453333333332	-0.07083661666666666	0.
-2.8286453333333332	-0.06263218333333333	0.
-2.8286453333333332	-0.05442774999999999	0.
-2.8286453333333332	-0.04622331666666665	0.0047690192844894105
-2.8286453333333332	-0.03801888333333332	0.00814025432801001
-2.8286453333333332	-0.029814449999999992	0.0240576692518605
-2.8286453333333332	-0.021610016666666662	0.017263664600583147
-2.8286453333333332	-0.013405583333333318	0.03509739684904264
-2.8286453333333332	-0.005201149999999988	0.02092603462971889
-2.8286453333333332	0.0030032833333333425	0.07047518610271564
-2.8286453333333332	0.011207716666666687	0.08447219180502968
-2.8286453333333332	0.019412150000000003	0.05973992951352046
-2.8286453333333332	0.027616583333333347	0.06382769641073958
-2.8286453333333332	0.03582101666666669	0.07498697863726068
-2.8286453333333332	0.04402545000000001	0.05442177890291434
-2.8286453333333332	0.05222988333333335	0.05881222788441596
-2.8286453333333332	0.06043431666666667	0.01687995643899834
-2.8286453333333332	0.06863875000000001	0.008987314968424089
-2.8286453333333332	0.07684318333333336	0.
-2.8286453333333332	0.08504761666666667	0.0030343752850118667
-2.8286453333333332	0.09325205000000002	0.00043704100549270085
-2.8286453333333332	0.10145648333333336	0.000010034539253540077
-2.8286453333333332	0.10966091666666668	0.
-2.8286453333333332	0.11786535000000002	0.
-2.8286453333333332	0.12606978333333335	0.
-2.7959026666666666	-0.11185878333333332	0.
-2.7959026666666666	-0.10365434999999999	0.
-2.7959026666666666	-0.09544991666666666	0.
-2.7959026666666666	-0.08724548333333332	0.
-2.7959026666666666	-0.07904105	0.
-2.7959026666666666	-0.07083661666666666	0.
-2.7959026666666666	-0.06263218333333333	0.
-2.7959026666666666	-0.05442774999999999	0.
-2.7959026666666666	-0.04622331666666665	0.038825337098767156
-2.7959026666666666	-0.03801888333333332	0.02828360072850985
-2.7959026666666666	-0.029814449999999992	0.028970270879132263
-2.7959026666666666	-0.021610016666666662	0.03359237030206872
-2.7959026666666666	-0.013405583333333318	0.12332177733347899
-2.7959026666666666	-0.005201149999999988	0.06440713025845655
-2.7959026666666666	0.0030032833333333425	0.1577600899462434
-2.7959026666666666	0.011207716666666687	0.14055499868070456
-2.7959026666666666	0.019412150000000003	0.18115705168615312
-2.7959026666666666	0.027616583333333347	0.15552269001357902
-2.7959026666666666	0.03582101666666669	0.11246998375547927
-2.7959026666666666	0.04402545000000001	0.1059081976997966
-2.7959026666666666	0.05222988333333335	0.09546472862803544
-2.7959026666666666	0.06043431666666667	0.01849930474401839
-2.7959026666666666	0.06863875000000001	0.0317874609916579
-2.7959026666666666	0.07684318333333336	0.005198725252561378
-2.7959026666666666	0.08504761666666667	0.008542261791215654
-2.7959026666666666	0.09325205000000002	0.
-2.7959026666666666	0.10145648333333336	0.
-2.7959026666666666	0.10966091666666668	0.
-2.7959026666666666	0.11786535000000002	0.
-2.7959026666666666	0.12606978333333335	0.
-2.76316	-0.11185878333333332	0.
-2.76316	-0.10365434999999999	0.
-2.76316	-0.09544991666666666	0.
-2.76316	-0.08724548333333332	0.
-2.76316	-0.07904105	0.
-2.76316	-0.07083661666666666	0.
-2.76316	-0.06263218333333333	0.
-2.76316	-0.05442774999999999	0.0019600458127507076
-2.76316	-0.04622331666666665	0.020007983324434177
-2.76316	-0.03801888333333332	0.032170408236056026
-2.76316	-0.029814449999999992	0.038847369497846077
-2.76316	-0.021610016666666662	0.133371757514433
-2.76316	-0.013405583333333318	0.1768670013576423
-2.76316	-0.005201149999999988	0.18311854238701217
-2.76316	0.0030032833333333425	0.3240766186499518
-2.76316	0.011207716666666687	0.2619584499023443
-2.76316	0.019412150000000003	0.2894198424103996
-2.76316	0.027616583333333347	0.2561305882883482
-2.76316	0.03582101666666669	0.22874736528261277
-2.76316	0.04402545000000001	0.23659963975187367
-2.76316	0.05222988333333335	0.0795402155316822
-2.76316	0.06043431666666667	0.07147843418314599
-2.76316	0.06863875000000001	0.044333476434382145
-2.76316	0.07684318333333336	0.02158707410436728
-2.76316	0.08504761666666667	0.011502185491368498
-2.76316	0.09325205000000002	0.0014141551542594915
-2.76316	0.10145648333333336	4.025180660581751e-6
-2.76316	0.10966091666666668	0.
-2.76316	0.11786535000000002	0.
-2.76316	0.12606978333333335	0.
-2.7304173333333335	-0.11185878333333332	0.
-2.7304173333333335	-0.10365434999999999	0.
-2.7304173333333335	-0.09544991666666666	0.
-2.7304173333333335	-0.08724548333333332	0.
-2.7304173333333335	-0.07904105	0.
-2.7304173333333335	-0.07083661666666666	0.
-2.7304173333333335	-0.06263218333333333	0.
-2.7304173333333335	-0.05442774999999999	0.019936873880050342
-2.7304173333333335	-0.04622331666666665	0.018400397571375487
-2.7304173333333335	-0.03801888333333332	0.043808269677541596
-2.7304173333333335	-0.029814449999999992	0.09154965770688887
-2.7304173333333335	-0.021610016666666662	0.14118649376232906
-2.7304173333333335	-0.013405583333333318	0.26667126294903176
-2.7304173333333335	-0.005201149999999988	0.32826750730509113
-2.7304173333333335	0.0030032833333333425	0.39393412126852206
-2.7304173333333335	0.011207716666666687	0.442919120278609
-2.7304173333333335	0.019412150000000003	0.44870735283596325
-2.7304173333333335	0.027616583333333347	0.3726666517628348
-2.7304173333333335	0.03582101666666669	0.35840347857189847
-2.7304173333333335	0.04402545000000001	0.25223515931834467
-2.7304173333333335	0.05222988333333335	0.12660384499152508
-2.7304173333333335	0.06043431666666667	0.13467822639405205
-2.7304173333333335	0.06863875000000001	0.03227831832209427
-2.7304173333333335	0.07684318333333336	0.04002711738605767
-2.7304173333333335	0.08504761666666667	0.014070517457645386
-2.7304173333333335	0.09325205000000002	0.0007174735558521917
-2.7304173333333335	0.10145648333333336	5.928095041900916e-7
-2.7304173333333335	0.10966091666666668	0.00022209449589239393
-2.7304173333333335	0.11786535000000002	0.
-2.7304173333333335	0.12606978333333335	0.
-2.6976746666666664	-0.11185878333333332	0.
-2.6976746666666664	-0.10365434999999999	0.
-2.6976746666666664	-0.09544991666666666	0.
-2.6976746666666664	-0.08724548333333332	0.
-2.6976746666666664	-0.07904105	0.
-2.6976746666666664	-0.07083661666666666	0.0028562304863680972
-2.6976746666666664	-0.06263218333333333	0.004487385227372502
-2.6976746666666664	-0.05442774999999999	0.019097352327872463
-2.6976746666666664	-0.04622331666666665	0.01445046883504155
-2.6976746666666664	-0.03801888333333332	0.061091476755177565
-2.6976746666666664	-0.029814449999999992	0.17633072161057498
-2.6976746666666664	-0.021610016666666662	0.18984786159273304
-2.6976746666666664	-0.013405583333333318	0.4263656892398508
-2.6976746666666664	-0.005201149999999988	0.3723766152967089
-2.6976746666666664	0.0030032833333333425	0.6613320695128097
-2.6976746666666664	0.011207716666666687	0.6098704042075327
-2.6976746666666664	0.019412150000000003	0.6047596064583008
-2.6976746666666664	0.027616583333333347	0.5350582625313802
-2.6976746666666664	0.03582101666666669	0.42146823995052635
-2.6976746666666664	0.04402545000000001	0.314443935603676
-2.6976746666666664	0.05222988333333335	0.19301216167162485
-2.6976746666666664	0.06043431666666667	0.10416821447013092
-2.6976746666666664	0.06863875000000001	0.048853409905425596
-2.6976746666666664	0.07684318333333336	0.02888645027689822
-2.6976746666666664	0.08504761666666667	0.007685411590883163
-2.6976746666666664	0.09325205000000002	0.0036414498523034034
-2.6976746666666664	0.10145648333333336	0.00003122532763337973
-2.6976746666666664	0.10966091666666668	0.0006556425159762019
-2.6976746666666664	0.11786535000000002	0.
-2.6976746666666664	0.12606978333333335	0.
-2.664932	-0.11185878333333332	0.
-2.664932	-0.10365434999999999	0.
-2.664932	-0.09544991666666666	0.
-2.664932	-0.08724548333333332	0.
-2.664932	-0.07904105	0.
-2.664932	-0.07083661666666666	0.0007970240405556426
-2.664932	-0.06263218333333333	0.002162429062628841
-2.664932	-0.05442774999999999	0.015605690329590733
-2.664932	-0.04622331666666665	0.07457994204489554
-2.664932	-0.03801888333333332	0.09284833622951456
-2.664932	-0.029814449999999992	0.24005168563769705
-2.664932	-0.021610016666666662	0.2943434341612468
-2.664932	-0.013405583333333318	0.4989431300843967
-2.664932	-0.005201149999999988	0.5929765382216161
-2.664932	0.0030032833333333425	0.6922798579704955
-2.664932	0.011207716666666687	0.8399621944616299
-2.664932	0.019412150000000003	0.6728453603514533
-2.664932	0.027616583333333347	0.6852682965544353
-2.664932	0.03582101666666669	0.6212922049726447
-2.664932	0.04402545000000001	0.34072596711135605
-2.664932	0.05222988333333335	0.20520079557156332
-2.664932	0.06043431666666667	0.11819190059202421
-2.664932	0.06863875000000001	0.07564015063554831
-2.664932	0.07684318333333336	0.022855094181459243
-2.664932	0.08504761666666667	0.005640660432245956
-2.664932	0.09325205000000002	0.007838004841927614
-2.664932	0.10145648333333336	0.00018140178190969645
-2.664932	0.10966091666666668	0.000741908081624407
-2.664932	0.11786535000000002	0.00046672906208886864
-2.664932	0.12606978333333335	0.
-2.6321893333333333	-0.11185878333333332	0.
-2.6321893333333333	-0.10365434999999999	0.
-2.6321893333333333	-0.09544991666666666	0.
-2.6321893333333333	-0.08724548333333332	0.
-2.6321893333333333	-0.07904105	0.0028717328091196577
-2.6321893333333333	-0.07083661666666666	0.002399108089192269
-2.6321893333333333	-0.06263218333333333	0.011589786504524866
-2.6321893333333333	-0.05442774999999999	0.031409905894259973
-2.6321893333333333	-0.04622331666666665	0.08850832965740972
-2.6321893333333333	-0.03801888333333332	0.11044178588617697
-2.6321893333333333	-0.029814449999999992	0.17326806004561024
-2.6321893333333333	-0.021610016666666662	0.3979192448821521
-2.6321893333333333	-0.013405583333333318	0.49126393291253423
-2.6321893333333333	-0.005201149999999988	0.5786811987256988
-2.6321893333333333	0.0030032833333333425	0.7889759494976307
-2.6321893333333333	0.011207716666666687	0.9583502642431626
-2.6321893333333333	0.019412150000000003	0.8470055289574714
-2.6321893333333333	0.027616583333333347	0.6498607772494142
-2.6321893333333333	0.03582101666666669	0.5346219434003293
-2.6321893333333333	0.04402545000000001	0.3727714364083583
-2.6321893333333333	0.05222988333333335	0.2319540073609026
-2.6321893333333333	0.06043431666666667	0.1479740410979169
-2.6321893333333333	0.06863875000000001	0.07176565741272944
-2.6321893333333333	0.07684318333333336	0.04382174944873987
-2.6321893333333333	0.08504761666666667	0.01630661464495999
-2.6321893333333333	0.09325205000000002	0.009193497367064016
-2.6321893333333333	0.10145648333333336	0.0000823712764365983
-2.6321893333333333	0.10966091666666668	6.619886450503208e-6
-2.6321893333333333	0.11786535000000002	9.320579693945655e-11
-2.6321893333333333	0.12606978333333335	0.
-2.5994466666666667	-0.11185878333333332	0.
-2.5994466666666667	-0.10365434999999999	0.
-2.5994466666666667	-0.09544991666666666	0.
-2.5994466666666667	-0.08724548333333332	0.
-2.5994466666666667	-0.07904105	0.
-2.5994466666666667	-0.07083661666666666	0.006095233616042163
-2.5994466666666667	-0.06263218333333333	0.004857871981448299
-2.5994466666666667	-0.05442774999999999	0.034342341638035206
-2.5994466666666667	-0.04622331666666665	0.05874563082680531
-2.5994466666666667	-0.03801888333333332	0.15088952377405812
-2.5994466666666667	-0.029814449999999992	0.21993683598548364
-2.5994466666666667	-0.021610016666666662	0.4507172006706307
-2.5994466666666667	-0.013405583333333318	0.6411418602045851
-2.5994466666666667	-0.005201149999999988	0.7267554770679228
-2.5994466666666667	0.0030032833333333425	0.8201989469732961
-2.5994466666666667	0.011207716666666687	0.890772940413014
-2.5994466666666667	0.019412150000000003	0.8619312931925731
-2.5994466666666667	0.027616583333333347	0.7120006622786699
-2.5994466666666667	0.03582101666666669	0.551435379749675
-2.5994466666666667	0.04402545000000001	0.38640221253437756
-2.5994466666666667	0.05222988333333335	0.2625955835370636
-2.5994466666666667	0.06043431666666667	0.15586953470885423
-2.5994466666666667	0.06863875000000001	0.08629326229586247
-2.5994466666666667	0.07684318333333336	0.04786122580895236
-2.5994466666666667	0.08504761666666667	0.01762910865116085
-2.5994466666666667	0.09325205000000002	0.004856124857736216
-2.5994466666666667	0.10145648333333336	0.001165301632972691
-2.5994466666666667	0.10966091666666668	0.00113697250964784
-2.5994466666666667	0.11786535000000002	2.440635213394744e-9
-2.5994466666666667	0.12606978333333335	6.433327507813984e-7
-2.566704	-0.11185878333333332	0.
-2.566704	-0.10365434999999999	0.
-2.566704	-0.09544991666666666	0.
-2.566704	-0.08724548333333332	0.
-2.566704	-0.07904105	0.0019298942213554335
-2.566704	-0.07083661666666666	0.0038913558788089293
-2.566704	-0.06263218333333333	0.0146502724574836
-2.566704	-0.05442774999999999	0.04849303920996832
-2.566704	-0.04622331666666665	0.10618768418211176
-2.566704	-0.03801888333333332	0.11266734470472374
-2.566704	-0.029814449999999992	0.29121655068552454
-2.566704	-0.021610016666666662	0.3948837362579673
-2.566704	-0.013405583333333318	0.5970570546705464
-2.566704	-0.005201149999999988	0.7429482793973172
-2.566704	0.0030032833333333425	1.
-2.566704	0.011207716666666687	0.8671039661351613
-2.566704	0.019412150000000003	0.8976360614795817
-2.566704	0.027616583333333347	0.7106225008556695
-2.566704	0.03582101666666669	0.6191198331511643
-2.566704	0.04402545000000001	0.4301559008090609
-2.566704	0.05222988333333335	0.22913003808482066
-2.566704	0.06043431666666667	0.13728728337103896
-2.566704	0.06863875000000001	0.06121390348506669
-2.566704	0.07684318333333336	0.04099356887759103
-2.566704	0.08504761666666667	0.015311307741525
-2.566704	0.09325205000000002	0.0069469070139646025
-2.566704	0.10145648333333336	0.004062609403946308
-2.566704	0.10966091666666668	0.00028028335968904996
-2.566704	0.11786535000000002	0.00001435661636921394
-2.566704	0.12606978333333335	0.00018739562470703743
-2.533961333333333	-0.11185878333333332	0.
-2.533961333333333	-0.10365434999999999	0.
-2.533961333333333	-0.09544991666666666	0.
-2.533961333333333	-0.08724548333333332	0.
-2.533961333333333	-0.07904105	0.0019513484810050078
-2.533961333333333	-0.07083661666666666	0.0016699685323688452
-2.533961333333333	-0.06263218333333333	0.01222609869844828
-2.533961333333333	-0.05442774999999999	0.013369186086685319
-2.533961333333333	-0.04622331666666665	0.1065986952698754
-2.533961333333333	-0.03801888333333332	0.15776906747948832
-2.533961333333333	-0.029814449999999992	0.2539326359720487
-2.533961333333333	-0.021610016666666662	0.35759970849179895
-2.533961333333333	-0.013405583333333318	0.5513254953750949
-2.533961333333333	-0.005201149999999988	0.7808269420704432
-2.533961333333333	0.0030032833333333425	0.9224411415236901
-2.533961333333333	0.011207716666666687	0.8639899245516688
-2.533961333333333	0.019412150000000003	0.8840608468105344
-2.533961333333333	0.027616583333333347	0.8065015043527332
-2.533961333333333	0.03582101666666669	0.54998568798669
-2.533961333333333	0.04402545000000001	0.4629738975943308
-2.533961333333333	0.05222988333333335	0.28126942472719063
-2.533961333333333	0.06043431666666667	0.16188573957143138
-2.533961333333333	0.06863875000000001	0.07492196791803891
-2.533961333333333	0.07684318333333336	0.044598636034459835
-2.533961333333333	0.08504761666666667	0.016067842419194168
-2.533961333333333	0.09325205000000002	0.010603105250318587
-2.533961333333333	0.10145648333333336	0.001787580382481063
-2.533961333333333	0.10966091666666668	0.00003977837266123164
-2.533961333333333	0.11786535000000002	0.0001918354492686732
-2.533961333333333	0.12606978333333335	0.
-2.5012186666666665	-0.11185878333333332	0.
-2.5012186666666665	-0.10365434999999999	0.
-2.5012186666666665	-0.09544991666666666	0.
-2.5012186666666665	-0.08724548333333332	0.
-2.5012186666666665	-0.07904105	0.0020888399287751734
-2.5012186666666665	-0.07083661666666666	0.
-2.5012186666666665	-0.06263218333333333	0.006252683664820194
-2.5012186666666665	-0.05442774999999999	0.04024585637434555
-2.5012186666666665	-0.04622331666666665	0.0783502894186619
-2.5012186666666665	-0.03801888333333332	0.16994860293062242
-2.5012186666666665	-0.029814449999999992	0.32368796866508315
-2.5012186666666665	-0.021610016666666662	0.43200991526380245
-2.5012186666666665	-0.013405583333333318	0.5204315379913035
-2.5012186666666665	-0.005201149999999988	0.7118532954982838
-2.5012186666666665	0.0030032833333333425	0.8160080639119544
-2.5012186666666665	0.011207716666666687	0.8058460112661872
-2.5012186666666665	0.019412150000000003	0.8665971573439546
-2.5012186666666665	0.027616583333333347	0.7427308666165393
-2.5012186666666665	0.03582101666666669	0.5548889332765831
-2.5012186666666665	0.04402545000000001	0.4022980891925318
-2.5012186666666665	0.05222988333333335	0.25984263657151624
-2.5012186666666665	0.06043431666666667	0.1436647192722728
-2.5012186666666665	0.06863875000000001	0.07925756925130034
-2.5012186666666665	0.07684318333333336	0.041972674635138436
-2.5012186666666665	0.08504761666666667	0.01828756356902677
-2.5012186666666665	0.09325205000000002	0.00194277122660173
-2.5012186666666665	0.10145648333333336	0.003065505992777248
-2.5012186666666665	0.10966091666666668	0.
-2.5012186666666665	0.11786535000000002	0.0000937189084736988
-2.5012186666666665	0.12606978333333335	0.
-2.468476	-0.11185878333333332	0.
-2.468476	-0.10365434999999999	0.
-2.468476	-0.09544991666666666	0.
-2.468476	-0.08724548333333332	0.
-2.468476	-0.07904105	0.0030329296789191624
-2.468476	-0.07083661666666666	0.
-2.468476	-0.06263218333333333	0.03806727692706794
-2.468476	-0.05442774999999999	0.04275155700221965
-2.468476	-0.04622331666666665	0.0712156402404194
-2.468476	-0.03801888333333332	0.13471785881909967
-2.468476	-0.029814449999999992	0.28181692432383765
-2.468476	-0.021610016666666662	0.3777270791944399
-2.468476	-0.013405583333333318	0.5250468521720676
-2.468476	-0.005201149999999988	0.6322667729254422
-2.468476	0.0030032833333333425	0.8177027682847691
-2.468476	0.011207716666666687	0.8572051504554197
-2.468476	0.019412150000000003	0.8520764722132034
-2.468476	0.027616583333333347	0.6884598204507608
-2.468476	0.03582101666666669	0.48504536210722343
-2.468476	0.04402545000000001	0.39200978834450756
-2.468476	0.05222988333333335	0.20116831618852785
-2.468476	0.06043431666666667	0.12144169192675223
-2.468476	0.06863875000000001	0.08223054876861272
-2.468476	0.07684318333333336	0.0330011560810651
-2.468476	0.08504761666666667	0.0119640478865938
-2.468476	0.09325205000000002	0.0034080341665579184
-2.468476	0.10145648333333336	0.005851915060442668
-2.468476	0.10966091666666668	2.847004131463153e-8
-2.468476	0.11786535000000002	0.
-2.468476	0.12606978333333335	0.00017870306815426476
-2.4357333333333333	-0.11185878333333332	0.
-2.4357333333333333	-0.10365434999999999	0.
-2.4357333333333333	-0.09544991666666666	0.
-2.4357333333333333	-0.08724548333333332	0.
-2.4357333333333333	-0.07904105	0.016592584568045108
-2.4357333333333333	-0.07083661666666666	0.012358455108396118
-2.4357333333333333	-0.06263218333333333	0.004477766624477144
-2.4357333333333333	-0.05442774999999999	0.0368033345221324
-2.4357333333333333	-0.04622331666666665	0.07856457790667691
-2.4357333333333333	-0.03801888333333332	0.147863262310976
-2.4357333333333333	-0.029814449999999992	0.23215309188572872
-2.4357333333333333	-0.021610016666666662	0.3400739064181369
-2.4357333333333333	-0.013405583333333318	0.43957416075122224
-2.4357333333333333	-0.005201149999999988	0.5854652564454585
-2.4357333333333333	0.0030032833333333425	0.7461344027397449
-2.4357333333333333	0.011207716666666687	0.782458525265633
-2.4357333333333333	0.019412150000000003	0.7007865206967365
-2.4357333333333333	0.027616583333333347	0.6454963056109381
-2.4357333333333333	0.03582101666666669	0.4787917804315594
-2.4357333333333333	0.04402545000000001	0.34560943908627084
-2.4357333333333333	0.05222988333333335	0.18966317097667948
-2.4357333333333333	0.06043431666666667	0.12921844959761203
-2.4357333333333333	0.06863875000000001	0.06568902641329309
-2.4357333333333333	0.07684318333333336	0.02195797536584183
-2.4357333333333333	0.08504761666666667	0.0036562421805768157
-2.4357333333333333	0.09325205000000002	0.002141264406492293
-2.4357333333333333	0.10145648333333336	0.00018619578926714386
-2.4357333333333333	0.10966091666666668	0.0012070391595088517
-2.4357333333333333	0.11786535000000002	1.638464197034458e-9
-2.4357333333333333	0.12606978333333335	0.
-2.4029906666666667	-0.11185878333333332	0.
-2.4029906666666667	-0.10365434999999999	0.
-2.4029906666666667	-0.09544991666666666	0.
-2.4029906666666667	-0.08724548333333332	0.0028192056869251513
-2.4029906666666667	-0.07904105	0.0021941721576095663
-2.4029906666666667	-0.07083661666666666	0.0033742280662300587
-2.4029906666666667	-0.06263218333333333	0.005567124565157758
-2.4029906666666667	-0.05442774999999999	0.03375742484558263
-2.4029906666666667	-0.04622331666666665	0.048747394977491025
-2.4029906666666667	-0.03801888333333332	0.1147639784305259
-2.4029906666666667	-0.029814449999999992	0.21202407328106299
-2.4029906666666667	-0.021610016666666662	0.3516855747326208
-2.4029906666666667	-0.013405583333333318	0.35111198947298355
-2.4029906666666667	-0.005201149999999988	0.6213158719322005
-2.4029906666666667	0.0030032833333333425	0.5915354521901022
-2.4029906666666667	0.011207716666666687	0.6447314968826569
-2.4029906666666667	0.019412150000000003	0.5884100804722436
-2.4029906666666667	0.027616583333333347	0.5098883520600704
-2.4029906666666667	0.03582101666666669	0.37150811669710754
-2.4029906666666667	0.04402545000000001	0.2812730634804799
-2.4029906666666667	0.05222988333333335	0.16594133301165495
-2.4029906666666667	0.06043431666666667	0.12171665154493244
-2.4029906666666667	0.06863875000000001	0.05327831980496221
-2.4029906666666667	0.07684318333333336	0.01881627391732079
-2.4029906666666667	0.08504761666666667	0.008711532001402048
-2.4029906666666667	0.09325205000000002	0.003555214591393851
-2.4029906666666667	0.10145648333333336	0.0005117131360478998
-2.4029906666666667	0.10966091666666668	7.022688640540527e-7
-2.4029906666666667	0.11786535000000002	0.
-2.4029906666666667	0.12606978333333335	0.
-2.370248	-0.11185878333333332	0.
-2.370248	-0.10365434999999999	0.
-2.370248	-0.09544991666666666	0.005983299682986505
-2.370248	-0.08724548333333332	0.
-2.370248	-0.07904105	0.
-2.370248	-0.07083661666666666	0.0008940030926202728
-2.370248	-0.06263218333333333	0.011587756024275357
-2.370248	-0.05442774999999999	0.02783898422052403
-2.370248	-0.04622331666666665	0.046647515996467395
-2.370248	-0.03801888333333332	0.11924444133358059
-2.370248	-0.029814449999999992	0.2135588636055495
-2.370248	-0.021610016666666662	0.26124889324117095
-2.370248	-0.013405583333333318	0.33310393829510443
-2.370248	-0.005201149999999988	0.4212098571918627
-2.370248	0.0030032833333333425	0.570244882197469
-2.370248	0.011207716666666687	0.6181904453166776
-2.370248	0.019412150000000003	0.4864880919750265
-2.370248	0.027616583333333347	0.3680596263483095
-2.370248	0.03582101666666669	0.32456198865142866
-2.370248	0.04402545000000001	0.22046831741063613
-2.370248	0.05222988333333335	0.13754816484105287
-2.370248	0.06043431666666667	0.052617663034723046
-2.370248	0.06863875000000001	0.05404978787472556
-2.370248	0.07684318333333336	0.021760056726078943
-2.370248	0.08504761666666667	0.013280020375830079
-2.370248	0.09325205000000002	0.0014479357046822483
-2.370248	0.10145648333333336	0.00009369082010673309
-2.370248	0.10966091666666668	0.0015486632831943955
-2.370248	0.11786535000000002	0.
-2.370248	0.12606978333333335	0.00010084115988676254
-2.3375053333333335	-0.11185878333333332	0.
-2.3375053333333335	-0.10365434999999999	0.
-2.3375053333333335	-0.09544991666666666	0.
-2.3375053333333335	-0.08724548333333332	0.
-2.3375053333333335	-0.07904105	0.
-2.3375053333333335	-0.07083661666666666	0.00022947189609609143
-2.3375053333333335	-0.06263218333333333	0.028447461473792075
-2.3375053333333335	-0.05442774999999999	0.01871568650606988
-2.3375053333333335	-0.04622331666666665	0.11512903851892559
-2.3375053333333335	-0.03801888333333332	0.08392839522212521
-2.3375053333333335	-0.029814449999999992	0.10866180884675758
-2.3375053333333335	-0.021610016666666662	0.15916723885216946
-2.3375053333333335	-0.013405583333333318	0.3349283839775692
-2.3375053333333335	-0.005201149999999988	0.29828906078983863
-2.3375053333333335	0.0030032833333333425	0.42316410042892844
-2.3375053333333335	0.011207716666666687	0.3784207263282848
-2.3375053333333335	0.019412150000000003	0.36128186758553943
-2.3375053333333335	0.027616583333333347	0.3627953408928319
-2.3375053333333335	0.03582101666666669	0.2233735340872716
-2.3375053333333335	0.04402545000000001	0.21207624876224582
-2.3375053333333335	0.05222988333333335	0.1202710697959911
-2.3375053333333335	0.06043431666666667	0.06525911760696354
-2.3375053333333335	0.06863875000000001	0.037254963278822675
-2.3375053333333335	0.07684318333333336	0.010208830120174175
-2.3375053333333335	0.08504761666666667	0.0059393959350318186
-2.3375053333333335	0.09325205000000002	0.001446031767045302
-2.3375053333333335	0.10145648333333336	0.00002985297129474599
-2.3375053333333335	0.10966091666666668	0.
-2.3375053333333335	0.11786535000000002	0.00044000844681148135
-2.3375053333333335	0.12606978333333335	0.
-2.3047626666666665	-0.11185878333333332	0.007659562942888465
-2.3047626666666665	-0.10365434999999999	0.
-2.3047626666666665	-0.09544991666666666	0.
-2.3047626666666665	-0.08724548333333332	0.
-2.3047626666666665	-0.07904105	0.
-2.3047626666666665	-0.07083661666666666	0.
-2.3047626666666665	-0.06263218333333333	0.0019258864701490342
-2.3047626666666665	-0.05442774999999999	0.01211147530851922
-2.3047626666666665	-0.04622331666666665	0.02908928168221392
-2.3047626666666665	-0.03801888333333332	0.052181312955305766
-2.3047626666666665	-0.029814449999999992	0.11279809630876303
-2.3047626666666665	-0.021610016666666662	0.13138936686855188
-2.3047626666666665	-0.013405583333333318	0.21325434835881094
-2.3047626666666665	-0.005201149999999988	0.2907805431682152
-2.3047626666666665	0.0030032833333333425	0.271032727686212
-2.3047626666666665	0.011207716666666687	0.30624407435011286
-2.3047626666666665	0.019412150000000003	0.2654205131742462
-2.3047626666666665	0.027616583333333347	0.26655404850531217
-2.3047626666666665	0.03582101666666669	0.16752528178398962
-2.3047626666666665	0.04402545000000001	0.12439331740578424
-2.3047626666666665	0.05222988333333335	0.09824074056960189
-2.3047626666666665	0.06043431666666667	0.06093305760657644
-2.3047626666666665	0.06863875000000001	0.023365091652083895
-2.3047626666666665	0.07684318333333336	0.01420453664598117
-2.3047626666666665	0.08504761666666667	0.011927320300274897
-2.3047626666666665	0.09325205000000002	0.0011447263026665509
-2.3047626666666665	0.10145648333333336	0.0006395045826429931
-2.3047626666666665	0.10966091666666668	0.
-2.3047626666666665	0.11786535000000002	0.
-2.3047626666666665	0.12606978333333335	0.
-2.27202	-0.11185878333333332	0.
-2.27202	-0.10365434999999999	0.
-2.27202	-0.09544991666666666	0.
-2.27202	-0.08724548333333332	0.
-2.27202	-0.07904105	0.
-2.27202	-0.07083661666666666	0.
-2.27202	-0.06263218333333333	0.0007586587762411097
-2.27202	-0.05442774999999999	0.
-2.27202	-0.04622331666666665	0.018938906310283988
-2.27202	-0.03801888333333332	0.048341341563241005
-2.27202	-0.029814449999999992	0.08420782075251346
-2.27202	-0.021610016666666662	0.17698102972442412
-2.27202	-0.013405583333333318	0.16379796684407347
-2.27202	-0.005201149999999988	0.1336380683185331
-2.27202	0.0030032833333333425	0.2386731662304208
-2.27202	0.011207716666666687	0.2228208257598077
-2.27202	0.019412150000000003	0.25334582189312094
-2.27202	0.027616583333333347	0.16320713804386291
-2.27202	0.03582101666666669	0.15266684079225762
-2.27202	0.04402545000000001	0.08242475603923911
-2.27202	0.05222988333333335	0.05459301305770333
-2.27202	0.06043431666666667	0.04060129124620771
-2.27202	0.06863875000000001	0.014355534109580487
-2.27202	0.07684318333333336	0.009416732339354939
-2.27202	0.08504761666666667	0.0010893079716974875
-2.27202	0.09325205000000002	0.000020839794645461363
-2.27202	0.10145648333333336	0.00004170789936327431
-2.27202	0.10966091666666668	0.
-2.27202	0.11786535000000002	0.
-2.27202	0.12606978333333335	0.
-2.2392773333333333	-0.11185878333333332	0.
-2.2392773333333333	-0.10365434999999999	0.
-2.2392773333333333	-0.09544991666666666	0.
-2.2392773333333333	-0.08724548333333332	0.
-2.2392773333333333	-0.07904105	0.
-2.2392773333333333	-0.07083661666666666	0.00043162627779894894
-2.2392773333333333	-0.06263218333333333	0.
-2.2392773333333333	-0.05442774999999999	0.
-2.2392773333333333	-0.04622331666666665	0.0025875576671952876
-2.2392773333333333	-0.03801888333333332	0.0020590802442851043
-2.2392773333333333	-0.029814449999999992	0.02869909879219862
-2.2392773333333333	-0.021610016666666662	0.12724259649373132
-2.2392773333333333	-0.013405583333333318	0.07812196697972035
-2.2392773333333333	-0.005201149999999988	0.05867120603418946
-2.2392773333333333	0.0030032833333333425	0.1161286465380049
-2.2392773333333333	0.011207716666666687	0.13342948328684132
-2.2392773333333333	0.019412150000000003	0.09831654444172104
-2.2392773333333333	0.027616583333333347	0.07389545338999896
-2.2392773333333333	0.03582101666666669	0.11967085804302822
-2.2392773333333333	0.04402545000000001	0.0434442993563848
-2.2392773333333333	0.05222988333333335	0.028472489044417276
-2.2392773333333333	0.06043431666666667	0.023546969548185748
-2.2392773333333333	0.06863875000000001	0.01792427111328112
-2.2392773333333333	0.07684318333333336	0.00033667838815424283
-2.2392773333333333	0.08504761666666667	0.000029202351258473126
-2.2392773333333333	0.09325205000000002	0.
-2.2392773333333333	0.10145648333333336	0.00017417857285614705
-2.2392773333333333	0.10966091666666668	6.073789588948859e-6
-2.2392773333333333	0.11786535000000002	0.
-2.2392773333333333	0.12606978333333335	0.
-2.2065346666666668	-0.11185878333333332	0.
-2.2065346666666668	-0.10365434999999999	0.
-2.2065346666666668	-0.09544991666666666	0.
-2.2065346666666668	-0.08724548333333332	0.
-2.2065346666666668	-0.07904105	0.
-2.2065346666666668	-0.07083661666666666	0.
-2.2065346666666668	-0.06263218333333333	0.
-2.2065346666666668	-0.05442774999999999	0.
-2.2065346666666668	-0.04622331666666665	0.
-2.2065346666666668	-0.03801888333333332	0.
-2.2065346666666668	-0.029814449999999992	0.0029434289200630684
-2.2065346666666668	-0.021610016666666662	0.001617997379065099
-2.2065346666666668	-0.013405583333333318	0.013564649740927349
-2.2065346666666668	-0.005201149999999988	0.036528078758424815
-2.2065346666666668	0.0030032833333333425	0.023322636919368575
-2.2065346666666668	0.011207716666666687	0.04356870353522612
-2.2065346666666668	0.019412150000000003	0.04018167979381244
-2.2065346666666668	0.027616583333333347	0.051687277634635556
-2.2065346666666668	0.03582101666666669	0.034431236970645214
-2.2065346666666668	0.04402545000000001	0.04012855694020728
-2.2065346666666668	0.05222988333333335	0.00030080255129225986
-2.2065346666666668	0.06043431666666667	0.006149075621717576
-2.2065346666666668	0.06863875000000001	0.004455256335004836
-2.2065346666666668	0.07684318333333336	0.0038726364403655596
-2.2065346666666668	0.08504761666666667	0.
-2.2065346666666668	0.09325205000000002	0.
-2.2065346666666668	0.10145648333333336	0.
-2.2065346666666668	0.10966091666666668	0.
-2.2065346666666668	0.11786535000000002	0.
-2.2065346666666668	0.12606978333333335	0.
-2.1737919999999997	-0.11185878333333332	0.
-2.1737919999999997	-0.10365434999999999	0.
-2.1737919999999997	-0.09544991666666666	0.
-2.1737919999999997	-0.08724548333333332	0.
-2.1737919999999997	-0.07904105	0.
-2.1737919999999997	-0.07083661666666666	0.
-2.1737919999999997	-0.06263218333333333	0.
-2.1737919999999997	-0.05442774999999999	0.
-2.1737919999999997	-0.04622331666666665	0.0027630801157751124
-2.1737919999999997	-0.03801888333333332	0.
-2.1737919999999997	-0.029814449999999992	0.004439053453249375
-2.1737919999999997	-0.021610016666666662	0.030656397504675595
-2.1737919999999997	-0.013405583333333318	0.006495428891826671
-2.1737919999999997	-0.005201149999999988	0.0056984464636665325
-2.1737919999999997	0.0030032833333333425	0.05562388815324561
-2.1737919999999997	0.011207716666666687	0.015310342941643757
-2.1737919999999997	0.019412150000000003	0.011018694867688167
-2.1737919999999997	0.027616583333333347	0.006636046504917652
-2.1737919999999997	0.03582101666666669	0.002887381389208861
-2.1737919999999997	0.04402545000000001	0.005182988774813802
-2.1737919999999997	0.05222988333333335	0.01176123184222103
-2.1737919999999997	0.06043431666666667	0.005146174254402238
-2.1737919999999997	0.06863875000000001	0.004548814673523349
-2.1737919999999997	0.07684318333333336	0.00585865350418936
-2.1737919999999997	0.08504761666666667	0.
-2.1737919999999997	0.09325205000000002	0.
-2.1737919999999997	0.10145648333333336	0.
-2.1737919999999997	0.10966091666666668	0.
-2.1737919999999997	0.11786535000000002	0.
-2.1737919999999997	0.12606978333333335	0.
-2.141049333333333	-0.11185878333333332	0.
-2.141049333333333	-0.10365434999999999	0.
-2.141049333333333	-0.09544991666666666	0.
-2.141049333333333	-0.08724548333333332	0.
-2.141049333333333	-0.07904105	0.
-2.141049333333333	-0.07083661666666666	0.
-2.141049333333333	-0.06263218333333333	0.
-2.141049333333333	-0.05442774999999999	0.
-2.141049333333333	-0.04622331666666665	0.0003239149796313958
-2.141049333333333	-0.03801888333333332	0.009730717603574123
-2.141049333333333	-0.029814449999999992	1.797365563377021e-7
-2.141049333333333	-0.021610016666666662	0.005863043697186412
-2.141049333333333	-0.013405583333333318	0.009076499118345727
-2.141049333333333	-0.005201149999999988	0.00019582552859457718
-2.141049333333333	0.0030032833333333425	0.0021386383692972378
-2.141049333333333	0.011207716666666687	0.013805959340288911
-2.141049333333333	0.019412150000000003	0.0029281397755671675
-2.141049333333333	0.027616583333333347	0.
-2.141049333333333	0.03582101666666669	0.
-2.141049333333333	0.04402545000000001	0.0073553178356354715
-2.141049333333333	0.05222988333333335	0.0015081488409776054
-2.141049333333333	0.06043431666666667	0.00001905557518821175
-2.141049333333333	0.06863875000000001	0.006854942934727162
-2.141049333333333	0.07684318333333336	2.733098725899157e-6
-2.141049333333333	0.08504761666666667	0.
-2.141049333333333	0.09325205000000002	0.
-2.141049333333333	0.10145648333333336	0.
-2.141049333333333	0.10966091666666668	0.
-2.141049333333333	0.11786535000000002	0.
-2.141049333333333	0.12606978333333335	0.
-2.1083066666666666	-0.11185878333333332	0.
-2.1083066666666666	-0.10365434999999999	0.
-2.1083066666666666	-0.09544991666666666	0.
-2.1083066666666666	-0.08724548333333332	0.
-2.1083066666666666	-0.07904105	0.
-2.1083066666666666	-0.07083661666666666	0.
-2.1083066666666666	-0.06263218333333333	0.
-2.1083066666666666	-0.05442774999999999	0.
-2.1083066666666666	-0.04622331666666665	0.
-2.1083066666666666	-0.03801888333333332	0.
-2.1083066666666666	-0.029814449999999992	0.0006177479492501651
-2.1083066666666666	-0.021610016666666662	0.
-2.1083066666666666	-0.013405583333333318	0.
-2.1083066666666666	-0.005201149999999988	0.00006432031384019574
-2.1083066666666666	0.0030032833333333425	0.017839544340421783
-2.1083066666666666	0.011207716666666687	0.
-2.1083066666666666	0.019412150000000003	5.806822195821326e-6
-2.1083066666666666	0.027616583333333347	0.0012851771762530844
-2.1083066666666666	0.03582101666666669	0.0012906903070296486
-2.1083066666666666	0.04402545000000001	0.0003257278475175244
-2.1083066666666666	0.05222988333333335	5.025071950927177e-7
-2.1083066666666666	0.06043431666666667	0.000059854826283244585
-2.1083066666666666	0.06863875000000001	0.00005975940769601137
-2.1083066666666666	0.07684318333333336	0.
-2.1083066666666666	0.08504761666666667	0.
-2.1083066666666666	0.09325205000000002	0.
-2.1083066666666666	0.10145648333333336	0.
-2.1083066666666666	0.10966091666666668	0.
-2.1083066666666666	0.11786535000000002	0.
-2.1083066666666666	0.12606978333333335	0.
-2.075564	-0.11185878333333332	0.
-2.075564	-0.10365434999999999	0.
-2.075564	-0.09544991666666666	0.
-2.075564	-0.08724548333333332	0.
-2.075564	-0.07904105	0.
-2.075564	-0.07083661666666666	0.
-2.075564	-0.06263218333333333	0.
-2.075564	-0.05442774999999999	0.
-2.075564	-0.04622331666666665	0.
-2.075564	-0.03801888333333332	0.
-2.075564	-0.029814449999999992	0.
-2.075564	-0.021610016666666662	0.
-2.075564	-0.013405583333333318	0.
-2.075564	-0.005201149999999988	0.
-2.075564	0.0030032833333333425	0.009682351720930092
-2.075564	0.011207716666666687	0.
-2.075564	0.019412150000000003	0.
-2.075564	0.027616583333333347	0.
-2.075564	0.03582101666666669	0.
-2.075564	0.04402545000000001	0.
-2.075564	0.05222988333333335	0.0009405646345084031
-2.075564	0.06043431666666667	0.
-2.075564	0.06863875000000001	0.
-2.075564	0.07684318333333336	0.
-2.075564	0.08504761666666667	0.
-2.075564	0.09325205000000002	0.
-2.075564	0.10145648333333336	0.
-2.075564	0.10966091666666668	0.
-2.075564	0.11786535000000002	0.
-2.075564	0.12606978333333335	0.
-2.0428213333333334	-0.11185878333333332	0.
-2.0428213333333334	-0.10365434999999999	0.
-2.0428213333333334	-0.09544991666666666	0.
-2.0428213333333334	-0.08724548333333332	0.
-2.0428213333333334	-0.07904105	0.
-2.0428213333333334	-0.07083661666666666	0.
-2.0428213333333334	-0.06263218333333333	0.
-2.0428213333333334	-0.05442774999999999	0.
-2.0428213333333334	-0.04622331666666665	0.
-2.0428213333333334	-0.03801888333333332	0.
-2.0428213333333334	-0.029814449999999992	0.
-2.0428213333333334	-0.021610016666666662	0.
-2.0428213333333334	-0.013405583333333318	0.
-2.0428213333333334	-0.005201149999999988	3.5564955528923307e-6
-2.0428213333333334	0.0030032833333333425	0.
-2.0428213333333334	0.011207716666666687	0.
-2.0428213333333334	0.019412150000000003	0.
-2.0428213333333334	0.027616583333333347	0.
-2.0428213333333334	0.03582101666666669	0.
-2.0428213333333334	0.04402545000000001	0.
-2.0428213333333334	0.05222988333333335	0.
-2.0428213333333334	0.06043431666666667	0.
-2.0428213333333334	0.06863875000000001	0.
-2.0428213333333334	0.07684318333333336	0.
-2.0428213333333334	0.08504761666666667	0.
-2.0428213333333334	0.09325205000000002	0.
-2.0428213333333334	0.10145648333333336	0.
-2.0428213333333334	0.10966091666666668	0.
-2.0428213333333334	0.11786535000000002	0.
-2.0428213333333334	0.12606978333333335	0.

==> data/fig7/hist_2d_2-7.dat <==
-2.9923586666666666	-0.07256964666666667	0.
-2.9923586666666666	-0.06693974	0.
-2.9923586666666666	-0.06130983333333333	0.
-2.9923586666666666	-0.055679926666666664	0.
-2.9923586666666666	-0.050050019999999994	0.
-2.9923586666666666	-0.04442011333333333	0.
-2.9923586666666666	-0.03879020666666666	0.
-2.9923586666666666	-0.0331603	0.
-2.9923586666666666	-0.027530393333333326	0.
-2.9923586666666666	-0.021900486666666663	0.
-2.9923586666666666	-0.016270579999999993	0.
-2.9923586666666666	-0.010640673333333323	0.
-2.9923586666666666	-0.005010766666666666	0.
-2.9923586666666666	0.0006191400000000041	0.002309219095616193
-2.9923586666666666	0.006249046666666674	0.
-2.9923586666666666	0.011878953333333345	0.
-2.9923586666666666	0.01750886	0.
-2.9923586666666666	0.02313876666666667	0.
-2.9923586666666666	0.02876867333333334	0.
-2.9923586666666666	0.03439858000000001	0.
-2.9923586666666666	0.04002848666666667	0.
-2.9923586666666666	0.04565839333333334	0.
-2.9923586666666666	0.05128830000000001	0.
-2.9923586666666666	0.056918206666666665	0.
-2.9923586666666666	0.06254811333333335	0.
-2.9923586666666666	0.06817802	0.
-2.9923586666666666	0.07380792666666666	0.
-2.9923586666666666	0.07943783333333335	0.
-2.9923586666666666	0.08506774	0.
-2.9923586666666666	0.09069764666666669	0.
-2.959616	-0.07256964666666667	0.
-2.959616	-0.06693974	0.
-2.959616	-0.06130983333333333	0.
-2.959616	-0.055679926666666664	0.
-2.959616	-0.050050019999999994	0.
-2.959616	-0.04442011333333333	0.
-2.959616	-0.03879020666666666	0.
-2.959616	-0.0331603	0.
-2.959616	-0.027530393333333326	0.
-2.959616	-0.021900486666666663	0.014739047609164972
-2.959616	-0.016270579999999993	0.
-2.959616	-0.010640673333333323	0.
-2.959616	-0.005010766666666666	9.69463260445011e-7
-2.959616	0.0006191400000000041	0.
-2.959616	0.006249046666666674	0.
-2.959616	0.011878953333333345	0.001206213997634981
-2.959616	0.01750886	0.
-2.959616	0.02313876666666667	0.
-2.959616	0.02876867333333334	4.411344981891555e-6
-2.959616	0.03439858000000001	0.
-2.959616	0.04002848666666667	0.
-2.959616	0.04565839333333334	0.
-2.959616	0.05128830000000001	0.
-2.959616	0.056918206666666665	0.
-2.959616	0.06254811333333335	0.
-2.959616	0.06817802	0.
-2.959616	0.07380792666666666	0.
-2.959616	0.07943783333333335	0.
-2.959616	0.08506774	0.
-2.959616	0.09069764666666669	0.
-2.9268733333333334	-0.07256964666666667	0.
-2.9268733333333334	-0.06693974	0.
-2.9268733333333334	-0.06130983333333333	0.
-2.9268733333333334	-0.055679926666666664	0.
-2.9268733333333334	-0.050050019999999994	0.
-2.9268733333333334	-0.04442011333333333	0.
-2.9268733333333334	-0.03879020666666666	0.
-2.9268733333333334	-0.0331603	0.
-2.9268733333333334	-0.027530393333333326	0.01359555499817652
-2.9268733333333334	-0.021900486666666663	0.016295334825673996
-2.9268733333333334	-0.016270579999999993	0.0017616958048708622
-2.9268733333333334	-0.010640673333333323	0.
-2.9268733333333334	-0.005010766666666666	0.
-2.9268733333333334	0.0006191400000000041	0.
-2.9268733333333334	0.006249046666666674	3.511097585494118e-7
-2.9268733333333334	0.011878953333333345	0.01642318057512596
-2.9268733333333334	0.01750886	0.01273145960702927
-2.9268733333333334	0.02313876666666667	2.578543726521597e-6
-2.9268733333333334	0.02876867333333334	0.
-2.9268733333333334	0.03439858000000001	0.
-2.9268733333333334	0.04002848666666667	0.
-2.9268733333333334	0.04565839333333334	0.
-2.9268733333333334	0.05128830000000001	0.
-2.9268733333333334	0.056918206666666665	0.
-2.9268733333333334	0.06254811333333335	0.
-2.9268733333333334	0.06817802	0.
-2.9268733333333334	0.07380792666666666	0.
-2.9268733333333334	0.07943783333333335	0.
-2.9268733333333334	0.08506774	0.
-2.9268733333333334	0.09069764666666669	0.
-2.8941306666666664	-0.07256964666666667	0.
-2.8941306666666664	-0.06693974	0.
-2.8941306666666664	-0.06130983333333333	0.
-2.8941306666666664	-0.055679926666666664	0.
-2.8941306666666664	-0.050050019999999994	0.
-2.8941306666666664	-0.04442011333333333	0.
-2.8941306666666664	-0.03879020666666666	0.01262946488379373
-2.8941306666666664	-0.0331603	0.01620029526413967
-2.8941306666666664	-0.027530393333333326	0.015369130992245688
-2.8941306666666664	-0.021900486666666663	0.
-2.8941306666666664	-0.016270579999999993	0.010928669200942051
-2.8941306666666664	-0.010640673333333323	0.014284274220420591
-2.8941306666666664	-0.005010766666666666	0.008946293903979748
-2.8941306666666664	0.0006191400000000041	0.019066399692465548
-2.8941306666666664	0.006249046666666674	0.0022788719663148537
-2.8941306666666664	0.011878953333333345	0.00921163049240534
-2.8941306666666664	0.01750886	0.0006627900163402655
-2.8941306666666664	0.02313876666666667	0.0013296812941832655
-2.8941306666666664	0.02876867333333334	0.
-2.8941306666666664	0.03439858000000001	0.
-2.8941306666666664	0.04002848666666667	0.
-2.8941306666666664	0.04565839333333334	0.002691372339019476
-2.8941306666666664	0.05128830000000001	0.
-2.8941306666666664	0.056918206666666665	0.
-2.8941306666666664	0.06254811333333335	0.
-2.8941306666666664	0.06817802	0.
-2.8941306666666664	0.07380792666666666	0.
-2.8941306666666664	0.07943783333333335	0.
-2.8941306666666664	0.08506774	0.
-2.8941306666666664	0.09069764666666669	0.
-2.861388	-0.07256964666666667	0.
-2.861388	-0.06693974	0.
-2.861388	-0.06130983333333333	0.
-2.861388	-0.055679926666666664	0.
-2.861388	-0.050050019999999994	0.
-2.861388	-0.04442011333333333	1.0780168788015344e-7
-2.861388	-0.03879020666666666	0.
-2.861388	-0.0331603	0.010445477739841707
-2.861388	-0.027530393333333326	0.027935544592584717
-2.861388	-0.021900486666666663	0.013679309746408942
-2.861388	-0.016270579999999993	0.011853496837626222
-2.861388	-0.010640673333333323	0.011244239312991114
-2.861388	-0.005010766666666666	0.045521049772069014
-2.861388	0.0006191400000000041	0.037774480697904955
-2.861388	0.006249046666666674	0.048958917607817724
-2.861388	0.011878953333333345	0.04671481303471224
-2.861388	0.01750886	0.0011046787874683342
-2.861388	0.02313876666666667	0.005707234614165256
-2.861388	0.02876867333333334	0.021371847423387172
-2.861388	0.03439858000000001	0.005287874945039005
-2.861388	0.04002848666666667	0.
-2.861388	0.04565839333333334	0.
-2.861388	0.05128830000000001	0.
-2.861388	0.056918206666666665	0.
-2.861388	0.06254811333333335	0.
-2.861388	0.06817802	0.
-2.861388	0.07380792666666666	0.
-2.861388	0.07943783333333335	0.
-2.861388	0.08506774	0.
-2.861388	0.09069764666666669	0.
-2.8286453333333332	-0.07256964666666667	0.
-2.8286453333333332	-0.06693974	0.
-2.8286453333333332	-0.06130983333333333	0.
-2.8286453333333332	-0.055679926666666664	0.
-2.8286453333333332	-0.050050019999999994	0.0019666144281507473
-2.8286453333333332	-0.04442011333333333	0.008600419549214408
-2.8286453333333332	-0.03879020666666666	7.2073668350288735e-6
-2.8286453333333332	-0.0331603	0.06148626215186998
-2.8286453333333332	-0.027530393333333326	0.04729423021791312
-2.8286453333333332	-0.021900486666666663	0.024006816487204232
-2.8286453333333332	-0.016270579999999993	0.08429304916810068
-2.8286453333333332	-0.010640673333333323	0.031020565829458793
-2.8286453333333332	-0.005010766666666666	0.12728645903488037
-2.8286453333333332	0.0006191400000000041	0.0692812482285168
-2.8286453333333332	0.006249046666666674	0.049468383331266796
-2.8286453333333332	0.011878953333333345	0.05435097368963701
-2.8286453333333332	0.01750886	0.03327997458683048
-2.8286453333333332	0.02313876666666667	0.034546899045100714
-2.8286453333333332	0.02876867333333334	0.054736429610021
-2.8286453333333332	0.03439858000000001	0.005644149247880556
-2.8286453333333332	0.04002848666666667	0.0004332189268452299
-2.8286453333333332	0.04565839333333334	0.006285724947403466
-2.8286453333333332	0.05128830000000001	0.0000343405008834375
-2.8286453333333332	0.056918206666666665	0.
-2.8286453333333332	0.06254811333333335	0.
-2.8286453333333332	0.06817802	0.
-2.8286453333333332	0.07380792666666666	0.
-2.8286453333333332	0.07943783333333335	0.
-2.8286453333333332	0.08506774	0.
-2.8286453333333332	0.09069764666666669	0.
-2.7959026666666666	-0.07256964666666667	0.
-2.7959026666666666	-0.06693974	0.0017435319599003992
-2.7959026666666666	-0.06130983333333333	0.
-2.7959026666666666	-0.055679926666666664	0.004496259249082865
-2.7959026666666666	-0.050050019999999994	0.017168630238459697
-2.7959026666666666	-0.04442011333333333	0.025246380024512217
-2.7959026666666666	-0.03879020666666666	0.015225955777500544
-2.7959026666666666	-0.0331603	0.027018450986397376
-2.7959026666666666	-0.027530393333333326	0.0650361105291213
-2.7959026666666666	-0.021900486666666663	0.09469719970214752
-2.7959026666666666	-0.016270579999999993	0.16914630915171663
-2.7959026666666666	-0.010640673333333323	0.18432757789035556
-2.7959026666666666	-0.005010766666666666	0.09202500803204747
-2.7959026666666666	0.0006191400000000041	0.13639012464443226
-2.7959026666666666	0.006249046666666674	0.1468857671600379
-2.7959026666666666	0.011878953333333345	0.149393848834391
-2.7959026666666666	0.01750886	0.12976404571003197
-2.7959026666666666	0.02313876666666667	0.07462412198825147
-2.7959026666666666	0.02876867333333334	0.08403862715896383
-2.7959026666666666	0.03439858000000001	0.04143843372460404
-2.7959026666666666	0.04002848666666667	0.022379401818616678
-2.7959026666666666	0.04565839333333334	0.014443811438427441
-2.7959026666666666	0.05128830000000001	0.027149589847774668
-2.7959026666666666	0.056918206666666665	0.
-2.7959026666666666	0.06254811333333335	0.
-2.7959026666666666	0.06817802	0.
-2.7959026666666666	0.07380792666666666	0.
-2.7959026666666666	0.07943783333333335	0.
-2.7959026666666666	0.08506774	0.
-2.7959026666666666	0.09069764666666669	0.
-2.76316	-0.07256964666666667	0.
-2.76316	-0.06693974	0.
-2.76316	-0.06130983333333333	0.
-2.76316	-0.055679926666666664	0.009108769058028812
-2.76316	-0.050050019999999994	0.016425171668287688
-2.76316	-0.04442011333333333	0.02778697390578172
-2.76316	-0.03879020666666666	0.03254085718536666
-2.76316	-0.0331603	0.046943433904276625
-2.76316	-0.027530393333333326	0.06808687315369834
-2.76316	-0.021900486666666663	0.18894914627133935
-2.76316	-0.016270579999999993	0.19373158583247443
-2.76316	-0.010640673333333323	0.22478494785885764
-2.76316	-0.005010766666666666	0.225474285620439
-2.76316	0.0006191400000000041	0.3496530054301999
-2.76316	0.006249046666666674	0.3789530710452448
-2.76316	0.011878953333333345	0.19351963200554823
-2.76316	0.01750886	0.231667428327598
-2.76316	0.02313876666666667	0.2019372060614382
-2.76316	0.02876867333333334	0.12696249958843797
-2.76316	0.03439858000000001	0.12201117693422735
-2.76316	0.04002848666666667	0.05828641353386737
-2.76316	0.04565839333333334	0.010647401524760099
-2.76316	0.05128830000000001	0.032967830052963554
-2.76316	0.056918206666666665	0.021667192909043387
-2.76316	0.06254811333333335	0.
-2.76316	0.06817802	0.
-2.76316	0.07380792666666666	0.
-2.76316	0.07943783333333335	0.
-2.76316	0.08506774	0.
-2.76316	0.09069764666666669	0.
-2.7304173333333335	-0.07256964666666667	0.
-2.7304173333333335	-0.06693974	0.
-2.7304173333333335	-0.06130983333333333	0.0035828433090883583
-2.7304173333333335	-0.055679926666666664	0.011845767101644058
-2.7304173333333335	-0.050050019999999994	0.021676267023320137
-2.7304173333333335	-0.04442011333333333	0.02883128079653436
-2.7304173333333335	-0.03879020666666666	0.05283010559993048
-2.7304173333333335	-0.0331603	0.09641431584859182
-2.7304173333333335	-0.027530393333333326	0.12890393621410723
-2.7304173333333335	-0.021900486666666663	0.3042794283915712
-2.7304173333333335	-0.016270579999999993	0.2579466761666902
-2.7304173333333335	-0.010640673333333323	0.3337874661451678
-2.7304173333333335	-0.005010766666666666	0.4543689067419894
-2.7304173333333335	0.0006191400000000041	0.4161991600194831
-2.7304173333333335	0.006249046666666674	0.3957701298414043
-2.7304173333333335	0.011878953333333345	0.367805346992485
-2.7304173333333335	0.01750886	0.41275002199330185
-2.7304173333333335	0.02313876666666667	0.268517246304038
-2.7304173333333335	0.02876867333333334	0.1533130414579763
-2.7304173333333335	0.03439858000000001	0.15994415187042718
-2.7304173333333335	0.04002848666666667	0.10522052426544141
-2.7304173333333335	0.04565839333333334	0.04240159771285993
-2.7304173333333335	0.05128830000000001	0.010005301699243145
-2.7304173333333335	0.056918206666666665	0.0053417515835328016
-2.7304173333333335	0.06254811333333335	0.
-2.7304173333333335	0.06817802	0.
-2.7304173333333335	0.07380792666666666	0.005639010080265968
-2.7304173333333335	0.07943783333333335	0.
-2.7304173333333335	0.08506774	0.
-2.7304173333333335	0.09069764666666669	0.
-2.6976746666666664	-0.07256964666666667	0.
-2.6976746666666664	-0.06693974	0.
-2.6976746666666664	-0.06130983333333333	0.
-2.6976746666666664	-0.055679926666666664	0.004766290522855471
-2.6976746666666664	-0.050050019999999994	0.00738035710822919
-2.6976746666666664	-0.04442011333333333	0.018216308323222442
-2.6976746666666664	-0.03879020666666666	0.08594724320033104
-2.6976746666666664	-0.0331603	0.07538304945879953
-2.6976746666666664	-0.027530393333333326	0.15578224529984908
-2.6976746666666664	-0.021900486666666663	0.2982117349937614
-2.6976746666666664	-0.016270579999999993	0.3221423028703195
-2.6976746666666664	-0.010640673333333323	0.5211664874626777
-2.6976746666666664	-0.005010766666666666	0.5456373055566816
-2.6976746666666664	0.0006191400000000041	0.7028240572357457
-2.6976746666666664	0.006249046666666674	0.5447541773450425
-2.6976746666666664	0.011878953333333345	0.5231322326429957
-2.6976746666666664	0.01750886	0.4014830255824004
-2.6976746666666664	0.02313876666666667	0.34693165959345834
-2.6976746666666664	0.02876867333333334	0.47808582913603254
-2.6976746666666664	0.03439858000000001	0.16962112747850422
-2.6976746666666664	0.04002848666666667	0.13739401184964464
-2.6976746666666664	0.04565839333333334	0.09017241903906949
-2.6976746666666664	0.05128830000000001	0.026068976544449195
-2.6976746666666664	0.056918206666666665	0.01731577592721558
-2.6976746666666664	0.06254811333333335	0.015389508073909059
-2.6976746666666664	0.06817802	0.
-2.6976746666666664	0.07380792666666666	0.007215975384875165
-2.6976746666666664	0.07943783333333335	0.
-2.6976746666666664	0.08506774	0.
-2.6976746666666664	0.09069764666666669	0.
-2.664932	-0.07256964666666667	0.
-2.664932	-0.06693974	0.
-2.664932	-0.06130983333333333	0.
-2.664932	-0.055679926666666664	0.006698036224819287
-2.664932	-0.050050019999999994	0.00702449468838482
-2.664932	-0.04442011333333333	0.04118912543613035
-2.664932	-0.03879020666666666	0.0750668045223328
-2.664932	-0.0331603	0.12557852320840288
-2.664932	-0.027530393333333326	0.2049823658728375
-2.664932	-0.021900486666666663	0.3250829435197854
-2.664932	-0.016270579999999993	0.43860755727273704
-2.664932	-0.010640673333333323	0.5448699453361491
-2.664932	-0.005010766666666666	0.7599190973616295
-2.664932	0.0006191400000000041	0.7482378256784679
-2.664932	0.006249046666666674	0.665334757303362
-2.664932	0.011878953333333345	0.7853009693801596
-2.664932	0.01750886	0.7202211346169873
-2.664932	0.02313876666666667	0.5195433323933725
-2.664932	0.02876867333333334	0.43537213591821783
-2.664932	0.03439858000000001	0.2103226773552959
-2.664932	0.04002848666666667	0.17965892682625914
-2.664932	0.04565839333333334	0.07130378262328574
-2.664932	0.05128830000000001	0.05585837156561193
-2.664932	0.056918206666666665	0.056245546267887005
-2.664932	0.06254811333333335	0.007365229289919937
-2.664932	0.06817802	0.
-2.664932	0.07380792666666666	0.
-2.664932	0.07943783333333335	0.
-2.664932	0.08506774	0.
-2.664932	0.09069764666666669	0.
-2.6321893333333333	-0.07256964666666667	0.0010513323263301503
-2.6321893333333333	-0.06693974	0.0011727167832670984
-2.6321893333333333	-0.06130983333333333	0.0011476739066280796
-2.6321893333333333	-0.055679926666666664	0.001116687031285669
-2.6321893333333333	-0.050050019999999994	0.016436157817615333
-2.6321893333333333	-0.04442011333333333	0.02691634984001317
-2.6321893333333333	-0.03879020666666666	0.11139826765244387
-2.6321893333333333	-0.0331603	0.12065752459618279
-2.6321893333333333	-0.027530393333333326	0.17592745568404192
-2.6321893333333333	-0.021900486666666663	0.32996415595970147
-2.6321893333333333	-0.016270579999999993	0.49414594818320096
-2.6321893333333333	-0.010640673333333323	0.6040249716761681
-2.6321893333333333	-0.005010766666666666	0.7679414250010084
-2.6321893333333333	0.0006191400000000041	0.8654736438597312
-2.6321893333333333	0.006249046666666674	0.7402001610586686
-2.6321893333333333	0.011878953333333345	0.7960697325404152
-2.6321893333333333	0.01750886	0.7337819063498187
-2.6321893333333333	0.02313876666666667	0.5716756644853371
-2.6321893333333333	0.02876867333333334	0.4283728113763075
-2.6321893333333333	0.03439858000000001	0.38690759722307966
-2.6321893333333333	0.04002848666666667	0.1429339177371316
-2.6321893333333333	0.04565839333333334	0.12486794132021627
-2.6321893333333333	0.05128830000000001	0.03420297724998827
-2.6321893333333333	0.056918206666666665	0.026211892507152376
-2.6321893333333333	0.06254811333333335	0.007254118483287077
-2.6321893333333333	0.06817802	0.
-2.6321893333333333	0.07380792666666666	0.
-2.6321893333333333	0.07943783333333335	0.
-2.6321893333333333	0.08506774	0.
-2.6321893333333333	0.09069764666666669	0.
-2.5994466666666667	-0.07256964666666667	0.
-2.5994466666666667	-0.06693974	0.
-2.5994466666666667	-0.06130983333333333	0.00548616049521737
-2.5994466666666667	-0.055679926666666664	0.0018209835318394709
-2.5994466666666667	-0.050050019999999994	0.025676034877029484
-2.5994466666666667	-0.04442011333333333	0.02441145004887483
-2.5994466666666667	-0.03879020666666666	0.06537955490499076
-2.5994466666666667	-0.0331603	0.12989647470432272
-2.5994466666666667	-0.027530393333333326	0.23266701457627828
-2.5994466666666667	-0.021900486666666663	0.3124476504062768
-2.5994466666666667	-0.016270579999999993	0.5048670573534654
-2.5994466666666667	-0.010640673333333323	0.7078083866453729
-2.5994466666666667	-0.005010766666666666	0.7512475048052963
-2.5994466666666667	0.0006191400000000041	0.904499537216745
-2.5994466666666667	0.006249046666666674	0.9060928086536635
-2.5994466666666667	0.011878953333333345	0.9375281543731807
-2.5994466666666667	0.01750886	0.7464289858706711
-2.5994466666666667	0.02313876666666667	0.5563137592053122
-2.5994466666666667	0.02876867333333334	0.5272336920545343
-2.5994466666666667	0.03439858000000001	0.2913916583385547
-2.5994466666666667	0.04002848666666667	0.2355972133005828
-2.5994466666666667	0.04565839333333334	0.13414858979714586
-2.5994466666666667	0.05128830000000001	0.061245225664731485
-2.5994466666666667	0.056918206666666665	0.0556636816954374
-2.5994466666666667	0.06254811333333335	0.0016079541320037265
-2.5994466666666667	0.06817802	0.
-2.5994466666666667	0.07380792666666666	0.
-2.5994466666666667	0.07943783333333335	0.
-2.5994466666666667	0.08506774	0.
-2.5994466666666667	0.09069764666666669	0.
-2.566704	-0.07256964666666667	0.
-2.566704	-0.06693974	0.0013973921260468283
-2.566704	-0.06130983333333333	0.0013950926086502451
-2.566704	-0.055679926666666664	0.0018627148729366341
-2.566704	-0.050050019999999994	0.012334063549926381
-2.566704	-0.04442011333333333	0.04169128440205869
-2.566704	-0.03879020666666666	0.06281627234731485
-2.566704	-0.0331603	0.11791066624553227
-2.566704	-0.027530393333333326	0.2026435255900955
-2.566704	-0.021900486666666663	0.33260313633055544
-2.566704	-0.016270579999999993	0.558130154918245
-2.566704	-0.010640673333333323	0.7037539678959022
-2.566704	-0.005010766666666666	0.8500334993983266
-2.566704	0.0006191400000000041	0.9090071437803251
-2.566704	0.006249046666666674	0.8915443194837558
-2.566704	0.011878953333333345	0.9943418041340645
-2.566704	0.01750886	0.8356565598400131
-2.566704	0.02313876666666667	0.6354938598272909
-2.566704	0.02876867333333334	0.47604891416686373
-2.566704	0.03439858000000001	0.29794499604855534
-2.566704	0.04002848666666667	0.23808589238966524
-2.566704	0.04565839333333334	0.09479589826825645
-2.566704	0.05128830000000001	0.044761086445063804
-2.566704	0.056918206666666665	0.05078527939266332
-2.566704	0.06254811333333335	0.028029106450664705
-2.566704	0.06817802	0.011511934565992506
-2.566704	0.07380792666666666	0.
-2.566704	0.07943783333333335	0.
-2.566704	0.08506774	0.
-2.566704	0.09069764666666669	0.
-2.533961333333333	-0.07256964666666667	0.
-2.533961333333333	-0.06693974	0.
-2.533961333333333	-0.06130983333333333	0.0025964987019152907
-2.533961333333333	-0.055679926666666664	0.0029423281594818866
-2.533961333333333	-0.050050019999999994	0.02509043058069811
-2.533961333333333	-0.04442011333333333	0.029749861272036774
-2.533961333333333	-0.03879020666666666	0.08249167866715658
-2.533961333333333	-0.0331603	0.13628511138667934
-2.533961333333333	-0.027530393333333326	0.23212990712444562
-2.533961333333333	-0.021900486666666663	0.3437231063737138
-2.533961333333333	-0.016270579999999993	0.5449799972417639
-2.533961333333333	-0.010640673333333323	0.6170997350351842
-2.533961333333333	-0.005010766666666666	0.8303049095367117
-2.533961333333333	0.0006191400000000041	1.
-2.533961333333333	0.006249046666666674	0.8859510560766812
-2.533961333333333	0.011878953333333345	0.9097800421056549
-2.533961333333333	0.01750886	0.8967580899092127
-2.533961333333333	0.02313876666666667	0.676986566802482
-2.533961333333333	0.02876867333333334	0.42607718446787246
-2.533961333333333	0.03439858000000001	0.29422689034367233
-2.533961333333333	0.04002848666666667	0.22258100421497404
-2.533961333333333	0.04565839333333334	0.11445232948978747
-2.533961333333333	0.05128830000000001	0.05535137357960289
-2.533961333333333	0.056918206666666665	0.018264198400856895
-2.533961333333333	0.06254811333333335	0.0242815404142376
-2.533961333333333	0.06817802	0.
-2.533961333333333	0.07380792666666666	0.004358893341444877
-2.533961333333333	0.07943783333333335	0.
-2.533961333333333	0.08506774	0.
-2.533961333333333	0.09069764666666669	0.00048528601302439816
-2.5012186666666665	-0.07256964666666667	0.
-2.5012186666666665	-0.06693974	0.
-2.5012186666666665	-0.06130983333333333	0.012656854127080194
-2.5012186666666665	-0.055679926666666664	0.01311408407581416
-2.5012186666666665	-0.050050019999999994	0.01520608232528396
-2.5012186666666665	-0.04442011333333333	0.029616419193148096
-2.5012186666666665	-0.03879020666666666	0.054188090693338645
-2.5012186666666665	-0.0331603	0.14834227119171897
-2.5012186666666665	-0.027530393333333326	0.17086416620411063
-2.5012186666666665	-0.021900486666666663	0.3516498997646575
-2.5012186666666665	-0.016270579999999993	0.47803020737772095
-2.5012186666666665	-0.010640673333333323	0.7212859241583339
-2.5012186666666665	-0.005010766666666666	0.7822103540831092
-2.5012186666666665	0.0006191400000000041	0.8708589320492862
-2.5012186666666665	0.006249046666666674	0.9779006374836456
-2.5012186666666665	0.011878953333333345	0.832566830051429
-2.5012186666666665	0.01750886	0.7265315247137857
-2.5012186666666665	0.02313876666666667	0.6193168948966578
-2.5012186666666665	0.02876867333333334	0.44494307285944623
-2.5012186666666665	0.03439858000000001	0.33571436290533613
-2.5012186666666665	0.04002848666666667	0.19366804604797686
-2.5012186666666665	0.04565839333333334	0.13766596967197567
-2.5012186666666665	0.05128830000000001	0.06444221399542108
-2.5012186666666665	0.056918206666666665	0.02753235017938707
-2.5012186666666665	0.06254811333333335	0.02198897737901437
-2.5012186666666665	0.06817802	0.004699608422458801
-2.5012186666666665	0.07380792666666666	0.0017493000787078385
-2.5012186666666665	0.07943783333333335	0.
-2.5012186666666665	0.08506774	0.
-2.5012186666666665	0.09069764666666669	0.
-2.468476	-0.07256964666666667	0.00020454578132509088
-2.468476	-0.06693974	0.
-2.468476	-0.06130983333333333	0.003755277833050298
-2.468476	-0.055679926666666664	0.0031367720710893904
-2.468476	-0.050050019999999994	0.009740426185528141
-2.468476	-0.04442011333333333	0.05114467652992381
-2.468476	-0.03879020666666666	0.058988448197291425
-2.468476	-0.0331603	0.09510809118139271
-2.468476	-0.027530393333333326	0.1972276419154998
-2.468476	-0.021900486666666663	0.30758730601782724
-2.468476	-0.016270579999999993	0.45833701325316417
-2.468476	-0.010640673333333323	0.6488269781364465
-2.468476	-0.005010766666666666	0.8007579646184337
-2.468476	0.0006191400000000041	0.8167601488602608
-2.468476	0.006249046666666674	0.8572032250260685
-2.468476	0.011878953333333345	0.7793799682411211
-2.468476	0.01750886	0.7404237905037522
-2.468476	0.02313876666666667	0.585242162494987
-2.468476	0.02876867333333334	0.4944342022070888
-2.468476	0.03439858000000001	0.26699663174100463
-2.468476	0.04002848666666667	0.19618343413043338
-2.468476	0.04565839333333334	0.10729049091291258
-2.468476	0.05128830000000001	0.07682113133045317
-2.468476	0.056918206666666665	0.027739400443581266
-2.468476	0.06254811333333335	0.017665480610361804
-2.468476	0.06817802	0.013020708833916778
-2.468476	0.07380792666666666	0.006941848705756183
-2.468476	0.07943783333333335	0.00035546088272342174
-2.468476	0.08506774	0.
-2.468476	0.09069764666666669	0.
-2.4357333333333333	-0.07256964666666667	0.
-2.4357333333333333	-0.06693974	0.
-2.4357333333333333	-0.06130983333333333	0.
-2.4357333333333333	-0.055679926666666664	0.004521806731194733
-2.4357333333333333	-0.050050019999999994	0.007453887593076143
-2.4357333333333333	-0.04442011333333333	0.02948855294714889
-2.4357333333333333	-0.03879020666666666	0.05334870619476319
-2.4357333333333333	-0.0331603	0.09540133675908422
-2.4357333333333333	-0.027530393333333326	0.19735096306190608
-2.4357333333333333	-0.021900486666666663	0.24791021232905716
-2.4357333333333333	-0.016270579999999993	0.4439416042431985
-2.4357333333333333	-0.010640673333333323	0.5712747295806663
-2.4357333333333333	-0.005010766666666666	0.7163311966445929
-2.4357333333333333	0.0006191400000000041	0.7508613162764334
-2.4357333333333333	0.006249046666666674	0.6935499319430954
-2.4357333333333333	0.011878953333333345	0.7917761962385802
-2.4357333333333333	0.01750886	0.6599365451325717
-2.4357333333333333	0.02313876666666667	0.5715574349061451
-2.4357333333333333	0.02876867333333334	0.35555376921050946
-2.4357333333333333	0.03439858000000001	0.26764176010296353
-2.4357333333333333	0.04002848666666667	0.19151566145270157
-2.4357333333333333	0.04565839333333334	0.09897118597947341
-2.4357333333333333	0.05128830000000001	0.08508965667320896
-2.4357333333333333	0.056918206666666665	0.023942407256740673
-2.4357333333333333	0.06254811333333335	0.005155566804442228
-2.4357333333333333	0.06817802	0.013024950643172108
-2.4357333333333333	0.07380792666666666	0.
-2.4357333333333333	0.07943783333333335	0.
-2.4357333333333333	0.08506774	0.
-2.4357333333333333	0.09069764666666669	0.
-2.4029906666666667	-0.07256964666666667	0.
-2.4029906666666667	-0.06693974	0.
-2.4029906666666667	-0.06130983333333333	0.00183202629067858
-2.4029906666666667	-0.055679926666666664	0.006392560759894968
-2.4029906666666667	-0.050050019999999994	0.003198347603141866
-2.4029906666666667	-0.04442011333333333	0.010034248680120846
-2.4029906666666667	-0.03879020666666666	0.05641413095465919
-2.4029906666666667	-0.0331603	0.09005108123813024
-2.4029906666666667	-0.027530393333333326	0.12668250239561765
-2.4029906666666667	-0.021900486666666663	0.2460797708509328
-2.4029906666666667	-0.016270579999999993	0.31973142101432794
-2.4029906666666667	-0.010640673333333323	0.45738437070830046
-2.4029906666666667	-0.005010766666666666	0.5691605118461333
-2.4029906666666667	0.0006191400000000041	0.7098246680007456
-2.4029906666666667	0.006249046666666674	0.6998984895402122
-2.4029906666666667	0.011878953333333345	0.6744690991052044
-2.4029906666666667	0.01750886	0.5816613114699544
-2.4029906666666667	0.02313876666666667	0.4570303414883381
-2.4029906666666667	0.02876867333333334	0.3098734097906697
-2.4029906666666667	0.03439858000000001	0.21897720983403296
-2.4029906666666667	0.04002848666666667	0.12985701156755894
-2.4029906666666667	0.04565839333333334	0.0936627680088204
-2.4029906666666667	0.05128830000000001	0.04157041723893335
-2.4029906666666667	0.056918206666666665	0.02771414674531336
-2.4029906666666667	0.06254811333333335	0.0054105887494692246
-2.4029906666666667	0.06817802	0.005945132845673061
-2.4029906666666667	0.07380792666666666	0.0029548720464007685
-2.4029906666666667	0.07943783333333335	0.
-2.4029906666666667	0.08506774	0.
-2.4029906666666667	0.09069764666666669	0.
-2.370248	-0.07256964666666667	0.004426043934350189
-2.370248	-0.06693974	0.
-2.370248	-0.06130983333333333	0.0022382659051824053
-2.370248	-0.055679926666666664	0.002658519301850976
-2.370248	-0.050050019999999994	0.006870471920012499
-2.370248	-0.04442011333333333	0.024271052018679868
-2.370248	-0.03879020666666666	0.021890298801919162
-2.370248	-0.0331603	0.06811157293765686
-2.370248	-0.027530393333333326	0.12578885409685459
-2.370248	-0.021900486666666663	0.18861627765902428
-2.370248	-0.016270579999999993	0.30233818045906785
-2.370248	-0.010640673333333323	0.3494310614219945
-2.370248	-0.005010766666666666	0.431016809324241
-2.370248	0.0006191400000000041	0.570539618490938
-2.370248	0.006249046666666674	0.7392099047425693
-2.370248	0.011878953333333345	0.5214543024768561
-2.370248	0.01750886	0.4141979443942006
-2.370248	0.02313876666666667	0.3797267133579559
-2.370248	0.02876867333333334	0.2732400514244672
-2.370248	0.03439858000000001	0.2203151503475995
-2.370248	0.04002848666666667	0.18209861386098705
-2.370248	0.04565839333333334	0.04250604792245638
-2.370248	0.05128830000000001	0.02975722578785164
-2.370248	0.056918206666666665	0.026205911243774027
-2.370248	0.06254811333333335	0.008406172794870957
-2.370248	0.06817802	0.
-2.370248	0.07380792666666666	0.
-2.370248	0.07943783333333335	0.
-2.370248	0.08506774	0.
-2.370248	0.09069764666666669	0.
-2.3375053333333335	-0.07256964666666667	0.
-2.3375053333333335	-0.06693974	0.008382970703380475
-2.3375053333333335	-0.06130983333333333	0.0005036392070504373
-2.3375053333333335	-0.055679926666666664	0.005786819466742429
-2.3375053333333335	-0.050050019999999994	0.005073055513409825
-2.3375053333333335	-0.04442011333333333	0.02198775500397724
-2.3375053333333335	-0.03879020666666666	0.04386262986128065
-2.3375053333333335	-0.0331603	0.06412084345810203
-2.3375053333333335	-0.027530393333333326	0.08864927784323157
-2.3375053333333335	-0.021900486666666663	0.09005155673655395
-2.3375053333333335	-0.016270579999999993	0.27231773838423434
-2.3375053333333335	-0.010640673333333323	0.2488029938171246
-2.3375053333333335	-0.005010766666666666	0.3859276342049622
-2.3375053333333335	0.0006191400000000041	0.41721354862222815
-2.3375053333333335	0.006249046666666674	0.439110552426153
-2.3375053333333335	0.011878953333333345	0.4212534015412695
-2.3375053333333335	0.01750886	0.3169731919279318
-2.3375053333333335	0.02313876666666667	0.37744974595208897
-2.3375053333333335	0.02876867333333334	0.23101155833602086
-2.3375053333333335	0.03439858000000001	0.13933391680737872
-2.3375053333333335	0.04002848666666667	0.08594280429237323
-2.3375053333333335	0.04565839333333334	0.08274899327787723
-2.3375053333333335	0.05128830000000001	0.04911838222705421
-2.3375053333333335	0.056918206666666665	0.025790042156165493
-2.3375053333333335	0.06254811333333335	0.01215566279338741
-2.3375053333333335	0.06817802	0.
-2.3375053333333335	0.07380792666666666	0.0002626564208657373
-2.3375053333333335	0.07943783333333335	0.
-2.3375053333333335	0.08506774	0.
-2.3375053333333335	0.09069764666666669	0.
-2.3047626666666665	-0.07256964666666667	0.
-2.3047626666666665	-0.06693974	0.
-2.3047626666666665	-0.06130983333333333	0.
-2.3047626666666665	-0.055679926666666664	0.
-2.3047626666666665	-0.050050019999999994	0.
-2.3047626666666665	-0.04442011333333333	0.02947292032816157
-2.3047626666666665	-0.03879020666666666	0.025946462825361213
-2.3047626666666665	-0.0331603	0.03981095711935477
-2.3047626666666665	-0.027530393333333326	0.05934683311568915
-2.3047626666666665	-0.021900486666666663	0.0564818121172826
-2.3047626666666665	-0.016270579999999993	0.17499302648469428
-2.3047626666666665	-0.010640673333333323	0.2548907918883102
-2.3047626666666665	-0.005010766666666666	0.2641444146213867
-2.3047626666666665	0.0006191400000000041	0.3586416040392285
-2.3047626666666665	0.006249046666666674	0.38944847596926685
-2.3047626666666665	0.011878953333333345	0.22743142288435156
-2.3047626666666665	0.01750886	0.2735342100448665
-2.3047626666666665	0.02313876666666667	0.24816504152845792
-2.3047626666666665	0.02876867333333334	0.15382612791211403
-2.3047626666666665	0.03439858000000001	0.10662583278269408
-2.3047626666666665	0.04002848666666667	0.07605536490386655
-2.3047626666666665	0.04565839333333334	0.04202190725649249
-2.3047626666666665	0.05128830000000001	0.026638254382435913
-2.3047626666666665	0.056918206666666665	0.0017104585360476255
-2.3047626666666665	0.06254811333333335	0.001015687854630993
-2.3047626666666665	0.06817802	0.
-2.3047626666666665	0.07380792666666666	0.
-2.3047626666666665	0.07943783333333335	0.
-2.3047626666666665	0.08506774	0.
-2.3047626666666665	0.09069764666666669	0.
-2.27202	-0.07256964666666667	0.
-2.27202	-0.06693974	0.
-2.27202	-0.06130983333333333	0.0009372134073813872
-2.27202	-0.055679926666666664	0.
-2.27202	-0.050050019999999994	0.
-2.27202	-0.04442011333333333	0.01665404977928036
-2.27202	-0.03879020666666666	0.016161488468007176
-2.27202	-0.0331603	0.007264111038085982
-2.27202	-0.027530393333333326	0.03966798106292231
-2.27202	-0.021900486666666663	0.10097231251340942
-2.27202	-0.016270579999999993	0.1178101474726716
-2.27202	-0.010640673333333323	0.11014141013259683
-2.27202	-0.005010766666666666	0.18113503943815673
-2.27202	0.0006191400000000041	0.2573692342513645
-2.27202	0.006249046666666674	0.2784892604724958
-2.27202	0.011878953333333345	0.21353184206395592
-2.27202	0.01750886	0.17977089054692857
-2.27202	0.02313876666666667	0.2088972738513357
-2.27202	0.02876867333333334	0.18829340433438113
-2.27202	0.03439858000000001	0.08924137975781585
-2.27202	0.04002848666666667	0.07683086231026807
-2.27202	0.04565839333333334	0.025844213554529313
-2.27202	0.05128830000000001	0.012920349930357249
-2.27202	0.056918206666666665	0.0062248209212800425
-2.27202	0.06254811333333335	0.
-2.27202	0.06817802	0.0007314378332211117
-2.27202	0.07380792666666666	0.
-2.27202	0.07943783333333335	0.
-2.27202	0.08506774	0.
-2.27202	0.09069764666666669	0.
-2.2392773333333333	-0.07256964666666667	0.
-2.2392773333333333	-0.06693974	0.
-2.2392773333333333	-0.06130983333333333	0.
-2.2392773333333333	-0.055679926666666664	0.
-2.2392773333333333	-0.050050019999999994	0.
-2.2392773333333333	-0.04442011333333333	0.0002063191230729057
-2.2392773333333333	-0.03879020666666666	0.025371367969661468
-2.2392773333333333	-0.0331603	0.010753963269134047
-2.2392773333333333	-0.027530393333333326	0.038465554348771726
-2.2392773333333333	-0.021900486666666663	0.02136312175041372
-2.2392773333333333	-0.016270579999999993	0.03069270850582402
-2.2392773333333333	-0.010640673333333323	0.06309893150480904
-2.2392773333333333	-0.005010766666666666	0.1266825363867012
-2.2392773333333333	0.0006191400000000041	0.11169099413877175
-2.2392773333333333	0.006249046666666674	0.15625580611524695
-2.2392773333333333	0.011878953333333345	0.1174238156079401
-2.2392773333333333	0.01750886	0.07975903984873166
-2.2392773333333333	0.02313876666666667	0.10032334795500568
-2.2392773333333333	0.02876867333333334	0.07010049923954548
-2.2392773333333333	0.03439858000000001	0.06362027931875516
-2.2392773333333333	0.04002848666666667	0.03326504509701654
-2.2392773333333333	0.04565839333333334	0.040486156237319194
-2.2392773333333333	0.05128830000000001	0.0014718180172009223
-2.2392773333333333	0.056918206666666665	0.
-2.2392773333333333	0.06254811333333335	0.
-2.2392773333333333	0.06817802	0.
-2.2392773333333333	0.07380792666666666	0.
-2.2392773333333333	0.07943783333333335	0.
-2.2392773333333333	0.08506774	0.
-2.2392773333333333	0.09069764666666669	0.
-2.2065346666666668	-0.07256964666666667	0.
-2.2065346666666668	-0.06693974	0.
-2.2065346666666668	-0.06130983333333333	0.
-2.2065346666666668	-0.055679926666666664	0.
-2.2065346666666668	-0.050050019999999994	0.
-2.2065346666666668	-0.04442011333333333	0.
-2.2065346666666668	-0.03879020666666666	0.004304762936175565
-2.2065346666666668	-0.0331603	0.006847135136925784
-2.2065346666666668	-0.027530393333333326	0.021890587705632823
-2.2065346666666668	-0.021900486666666663	0.006818951603631958
-2.2065346666666668	-0.016270579999999993	0.006728997528278934
-2.2065346666666668	-0.010640673333333323	0.03305536306131945
-2.2065346666666668	-0.005010766666666666	0.04753551680587326
-2.2065346666666668	0.0006191400000000041	0.03365610848231855
-2.2065346666666668	0.006249046666666674	0.053471479925756765
-2.2065346666666668	0.011878953333333345	0.018160159817564712
-2.2065346666666668	0.01750886	0.029288671984773383
-2.2065346666666668	0.02313876666666667	0.0279548650284359
-2.2065346666666668	0.02876867333333334	0.03479913006313061
-2.2065346666666668	0.03439858000000001	0.00595389482681593
-2.2065346666666668	0.04002848666666667	0.0010319718734105314
-2.2065346666666668	0.04565839333333334	0.014898621799038966
-2.2065346666666668	0.05128830000000001	0.
-2.2065346666666668	0.056918206666666665	0.
-2.2065346666666668	0.06254811333333335	0.0001375517429997499
-2.2065346666666668	0.06817802	0.
-2.2065346666666668	0.07380792666666666	0.
-2.2065346666666668	0.07943783333333335	0.
-2.2065346666666668	0.08506774	0.
-2.2065346666666668	0.09069764666666669	0.
-2.1737919999999997	-0.07256964666666667	0.
-2.1737919999999997	-0.06693974	0.
-2.1737919999999997	-0.06130983333333333	0.
-2.1737919999999997	-0.055679926666666664	0.
-2.1737919999999997	-0.050050019999999994	0.
-2.1737919999999997	-0.04442011333333333	0.
-2.1737919999999997	-0.03879020666666666	0.
-2.1737919999999997	-0.0331603	0.005438592889173283
-2.1737919999999997	-0.027530393333333326	0.000022613157366075776
-2.1737919999999997	-0.021900486666666663	0.0003411689916932341
-2.1737919999999997	-0.016270579999999993	0.002834266653464649
-2.1737919999999997	-0.010640673333333323	0.03715255494063095
-2.1737919999999997	-0.005010766666666666	0.029195328170915122
-2.1737919999999997	0.0006191400000000041	0.033677972442081226
-2.1737919999999997	0.006249046666666674	0.008301384685052642
-2.1737919999999997	0.011878953333333345	0.0264745310472207
-2.1737919999999997	0.01750886	0.022076120635959193
-2.1737919999999997	0.02313876666666667	0.007712250280100179
-2.1737919999999997	0.02876867333333334	0.007635378233394296
-2.1737919999999997	0.03439858000000001	0.0037563534137680546
-2.1737919999999997	0.04002848666666667	0.0029995037660573683
-2.1737919999999997	0.04565839333333334	0.
-2.1737919999999997	0.05128830000000001	0.003162656282191845
-2.1737919999999997	0.056918206666666665	0.008412388128818936
-2.1737919999999997	0.06254811333333335	0.
-2.1737919999999997	0.06817802	0.
-2.1737919999999997	0.07380792666666666	0.
-2.1737919999999997	0.07943783333333335	0.
-2.1737919999999997	0.08506774	0.
-2.1737919999999997	0.09069764666666669	0.
-2.141049333333333	-0.07256964666666667	0.
-2.141049333333333	-0.06693974	0.
-2.141049333333333	-0.06130983333333333	0.
-2.141049333333333	-0.055679926666666664	0.
-2.141049333333333	-0.050050019999999994	0.
-2.141049333333333	-0.04442011333333333	0.
-2.141049333333333	-0.03879020666666666	0.
-2.141049333333333	-0.0331603	0.
-2.141049333333333	-0.027530393333333326	0.000053954330168146646
-2.141049333333333	-0.021900486666666663	0.008296271674936455
-2.141049333333333	-0.016270579999999993	0.007691344540558563
-2.141049333333333	-0.010640673333333323	0.008044207674485894
-2.141049333333333	-0.005010766666666666	0.001382088037431199
-2.141049333333333	0.0006191400000000041	0.00005264684565861241
-2.141049333333333	0.006249046666666674	0.002929780368458766
-2.141049333333333	0.011878953333333345	0.016135337996995642
-2.141049333333333	0.01750886	0.004690631422774983
-2.141049333333333	0.02313876666666667	0.
-2.141049333333333	0.02876867333333334	0.
-2.141049333333333	0.03439858000000001	0.0009741015139173069
-2.141049333333333	0.04002848666666667	0.017830278304310148
-2.141049333333333	0.04565839333333334	0.
-2.141049333333333	0.05128830000000001	0.0003707571631305736
-2.141049333333333	0.056918206666666665	0.
-2.141049333333333	0.06254811333333335	0.
-2.141049333333333	0.06817802	0.
-2.141049333333333	0.07380792666666666	0.
-2.141049333333333	0.07943783333333335	0.
-2.141049333333333	0.08506774	0.
-2.141049333333333	0.09069764666666669	0.
-2.1083066666666666	-0.07256964666666667	0.
-2.1083066666666666	-0.06693974	0.
-2.1083066666666666	-0.06130983333333333	0.
-2.1083066666666666	-0.055679926666666664	0.
-2.1083066666666666	-0.050050019999999994	0.
-2.1083066666666666	-0.04442011333333333	0.
-2.1083066666666666	-0.03879020666666666	4.787505425288463e-6
-2.1083066666666666	-0.0331603	0.
-2.1083066666666666	-0.027530393333333326	0.
-2.1083066666666666	-0.021900486666666663	0.
-2.1083066666666666	-0.016270579999999993	0.00007350120406516242
-2.1083066666666666	-0.010640673333333323	0.00139810394575625
-2.1083066666666666	-0.005010766666666666	0.0013696938729098706
-2.1083066666666666	0.0006191400000000041	0.001383236234487795
-2.1083066666666666	0.006249046666666674	0.004519586271908984
-2.1083066666666666	0.011878953333333345	0.00007362184088613766
-2.1083066666666666	0.01750886	0.0007070820789281009
-2.1083066666666666	0.02313876666666667	0.015135794218527754
-2.1083066666666666	0.02876867333333334	0.
-2.1083066666666666	0.03439858000000001	0.
-2.1083066666666666	0.04002848666666667	0.
-2.1083066666666666	0.04565839333333334	0.
-2.1083066666666666	0.05128830000000001	0.
-2.1083066666666666	0.056918206666666665	0.
-2.1083066666666666	0.06254811333333335	0.
-2.1083066666666666	0.06817802	0.
-2.1083066666666666	0.07380792666666666	0.
-2.1083066666666666	0.07943783333333335	0.
-2.1083066666666666	0.08506774	0.
-2.1083066666666666	0.09069764666666669	0.
-2.075564	-0.07256964666666667	0.
-2.075564	-0.06693974	0.
-2.075564	-0.06130983333333333	0.
-2.075564	-0.055679926666666664	0.
-2.075564	-0.050050019999999994	0.
-2.075564	-0.04442011333333333	0.
-2.075564	-0.03879020666666666	0.
-2.075564	-0.0331603	0.
-2.075564	-0.027530393333333326	0.0010765821204938193
-2.075564	-0.021900486666666663	0.
-2.075564	-0.016270579999999993	0.
-2.075564	-0.010640673333333323	0.
-2.075564	-0.005010766666666666	0.
-2.075564	0.0006191400000000041	0.
-2.075564	0.006249046666666674	0.
-2.075564	0.011878953333333345	0.
-2.075564	0.01750886	0.
-2.075564	0.02313876666666667	0.
-2.075564	0.02876867333333334	0.
-2.075564	0.03439858000000001	0.011082541661301184
-2.075564	0.04002848666666667	0.
-2.075564	0.04565839333333334	0.
-2.075564	0.05128830000000001	0.
-2.075564	0.056918206666666665	0.
-2.075564	0.06254811333333335	0.
-2.075564	0.06817802	0.
-2.075564	0.07380792666666666	0.
-2.075564	0.07943783333333335	0.
-2.075564	0.08506774	0.
-2.075564	0.09069764666666669	0.
-2.0428213333333334	-0.07256964666666667	0.
-2.0428213333333334	-0.06693974	0.
-2.0428213333333334	-0.06130983333333333	0.
-2.0428213333333334	-0.055679926666666664	0.
-2.0428213333333334	-0.050050019999999994	0.
-2.0428213333333334	-0.04442011333333333	0.
-2.0428213333333334	-0.03879020666666666	0.
-2.0428213333333334	-0.0331603	0.
-2.0428213333333334	-0.027530393333333326	0.
-2.0428213333333334	-0.021900486666666663	0.
-2.0428213333333334	-0.016270579999999993	0.
-2.0428213333333334	-0.010640673333333323	0.
-2.0428213333333334	-0.005010766666666666	0.
-2.0428213333333334	0.0006191400000000041	0.
-2.0428213333333334	0.006249046666666674	8.936377479213499e-14
-2.0428213333333334	0.011878953333333345	0.
-2.0428213333333334	0.01750886	0.
-2.0428213333333334	0.02313876666666667	0.
-2.0428213333333334	0.02876867333333334	0.
-2.0428213333333334	0.03439858000000001	4.07080948967261e-6
-2.0428213333333334	0.04002848666666667	0.
-2.0428213333333334	0.04565839333333334	0.
-2.0428213333333334	0.05128830000000001	0.
-2.0428213333333334	0.056918206666666665	0.
-2.0428213333333334	0.06254811333333335	0.
-2.0428213333333334	0.06817802	0.
-2.0428213333333334	0.07380792666666666	0.
-2.0428213333333334	0.07943783333333335	0.
-2.0428213333333334	0.08506774	0.
-2.0428213333333334	0.09069764666666669	0.

==> data/fig7/hist_2d_2-8.dat <==
-2.9923586666666666	-0.023323073333333333	0.
-2.9923586666666666	-0.02166862	0.
-2.9923586666666666	-0.020014166666666666	0.
-2.9923586666666666	-0.018359713333333333	0.
-2.9923586666666666	-0.01670526	0.
-2.9923586666666666	-0.015050806666666666	0.
-2.9923586666666666	-0.013396353333333333	0.
-2.9923586666666666	-0.0117419	0.
-2.9923586666666666	-0.010087446666666666	0.
-2.9923586666666666	-0.008432993333333333	0.
-2.9923586666666666	-0.0067785399999999996	0.
-2.9923586666666666	-0.005124086666666666	0.001938212703097254
-2.9923586666666666	-0.003469633333333333	0.
-2.9923586666666666	-0.0018151799999999996	0.
-2.9923586666666666	-0.00016072666666666624	0.
-2.9923586666666666	0.001493726666666667	0.
-2.9923586666666666	0.0031481800000000004	0.
-2.9923586666666666	0.004802633333333334	0.
-2.9923586666666666	0.006457086666666667	0.
-2.9923586666666666	0.00811154	0.
-2.9923586666666666	0.009765993333333334	0.
-2.9923586666666666	0.011420446666666667	0.
-2.9923586666666666	0.0130749	0.
-2.9923586666666666	0.014729353333333334	0.
-2.9923586666666666	0.016383806666666667	0.
-2.9923586666666666	0.01803826	0.
-2.9923586666666666	0.019692713333333334	0.
-2.9923586666666666	0.021347166666666667	0.
-2.9923586666666666	0.02300162	0.
-2.9923586666666666	0.024656073333333334	0.
-2.959616	-0.023323073333333333	0.
-2.959616	-0.02166862	0.
-2.959616	-0.020014166666666666	0.
-2.959616	-0.018359713333333333	0.
-2.959616	-0.01670526	0.
-2.959616	-0.015050806666666666	0.
-2.959616	-0.013396353333333333	3.702604442288755e-6
-2.959616	-0.0117419	0.
-2.959616	-0.010087446666666666	0.
-2.959616	-0.008432993333333333	0.
-2.959616	-0.0067785399999999996	0.0010132335746392547
-2.959616	-0.005124086666666666	0.
-2.959616	-0.003469633333333333	0.
-2.959616	-0.0018151799999999996	0.
-2.959616	-0.00016072666666666624	0.
-2.959616	0.001493726666666667	0.
-2.959616	0.0031481800000000004	0.
-2.959616	0.004802633333333334	0.
-2.959616	0.006457086666666667	0.
-2.959616	0.00811154	0.
-2.959616	0.009765993333333334	0.012371025929012517
-2.959616	0.011420446666666667	0.
-2.959616	0.0130749	0.
-2.959616	0.014729353333333334	0.
-2.959616	0.016383806666666667	0.
-2.959616	0.01803826	0.
-2.959616	0.019692713333333334	0.
-2.959616	0.021347166666666667	0.
-2.959616	0.02300162	0.
-2.959616	0.024656073333333334	0.
-2.9268733333333334	-0.023323073333333333	0.
-2.9268733333333334	-0.02166862	0.
-2.9268733333333334	-0.020014166666666666	0.
-2.9268733333333334	-0.018359713333333333	0.
-2.9268733333333334	-0.01670526	0.
-2.9268733333333334	-0.015050806666666666	0.
-2.9268733333333334	-0.013396353333333333	0.
-2.9268733333333334	-0.0117419	2.1642667929273664e-6
-2.9268733333333334	-0.010087446666666666	0.010685983320577503
-2.9268733333333334	-0.008432993333333333	0.
-2.9268733333333334	-0.0067785399999999996	2.946993620024124e-7
-2.9268733333333334	-0.005124086666666666	0.
-2.9268733333333334	-0.003469633333333333	0.
-2.9268733333333334	-0.0018151799999999996	0.
-2.9268733333333334	-0.00016072666666666624	0.
-2.9268733333333334	0.001493726666666667	0.
-2.9268733333333334	0.0031481800000000004	0.015263237027129272
-2.9268733333333334	0.004802633333333334	0.
-2.9268733333333334	0.006457086666666667	0.
-2.9268733333333334	0.00811154	0.
-2.9268733333333334	0.009765993333333334	0.013677275153450337
-2.9268733333333334	0.011420446666666667	0.
-2.9268733333333334	0.0130749	0.011411250432298873
-2.9268733333333334	0.014729353333333334	0.
-2.9268733333333334	0.016383806666666667	0.
-2.9268733333333334	0.01803826	0.
-2.9268733333333334	0.019692713333333334	0.
-2.9268733333333334	0.021347166666666667	0.
-2.9268733333333334	0.02300162	0.
-2.9268733333333334	0.024656073333333334	0.
-2.8941306666666664	-0.023323073333333333	0.
-2.8941306666666664	-0.02166862	0.
-2.8941306666666664	-0.020014166666666666	0.
-2.8941306666666664	-0.018359713333333333	0.
-2.8941306666666664	-0.01670526	0.
-2.8941306666666664	-0.015050806666666666	0.
-2.8941306666666664	-0.013396353333333333	0.
-2.8941306666666664	-0.0117419	0.
-2.8941306666666664	-0.010087446666666666	0.
-2.8941306666666664	-0.008432993333333333	0.001222298941845085
-2.8941306666666664	-0.0067785399999999996	0.
-2.8941306666666664	-0.005124086666666666	0.008185709086262373
-2.8941306666666664	-0.003469633333333333	2.37252754061386e-6
-2.8941306666666664	-0.0018151799999999996	0.012686061475424375
-2.8941306666666664	-0.00016072666666666624	0.
-2.8941306666666664	0.001493726666666667	0.009158344614512414
-2.8941306666666664	0.0031481800000000004	0.004007768452198285
-2.8941306666666664	0.004802633333333334	0.0072454128754368945
-2.8941306666666664	0.006457086666666667	0.02558445028004542
-2.8941306666666664	0.00811154	0.016654928700871655
-2.8941306666666664	0.009765993333333334	0.010600375389914145
-2.8941306666666664	0.011420446666666667	0.
-2.8941306666666664	0.0130749	0.
-2.8941306666666664	0.014729353333333334	0.
-2.8941306666666664	0.016383806666666667	0.
-2.8941306666666664	0.01803826	0.
-2.8941306666666664	0.019692713333333334	0.
-2.8941306666666664	0.021347166666666667	0.
-2.8941306666666664	0.02300162	0.
-2.8941306666666664	0.024656073333333334	0.
-2.861388	-0.023323073333333333	0.
-2.861388	-0.02166862	0.
-2.861388	-0.020014166666666666	0.
-2.861388	-0.018359713333333333	0.
-2.861388	-0.01670526	0.
-2.861388	-0.015050806666666666	0.
-2.861388	-0.013396353333333333	0.
-2.861388	-0.0117419	4.06094531339656e-6
-2.861388	-0.010087446666666666	1.7432396169931487e-6
-2.861388	-0.008432993333333333	0.010809603910270742
-2.861388	-0.0067785399999999996	0.0008153174795751707
-2.861388	-0.005124086666666666	0.
-2.861388	-0.003469633333333333	0.03290945392179123
-2.861388	-0.0018151799999999996	0.009487144605431505
-2.861388	-0.00016072666666666624	0.01892816943295717
-2.861388	0.001493726666666667	0.027450113333960406
-2.861388	0.0031481800000000004	0.04578084390204332
-2.861388	0.004802633333333334	0.005028857249989137
-2.861388	0.006457086666666667	0.041927110741584464
-2.861388	0.00811154	0.023860753028468292
-2.861388	0.009765993333333334	0.023053296568807568
-2.861388	0.011420446666666667	0.0013360342305914878
-2.861388	0.0130749	0.
-2.861388	0.014729353333333334	0.
-2.861388	0.016383806666666667	0.
-2.861388	0.01803826	0.
-2.861388	0.019692713333333334	0.
-2.861388	0.021347166666666667	0.
-2.861388	0.02300162	0.
-2.861388	0.024656073333333334	0.
-2.8286453333333332	-0.023323073333333333	0.
-2.8286453333333332	-0.02166862	0.
-2.8286453333333332	-0.020014166666666666	0.
-2.8286453333333332	-0.018359713333333333	0.
-2.8286453333333332	-0.01670526	0.
-2.8286453333333332	-0.015050806666666666	0.
-2.8286453333333332	-0.013396353333333333	0.000028823248157507704
-2.8286453333333332	-0.0117419	0.00008172796133459748
-2.8286453333333332	-0.010087446666666666	0.0063328041535816336
-2.8286453333333332	-0.008432993333333333	0.00008928702364526268
-2.8286453333333332	-0.0067785399999999996	0.024972325755272987
-2.8286453333333332	-0.005124086666666666	0.04554406940549314
-2.8286453333333332	-0.003469633333333333	0.029217205728927425
-2.8286453333333332	-0.0018151799999999996	0.047272744431371694
-2.8286453333333332	-0.00016072666666666624	0.008528846971941945
-2.8286453333333332	0.001493726666666667	0.041261762627610256
-2.8286453333333332	0.0031481800000000004	0.097644949673151
-2.8286453333333332	0.004802633333333334	0.07859153907320353
-2.8286453333333332	0.006457086666666667	0.09600618777701163
-2.8286453333333332	0.00811154	0.04496500441889476
-2.8286453333333332	0.009765993333333334	0.03296271191800819
-2.8286453333333332	0.011420446666666667	0.024523682001588436
-2.8286453333333332	0.0130749	0.0042049026265424845
-2.8286453333333332	0.014729353333333334	0.0002904820449971017
-2.8286453333333332	0.016383806666666667	0.
-2.8286453333333332	0.01803826	0.
-2.8286453333333332	0.019692713333333334	0.
-2.8286453333333332	0.021347166666666667	0.
-2.8286453333333332	0.02300162	0.
-2.8286453333333332	0.024656073333333334	0.
-2.7959026666666666	-0.023323073333333333	0.
-2.7959026666666666	-0.02166862	0.
-2.7959026666666666	-0.020014166666666666	0.
-2.7959026666666666	-0.018359713333333333	0.
-2.7959026666666666	-0.01670526	1.7850687168943066e-8
-2.7959026666666666	-0.015050806666666666	0.
-2.7959026666666666	-0.013396353333333333	0.00006040053211696826
-2.7959026666666666	-0.0117419	0.007454937965012926
-2.7959026666666666	-0.010087446666666666	0.022925374563171733
-2.7959026666666666	-0.008432993333333333	0.037856854939029065
-2.7959026666666666	-0.0067785399999999996	0.060089719589295675
-2.7959026666666666	-0.005124086666666666	0.07915986688048114
-2.7959026666666666	-0.003469633333333333	0.12458511103148044
-2.7959026666666666	-0.0018151799999999996	0.03726351017275728
-2.7959026666666666	-0.00016072666666666624	0.07578726362224954
-2.7959026666666666	0.001493726666666667	0.09898156554614221
-2.7959026666666666	0.0031481800000000004	0.13005476936564783
-2.7959026666666666	0.004802633333333334	0.2182048829908849
-2.7959026666666666	0.006457086666666667	0.14063134919153908
-2.7959026666666666	0.00811154	0.08070278465571563
-2.7959026666666666	0.009765993333333334	0.10223049383193546
-2.7959026666666666	0.011420446666666667	0.04317862495856447
-2.7959026666666666	0.0130749	0.0067151811101328375
-2.7959026666666666	0.014729353333333334	0.008350607164227596
-2.7959026666666666	0.016383806666666667	0.003773876116620928
-2.7959026666666666	0.01803826	0.
-2.7959026666666666	0.019692713333333334	0.
-2.7959026666666666	0.021347166666666667	0.
-2.7959026666666666	0.02300162	0.
-2.7959026666666666	0.024656073333333334	0.
-2.76316	-0.023323073333333333	0.
-2.76316	-0.02166862	0.
-2.76316	-0.020014166666666666	0.
-2.76316	-0.018359713333333333	2.1143602366018952e-7
-2.76316	-0.01670526	0.
-2.76316	-0.015050806666666666	0.00042756770703522134
-2.76316	-0.013396353333333333	8.44023743881016e-6
-2.76316	-0.0117419	0.023221213415212397
-2.76316	-0.010087446666666666	0.025610713708532747
-2.76316	-0.008432993333333333	0.12869741419860625
-2.76316	-0.0067785399999999996	0.10199985368347973
-2.76316	-0.005124086666666666	0.11654824436638138
-2.76316	-0.003469633333333333	0.11215788899291773
-2.76316	-0.0018151799999999996	0.18618277003266737
-2.76316	-0.00016072666666666624	0.28303866234838015
-2.76316	0.001493726666666667	0.271139451626588
-2.76316	0.0031481800000000004	0.2906836832135778
-2.76316	0.004802633333333334	0.31729222389388245
-2.76316	0.006457086666666667	0.1440302166958342
-2.76316	0.00811154	0.16244599485176162
-2.76316	0.009765993333333334	0.06097708064001246
-2.76316	0.011420446666666667	0.04345439554692183
-2.76316	0.0130749	0.033369943519278564
-2.76316	0.014729353333333334	0.01653922118562999
-2.76316	0.016383806666666667	0.0003078887178271018
-2.76316	0.01803826	0.00020337331309953154
-2.76316	0.019692713333333334	0.
-2.76316	0.021347166666666667	0.
-2.76316	0.02300162	0.
-2.76316	0.024656073333333334	0.
-2.7304173333333335	-0.023323073333333333	0.
-2.7304173333333335	-0.02166862	0.
-2.7304173333333335	-0.020014166666666666	0.
-2.7304173333333335	-0.018359713333333333	3.6518786713157884e-10
-2.7304173333333335	-0.01670526	0.
-2.7304173333333335	-0.015050806666666666	0.000010785596544854455
-2.7304173333333335	-0.013396353333333333	0.01282647558544609
-2.7304173333333335	-0.0117419	0.008534280617895122
-2.7304173333333335	-0.010087446666666666	0.037093487661407576
-2.7304173333333335	-0.008432993333333333	0.04484426333755732
-2.7304173333333335	-0.0067785399999999996	0.17560390233687714
-2.7304173333333335	-0.005124086666666666	0.22572432250398392
-2.7304173333333335	-0.003469633333333333	0.23463698462932803
-2.7304173333333335	-0.0018151799999999996	0.2721707257200914
-2.7304173333333335	-0.00016072666666666624	0.3077984476967266
-2.7304173333333335	0.001493726666666667	0.35810420763122425
-2.7304173333333335	0.0031481800000000004	0.43674978593650093
-2.7304173333333335	0.004802633333333334	0.4160709273168654
-2.7304173333333335	0.006457086666666667	0.306247463224633
-2.7304173333333335	0.00811154	0.26888094254445566
-2.7304173333333335	0.009765993333333334	0.18387265881650072
-2.7304173333333335	0.011420446666666667	0.029759202530701457
-2.7304173333333335	0.0130749	0.036867585372051655
-2.7304173333333335	0.014729353333333334	0.015031884256959156
-2.7304173333333335	0.016383806666666667	0.015380925403388581
-2.7304173333333335	0.01803826	0.
-2.7304173333333335	0.019692713333333334	0.00035461180603240235
-2.7304173333333335	0.021347166666666667	0.0021531746266002672
-2.7304173333333335	0.02300162	0.
-2.7304173333333335	0.024656073333333334	0.
-2.6976746666666664	-0.023323073333333333	0.
-2.6976746666666664	-0.02166862	0.
-2.6976746666666664	-0.020014166666666666	0.
-2.6976746666666664	-0.018359713333333333	0.000585700240212213
-2.6976746666666664	-0.01670526	0.006056634116162151
-2.6976746666666664	-0.015050806666666666	0.008455239539044023
-2.6976746666666664	-0.013396353333333333	0.01804722415219353
-2.6976746666666664	-0.0117419	0.010429635656140555
-2.6976746666666664	-0.010087446666666666	0.07566600723032235
-2.6976746666666664	-0.008432993333333333	0.1620663769118374
-2.6976746666666664	-0.0067785399999999996	0.2183977030588323
-2.6976746666666664	-0.005124086666666666	0.28087144289827437
-2.6976746666666664	-0.003469633333333333	0.3363983535457701
-2.6976746666666664	-0.0018151799999999996	0.40906466348078724
-2.6976746666666664	-0.00016072666666666624	0.3897714509274067
-2.6976746666666664	0.001493726666666667	0.6058935516210211
-2.6976746666666664	0.0031481800000000004	0.5159404335572402
-2.6976746666666664	0.004802633333333334	0.5386433875752294
-2.6976746666666664	0.006457086666666667	0.4147632755969508
-2.6976746666666664	0.00811154	0.29180832631347176
-2.6976746666666664	0.009765993333333334	0.15643977848186494
-2.6976746666666664	0.011420446666666667	0.08169629705004249
-2.6976746666666664	0.0130749	0.048466298330566385
-2.6976746666666664	0.014729353333333334	0.017135828998532783
-2.6976746666666664	0.016383806666666667	0.020227507394309806
-2.6976746666666664	0.01803826	0.0041997530432683235
-2.6976746666666664	0.019692713333333334	0.0011497218817407128
-2.6976746666666664	0.021347166666666667	0.
-2.6976746666666664	0.02300162	0.
-2.6976746666666664	0.024656073333333334	0.
-2.664932	-0.023323073333333333	0.
-2.664932	-0.02166862	0.
-2.664932	-0.020014166666666666	2.5143172118025096e-7
-2.664932	-0.018359713333333333	2.5667633335352186e-9
-2.664932	-0.01670526	0.00039857671484806305
-2.664932	-0.015050806666666666	0.001588303136711742
-2.664932	-0.013396353333333333	0.008528284089557648
-2.664932	-0.0117419	0.04234631920840765
-2.664932	-0.010087446666666666	0.047465752231203175
-2.664932	-0.008432993333333333	0.15439810806370996
-2.664932	-0.0067785399999999996	0.2717180710393905
-2.664932	-0.005124086666666666	0.27579061220635875
-2.664932	-0.003469633333333333	0.4524019623890315
-2.664932	-0.0018151799999999996	0.5589154934142342
-2.664932	-0.00016072666666666624	0.5636661192964613
-2.664932	0.001493726666666667	0.753106268780684
-2.664932	0.0031481800000000004	0.7383981132482902
-2.664932	0.004802633333333334	0.6955085891388271
-2.664932	0.006457086666666667	0.5364789864310998
-2.664932	0.00811154	0.3628790833380584
-2.664932	0.009765993333333334	0.19972831910811326
-2.664932	0.011420446666666667	0.11490992294557371
-2.664932	0.0130749	0.050334033997539544
-2.664932	0.014729353333333334	0.022652944732146855
-2.664932	0.016383806666666667	0.008218689029541275
-2.664932	0.01803826	0.0020781296496017268
-2.664932	0.019692713333333334	0.
-2.664932	0.021347166666666667	0.
-2.664932	0.02300162	0.00023604195481238658
-2.664932	0.024656073333333334	0.
-2.6321893333333333	-0.023323073333333333	0.
-2.6321893333333333	-0.02166862	0.
-2.6321893333333333	-0.020014166666666666	0.
-2.6321893333333333	-0.018359713333333333	0.000025441127972941356
-2.6321893333333333	-0.01670526	5.659821286778627e-6
-2.6321893333333333	-0.015050806666666666	0.0047671995508971705
-2.6321893333333333	-0.013396353333333333	0.016528227098957345
-2.6321893333333333	-0.0117419	0.03039053507185026
-2.6321893333333333	-0.010087446666666666	0.059879717805351874
-2.6321893333333333	-0.008432993333333333	0.11820386797785755
-2.6321893333333333	-0.0067785399999999996	0.2838823806392323
-2.6321893333333333	-0.005124086666666666	0.40851979447641357
-2.6321893333333333	-0.003469633333333333	0.47236492272099123
-2.6321893333333333	-0.0018151799999999996	0.5299031861527619
-2.6321893333333333	-0.00016072666666666624	0.6422912114682796
-2.6321893333333333	0.001493726666666667	0.826797991001371
-2.6321893333333333	0.0031481800000000004	0.802832225468727
-2.6321893333333333	0.004802633333333334	0.7359949198819336
-2.6321893333333333	0.006457086666666667	0.5226722409563299
-2.6321893333333333	0.00811154	0.41552712444171075
-2.6321893333333333	0.009765993333333334	0.16781260447033772
-2.6321893333333333	0.011420446666666667	0.14502061443607128
-2.6321893333333333	0.0130749	0.08708688278754971
-2.6321893333333333	0.014729353333333334	0.016033916483619952
-2.6321893333333333	0.016383806666666667	0.015242266770582664
-2.6321893333333333	0.01803826	0.0013903579922962585
-2.6321893333333333	0.019692713333333334	0.
-2.6321893333333333	0.021347166666666667	0.00012316777535055317
-2.6321893333333333	0.02300162	0.
-2.6321893333333333	0.024656073333333334	0.
-2.5994466666666667	-0.023323073333333333	0.
-2.5994466666666667	-0.02166862	0.
-2.5994466666666667	-0.020014166666666666	1.4818564039609724e-7
-2.5994466666666667	-0.018359713333333333	0.00014693827140523357
-2.5994466666666667	-0.01670526	0.0003213627835103821
-2.5994466666666667	-0.015050806666666666	0.004779474452309405
-2.5994466666666667	-0.013396353333333333	0.00403463107672527
-2.5994466666666667	-0.0117419	0.02752007946007011
-2.5994466666666667	-0.010087446666666666	0.0895531093912206
-2.5994466666666667	-0.008432993333333333	0.20098509661044525
-2.5994466666666667	-0.0067785399999999996	0.27958037456701174
-2.5994466666666667	-0.005124086666666666	0.3991797200402055
-2.5994466666666667	-0.003469633333333333	0.46655869305516795
-2.5994466666666667	-0.0018151799999999996	0.6137797199784105
-2.5994466666666667	-0.00016072666666666624	0.6817227346042415
-2.5994466666666667	0.001493726666666667	0.8639910419166005
-2.5994466666666667	0.0031481800000000004	1.
-2.5994466666666667	0.004802633333333334	0.7433896665762478
-2.5994466666666667	0.006457086666666667	0.6350599592914749
-2.5994466666666667	0.00811154	0.3157537305937381
-2.5994466666666667	0.009765993333333334	0.24232038474064113
-2.5994466666666667	0.011420446666666667	0.1441988274545819
-2.5994466666666667	0.0130749	0.0557424891003097
-2.5994466666666667	0.014729353333333334	0.03207723099767597
-2.5994466666666667	0.016383806666666667	0.009386492616981528
-2.5994466666666667	0.01803826	0.003885010775700268
-2.5994466666666667	0.019692713333333334	0.0009438171953804179
-2.5994466666666667	0.021347166666666667	0.000050929427734334734
-2.5994466666666667	0.02300162	0.
-2.5994466666666667	0.024656073333333334	0.
-2.566704	-0.023323073333333333	0.
-2.566704	-0.02166862	0.
-2.566704	-0.020014166666666666	6.814178284994873e-12
-2.566704	-0.018359713333333333	0.00001584157963025149
-2.566704	-0.01670526	0.0012535987905720246
-2.566704	-0.015050806666666666	0.004451569014736029
-2.566704	-0.013396353333333333	0.014647078615293643
-2.566704	-0.0117419	0.023532355069922798
-2.566704	-0.010087446666666666	0.07141836650035668
-2.566704	-0.008432993333333333	0.17106226409361794
-2.566704	-0.0067785399999999996	0.2556237273876921
-2.566704	-0.005124086666666666	0.4162700327162312
-2.566704	-0.003469633333333333	0.5463091169547317
-2.566704	-0.0018151799999999996	0.6018968000339225
-2.566704	-0.00016072666666666624	0.8042452083345464
-2.566704	0.001493726666666667	0.9051318240375621
-2.566704	0.0031481800000000004	0.8526978413128091
-2.566704	0.004802633333333334	0.7827482774130875
-2.566704	0.006457086666666667	0.6410888962847027
-2.566704	0.00811154	0.4245628473693567
-2.566704	0.009765993333333334	0.27797367609400714
-2.566704	0.011420446666666667	0.12460541022015646
-2.566704	0.0130749	0.0757250021621393
-2.566704	0.014729353333333334	0.03238949186407677
-2.566704	0.016383806666666667	0.014373046441788604
-2.566704	0.01803826	0.003306706675666485
-2.566704	0.019692713333333334	0.0005502287948494395
-2.566704	0.021347166666666667	0.
-2.566704	0.02300162	0.
-2.566704	0.024656073333333334	0.
-2.533961333333333	-0.023323073333333333	3.214581892482295e-10
-2.533961333333333	-0.02166862	0.
-2.533961333333333	-0.020014166666666666	0.00955204002086065
-2.533961333333333	-0.018359713333333333	0.000015803240384748664
-2.533961333333333	-0.01670526	0.003789151061863799
-2.533961333333333	-0.015050806666666666	0.005094845780059409
-2.533961333333333	-0.013396353333333333	0.005468286408802814
-2.533961333333333	-0.0117419	0.040846226108277345
-2.533961333333333	-0.010087446666666666	0.07384660169106903
-2.533961333333333	-0.008432993333333333	0.15623656231871128
-2.533961333333333	-0.0067785399999999996	0.2197737923650962
-2.533961333333333	-0.005124086666666666	0.436024681576761
-2.533961333333333	-0.003469633333333333	0.48645571149319006
-2.533961333333333	-0.0018151799999999996	0.6245636670575102
-2.533961333333333	-0.00016072666666666624	0.8016730058687774
-2.533961333333333	0.001493726666666667	0.991798966422393
-2.533961333333333	0.0031481800000000004	0.906705555265934
-2.533961333333333	0.004802633333333334	0.7212728191862812
-2.533961333333333	0.006457086666666667	0.6037230517515267
-2.533961333333333	0.00811154	0.40696305689250756
-2.533961333333333	0.009765993333333334	0.258280047608612
-2.533961333333333	0.011420446666666667	0.17687860786515608
-2.533961333333333	0.0130749	0.04585508113339942
-2.533961333333333	0.014729353333333334	0.03393502631411641
-2.533961333333333	0.016383806666666667	0.013040322657587651
-2.533961333333333	0.01803826	0.006235689206293685
-2.533961333333333	0.019692713333333334	0.003052641179394533
-2.533961333333333	0.021347166666666667	0.
-2.533961333333333	0.02300162	0.
-2.533961333333333	0.024656073333333334	0.
-2.5012186666666665	-0.023323073333333333	0.
-2.5012186666666665	-0.02166862	0.000017404870557775612
-2.5012186666666665	-0.020014166666666666	0.00003177782770516764
-2.5012186666666665	-0.018359713333333333	0.00005901025488285196
-2.5012186666666665	-0.01670526	0.0012804944528087177
-2.5012186666666665	-0.015050806666666666	0.010497749421849561
-2.5012186666666665	-0.013396353333333333	0.014894571844203838
-2.5012186666666665	-0.0117419	0.04081899528376859
-2.5012186666666665	-0.010087446666666666	0.08773673991627108
-2.5012186666666665	-0.008432993333333333	0.14248279810781195
-2.5012186666666665	-0.0067785399999999996	0.22886400157506562
-2.5012186666666665	-0.005124086666666666	0.310524953648841
-2.5012186666666665	-0.003469633333333333	0.5685161648712055
-2.5012186666666665	-0.0018151799999999996	0.548628964712181
-2.5012186666666665	-0.00016072666666666624	0.7886576715902426
-2.5012186666666665	0.001493726666666667	0.7843715024119081
-2.5012186666666665	0.0031481800000000004	0.8496648235027751
-2.5012186666666665	0.004802633333333334	0.8751261199341189
-2.5012186666666665	0.006457086666666667	0.5581385511867755
-2.5012186666666665	0.00811154	0.4057570191648038
-2.5012186666666665	0.009765993333333334	0.21824246692048274
-2.5012186666666665	0.011420446666666667	0.14724266109345824
-2.5012186666666665	0.0130749	0.08203658898403665
-2.5012186666666665	0.014729353333333334	0.04323414805051316
-2.5012186666666665	0.016383806666666667	0.02702177548651193
-2.5012186666666665	0.01803826	0.009346483812027104
-2.5012186666666665	0.019692713333333334	0.002341251563801749
-2.5012186666666665	0.021347166666666667	0.
-2.5012186666666665	0.02300162	0.
-2.5012186666666665	0.024656073333333334	0.
-2.468476	-0.023323073333333333	0.
-2.468476	-0.02166862	0.
-2.468476	-0.020014166666666666	6.507939465467829e-7
-2.468476	-0.018359713333333333	0.0005829918689536993
-2.468476	-0.01670526	0.000013460204571444669
-2.468476	-0.015050806666666666	0.004872019468850536
-2.468476	-0.013396353333333333	0.02195396302293341
-2.468476	-0.0117419	0.02807617400067017
-2.468476	-0.010087446666666666	0.0717102084995052
-2.468476	-0.008432993333333333	0.14239010212508482
-2.468476	-0.0067785399999999996	0.24092829861960088
-2.468476	-0.005124086666666666	0.30503355572124863
-2.468476	-0.003469633333333333	0.5044678079138472
-2.468476	-0.0018151799999999996	0.6234143564854213
-2.468476	-0.00016072666666666624	0.7148084498990794
-2.468476	0.001493726666666667	0.7949782989209195
-2.468476	0.0031481800000000004	0.7261260992236189
-2.468476	0.004802633333333334	0.6833088791791712
-2.468476	0.006457086666666667	0.582829321485842
-2.468476	0.00811154	0.3660333790607885
-2.468476	0.009765993333333334	0.24240512168229122
-2.468476	0.011420446666666667	0.19405024244212998
-2.468476	0.0130749	0.07878483440770954
-2.468476	0.014729353333333334	0.029151428822153286
-2.468476	0.016383806666666667	0.022843104112982276
-2.468476	0.01803826	0.004907333310750251
-2.468476	0.019692713333333334	0.013145452473300843
-2.468476	0.021347166666666667	0.
-2.468476	0.02300162	0.
-2.468476	0.024656073333333334	0.
-2.4357333333333333	-0.023323073333333333	0.
-2.4357333333333333	-0.02166862	0.
-2.4357333333333333	-0.020014166666666666	0.
-2.4357333333333333	-0.018359713333333333	0.0009907205108081677
-2.4357333333333333	-0.01670526	0.00010431098265587904
-2.4357333333333333	-0.015050806666666666	0.007750257752265296
-2.4357333333333333	-0.013396353333333333	0.01553485478705838
-2.4357333333333333	-0.0117419	0.036008939807998734
-2.4357333333333333	-0.010087446666666666	0.07045870171034439
-2.4357333333333333	-0.008432993333333333	0.0897549022705069
-2.4357333333333333	-0.0067785399999999996	0.20847325964766653
-2.4357333333333333	-0.005124086666666666	0.31345765677620707
-2.4357333333333333	-0.003469633333333333	0.41414773282653833
-2.4357333333333333	-0.0018151799999999996	0.5759328432261619
-2.4357333333333333	-0.00016072666666666624	0.645198739668425
-2.4357333333333333	0.001493726666666667	0.675918443307022
-2.4357333333333333	0.0031481800000000004	0.7432068501439838
-2.4357333333333333	0.004802633333333334	0.6297483556765622
-2.4357333333333333	0.006457086666666667	0.47190843614108047
-2.4357333333333333	0.00811154	0.3664243779238187
-2.4357333333333333	0.009765993333333334	0.2470913810728965
-2.4357333333333333	0.011420446666666667	0.13176852970739372
-2.4357333333333333	0.0130749	0.05644829658729445
-2.4357333333333333	0.014729353333333334	0.04540104124560041
-2.4357333333333333	0.016383806666666667	0.015808616071265533
-2.4357333333333333	0.01803826	0.007950230751127465
-2.4357333333333333	0.019692713333333334	0.
-2.4357333333333333	0.021347166666666667	0.0014565095750815797
-2.4357333333333333	0.02300162	0.
-2.4357333333333333	0.024656073333333334	0.
-2.4029906666666667	-0.023323073333333333	0.
-2.4029906666666667	-0.02166862	0.
-2.4029906666666667	-0.020014166666666666	0.
-2.4029906666666667	-0.018359713333333333	0.00044615507789121323
-2.4029906666666667	-0.01670526	0.0007238012999639671
-2.4029906666666667	-0.015050806666666666	0.0016031667739412573
-2.4029906666666667	-0.013396353333333333	0.008580394120289075
-2.4029906666666667	-0.0117419	0.03403185229162961
-2.4029906666666667	-0.010087446666666666	0.04706629917180806
-2.4029906666666667	-0.008432993333333333	0.09183098938335461
-2.4029906666666667	-0.0067785399999999996	0.15516471128408202
-2.4029906666666667	-0.005124086666666666	0.2813420933898549
-2.4029906666666667	-0.003469633333333333	0.3440608310126367
-2.4029906666666667	-0.0018151799999999996	0.45468305498827394
-2.4029906666666667	-0.00016072666666666624	0.5870023113108741
-2.4029906666666667	0.001493726666666667	0.6291240962743134
-2.4029906666666667	0.0031481800000000004	0.6502652768599686
-2.4029906666666667	0.004802633333333334	0.4670061745882129
-2.4029906666666667	0.006457086666666667	0.3761986666022446
-2.4029906666666667	0.00811154	0.3378742000593474
-2.4029906666666667	0.009765993333333334	0.2158640230116847
-2.4029906666666667	0.011420446666666667	0.11090478417239386
-2.4029906666666667	0.0130749	0.05686548656181981
-2.4029906666666667	0.014729353333333334	0.04790134497164285
-2.4029906666666667	0.016383806666666667	0.
-2.4029906666666667	0.01803826	0.006526773210213768
-2.4029906666666667	0.019692713333333334	0.0015376871929312771
-2.4029906666666667	0.021347166666666667	0.
-2.4029906666666667	0.02300162	0.
-2.4029906666666667	0.024656073333333334	0.
-2.370248	-0.023323073333333333	0.
-2.370248	-0.02166862	0.
-2.370248	-0.020014166666666666	0.
-2.370248	-0.018359713333333333	0.
-2.370248	-0.01670526	0.006775139266340158
-2.370248	-0.015050806666666666	0.0007329749384967337
-2.370248	-0.013396353333333333	0.003076572013286923
-2.370248	-0.0117419	0.019669095257904435
-2.370248	-0.010087446666666666	0.060134271606311164
-2.370248	-0.008432993333333333	0.0704092690205396
-2.370248	-0.0067785399999999996	0.15111062322262125
-2.370248	-0.005124086666666666	0.1684655814600772
-2.370248	-0.003469633333333333	0.3034204183579236
-2.370248	-0.0018151799999999996	0.3923472716520971
-2.370248	-0.00016072666666666624	0.4982954157306735
-2.370248	0.001493726666666667	0.5235983756656928
-2.370248	0.0031481800000000004	0.4824632574620914
-2.370248	0.004802633333333334	0.42283330354668325
-2.370248	0.006457086666666667	0.31911486031992464
-2.370248	0.00811154	0.29875822487217496
-2.370248	0.009765993333333334	0.22508606648032775
-2.370248	0.011420446666666667	0.09774570815950515
-2.370248	0.0130749	0.06699420567215517
-2.370248	0.014729353333333334	0.015127342424544006
-2.370248	0.016383806666666667	0.011859442765944065
-2.370248	0.01803826	0.000659484175527423
-2.370248	0.019692713333333334	0.
-2.370248	0.021347166666666667	0.
-2.370248	0.02300162	0.
-2.370248	0.024656073333333334	0.
-2.3375053333333335	-0.023323073333333333	0.
-2.3375053333333335	-0.02166862	0.
-2.3375053333333335	-0.020014166666666666	0.
-2.3375053333333335	-0.018359713333333333	2.3733139866754566e-6
-2.3375053333333335	-0.01670526	0.0021952862572490535
-2.3375053333333335	-0.015050806666666666	0.00856903182432184
-2.3375053333333335	-0.013396353333333333	0.0024208836086983183
-2.3375053333333335	-0.0117419	0.01312993101817839
-2.3375053333333335	-0.010087446666666666	0.04386248469454843
-2.3375053333333335	-0.008432993333333333	0.058879354561350045
-2.3375053333333335	-0.0067785399999999996	0.08061823013350633
-2.3375053333333335	-0.005124086666666666	0.21508662635553907
-2.3375053333333335	-0.003469633333333333	0.2615499877359259
-2.3375053333333335	-0.0018151799999999996	0.30485747781115846
-2.3375053333333335	-0.00016072666666666624	0.3814029185766302
-2.3375053333333335	0.001493726666666667	0.3631601524429127
-2.3375053333333335	0.0031481800000000004	0.4075472746573172
-2.3375053333333335	0.004802633333333334	0.3824329023579108
-2.3375053333333335	0.006457086666666667	0.19323907559548775
-2.3375053333333335	0.00811154	0.16995847612604142
-2.3375053333333335	0.009765993333333334	0.1406647190809902
-2.3375053333333335	0.011420446666666667	0.084005029560726
-2.3375053333333335	0.0130749	0.07131658204071932
-2.3375053333333335	0.014729353333333334	0.013823264118922051
-2.3375053333333335	0.016383806666666667	0.01014786743350594
-2.3375053333333335	0.01803826	0.
-2.3375053333333335	0.019692713333333334	0.009006052611542864
-2.3375053333333335	0.021347166666666667	0.
-2.3375053333333335	0.02300162	0.
-2.3375053333333335	0.024656073333333334	0.
-2.3047626666666665	-0.023323073333333333	0.
-2.3047626666666665	-0.02166862	0.
-2.3047626666666665	-0.020014166666666666	0.
-2.3047626666666665	-0.018359713333333333	2.2607342329579336e-6
-2.3047626666666665	-0.01670526	1.23970114176311e-6
-2.3047626666666665	-0.015050806666666666	0.001073641222454651
-2.3047626666666665	-0.013396353333333333	0.009291074132154199
-2.3047626666666665	-0.0117419	0.013182840282912065
-2.3047626666666665	-0.010087446666666666	0.014491062216821332
-2.3047626666666665	-0.008432993333333333	0.05470438786854581
-2.3047626666666665	-0.0067785399999999996	0.07705920620494794
-2.3047626666666665	-0.005124086666666666	0.13104273947141334
-2.3047626666666665	-0.003469633333333333	0.17881292797810364
-2.3047626666666665	-0.0018151799999999996	0.201129118811945
-2.3047626666666665	-0.00016072666666666624	0.2949108337438314
-2.3047626666666665	0.001493726666666667	0.27681842500492454
-2.3047626666666665	0.0031481800000000004	0.3494318151981081
-2.3047626666666665	0.004802633333333334	0.25426279822145537
-2.3047626666666665	0.006457086666666667	0.22487086895069217
-2.3047626666666665	0.00811154	0.11914500412898649
-2.3047626666666665	0.009765993333333334	0.07474349290082756
-2.3047626666666665	0.011420446666666667	0.03546593368662501
-2.3047626666666665	0.0130749	0.04570979996938315
-2.3047626666666665	0.014729353333333334	0.002748393051460905
-2.3047626666666665	0.016383806666666667	0.007166588042054806
-2.3047626666666665	0.01803826	0.
-2.3047626666666665	0.019692713333333334	0.
-2.3047626666666665	0.021347166666666667	0.
-2.3047626666666665	0.02300162	0.
-2.3047626666666665	0.024656073333333334	0.
-2.27202	-0.023323073333333333	0.
-2.27202	-0.02166862	0.
-2.27202	-0.020014166666666666	0.
-2.27202	-0.018359713333333333	0.
-2.27202	-0.01670526	0.000735961139729787
-2.27202	-0.015050806666666666	0.0006699055689011521
-2.27202	-0.013396353333333333	0.007239835498273811
-2.27202	-0.0117419	0.005710144495673814
-2.27202	-0.010087446666666666	0.04097884914781373
-2.27202	-0.008432993333333333	0.04462884414318394
-2.27202	-0.0067785399999999996	0.06524292102653031
-2.27202	-0.005124086666666666	0.051072747534641985
-2.27202	-0.003469633333333333	0.13611542958608822
-2.27202	-0.0018151799999999996	0.2573064963622292
-2.27202	-0.00016072666666666624	0.21501723998902797
-2.27202	0.001493726666666667	0.22308953847407725
-2.27202	0.0031481800000000004	0.20494130391064122
-2.27202	0.004802633333333334	0.15629080921350566
-2.27202	0.006457086666666667	0.14528705253116436
-2.27202	0.00811154	0.1250276252573295
-2.27202	0.009765993333333334	0.03940357736499762
-2.27202	0.011420446666666667	0.03736195683537621
-2.27202	0.0130749	0.008064835603453597
-2.27202	0.014729353333333334	0.013978357835986041
-2.27202	0.016383806666666667	0.006697948110808106
-2.27202	0.01803826	0.0019933950017526005
-2.27202	0.019692713333333334	0.
-2.27202	0.021347166666666667	0.
-2.27202	0.02300162	0.
-2.27202	0.024656073333333334	0.
-2.2392773333333333	-0.023323073333333333	0.
-2.2392773333333333	-0.02166862	0.
-2.2392773333333333	-0.020014166666666666	0.
-2.2392773333333333	-0.018359713333333333	0.
-2.2392773333333333	-0.01670526	0.
-2.2392773333333333	-0.015050806666666666	0.0014516533558495454
-2.2392773333333333	-0.013396353333333333	0.001235577637942372
-2.2392773333333333	-0.0117419	0.00603494131229645
-2.2392773333333333	-0.010087446666666666	0.0024386211885393107
-2.2392773333333333	-0.008432993333333333	0.01707530966833139
-2.2392773333333333	-0.0067785399999999996	0.0376468864073355
-2.2392773333333333	-0.005124086666666666	0.07171834698987838
-2.2392773333333333	-0.003469633333333333	0.09273182256511209
-2.2392773333333333	-0.0018151799999999996	0.11581122109847684
-2.2392773333333333	-0.00016072666666666624	0.14083075308198562
-2.2392773333333333	0.001493726666666667	0.10001909540845808
-2.2392773333333333	0.0031481800000000004	0.08830458681997416
-2.2392773333333333	0.004802633333333334	0.05387854312029587
-2.2392773333333333	0.006457086666666667	0.07597638551688676
-2.2392773333333333	0.00811154	0.06396583470975029
-2.2392773333333333	0.009765993333333334	0.025123560119364036
-2.2392773333333333	0.011420446666666667	0.
-2.2392773333333333	0.0130749	0.021499649436113766
-2.2392773333333333	0.014729353333333334	0.
-2.2392773333333333	0.016383806666666667	0.
-2.2392773333333333	0.01803826	0.
-2.2392773333333333	0.019692713333333334	0.
-2.2392773333333333	0.021347166666666667	0.
-2.2392773333333333	0.02300162	0.
-2.2392773333333333	0.024656073333333334	0.
-2.2065346666666668	-0.023323073333333333	0.
-2.2065346666666668	-0.02166862	0.
-2.2065346666666668	-0.020014166666666666	0.
-2.2065346666666668	-0.018359713333333333	0.
-2.2065346666666668	-0.01670526	0.0001229583677023602
-2.2065346666666668	-0.015050806666666666	0.
-2.2065346666666668	-0.013396353333333333	0.001479315142287885
-2.2065346666666668	-0.0117419	0.
-2.2065346666666668	-0.010087446666666666	0.011618747671933901
-2.2065346666666668	-0.008432993333333333	0.009719176504544397
-2.2065346666666668	-0.0067785399999999996	0.010259818358060047
-2.2065346666666668	-0.005124086666666666	0.014414597500238402
-2.2065346666666668	-0.003469633333333333	0.017500316899833186
-2.2065346666666668	-0.0018151799999999996	0.036246123405958466
-2.2065346666666668	-0.00016072666666666624	0.061569018241284225
-2.2065346666666668	0.001493726666666667	0.036118870223545145
-2.2065346666666668	0.0031481800000000004	0.024022012154969335
-2.2065346666666668	0.004802633333333334	0.036014508159415294
-2.2065346666666668	0.006457086666666667	0.008171030398208535
-2.2065346666666668	0.00811154	0.0008661392625048244
-2.2065346666666668	0.009765993333333334	0.00013621196633970632
-2.2065346666666668	0.011420446666666667	0.
-2.2065346666666668	0.0130749	0.01685266925789793
-2.2065346666666668	0.014729353333333334	0.005747052900873321
-2.2065346666666668	0.016383806666666667	0.
-2.2065346666666668	0.01803826	0.
-2.2065346666666668	0.019692713333333334	0.
-2.2065346666666668	0.021347166666666667	0.
-2.2065346666666668	0.02300162	0.
-2.2065346666666668	0.024656073333333334	0.
-2.1737919999999997	-0.023323073333333333	0.
-2.1737919999999997	-0.02166862	0.
-2.1737919999999997	-0.020014166666666666	0.
-2.1737919999999997	-0.018359713333333333	0.
-2.1737919999999997	-0.01670526	0.
-2.1737919999999997	-0.015050806666666666	0.002796159819127116
-2.1737919999999997	-0.013396353333333333	0.
-2.1737919999999997	-0.0117419	0.
-2.1737919999999997	-0.010087446666666666	0.007417513488582905
-2.1737919999999997	-0.008432993333333333	0.007181071757022538
-2.1737919999999997	-0.0067785399999999996	0.0032142751785182726
-2.1737919999999997	-0.005124086666666666	0.01117442291617671
-2.1737919999999997	-0.003469633333333333	0.008551829498195784
-2.1737919999999997	-0.0018151799999999996	0.0071756373655840295
-2.1737919999999997	-0.00016072666666666624	0.005823547396269141
-2.1737919999999997	0.001493726666666667	0.02902540919677188
-2.1737919999999997	0.0031481800000000004	0.016359981165983927
-2.1737919999999997	0.004802633333333334	0.013848479545771985
-2.1737919999999997	0.006457086666666667	0.030092171177275796
-2.1737919999999997	0.00811154	0.005820690467107463
-2.1737919999999997	0.009765993333333334	0.014144080043886644
-2.1737919999999997	0.011420446666666667	0.
-2.1737919999999997	0.0130749	0.
-2.1737919999999997	0.014729353333333334	0.
-2.1737919999999997	0.016383806666666667	0.004564811474485598
-2.1737919999999997	0.01803826	0.
-2.1737919999999997	0.019692713333333334	0.
-2.1737919999999997	0.021347166666666667	0.
-2.1737919999999997	0.02300162	0.
-2.1737919999999997	0.024656073333333334	0.
-2.141049333333333	-0.023323073333333333	0.
-2.141049333333333	-0.02166862	0.
-2.141049333333333	-0.020014166666666666	0.
-2.141049333333333	-0.018359713333333333	0.
-2.141049333333333	-0.01670526	0.
-2.141049333333333	-0.015050806666666666	0.
-2.141049333333333	-0.013396353333333333	0.
-2.141049333333333	-0.0117419	0.
-2.141049333333333	-0.010087446666666666	0.
-2.141049333333333	-0.008432993333333333	0.006434584855972932
-2.141049333333333	-0.0067785399999999996	0.
-2.141049333333333	-0.005124086666666666	0.0005122532806501038
-2.141049333333333	-0.003469633333333333	0.00934845156561039
-2.141049333333333	-0.0018151799999999996	0.004901326157198797
-2.141049333333333	-0.00016072666666666624	0.01236714103194381
-2.141049333333333	0.001493726666666667	0.00019869559746232802
-2.141049333333333	0.0031481800000000004	0.008535915073999078
-2.141049333333333	0.004802633333333334	0.008855863696416364
-2.141049333333333	0.006457086666666667	0.00004528585802773314
-2.141049333333333	0.00811154	0.
-2.141049333333333	0.009765993333333334	0.006250706066154009
-2.141049333333333	0.011420446666666667	0.
-2.141049333333333	0.0130749	3.559798944937211e-6
-2.141049333333333	0.014729353333333334	0.
-2.141049333333333	0.016383806666666667	0.
-2.141049333333333	0.01803826	0.
-2.141049333333333	0.019692713333333334	0.
-2.141049333333333	0.021347166666666667	0.
-2.141049333333333	0.02300162	0.
-2.141049333333333	0.024656073333333334	0.
-2.1083066666666666	-0.023323073333333333	0.
-2.1083066666666666	-0.02166862	0.
-2.1083066666666666	-0.020014166666666666	0.
-2.1083066666666666	-0.018359713333333333	0.
-2.1083066666666666	-0.01670526	0.
-2.1083066666666666	-0.015050806666666666	0.
-2.1083066666666666	-0.013396353333333333	0.
-2.1083066666666666	-0.0117419	0.00044531033651530106
-2.1083066666666666	-0.010087446666666666	0.
-2.1083066666666666	-0.008432993333333333	0.000053393461551073926
-2.1083066666666666	-0.0067785399999999996	0.012253140941237809
-2.1083066666666666	-0.005124086666666666	5.578704290812845e-6
-2.1083066666666666	-0.003469633333333333	0.000057503461437562566
-2.1083066666666666	-0.0018151799999999996	0.0003134145696657168
-2.1083066666666666	-0.00016072666666666624	0.
-2.1083066666666666	0.001493726666666667	0.
-2.1083066666666666	0.0031481800000000004	0.0007946758919451374
-2.1083066666666666	0.004802633333333334	0.0012346896780785163
-2.1083066666666666	0.006457086666666667	0.0006552735760822219
-2.1083066666666666	0.00811154	0.0048855864387178155
-2.1083066666666666	0.009765993333333334	4.0183297674338065e-6
-2.1083066666666666	0.011420446666666667	0.
-2.1083066666666666	0.0130749	0.
-2.1083066666666666	0.014729353333333334	0.
-2.1083066666666666	0.016383806666666667	0.
-2.1083066666666666	0.01803826	0.
-2.1083066666666666	0.019692713333333334	0.
-2.1083066666666666	0.021347166666666667	0.
-2.1083066666666666	0.02300162	0.
-2.1083066666666666	0.024656073333333334	0.
-2.075564	-0.023323073333333333	0.
-2.075564	-0.02166862	0.
-2.075564	-0.020014166666666666	0.
-2.075564	-0.018359713333333333	0.
-2.075564	-0.01670526	0.
-2.075564	-0.015050806666666666	0.
-2.075564	-0.013396353333333333	0.
-2.075564	-0.0117419	0.
-2.075564	-0.010087446666666666	0.009301985710804405
-2.075564	-0.008432993333333333	0.
-2.075564	-0.0067785399999999996	0.
-2.075564	-0.005124086666666666	0.
-2.075564	-0.003469633333333333	0.
-2.075564	-0.0018151799999999996	0.
-2.075564	-0.00016072666666666624	0.
-2.075564	0.001493726666666667	0.
-2.075564	0.0031481800000000004	0.
-2.075564	0.004802633333333334	0.0009036150557691875
-2.075564	0.006457086666666667	0.
-2.075564	0.00811154	0.
-2.075564	0.009765993333333334	0.
-2.075564	0.011420446666666667	0.
-2.075564	0.0130749	0.
-2.075564	0.014729353333333334	0.
-2.075564	0.016383806666666667	0.
-2.075564	0.01803826	0.
-2.075564	0.019692713333333334	0.
-2.075564	0.021347166666666667	0.
-2.075564	0.02300162	0.
-2.075564	0.024656073333333334	0.
-2.0428213333333334	-0.023323073333333333	0.
-2.0428213333333334	-0.02166862	0.
-2.0428213333333334	-0.020014166666666666	0.
-2.0428213333333334	-0.018359713333333333	0.
-2.0428213333333334	-0.01670526	0.
-2.0428213333333334	-0.015050806666666666	0.
-2.0428213333333334	-0.013396353333333333	0.
-2.0428213333333334	-0.0117419	0.
-2.0428213333333334	-0.010087446666666666	0.
-2.0428213333333334	-0.008432993333333333	0.
-2.0428213333333334	-0.0067785399999999996	0.
-2.0428213333333334	-0.005124086666666666	3.416780451777317e-6
-2.0428213333333334	-0.003469633333333333	0.
-2.0428213333333334	-0.0018151799999999996	0.
-2.0428213333333334	-0.00016072666666666624	0.
-2.0428213333333334	0.001493726666666667	0.
-2.0428213333333334	0.0031481800000000004	0.
-2.0428213333333334	0.004802633333333334	7.500631006717872e-14
-2.0428213333333334	0.006457086666666667	0.
-2.0428213333333334	0.00811154	0.
-2.0428213333333334	0.009765993333333334	0.
-2.0428213333333334	0.011420446666666667	0.
-2.0428213333333334	0.0130749	0.
-2.0428213333333334	0.014729353333333334	0.
-2.0428213333333334	0.016383806666666667	0.
-2.0428213333333334	0.01803826	0.
-2.0428213333333334	0.019692713333333334	0.
-2.0428213333333334	0.021347166666666667	0.
-2.0428213333333334	0.02300162	0.
-2.0428213333333334	0.024656073333333334	0.

==> data/fig7/hist_2d_3-4.dat <==
-0.09251363333333333	-0.07801322333333333	0.
-0.09251363333333333	-0.07280666999999999	0.
-0.09251363333333333	-0.06760011666666665	0.
-0.09251363333333333	-0.06239356333333333	0.
-0.09251363333333333	-0.057187009999999996	0.
-0.09251363333333333	-0.05198045666666666	0.
-0.09251363333333333	-0.046773903333333325	0.
-0.09251363333333333	-0.041567349999999996	0.
-0.09251363333333333	-0.03636079666666666	0.
-0.09251363333333333	-0.03115424333333333	0.
-0.09251363333333333	-0.025947689999999995	0.
-0.09251363333333333	-0.02074113666666666	0.
-0.09251363333333333	-0.015534583333333324	0.
-0.09251363333333333	-0.010328030000000002	0.
-0.09251363333333333	-0.005121476666666666	0.
-0.09251363333333333	0.00008507666666666969	0.
-0.09251363333333333	0.0052916300000000055	0.
-0.09251363333333333	0.010498183333333341	0.
-0.09251363333333333	0.015704736666666677	0.
-0.09251363333333333	0.02091129	0.
-0.09251363333333333	0.026117843333333335	0.
-0.09251363333333333	0.03132439666666667	0.
-0.09251363333333333	0.036530950000000006	0.
-0.09251363333333333	0.04173750333333334	0.
-0.09251363333333333	0.046944056666666664	0.
-0.09251363333333333	0.05215061	0.
-0.09251363333333333	0.057357163333333336	0.
-0.09251363333333333	0.06256371666666667	0.00006036294201635863
-0.09251363333333333	0.06777027000000001	0.
-0.09251363333333333	0.07297682333333334	0.
-0.0722509	-0.07801322333333333	0.
-0.0722509	-0.07280666999999999	0.
-0.0722509	-0.06760011666666665	0.
-0.0722509	-0.06239356333333333	0.
-0.0722509	-0.057187009999999996	0.
-0.0722509	-0.05198045666666666	0.
-0.0722509	-0.046773903333333325	0.
-0.0722509	-0.041567349999999996	0.
-0.0722509	-0.03636079666666666	0.
-0.0722509	-0.03115424333333333	0.
-0.0722509	-0.025947689999999995	0.
-0.0722509	-0.02074113666666666	0.
-0.0722509	-0.015534583333333324	0.
-0.0722509	-0.010328030000000002	0.
-0.0722509	-0.005121476666666666	0.
-0.0722509	0.00008507666666666969	0.
-0.0722509	0.0052916300000000055	0.
-0.0722509	0.010498183333333341	0.
-0.0722509	0.015704736666666677	0.
-0.0722509	0.02091129	0.
-0.0722509	0.026117843333333335	3.862774847365436e-6
-0.0722509	0.03132439666666667	0.
-0.0722509	0.036530950000000006	0.
-0.0722509	0.04173750333333334	0.0005034369610339979
-0.0722509	0.046944056666666664	0.
-0.0722509	0.05215061	0.
-0.0722509	0.057357163333333336	0.
-0.0722509	0.06256371666666667	0.
-0.0722509	0.06777027000000001	0.
-0.0722509	0.07297682333333334	0.
-0.05198816666666666	-0.07801322333333333	0.
-0.05198816666666666	-0.07280666999999999	0.
-0.05198816666666666	-0.06760011666666665	0.
-0.05198816666666666	-0.06239356333333333	0.
-0.05198816666666666	-0.057187009999999996	0.
-0.05198816666666666	-0.05198045666666666	0.
-0.05198816666666666	-0.046773903333333325	0.
-0.05198816666666666	-0.041567349999999996	0.
-0.05198816666666666	-0.03636079666666666	0.
-0.05198816666666666	-0.03115424333333333	0.
-0.05198816666666666	-0.025947689999999995	0.
-0.05198816666666666	-0.02074113666666666	0.
-0.05198816666666666	-0.015534583333333324	0.
-0.05198816666666666	-0.010328030000000002	0.
-0.05198816666666666	-0.005121476666666666	0.
-0.05198816666666666	0.00008507666666666969	0.
-0.05198816666666666	0.0052916300000000055	0.
-0.05198816666666666	0.010498183333333341	0.
-0.05198816666666666	0.015704736666666677	0.
-0.05198816666666666	0.02091129	0.010516179468176647
-0.05198816666666666	0.026117843333333335	0.
-0.05198816666666666	0.03132439666666667	0.
-0.05198816666666666	0.036530950000000006	0.
-0.05198816666666666	0.04173750333333334	0.
-0.05198816666666666	0.046944056666666664	0.
-0.05198816666666666	0.05215061	0.
-0.05198816666666666	0.057357163333333336	0.
-0.05198816666666666	0.06256371666666667	0.
-0.05198816666666666	0.06777027000000001	0.
-0.05198816666666666	0.07297682333333334	0.
-0.03172543333333333	-0.07801322333333333	0.
-0.03172543333333333	-0.07280666999999999	0.
-0.03172543333333333	-0.06760011666666665	0.
-0.03172543333333333	-0.06239356333333333	0.
-0.03172543333333333	-0.057187009999999996	0.
-0.03172543333333333	-0.05198045666666666	0.
-0.03172543333333333	-0.046773903333333325	0.
-0.03172543333333333	-0.041567349999999996	0.
-0.03172543333333333	-0.03636079666666666	0.
-0.03172543333333333	-0.03115424333333333	0.
-0.03172543333333333	-0.025947689999999995	0.
-0.03172543333333333	-0.02074113666666666	0.
-0.03172543333333333	-0.015534583333333324	0.
-0.03172543333333333	-0.010328030000000002	0.
-0.03172543333333333	-0.005121476666666666	0.
-0.03172543333333333	0.00008507666666666969	0.
-0.03172543333333333	0.0052916300000000055	0.
-0.03172543333333333	0.010498183333333341	0.
-0.03172543333333333	0.015704736666666677	0.0244212612944114
-0.03172543333333333	0.02091129	0.00737193371804247
-0.03172543333333333	0.026117843333333335	0.0015693527687161556
-0.03172543333333333	0.03132439666666667	0.00005499221425672687
-0.03172543333333333	0.036530950000000006	0.
-0.03172543333333333	0.04173750333333334	0.028262532855499352
-0.03172543333333333	0.046944056666666664	5.0886270193881365e-6
-0.03172543333333333	0.05215061	0.003011928948347132
-0.03172543333333333	0.057357163333333336	0.03151588245336515
-0.03172543333333333	0.06256371666666667	3.536993299386807e-7
-0.03172543333333333	0.06777027000000001	0.018270717571060042
-0.03172543333333333	0.07297682333333334	0.004710594097251393
-0.011462699999999992	-0.07801322333333333	0.
-0.011462699999999992	-0.07280666999999999	0.
-0.011462699999999992	-0.06760011666666665	0.
-0.011462699999999992	-0.06239356333333333	0.
-0.011462699999999992	-0.057187009999999996	0.
-0.011462699999999992	-0.05198045666666666	0.
-0.011462699999999992	-0.046773903333333325	0.
-0.011462699999999992	-0.041567349999999996	0.
-0.011462699999999992	-0.03636079666666666	0.
-0.011462699999999992	-0.03115424333333333	0.
-0.011462699999999992	-0.025947689999999995	0.
-0.011462699999999992	-0.02074113666666666	0.
-0.011462699999999992	-0.015534583333333324	0.
-0.011462699999999992	-0.010328030000000002	0.
-0.011462699999999992	-0.005121476666666666	8.479692857364593e-14
-0.011462699999999992	0.00008507666666666969	0.
-0.011462699999999992	0.0052916300000000055	0.
-0.011462699999999992	0.010498183333333341	0.
-0.011462699999999992	0.015704736666666677	2.968468563651757e-6
-0.011462699999999992	0.02091129	0.007839775136618512
-0.011462699999999992	0.026117843333333335	0.006183131454511534
-0.011462699999999992	0.03132439666666667	0.024124920114431254
-0.011462699999999992	0.036530950000000006	0.022099076787532576
-0.011462699999999992	0.04173750333333334	0.02628768922960213
-0.011462699999999992	0.046944056666666664	0.008794554258978305
-0.011462699999999992	0.05215061	0.018942722588574566
-0.011462699999999992	0.057357163333333336	0.
-0.011462699999999992	0.06256371666666667	0.0027467848153765574
-0.011462699999999992	0.06777027000000001	0.009742531644977681
-0.011462699999999992	0.07297682333333334	0.
0.008800033333333346	-0.07801322333333333	0.
0.008800033333333346	-0.07280666999999999	0.
0.008800033333333346	-0.06760011666666665	0.
0.008800033333333346	-0.06239356333333333	0.
0.008800033333333346	-0.057187009999999996	0.
0.008800033333333346	-0.05198045666666666	0.
0.008800033333333346	-0.046773903333333325	0.
0.008800033333333346	-0.041567349999999996	0.
0.008800033333333346	-0.03636079666666666	0.
0.008800033333333346	-0.03115424333333333	0.
0.008800033333333346	-0.025947689999999995	0.
0.008800033333333346	-0.02074113666666666	0.
0.008800033333333346	-0.015534583333333324	0.
0.008800033333333346	-0.010328030000000002	0.
0.008800033333333346	-0.005121476666666666	0.004353626764213448
0.008800033333333346	0.00008507666666666969	0.0003537789786000582
0.008800033333333346	0.0052916300000000055	0.
0.008800033333333346	0.010498183333333341	0.009930242423687797
0.008800033333333346	0.015704736666666677	0.018206144734216268
0.008800033333333346	0.02091129	0.051450188273317675
0.008800033333333346	0.026117843333333335	0.05969847453768842
0.008800033333333346	0.03132439666666667	0.04887593798071236
0.008800033333333346	0.036530950000000006	0.03604181148114867
0.008800033333333346	0.04173750333333334	0.028266952430058584
0.008800033333333346	0.046944056666666664	0.06383579672710808
0.008800033333333346	0.05215061	0.07381743654682507
0.008800033333333346	0.057357163333333336	0.013975176370803146
0.008800033333333346	0.06256371666666667	0.026489829645108542
0.008800033333333346	0.06777027000000001	0.012714945595809301
0.008800033333333346	0.07297682333333334	0.001229601215990797
0.02906276666666667	-0.07801322333333333	0.
0.02906276666666667	-0.07280666999999999	0.
0.02906276666666667	-0.06760011666666665	0.
0.02906276666666667	-0.06239356333333333	0.
0.02906276666666667	-0.057187009999999996	0.
0.02906276666666667	-0.05198045666666666	0.
0.02906276666666667	-0.046773903333333325	0.
0.02906276666666667	-0.041567349999999996	0.
0.02906276666666667	-0.03636079666666666	0.
0.02906276666666667	-0.03115424333333333	0.
0.02906276666666667	-0.025947689999999995	0.
0.02906276666666667	-0.02074113666666666	0.
0.02906276666666667	-0.015534583333333324	0.
0.02906276666666667	-0.010328030000000002	6.306895897929916e-6
0.02906276666666667	-0.005121476666666666	0.
0.02906276666666667	0.00008507666666666969	0.0026306565484456638
0.02906276666666667	0.0052916300000000055	0.05458577897573113
0.02906276666666667	0.010498183333333341	0.03468705974980208
0.02906276666666667	0.015704736666666677	0.04812081862185725
0.02906276666666667	0.02091129	0.03955557369251739
0.02906276666666667	0.026117843333333335	0.10791536026553027
0.02906276666666667	0.03132439666666667	0.1186692931082403
0.02906276666666667	0.036530950000000006	0.09833275950210153
0.02906276666666667	0.04173750333333334	0.05481334083040959
0.02906276666666667	0.046944056666666664	0.054368556717586294
0.02906276666666667	0.05215061	0.03789222494529736
0.02906276666666667	0.057357163333333336	0.029283857082265136
0.02906276666666667	0.06256371666666667	0.019369809824647616
0.02906276666666667	0.06777027000000001	0.012310726787023857
0.02906276666666667	0.07297682333333334	0.005236399366071324
0.04932550000000001	-0.07801322333333333	0.
0.04932550000000001	-0.07280666999999999	0.
0.04932550000000001	-0.06760011666666665	0.
0.04932550000000001	-0.06239356333333333	0.
0.04932550000000001	-0.057187009999999996	0.
0.04932550000000001	-0.05198045666666666	0.
0.04932550000000001	-0.046773903333333325	0.
0.04932550000000001	-0.041567349999999996	0.
0.04932550000000001	-0.03636079666666666	0.
0.04932550000000001	-0.03115424333333333	0.
0.04932550000000001	-0.025947689999999995	0.
0.04932550000000001	-0.02074113666666666	0.0019529542436598595
0.04932550000000001	-0.015534583333333324	0.006131668842899336
0.04932550000000001	-0.010328030000000002	0.00001758985117689365
0.04932550000000001	-0.005121476666666666	0.02315194429218664
0.04932550000000001	0.00008507666666666969	0.05251013413598541
0.04932550000000001	0.0052916300000000055	0.1007906302084649
0.04932550000000001	0.010498183333333341	0.09061959765628945
0.04932550000000001	0.015704736666666677	0.17021001698747815
0.04932550000000001	0.02091129	0.19490275979952465
0.04932550000000001	0.026117843333333335	0.12865933229291693
0.04932550000000001	0.03132439666666667	0.12169365459822241
0.04932550000000001	0.036530950000000006	0.08053624179487003
0.04932550000000001	0.04173750333333334	0.09987420660286336
0.04932550000000001	0.046944056666666664	0.08419107772267985
0.04932550000000001	0.05215061	0.04014961396953944
0.04932550000000001	0.057357163333333336	0.023479731872091642
0.04932550000000001	0.06256371666666667	0.011464950617916954
0.04932550000000001	0.06777027000000001	0.0050703832156554435
0.04932550000000001	0.07297682333333334	0.
0.06958823333333335	-0.07801322333333333	0.
0.06958823333333335	-0.07280666999999999	0.
0.06958823333333335	-0.06760011666666665	0.
0.06958823333333335	-0.06239356333333333	0.
0.06958823333333335	-0.057187009999999996	0.
0.06958823333333335	-0.05198045666666666	0.
0.06958823333333335	-0.046773903333333325	0.
0.06958823333333335	-0.041567349999999996	0.
0.06958823333333335	-0.03636079666666666	0.
0.06958823333333335	-0.03115424333333333	0.0109881070483108
0.06958823333333335	-0.025947689999999995	0.
0.06958823333333335	-0.02074113666666666	0.
0.06958823333333335	-0.015534583333333324	0.03064842258450127
0.06958823333333335	-0.010328030000000002	0.007660919992447462
0.06958823333333335	-0.005121476666666666	0.044587896299659584
0.06958823333333335	0.00008507666666666969	0.07109280680309729
0.06958823333333335	0.0052916300000000055	0.18238521970635066
0.06958823333333335	0.010498183333333341	0.2161916903760392
0.06958823333333335	0.015704736666666677	0.3318930821215287
0.06958823333333335	0.02091129	0.27708189143822193
0.06958823333333335	0.026117843333333335	0.2803525685060511
0.06958823333333335	0.03132439666666667	0.16318746100007778
0.06958823333333335	0.036530950000000006	0.1589963865697254
0.06958823333333335	0.04173750333333334	0.14474767935772
0.06958823333333335	0.046944056666666664	0.0631394682346278
0.06958823333333335	0.05215061	0.029554801638261994
0.06958823333333335	0.057357163333333336	0.04355903234093285
0.06958823333333335	0.06256371666666667	0.0027876994436248615
0.06958823333333335	0.06777027000000001	0.000011338487066593935
0.06958823333333335	0.07297682333333334	0.
0.08985096666666668	-0.07801322333333333	0.
0.08985096666666668	-0.07280666999999999	0.
0.08985096666666668	-0.06760011666666665	0.
0.08985096666666668	-0.06239356333333333	0.
0.08985096666666668	-0.057187009999999996	0.
0.08985096666666668	-0.05198045666666666	0.
0.08985096666666668	-0.046773903333333325	0.
0.08985096666666668	-0.041567349999999996	0.
0.08985096666666668	-0.03636079666666666	0.
0.08985096666666668	-0.03115424333333333	0.
0.08985096666666668	-0.025947689999999995	0.0010583914171647664
0.08985096666666668	-0.02074113666666666	0.015752154658818778
0.08985096666666668	-0.015534583333333324	0.050537908806090555
0.08985096666666668	-0.010328030000000002	0.0618401047936603
0.08985096666666668	-0.005121476666666666	0.1166385636791963
0.08985096666666668	0.00008507666666666969	0.24993852848193615
0.08985096666666668	0.0052916300000000055	0.39558596397744394
0.08985096666666668	0.010498183333333341	0.4106080107019416
0.08985096666666668	0.015704736666666677	0.31827575647929185
0.08985096666666668	0.02091129	0.3535976651023617
0.08985096666666668	0.026117843333333335	0.2803661508148261
0.08985096666666668	0.03132439666666667	0.2775679834343718
0.08985096666666668	0.036530950000000006	0.1667089522990237
0.08985096666666668	0.04173750333333334	0.10495800550636916
0.08985096666666668	0.046944056666666664	0.0922066702146382
0.08985096666666668	0.05215061	0.05573305296253294
0.08985096666666668	0.057357163333333336	0.01269936805880064
0.08985096666666668	0.06256371666666667	0.006789533371849184
0.08985096666666668	0.06777027000000001	0.0046276705792851255
0.08985096666666668	0.07297682333333334	0.
0.11011370000000002	-0.07801322333333333	0.
0.11011370000000002	-0.07280666999999999	0.
0.11011370000000002	-0.06760011666666665	0.
0.11011370000000002	-0.06239356333333333	0.
0.11011370000000002	-0.057187009999999996	0.
0.11011370000000002	-0.05198045666666666	0.
0.11011370000000002	-0.046773903333333325	0.
0.11011370000000002	-0.041567349999999996	0.
0.11011370000000002	-0.03636079666666666	0.002132398417466211
0.11011370000000002	-0.03115424333333333	8.485898043774238e-6
0.11011370000000002	-0.025947689999999995	0.011343503450425157
0.11011370000000002	-0.02074113666666666	0.07004623432113374
0.11011370000000002	-0.015534583333333324	0.09070197476591572
0.11011370000000002	-0.010328030000000002	0.16119349546803596
0.11011370000000002	-0.005121476666666666	0.26757098128295725
0.11011370000000002	0.00008507666666666969	0.28023208041957987
0.11011370000000002	0.0052916300000000055	0.43600542229934963
0.11011370000000002	0.010498183333333341	0.41076604729896926
0.11011370000000002	0.015704736666666677	0.4789872746401086
0.11011370000000002	0.02091129	0.44153804030871424
0.11011370000000002	0.026117843333333335	0.2980698726419793
0.11011370000000002	0.03132439666666667	0.2950134997661452
0.11011370000000002	0.036530950000000006	0.18965091044043927
0.11011370000000002	0.04173750333333334	0.105058176054691
0.11011370000000002	0.046944056666666664	0.08045781864854694
0.11011370000000002	0.05215061	0.04137443440984855
0.11011370000000002	0.057357163333333336	0.02358458785592328
0.11011370000000002	0.06256371666666667	0.0029243498735086245
0.11011370000000002	0.06777027000000001	6.469230983584039e-6
0.11011370000000002	0.07297682333333334	0.
0.13037643333333337	-0.07801322333333333	0.
0.13037643333333337	-0.07280666999999999	0.
0.13037643333333337	-0.06760011666666665	0.
0.13037643333333337	-0.06239356333333333	0.
0.13037643333333337	-0.057187009999999996	0.
0.13037643333333337	-0.05198045666666666	0.
0.13037643333333337	-0.046773903333333325	0.005395770780604422
0.13037643333333337	-0.041567349999999996	0.
0.13037643333333337	-0.03636079666666666	0.017162860260132033
0.13037643333333337	-0.03115424333333333	0.01956729219750264
0.13037643333333337	-0.025947689999999995	0.05020823595793
0.13037643333333337	-0.02074113666666666	0.11891067600855376
0.13037643333333337	-0.015534583333333324	0.19469156452039266
0.13037643333333337	-0.010328030000000002	0.26760958344365016
0.13037643333333337	-0.005121476666666666	0.39864966451493594
0.13037643333333337	0.00008507666666666969	0.5829773541338291
0.13037643333333337	0.0052916300000000055	0.5317497107960455
0.13037643333333337	0.010498183333333341	0.565436422294175
0.13037643333333337	0.015704736666666677	0.5311510666068248
0.13037643333333337	0.02091129	0.4968385250014277
0.13037643333333337	0.026117843333333335	0.4494829864292473
0.13037643333333337	0.03132439666666667	0.32769763749243364
0.13037643333333337	0.036530950000000006	0.22942517516557817
0.13037643333333337	0.04173750333333334	0.1334673237795746
0.13037643333333337	0.046944056666666664	0.08086036300722883
0.13037643333333337	0.05215061	0.028116001961012053
0.13037643333333337	0.057357163333333336	0.014674271187008309
0.13037643333333337	0.06256371666666667	0.0011496506306178063
0.13037643333333337	0.06777027000000001	0.
0.13037643333333337	0.07297682333333334	0.016341978928441737
0.1506391666666667	-0.07801322333333333	0.
0.1506391666666667	-0.07280666999999999	0.
0.1506391666666667	-0.06760011666666665	0.
0.1506391666666667	-0.06239356333333333	0.
0.1506391666666667	-0.057187009999999996	0.
0.1506391666666667	-0.05198045666666666	0.
0.1506391666666667	-0.046773903333333325	0.020042474258986573
0.1506391666666667	-0.041567349999999996	0.0022401834315489747
0.1506391666666667	-0.03636079666666666	0.018279997566257748
0.1506391666666667	-0.03115424333333333	0.009329808952369345
0.1506391666666667	-0.025947689999999995	0.07138109365111771
0.1506391666666667	-0.02074113666666666	0.1791134399639304
0.1506391666666667	-0.015534583333333324	0.2754928077845146
0.1506391666666667	-0.010328030000000002	0.3996468181773474
0.1506391666666667	-0.005121476666666666	0.5068594099263926
0.1506391666666667	0.00008507666666666969	0.693969515519038
0.1506391666666667	0.0052916300000000055	0.6605795040773815
0.1506391666666667	0.010498183333333341	0.680578453045608
0.1506391666666667	0.015704736666666677	0.6403361701290984
0.1506391666666667	0.02091129	0.5390421254540486
0.1506391666666667	0.026117843333333335	0.3880983799085186
0.1506391666666667	0.03132439666666667	0.2963160099788368
0.1506391666666667	0.036530950000000006	0.21409762732832668
0.1506391666666667	0.04173750333333334	0.09774757554496748
0.1506391666666667	0.046944056666666664	0.04996671399261155
0.1506391666666667	0.05215061	0.010675943113763305
0.1506391666666667	0.057357163333333336	0.021463492694883214
0.1506391666666667	0.06256371666666667	0.0016039628905263708
0.1506391666666667	0.06777027000000001	0.0001544715400228188
0.1506391666666667	0.07297682333333334	0.
0.17090190000000005	-0.07801322333333333	0.
0.17090190000000005	-0.07280666999999999	0.
0.17090190000000005	-0.06760011666666665	0.
0.17090190000000005	-0.06239356333333333	0.
0.17090190000000005	-0.057187009999999996	0.
0.17090190000000005	-0.05198045666666666	0.
0.17090190000000005	-0.046773903333333325	0.01945964981009258
0.17090190000000005	-0.041567349999999996	0.014348884167430387
0.17090190000000005	-0.03636079666666666	0.027623168044646793
0.17090190000000005	-0.03115424333333333	0.09339853945175168
0.17090190000000005	-0.025947689999999995	0.12635648555487333
0.17090190000000005	-0.02074113666666666	0.2300709325465039
0.17090190000000005	-0.015534583333333324	0.3530377921074461
0.17090190000000005	-0.010328030000000002	0.5204709518633013
0.17090190000000005	-0.005121476666666666	0.607411676252779
0.17090190000000005	0.00008507666666666969	0.793445154067046
0.17090190000000005	0.0052916300000000055	0.7238466986113575
0.17090190000000005	0.010498183333333341	0.7640964270658394
0.17090190000000005	0.015704736666666677	0.7008345121935131
0.17090190000000005	0.02091129	0.6382813270267015
0.17090190000000005	0.026117843333333335	0.44285166386449
0.17090190000000005	0.03132439666666667	0.2762820590616558
0.17090190000000005	0.036530950000000006	0.1473024435108523
0.17090190000000005	0.04173750333333334	0.08402689226840561
0.17090190000000005	0.046944056666666664	0.023295708751570617
0.17090190000000005	0.05215061	0.002745086545692519
0.17090190000000005	0.057357163333333336	0.01665989137390571
0.17090190000000005	0.06256371666666667	0.
0.17090190000000005	0.06777027000000001	0.
0.17090190000000005	0.07297682333333334	0.
0.1911646333333334	-0.07801322333333333	0.
0.1911646333333334	-0.07280666999999999	0.
0.1911646333333334	-0.06760011666666665	0.
0.1911646333333334	-0.06239356333333333	0.
0.1911646333333334	-0.057187009999999996	0.
0.1911646333333334	-0.05198045666666666	0.03291154927603365
0.1911646333333334	-0.046773903333333325	0.0008835055547719949
0.1911646333333334	-0.041567349999999996	0.02285035074606226
0.1911646333333334	-0.03636079666666666	0.02220391183747325
0.1911646333333334	-0.03115424333333333	0.15804613527001252
0.1911646333333334	-0.025947689999999995	0.21981248392140168
0.1911646333333334	-0.02074113666666666	0.30574418770086814
0.1911646333333334	-0.015534583333333324	0.4530139964137584
0.1911646333333334	-0.010328030000000002	0.5722146617693235
0.1911646333333334	-0.005121476666666666	0.7993801020709078
0.1911646333333334	0.00008507666666666969	0.9091381660279951
0.1911646333333334	0.0052916300000000055	0.9404995828860914
0.1911646333333334	0.010498183333333341	0.861980632339702
0.1911646333333334	0.015704736666666677	0.6388451927060281
0.1911646333333334	0.02091129	0.5715902093243542
0.1911646333333334	0.026117843333333335	0.3376583398090835
0.1911646333333334	0.03132439666666667	0.27258506759662426
0.1911646333333334	0.036530950000000006	0.09308963295285441
0.1911646333333334	0.04173750333333334	0.059968232731690024
0.1911646333333334	0.046944056666666664	0.037268042854891305
0.1911646333333334	0.05215061	0.005686787169727317
0.1911646333333334	0.057357163333333336	0.00009674070842082013
0.1911646333333334	0.06256371666666667	0.002998346073140586
0.1911646333333334	0.06777027000000001	0.
0.1911646333333334	0.07297682333333334	0.00001075158756990853
0.21142736666666673	-0.07801322333333333	0.
0.21142736666666673	-0.07280666999999999	0.
0.21142736666666673	-0.06760011666666665	0.
0.21142736666666673	-0.06239356333333333	0.012178132141069217
0.21142736666666673	-0.057187009999999996	0.
0.21142736666666673	-0.05198045666666666	0.018021509875670885
0.21142736666666673	-0.046773903333333325	0.023821895856073187
0.21142736666666673	-0.041567349999999996	0.04839181304162073
0.21142736666666673	-0.03636079666666666	0.10026890332156639
0.21142736666666673	-0.03115424333333333	0.20218149198815308
0.21142736666666673	-0.025947689999999995	0.2526660460082814
0.21142736666666673	-0.02074113666666666	0.4236763419786701
0.21142736666666673	-0.015534583333333324	0.5739693847504802
0.21142736666666673	-0.010328030000000002	0.7332861476377359
0.21142736666666673	-0.005121476666666666	0.8682894269521796
0.21142736666666673	0.00008507666666666969	0.8925297058809785
0.21142736666666673	0.0052916300000000055	0.9724273066788763
0.21142736666666673	0.010498183333333341	0.9016837565185987
0.21142736666666673	0.015704736666666677	0.7352515725188928
0.21142736666666673	0.02091129	0.5331146293993204
0.21142736666666673	0.026117843333333335	0.33827054884225777
0.21142736666666673	0.03132439666666667	0.12932243767515633
0.21142736666666673	0.036530950000000006	0.07020785426140654
0.21142736666666673	0.04173750333333334	0.012042392854825723
0.21142736666666673	0.046944056666666664	0.003481683416631795
0.21142736666666673	0.05215061	0.005977039302159878
0.21142736666666673	0.057357163333333336	0.
0.21142736666666673	0.06256371666666667	0.
0.21142736666666673	0.06777027000000001	0.
0.21142736666666673	0.07297682333333334	0.
0.2316901	-0.07801322333333333	0.
0.2316901	-0.07280666999999999	0.
0.2316901	-0.06760011666666665	0.
0.2316901	-0.06239356333333333	0.
0.2316901	-0.057187009999999996	0.005079102521322943
0.2316901	-0.05198045666666666	0.017098222592982486
0.2316901	-0.046773903333333325	0.008345940527378302
0.2316901	-0.041567349999999996	0.07333836096240588
0.2316901	-0.03636079666666666	0.14585651316123657
0.2316901	-0.03115424333333333	0.20240390179880702
0.2316901	-0.025947689999999995	0.31673398241169887
0.2316901	-0.02074113666666666	0.4744118865594556
0.2316901	-0.015534583333333324	0.6291213930103828
0.2316901	-0.010328030000000002	0.8133997145045408
0.2316901	-0.005121476666666666	0.9365998042782981
0.2316901	0.00008507666666666969	0.934275102752487
0.2316901	0.0052916300000000055	0.9006041820001449
0.2316901	0.010498183333333341	0.8411859152274549
0.2316901	0.015704736666666677	0.602097148038669
0.2316901	0.02091129	0.40868675095748885
0.2316901	0.026117843333333335	0.2246611861240652
0.2316901	0.03132439666666667	0.1268169078747577
0.2316901	0.036530950000000006	0.05077393242526837
0.2316901	0.04173750333333334	0.032588906478047526
0.2316901	0.046944056666666664	0.006236676987260455
0.2316901	0.05215061	0.0019613390249495727
0.2316901	0.057357163333333336	0.
0.2316901	0.06256371666666667	0.
0.2316901	0.06777027000000001	0.
0.2316901	0.07297682333333334	0.
0.25195283333333335	-0.07801322333333333	0.
0.25195283333333335	-0.07280666999999999	0.
0.25195283333333335	-0.06760011666666665	0.
0.25195283333333335	-0.06239356333333333	0.0007935322041265893
0.25195283333333335	-0.057187009999999996	0.012109371266472543
0.25195283333333335	-0.05198045666666666	0.027458933060574644
0.25195283333333335	-0.046773903333333325	0.053159468921718564
0.25195283333333335	-0.041567349999999996	0.08536418633997674
0.25195283333333335	-0.03636079666666666	0.14855205836272975
0.25195283333333335	-0.03115424333333333	0.25722568496129505
0.25195283333333335	-0.025947689999999995	0.36733080122374334
0.25195283333333335	-0.02074113666666666	0.5510815334567662
0.25195283333333335	-0.015534583333333324	0.7024884803364934
0.25195283333333335	-0.010328030000000002	0.9456675238774697
0.25195283333333335	-0.005121476666666666	0.9524698623590663
0.25195283333333335	0.00008507666666666969	0.888528806539046
0.25195283333333335	0.0052916300000000055	0.8045815865686783
0.25195283333333335	0.010498183333333341	0.7339926653926799
0.25195283333333335	0.015704736666666677	0.46904010590031153
0.25195283333333335	0.02091129	0.32538697365435687
0.25195283333333335	0.026117843333333335	0.1661616495802091
0.25195283333333335	0.03132439666666667	0.07785797680871547
0.25195283333333335	0.036530950000000006	0.02066104595325403
0.25195283333333335	0.04173750333333334	0.
0.25195283333333335	0.046944056666666664	0.00006035812605078697
0.25195283333333335	0.05215061	3.767177930767886e-8
0.25195283333333335	0.057357163333333336	0.
0.25195283333333335	0.06256371666666667	0.
0.25195283333333335	0.06777027000000001	0.
0.25195283333333335	0.07297682333333334	0.
0.2722155666666667	-0.07801322333333333	0.
0.2722155666666667	-0.07280666999999999	0.
0.2722155666666667	-0.06760011666666665	0.
0.2722155666666667	-0.06239356333333333	0.006698296829116931
0.2722155666666667	-0.057187009999999996	0.011235073467414683
0.2722155666666667	-0.05198045666666666	0.036925528771699315
0.2722155666666667	-0.046773903333333325	0.0466308546746531
0.2722155666666667	-0.041567349999999996	0.1310669327651748
0.2722155666666667	-0.03636079666666666	0.16094074488905105
0.2722155666666667	-0.03115424333333333	0.26640295505767136
0.2722155666666667	-0.025947689999999995	0.4223294724511168
0.2722155666666667	-0.02074113666666666	0.6047981377020218
0.2722155666666667	-0.015534583333333324	0.7919837446094965
0.2722155666666667	-0.010328030000000002	0.9511844739118895
0.2722155666666667	-0.005121476666666666	1.
0.2722155666666667	0.00008507666666666969	0.9608254529275448
0.2722155666666667	0.0052916300000000055	0.7588332171411527
0.2722155666666667	0.010498183333333341	0.4885626500363222
0.2722155666666667	0.015704736666666677	0.3758235644505198
0.2722155666666667	0.02091129	0.18489467635824083
0.2722155666666667	0.026117843333333335	0.06827857464921078
0.2722155666666667	0.03132439666666667	0.036226423760224696
0.2722155666666667	0.036530950000000006	0.005072260664264725
0.2722155666666667	0.04173750333333334	0.0196882229453016
0.2722155666666667	0.046944056666666664	2.084627743584196e-7
0.2722155666666667	0.05215061	0.
0.2722155666666667	0.057357163333333336	0.
0.2722155666666667	0.06256371666666667	0.
0.2722155666666667	0.06777027000000001	0.
0.2722155666666667	0.07297682333333334	0.
0.2924783	-0.07801322333333333	0.0026107349363995815
0.2924783	-0.07280666999999999	0.
0.2924783	-0.06760011666666665	0.
0.2924783	-0.06239356333333333	0.0065640869824013315
0.2924783	-0.057187009999999996	0.01032300182762491
0.2924783	-0.05198045666666666	0.039797615045906454
0.2924783	-0.046773903333333325	0.09294670071165544
0.2924783	-0.041567349999999996	0.12757581098216977
0.2924783	-0.03636079666666666	0.2027302294031898
0.2924783	-0.03115424333333333	0.29674543245272095
0.2924783	-0.025947689999999995	0.4285932497256435
0.2924783	-0.02074113666666666	0.6660834979897181
0.2924783	-0.015534583333333324	0.8220167276307336
0.2924783	-0.010328030000000002	0.9643245259943681
0.2924783	-0.005121476666666666	0.8438256789653624
0.2924783	0.00008507666666666969	0.7270023582213831
0.2924783	0.0052916300000000055	0.5761575887246965
0.2924783	0.010498183333333341	0.4569757120379094
0.2924783	0.015704736666666677	0.30328662929392214
0.2924783	0.02091129	0.10190069137803366
0.2924783	0.026117843333333335	0.04907586186658736
0.2924783	0.03132439666666667	0.007271809052889774
0.2924783	0.036530950000000006	0.
0.2924783	0.04173750333333334	0.
0.2924783	0.046944056666666664	0.0006219272923712928
0.2924783	0.05215061	0.
0.2924783	0.057357163333333336	0.
0.2924783	0.06256371666666667	0.
0.2924783	0.06777027000000001	0.
0.2924783	0.07297682333333334	0.
0.31274103333333336	-0.07801322333333333	0.
0.31274103333333336	-0.07280666999999999	0.
0.31274103333333336	-0.06760011666666665	0.0028141909588579204
0.31274103333333336	-0.06239356333333333	0.003176258955124594
0.31274103333333336	-0.057187009999999996	0.020090646880764375
0.31274103333333336	-0.05198045666666666	0.03523981027190369
0.31274103333333336	-0.046773903333333325	0.0911644389551786
0.31274103333333336	-0.041567349999999996	0.1308767308356579
0.31274103333333336	-0.03636079666666666	0.22972438775944956
0.31274103333333336	-0.03115424333333333	0.4703191453602736
0.31274103333333336	-0.025947689999999995	0.5038978905845275
0.31274103333333336	-0.02074113666666666	0.7196080585042546
0.31274103333333336	-0.015534583333333324	0.7983572479404291
0.31274103333333336	-0.010328030000000002	0.8734592395390721
0.31274103333333336	-0.005121476666666666	0.7747721280240387
0.31274103333333336	0.00008507666666666969	0.5741294360700667
0.31274103333333336	0.0052916300000000055	0.36546956991174784
0.31274103333333336	0.010498183333333341	0.20822709289315375
0.31274103333333336	0.015704736666666677	0.14102172516239375
0.31274103333333336	0.02091129	0.020137027518798853
0.31274103333333336	0.026117843333333335	0.0027758728399246346
0.31274103333333336	0.03132439666666667	0.0019650436138508535
0.31274103333333336	0.036530950000000006	0.01111574865890443
0.31274103333333336	0.04173750333333334	0.
0.31274103333333336	0.046944056666666664	0.
0.31274103333333336	0.05215061	0.
0.31274103333333336	0.057357163333333336	0.
0.31274103333333336	0.06256371666666667	0.
0.31274103333333336	0.06777027000000001	0.
0.31274103333333336	0.07297682333333334	0.
0.3330037666666667	-0.07801322333333333	0.
0.3330037666666667	-0.07280666999999999	0.
0.3330037666666667	-0.06760011666666665	0.0029360904566545633
0.3330037666666667	-0.06239356333333333	0.008663620139429831
0.3330037666666667	-0.057187009999999996	0.0200639682837918
0.3330037666666667	-0.05198045666666666	0.06559661387885139
0.3330037666666667	-0.046773903333333325	0.07337005909211027
0.3330037666666667	-0.041567349999999996	0.2245871146532992
0.3330037666666667	-0.03636079666666666	0.3206712904518237
0.3330037666666667	-0.03115424333333333	0.4018090546650638
0.3330037666666667	-0.025947689999999995	0.4881465123462316
0.3330037666666667	-0.02074113666666666	0.6499994107409303
0.3330037666666667	-0.015534583333333324	0.7595382607498918
0.3330037666666667	-0.010328030000000002	0.601648901337177
0.3330037666666667	-0.005121476666666666	0.5542414142984022
0.3330037666666667	0.00008507666666666969	0.30051061222066494
0.3330037666666667	0.0052916300000000055	0.19690068978996997
0.3330037666666667	0.010498183333333341	0.10708914731172078
0.3330037666666667	0.015704736666666677	0.02323081869448381
0.3330037666666667	0.02091129	0.0022168463737653565
0.3330037666666667	0.026117843333333335	0.008091855555471166
0.3330037666666667	0.03132439666666667	0.
0.3330037666666667	0.036530950000000006	0.
0.3330037666666667	0.04173750333333334	0.
0.3330037666666667	0.046944056666666664	0.
0.3330037666666667	0.05215061	0.
0.3330037666666667	0.057357163333333336	0.
0.3330037666666667	0.06256371666666667	0.
0.3330037666666667	0.06777027000000001	0.
0.3330037666666667	0.07297682333333334	0.
0.35326650000000004	-0.07801322333333333	0.
0.35326650000000004	-0.07280666999999999	0.
0.35326650000000004	-0.06760011666666665	0.0001522897223894095
0.35326650000000004	-0.06239356333333333	0.02308814645534102
0.35326650000000004	-0.057187009999999996	0.013311412193332263
0.35326650000000004	-0.05198045666666666	0.05656132159642831
0.35326650000000004	-0.046773903333333325	0.09353431671003141
0.35326650000000004	-0.041567349999999996	0.19190606560553883
0.35326650000000004	-0.03636079666666666	0.2818879356910769
0.35326650000000004	-0.03115424333333333	0.3521448723957894
0.35326650000000004	-0.025947689999999995	0.47202614183324954
0.35326650000000004	-0.02074113666666666	0.53032365491573
0.35326650000000004	-0.015534583333333324	0.4073082240784936
0.35326650000000004	-0.010328030000000002	0.45806447678296297
0.35326650000000004	-0.005121476666666666	0.32764558241968106
0.35326650000000004	0.00008507666666666969	0.1871493646808641
0.35326650000000004	0.0052916300000000055	0.07072270138631921
0.35326650000000004	0.010498183333333341	0.0566545821715992
0.35326650000000004	0.015704736666666677	0.027469685316822846
0.35326650000000004	0.02091129	0.00007418449832893066
0.35326650000000004	0.026117843333333335	0.
0.35326650000000004	0.03132439666666667	0.
0.35326650000000004	0.036530950000000006	0.
0.35326650000000004	0.04173750333333334	0.
0.35326650000000004	0.046944056666666664	0.
0.35326650000000004	0.05215061	0.
0.35326650000000004	0.057357163333333336	0.
0.35326650000000004	0.06256371666666667	0.
0.35326650000000004	0.06777027000000001	0.
0.35326650000000004	0.07297682333333334	0.
0.3735292333333334	-0.07801322333333333	0.
0.3735292333333334	-0.07280666999999999	0.
0.3735292333333334	-0.06760011666666665	0.012982935556927951
0.3735292333333334	-0.06239356333333333	0.030284803106402743
0.3735292333333334	-0.057187009999999996	0.04432375766176307
0.3735292333333334	-0.05198045666666666	0.05019897004017013
0.3735292333333334	-0.046773903333333325	0.10140855109907713
0.3735292333333334	-0.041567349999999996	0.1894146680702881
0.3735292333333334	-0.03636079666666666	0.18867234939973898
0.3735292333333334	-0.03115424333333333	0.2533040167823304
0.3735292333333334	-0.025947689999999995	0.3768021804815821
0.3735292333333334	-0.02074113666666666	0.4150977281326557
0.3735292333333334	-0.015534583333333324	0.3579304909605361
0.3735292333333334	-0.010328030000000002	0.19164684955322744
0.3735292333333334	-0.005121476666666666	0.11236314779373355
0.3735292333333334	0.00008507666666666969	0.05726390336458679
0.3735292333333334	0.0052916300000000055	0.02714150332304451
0.3735292333333334	0.010498183333333341	0.012818118396709972
0.3735292333333334	0.015704736666666677	4.615834047286642e-6
0.3735292333333334	0.02091129	0.
0.3735292333333334	0.026117843333333335	0.00391178655852938
0.3735292333333334	0.03132439666666667	0.0006289187962981793
0.3735292333333334	0.036530950000000006	0.
0.3735292333333334	0.04173750333333334	0.
0.3735292333333334	0.046944056666666664	0.
0.3735292333333334	0.05215061	0.
0.3735292333333334	0.057357163333333336	0.
0.3735292333333334	0.06256371666666667	0.
0.3735292333333334	0.06777027000000001	0.
0.3735292333333334	0.07297682333333334	0.
0.3937919666666667	-0.07801322333333333	0.
0.3937919666666667	-0.07280666999999999	0.0041464278103587
0.3937919666666667	-0.06760011666666665	0.008742070366297802
0.3937919666666667	-0.06239356333333333	0.0266930411646994
0.3937919666666667	-0.057187009999999996	0.012546720213802143
0.3937919666666667	-0.05198045666666666	0.042001743565973707
0.3937919666666667	-0.046773903333333325	0.0871758210751311
0.3937919666666667	-0.041567349999999996	0.13359959982532688
0.3937919666666667	-0.03636079666666666	0.2011371347947837
0.3937919666666667	-0.03115424333333333	0.24069324496734285
0.3937919666666667	-0.025947689999999995	0.26146409437994245
0.3937919666666667	-0.02074113666666666	0.18878829014223192
0.3937919666666667	-0.015534583333333324	0.16619627493743805
0.3937919666666667	-0.010328030000000002	0.0835789570439323
0.3937919666666667	-0.005121476666666666	0.06263662589715832
0.3937919666666667	0.00008507666666666969	0.03169051946185077
0.3937919666666667	0.0052916300000000055	0.02036388439206169
0.3937919666666667	0.010498183333333341	0.
0.3937919666666667	0.015704736666666677	0.011984048728531116
0.3937919666666667	0.02091129	0.
0.3937919666666667	0.026117843333333335	0.
0.3937919666666667	0.03132439666666667	0.
0.3937919666666667	0.036530950000000006	0.
0.3937919666666667	0.04173750333333334	0.
0.3937919666666667	0.046944056666666664	0.
0.3937919666666667	0.05215061	0.
0.3937919666666667	0.057357163333333336	0.
0.3937919666666667	0.06256371666666667	0.
0.3937919666666667	0.06777027000000001	0.
0.3937919666666667	0.07297682333333334	0.
0.4140547	-0.07801322333333333	0.
0.4140547	-0.07280666999999999	0.012762067966633593
0.4140547	-0.06760011666666665	0.010590289769146768
0.4140547	-0.06239356333333333	0.018415937455990246
0.4140547	-0.057187009999999996	0.05120650226768588
0.4140547	-0.05198045666666666	0.039528868218752324
0.4140547	-0.046773903333333325	0.0836930240590756
0.4140547	-0.041567349999999996	0.15732997303463025
0.4140547	-0.03636079666666666	0.1484016729842651
0.4140547	-0.03115424333333333	0.07734786439038388
0.4140547	-0.025947689999999995	0.11196840257659013
0.4140547	-0.02074113666666666	0.04937567590046695
0.4140547	-0.015534583333333324	0.078911118477769
0.4140547	-0.010328030000000002	0.012997777340353288
0.4140547	-0.005121476666666666	0.014544471531924738
0.4140547	0.00008507666666666969	0.
0.4140547	0.0052916300000000055	0.
0.4140547	0.010498183333333341	0.
0.4140547	0.015704736666666677	0.013901062100921704
0.4140547	0.02091129	0.
0.4140547	0.026117843333333335	0.
0.4140547	0.03132439666666667	0.
0.4140547	0.036530950000000006	0.
0.4140547	0.04173750333333334	0.
0.4140547	0.046944056666666664	0.
0.4140547	0.05215061	0.
0.4140547	0.057357163333333336	0.
0.4140547	0.06256371666666667	0.
0.4140547	0.06777027000000001	0.
0.4140547	0.07297682333333334	0.
0.4343174333333334	-0.07801322333333333	0.02414602886199075
0.4343174333333334	-0.07280666999999999	0.0017833872447821013
0.4343174333333334	-0.06760011666666665	0.010566895290235181
0.4343174333333334	-0.06239356333333333	0.0029948637595733824
0.4343174333333334	-0.057187009999999996	0.005397752735666607
0.4343174333333334	-0.05198045666666666	0.056319479549922134
0.4343174333333334	-0.046773903333333325	0.06665980959213279
0.4343174333333334	-0.041567349999999996	0.050080528553837496
0.4343174333333334	-0.03636079666666666	0.029562010027346108
0.4343174333333334	-0.03115424333333333	0.06214106633691813
0.4343174333333334	-0.025947689999999995	0.012359656997231972
0.4343174333333334	-0.02074113666666666	0.011527598920826514
0.4343174333333334	-0.015534583333333324	0.017401784109345956
0.4343174333333334	-0.010328030000000002	0.
0.4343174333333334	-0.005121476666666666	0.
0.4343174333333334	0.00008507666666666969	0.
0.4343174333333334	0.0052916300000000055	0.
0.4343174333333334	0.010498183333333341	0.
0.4343174333333334	0.015704736666666677	0.
0.4343174333333334	0.02091129	0.
0.4343174333333334	0.026117843333333335	0.
0.4343174333333334	0.03132439666666667	0.
0.4343174333333334	0.036530950000000006	0.
0.4343174333333334	0.04173750333333334	0.
0.4343174333333334	0.046944056666666664	0.
0.4343174333333334	0.05215061	0.
0.4343174333333334	0.057357163333333336	0.
0.4343174333333334	0.06256371666666667	0.
0.4343174333333334	0.06777027000000001	0.
0.4343174333333334	0.07297682333333334	0.
0.4545801666666667	-0.07801322333333333	0.
0.4545801666666667	-0.07280666999999999	0.
0.4545801666666667	-0.06760011666666665	0.0007070745083484993
0.4545801666666667	-0.06239356333333333	0.007174232774442271
0.4545801666666667	-0.057187009999999996	0.
0.4545801666666667	-0.05198045666666666	0.
0.4545801666666667	-0.046773903333333325	0.061311946555199726
0.4545801666666667	-0.041567349999999996	0.0024110761175650556
0.4545801666666667	-0.03636079666666666	0.006808793602275431
0.4545801666666667	-0.03115424333333333	0.03160808411423468
0.4545801666666667	-0.025947689999999995	0.006301572403678775
0.4545801666666667	-0.02074113666666666	0.
0.4545801666666667	-0.015534583333333324	0.
0.4545801666666667	-0.010328030000000002	0.012080831113577077
0.4545801666666667	-0.005121476666666666	0.
0.4545801666666667	0.00008507666666666969	0.
0.4545801666666667	0.0052916300000000055	0.
0.4545801666666667	0.010498183333333341	0.
0.4545801666666667	0.015704736666666677	0.
0.4545801666666667	0.02091129	0.
0.4545801666666667	0.026117843333333335	0.
0.4545801666666667	0.03132439666666667	0.
0.4545801666666667	0.036530950000000006	0.
0.4545801666666667	0.04173750333333334	0.
0.4545801666666667	0.046944056666666664	0.
0.4545801666666667	0.05215061	0.
0.4545801666666667	0.057357163333333336	0.
0.4545801666666667	0.06256371666666667	0.
0.4545801666666667	0.06777027000000001	0.
0.4545801666666667	0.07297682333333334	0.
0.47484290000000007	-0.07801322333333333	0.
0.47484290000000007	-0.07280666999999999	0.
0.47484290000000007	-0.06760011666666665	0.
0.47484290000000007	-0.06239356333333333	0.012760030442737888
0.47484290000000007	-0.057187009999999996	0.009749162859110974
0.47484290000000007	-0.05198045666666666	0.
0.47484290000000007	-0.046773903333333325	0.02183340219447723
0.47484290000000007	-0.041567349999999996	0.
0.47484290000000007	-0.03636079666666666	0.
0.47484290000000007	-0.03115424333333333	0.01398582334133817
0.47484290000000007	-0.025947689999999995	0.012901687694908924
0.47484290000000007	-0.02074113666666666	0.
0.47484290000000007	-0.015534583333333324	0.0011445716392341507
0.47484290000000007	-0.010328030000000002	0.
0.47484290000000007	-0.005121476666666666	0.
0.47484290000000007	0.00008507666666666969	0.
0.47484290000000007	0.0052916300000000055	0.
0.47484290000000007	0.010498183333333341	0.
0.47484290000000007	0.015704736666666677	0.
0.47484290000000007	0.02091129	0.
0.47484290000000007	0.026117843333333335	0.
0.47484290000000007	0.03132439666666667	0.
0.47484290000000007	0.036530950000000006	0.
0.47484290000000007	0.04173750333333334	0.
0.47484290000000007	0.046944056666666664	0.
0.47484290000000007	0.05215061	0.
0.47484290000000007	0.057357163333333336	0.
0.47484290000000007	0.06256371666666667	0.
0.47484290000000007	0.06777027000000001	0.
0.47484290000000007	0.07297682333333334	0.
0.49510563333333335	-0.07801322333333333	0.
0.49510563333333335	-0.07280666999999999	0.
0.49510563333333335	-0.06760011666666665	0.
0.49510563333333335	-0.06239356333333333	0.015583890378628151
0.49510563333333335	-0.057187009999999996	0.
0.49510563333333335	-0.05198045666666666	0.
0.49510563333333335	-0.046773903333333325	0.
0.49510563333333335	-0.041567349999999996	0.006043629287660399
0.49510563333333335	-0.03636079666666666	0.
0.49510563333333335	-0.03115424333333333	0.
0.49510563333333335	-0.025947689999999995	4.185907614279649e-6
0.49510563333333335	-0.02074113666666666	0.
0.49510563333333335	-0.015534583333333324	0.
0.49510563333333335	-0.010328030000000002	0.
0.49510563333333335	-0.005121476666666666	0.
0.49510563333333335	0.00008507666666666969	0.
0.49510563333333335	0.0052916300000000055	0.
0.49510563333333335	0.010498183333333341	0.
0.49510563333333335	0.015704736666666677	0.
0.49510563333333335	0.02091129	0.
0.49510563333333335	0.026117843333333335	0.
0.49510563333333335	0.03132439666666667	0.
0.49510563333333335	0.036530950000000006	0.
0.49510563333333335	0.04173750333333334	0.
0.49510563333333335	0.046944056666666664	0.
0.49510563333333335	0.05215061	0.
0.49510563333333335	0.057357163333333336	0.
0.49510563333333335	0.06256371666666667	0.
0.49510563333333335	0.06777027000000001	0.
0.49510563333333335	0.07297682333333334	0.

==> data/fig7/hist_2d_3-5.dat <==
-0.09251363333333333	-0.014700278333333334	0.
-0.09251363333333333	-0.013620634999999999	0.
-0.09251363333333333	-0.012540991666666668	0.
-0.09251363333333333	-0.011461348333333333	0.
-0.09251363333333333	-0.010381705000000001	0.
-0.09251363333333333	-0.009302061666666667	0.
-0.09251363333333333	-0.008222418333333335	0.
-0.09251363333333333	-0.0071427750000000005	0.
-0.09251363333333333	-0.006063131666666669	0.
-0.09251363333333333	-0.004983488333333334	0.
-0.09251363333333333	-0.003903845000000003	0.
-0.09251363333333333	-0.002824201666666668	0.
-0.09251363333333333	-0.0017445583333333368	0.
-0.09251363333333333	-0.000664915000000002	0.
-0.09251363333333333	0.0004147283333333293	0.
-0.09251363333333333	0.0014943716666666641	0.
-0.09251363333333333	0.0025740149999999955	0.00007154608256407503
-0.09251363333333333	0.0036536583333333303	0.
-0.09251363333333333	0.004733301666666662	0.
-0.09251363333333333	0.0058129449999999964	0.
-0.09251363333333333	0.006892588333333328	0.
-0.09251363333333333	0.007972231666666663	0.
-0.09251363333333333	0.009051874999999994	0.
-0.09251363333333333	0.010131518333333329	0.
-0.09251363333333333	0.01121116166666666	0.
-0.09251363333333333	0.012290804999999995	0.
-0.09251363333333333	0.013370448333333326	0.
-0.09251363333333333	0.014450091666666661	0.
-0.09251363333333333	0.015529734999999992	0.
-0.09251363333333333	0.016609378333333327	0.
-0.0722509	-0.014700278333333334	0.
-0.0722509	-0.013620634999999999	0.
-0.0722509	-0.012540991666666668	0.
-0.0722509	-0.011461348333333333	0.
-0.0722509	-0.010381705000000001	0.
-0.0722509	-0.009302061666666667	0.
-0.0722509	-0.008222418333333335	0.
-0.0722509	-0.0071427750000000005	0.
-0.0722509	-0.006063131666666669	0.
-0.0722509	-0.004983488333333334	0.
-0.0722509	-0.003903845000000003	0.
-0.0722509	-0.002824201666666668	0.
-0.0722509	-0.0017445583333333368	0.
-0.0722509	-0.000664915000000002	0.
-0.0722509	0.0004147283333333293	0.
-0.0722509	0.0014943716666666641	0.
-0.0722509	0.0025740149999999955	0.
-0.0722509	0.0036536583333333303	0.
-0.0722509	0.004733301666666662	0.
-0.0722509	0.0058129449999999964	0.
-0.0722509	0.006892588333333328	0.0005967062104127419
-0.0722509	0.007972231666666663	4.578411835545444e-6
-0.0722509	0.009051874999999994	0.
-0.0722509	0.010131518333333329	0.
-0.0722509	0.01121116166666666	0.
-0.0722509	0.012290804999999995	0.
-0.0722509	0.013370448333333326	0.
-0.0722509	0.014450091666666661	0.
-0.0722509	0.015529734999999992	0.
-0.0722509	0.016609378333333327	0.
-0.05198816666666666	-0.014700278333333334	0.
-0.05198816666666666	-0.013620634999999999	0.
-0.05198816666666666	-0.012540991666666668	0.
-0.05198816666666666	-0.011461348333333333	0.
-0.05198816666666666	-0.010381705000000001	0.
-0.05198816666666666	-0.009302061666666667	0.
-0.05198816666666666	-0.008222418333333335	0.
-0.05198816666666666	-0.0071427750000000005	0.
-0.05198816666666666	-0.006063131666666669	0.
-0.05198816666666666	-0.004983488333333334	0.
-0.05198816666666666	-0.003903845000000003	0.
-0.05198816666666666	-0.002824201666666668	0.
-0.05198816666666666	-0.0017445583333333368	0.
-0.05198816666666666	-0.000664915000000002	0.
-0.05198816666666666	0.0004147283333333293	0.
-0.05198816666666666	0.0014943716666666641	0.
-0.05198816666666666	0.0025740149999999955	0.
-0.05198816666666666	0.0036536583333333303	0.
-0.05198816666666666	0.004733301666666662	0.
-0.05198816666666666	0.0058129449999999964	0.
-0.05198816666666666	0.006892588333333328	0.
-0.05198816666666666	0.007972231666666663	0.
-0.05198816666666666	0.009051874999999994	0.012464459473908602
-0.05198816666666666	0.010131518333333329	0.
-0.05198816666666666	0.01121116166666666	0.
-0.05198816666666666	0.012290804999999995	0.
-0.05198816666666666	0.013370448333333326	0.
-0.05198816666666666	0.014450091666666661	0.
-0.05198816666666666	0.015529734999999992	0.
-0.05198816666666666	0.016609378333333327	0.
-0.03172543333333333	-0.014700278333333334	0.
-0.03172543333333333	-0.013620634999999999	0.
-0.03172543333333333	-0.012540991666666668	0.
-0.03172543333333333	-0.011461348333333333	0.
-0.03172543333333333	-0.010381705000000001	0.
-0.03172543333333333	-0.009302061666666667	0.
-0.03172543333333333	-0.008222418333333335	0.
-0.03172543333333333	-0.0071427750000000005	0.
-0.03172543333333333	-0.006063131666666669	0.
-0.03172543333333333	-0.004983488333333334	0.02165564209063404
-0.03172543333333333	-0.003903845000000003	0.0037374190103205297
-0.03172543333333333	-0.002824201666666668	0.02040254609555455
-0.03172543333333333	-0.0017445583333333368	0.
-0.03172543333333333	-0.000664915000000002	0.030338737137827476
-0.03172543333333333	0.0004147283333333293	0.02005210680468001
-0.03172543333333333	0.0014943716666666641	0.0013346170437944383
-0.03172543333333333	0.0025740149999999955	0.005212372803049091
-0.03172543333333333	0.0036536583333333303	0.0008604307675229726
-0.03172543333333333	0.004733301666666662	0.
-0.03172543333333333	0.0058129449999999964	0.
-0.03172543333333333	0.006892588333333328	0.001210824612379963
-0.03172543333333333	0.007972231666666663	0.007526870417544497
-0.03172543333333333	0.009051874999999994	0.028945666306577574
-0.03172543333333333	0.010131518333333329	0.
-0.03172543333333333	0.01121116166666666	0.
-0.03172543333333333	0.012290804999999995	0.
-0.03172543333333333	0.013370448333333326	0.
-0.03172543333333333	0.014450091666666661	0.
-0.03172543333333333	0.015529734999999992	0.
-0.03172543333333333	0.016609378333333327	0.
-0.011462699999999992	-0.014700278333333334	0.
-0.011462699999999992	-0.013620634999999999	0.
-0.011462699999999992	-0.012540991666666668	0.
-0.011462699999999992	-0.011461348333333333	0.
-0.011462699999999992	-0.010381705000000001	0.
-0.011462699999999992	-0.009302061666666667	0.
-0.011462699999999992	-0.008222418333333335	0.
-0.011462699999999992	-0.0071427750000000005	0.
-0.011462699999999992	-0.006063131666666669	0.0007398765339092364
-0.011462699999999992	-0.004983488333333334	0.
-0.011462699999999992	-0.003903845000000003	0.01404341219665049
-0.011462699999999992	-0.002824201666666668	0.0002912175974500926
-0.011462699999999992	-0.0017445583333333368	0.00036904581255203393
-0.011462699999999992	-0.000664915000000002	0.02106495363549186
-0.011462699999999992	0.0004147283333333293	0.0014618063476701504
-0.011462699999999992	0.0014943716666666641	0.013021452012271291
-0.011462699999999992	0.0025740149999999955	0.058009661309184876
-0.011462699999999992	0.0036536583333333303	0.02874614731224042
-0.011462699999999992	0.004733301666666662	9.992477138118793e-6
-0.011462699999999992	0.0058129449999999964	0.012488032125619665
-0.011462699999999992	0.006892588333333328	3.5184219972780865e-6
-0.011462699999999992	0.007972231666666663	0.
-0.011462699999999992	0.009051874999999994	0.
-0.011462699999999992	0.010131518333333329	0.
-0.011462699999999992	0.01121116166666666	0.
-0.011462699999999992	0.012290804999999995	0.
-0.011462699999999992	0.013370448333333326	0.
-0.011462699999999992	0.014450091666666661	0.
-0.011462699999999992	0.015529734999999992	0.
-0.011462699999999992	0.016609378333333327	0.
0.008800033333333346	-0.014700278333333334	0.
0.008800033333333346	-0.013620634999999999	0.
0.008800033333333346	-0.012540991666666668	0.
0.008800033333333346	-0.011461348333333333	0.
0.008800033333333346	-0.010381705000000001	0.
0.008800033333333346	-0.009302061666666667	0.
0.008800033333333346	-0.008222418333333335	0.
0.008800033333333346	-0.0071427750000000005	0.
0.008800033333333346	-0.006063131666666669	0.
0.008800033333333346	-0.004983488333333334	0.04034543755777218
0.008800033333333346	-0.003903845000000003	0.04684996204865327
0.008800033333333346	-0.002824201666666668	0.03399933742301887
0.008800033333333346	-0.0017445583333333368	0.053969975807887254
0.008800033333333346	-0.000664915000000002	0.04006422550483685
0.008800033333333346	0.0004147283333333293	0.062603063744142
0.008800033333333346	0.0014943716666666641	0.03281142311408744
0.008800033333333346	0.0025740149999999955	0.055519200754387404
0.008800033333333346	0.0036536583333333303	0.026325469570531685
0.008800033333333346	0.004733301666666662	0.019612542384743258
0.008800033333333346	0.0058129449999999964	0.06485463069936145
0.008800033333333346	0.006892588333333328	0.03595997414451948
0.008800033333333346	0.007972231666666663	0.014168397746294177
0.008800033333333346	0.009051874999999994	0.002483174789773509
0.008800033333333346	0.010131518333333329	0.00041932184162750657
0.008800033333333346	0.01121116166666666	0.0024051920582119023
0.008800033333333346	0.012290804999999995	0.00007705339343463499
0.008800033333333346	0.013370448333333326	0.
0.008800033333333346	0.014450091666666661	0.
0.008800033333333346	0.015529734999999992	0.
0.008800033333333346	0.016609378333333327	0.
0.02906276666666667	-0.014700278333333334	0.
0.02906276666666667	-0.013620634999999999	0.
0.02906276666666667	-0.012540991666666668	0.
0.02906276666666667	-0.011461348333333333	0.
0.02906276666666667	-0.010381705000000001	0.006206520902872476
0.02906276666666667	-0.009302061666666667	0.
0.02906276666666667	-0.008222418333333335	0.013290962264552812
0.02906276666666667	-0.0071427750000000005	0.015122612408543037
0.02906276666666667	-0.006063131666666669	0.014439128454670156
0.02906276666666667	-0.004983488333333334	0.011488263648746794
0.02906276666666667	-0.003903845000000003	0.06598095206461849
0.02906276666666667	-0.002824201666666668	0.04408726325106388
0.02906276666666667	-0.0017445583333333368	0.09125173330056835
0.02906276666666667	-0.000664915000000002	0.032483375317559654
0.02906276666666667	0.0004147283333333293	0.11568021356853504
0.02906276666666667	0.0014943716666666641	0.051920837029470035
0.02906276666666667	0.0025740149999999955	0.04138789790431671
0.02906276666666667	0.0036536583333333303	0.08197195740491361
0.02906276666666667	0.004733301666666662	0.07692784727433521
0.02906276666666667	0.0058129449999999964	0.10065350876687704
0.02906276666666667	0.006892588333333328	0.04086261271056457
0.02906276666666667	0.007972231666666663	0.03219042194569438
0.02906276666666667	0.009051874999999994	0.0012321754587886519
0.02906276666666667	0.010131518333333329	7.4753429763916e-6
0.02906276666666667	0.01121116166666666	0.01357200307162492
0.02906276666666667	0.012290804999999995	0.
0.02906276666666667	0.013370448333333326	0.
0.02906276666666667	0.014450091666666661	0.
0.02906276666666667	0.015529734999999992	0.
0.02906276666666667	0.016609378333333327	0.
0.04932550000000001	-0.014700278333333334	0.
0.04932550000000001	-0.013620634999999999	0.
0.04932550000000001	-0.012540991666666668	0.
0.04932550000000001	-0.011461348333333333	0.
0.04932550000000001	-0.010381705000000001	0.
0.04932550000000001	-0.009302061666666667	0.
0.04932550000000001	-0.008222418333333335	0.007762495943505022
0.04932550000000001	-0.0071427750000000005	0.021366565900748997
0.04932550000000001	-0.006063131666666669	0.024679588703241054
0.04932550000000001	-0.004983488333333334	0.04155695154452462
0.04932550000000001	-0.003903845000000003	0.0681915627175496
0.04932550000000001	-0.002824201666666668	0.06307513589802262
0.04932550000000001	-0.0017445583333333368	0.11208111526472819
0.04932550000000001	-0.000664915000000002	0.10777705416182162
0.04932550000000001	0.0004147283333333293	0.11102806131032507
0.04932550000000001	0.0014943716666666641	0.10945658982317365
0.04932550000000001	0.0025740149999999955	0.12434884705187026
0.04932550000000001	0.0036536583333333303	0.1582632502436422
0.04932550000000001	0.004733301666666662	0.11470184081326885
0.04932550000000001	0.0058129449999999964	0.133736435435094
0.04932550000000001	0.006892588333333328	0.0838692598099022
0.04932550000000001	0.007972231666666663	0.09427127845539848
0.04932550000000001	0.009051874999999994	0.028818307684452326
0.04932550000000001	0.010131518333333329	0.05351286854524287
0.04932550000000001	0.01121116166666666	0.003554762464407703
0.04932550000000001	0.012290804999999995	0.0022321020087660397
0.04932550000000001	0.013370448333333326	0.
0.04932550000000001	0.014450091666666661	0.
0.04932550000000001	0.015529734999999992	0.
0.04932550000000001	0.016609378333333327	0.
0.06958823333333335	-0.014700278333333334	0.
0.06958823333333335	-0.013620634999999999	0.
0.06958823333333335	-0.012540991666666668	0.
0.06958823333333335	-0.011461348333333333	0.
0.06958823333333335	-0.010381705000000001	0.
0.06958823333333335	-0.009302061666666667	0.
0.06958823333333335	-0.008222418333333335	0.03265680566327219
0.06958823333333335	-0.0071427750000000005	0.01873936894908243
0.06958823333333335	-0.006063131666666669	0.024537791859386027
0.06958823333333335	-0.004983488333333334	0.045151812764628665
0.06958823333333335	-0.003903845000000003	0.1062984004081394
0.06958823333333335	-0.002824201666666668	0.09905866469148292
0.06958823333333335	-0.0017445583333333368	0.1271477668962654
0.06958823333333335	-0.000664915000000002	0.17490832506838933
0.06958823333333335	0.0004147283333333293	0.23939529871524037
0.06958823333333335	0.0014943716666666641	0.3054501807892577
0.06958823333333335	0.0025740149999999955	0.2729931815828495
0.06958823333333335	0.0036536583333333303	0.24104673582054012
0.06958823333333335	0.004733301666666662	0.23814454549749287
0.06958823333333335	0.0058129449999999964	0.15983327817427126
0.06958823333333335	0.006892588333333328	0.15604491176327304
0.06958823333333335	0.007972231666666663	0.08369474490705588
0.06958823333333335	0.009051874999999994	0.012891269990222502
0.06958823333333335	0.010131518333333329	0.04631022582420032
0.06958823333333335	0.01121116166666666	0.03083807580011643
0.06958823333333335	0.012290804999999995	0.012137168232822716
0.06958823333333335	0.013370448333333326	0.
0.06958823333333335	0.014450091666666661	0.013023818717919472
0.06958823333333335	0.015529734999999992	0.
0.06958823333333335	0.016609378333333327	0.
0.08985096666666668	-0.014700278333333334	0.
0.08985096666666668	-0.013620634999999999	0.
0.08985096666666668	-0.012540991666666668	0.
0.08985096666666668	-0.011461348333333333	0.
0.08985096666666668	-0.010381705000000001	0.004568587153007771
0.08985096666666668	-0.009302061666666667	0.009527944193139706
0.08985096666666668	-0.008222418333333335	0.027251298262940597
0.08985096666666668	-0.0071427750000000005	0.026126103168553245
0.08985096666666668	-0.006063131666666669	0.06968999357328605
0.08985096666666668	-0.004983488333333334	0.09035921180473304
0.08985096666666668	-0.003903845000000003	0.1279700451831914
0.08985096666666668	-0.002824201666666668	0.16020355059020516
0.08985096666666668	-0.0017445583333333368	0.21962142448394503
0.08985096666666668	-0.000664915000000002	0.3199629037914625
0.08985096666666668	0.0004147283333333293	0.24592376450626682
0.08985096666666668	0.0014943716666666641	0.2889995099151677
0.08985096666666668	0.0025740149999999955	0.3781259081030842
0.08985096666666668	0.0036536583333333303	0.3687362892548062
0.08985096666666668	0.004733301666666662	0.31486805900948045
0.08985096666666668	0.0058129449999999964	0.31217822327569533
0.08985096666666668	0.006892588333333328	0.24720226285999994
0.08985096666666668	0.007972231666666663	0.16089007211198178
0.08985096666666668	0.009051874999999994	0.05639527167005402
0.08985096666666668	0.010131518333333329	0.057321235375336066
0.08985096666666668	0.01121116166666666	0.03385819594586425
0.08985096666666668	0.012290804999999995	0.0058041695262907155
0.08985096666666668	0.013370448333333326	0.
0.08985096666666668	0.014450091666666661	0.0011606517699143833
0.08985096666666668	0.015529734999999992	0.
0.08985096666666668	0.016609378333333327	0.
0.11011370000000002	-0.014700278333333334	0.
0.11011370000000002	-0.013620634999999999	0.
0.11011370000000002	-0.012540991666666668	0.
0.11011370000000002	-0.011461348333333333	0.
0.11011370000000002	-0.010381705000000001	0.0162891041014854
0.11011370000000002	-0.009302061666666667	0.010617726521195739
0.11011370000000002	-0.008222418333333335	0.022911390201133756
0.11011370000000002	-0.0071427750000000005	0.049400574118003304
0.11011370000000002	-0.006063131666666669	0.1020825302916239
0.11011370000000002	-0.004983488333333334	0.12032605475365626
0.11011370000000002	-0.003903845000000003	0.17206521648040074
0.11011370000000002	-0.002824201666666668	0.28363732716497664
0.11011370000000002	-0.0017445583333333368	0.23688056874883268
0.11011370000000002	-0.000664915000000002	0.39912155614334005
0.11011370000000002	0.0004147283333333293	0.36633057645987877
0.11011370000000002	0.0014943716666666641	0.40239781097334953
0.11011370000000002	0.0025740149999999955	0.39371743561299843
0.11011370000000002	0.0036536583333333303	0.35232766021711787
0.11011370000000002	0.004733301666666662	0.389503307559134
0.11011370000000002	0.0058129449999999964	0.34958360891019796
0.11011370000000002	0.006892588333333328	0.27266591859952655
0.11011370000000002	0.007972231666666663	0.17658256524671037
0.11011370000000002	0.009051874999999994	0.15995452531694776
0.11011370000000002	0.010131518333333329	0.059644573008655596
0.11011370000000002	0.01121116166666666	0.022013870214187662
0.11011370000000002	0.012290804999999995	0.004668121154501835
0.11011370000000002	0.013370448333333326	0.006954228641834648
0.11011370000000002	0.014450091666666661	0.
0.11011370000000002	0.015529734999999992	0.
0.11011370000000002	0.016609378333333327	0.
0.13037643333333337	-0.014700278333333334	0.016849473256997347
0.13037643333333337	-0.013620634999999999	0.
0.13037643333333337	-0.012540991666666668	0.
0.13037643333333337	-0.011461348333333333	0.01315506330386409
0.13037643333333337	-0.010381705000000001	0.
0.13037643333333337	-0.009302061666666667	0.0032188448227347707
0.13037643333333337	-0.008222418333333335	0.03075295123787437
0.13037643333333337	-0.0071427750000000005	0.09980902015494578
0.13037643333333337	-0.006063131666666669	0.15670315011190591
0.13037643333333337	-0.004983488333333334	0.20539680805157554
0.13037643333333337	-0.003903845000000003	0.292027504305762
0.13037643333333337	-0.002824201666666668	0.36176372746994634
0.13037643333333337	-0.0017445583333333368	0.3976009655557506
0.13037643333333337	-0.000664915000000002	0.44573505183077355
0.13037643333333337	0.0004147283333333293	0.5373562039712606
0.13037643333333337	0.0014943716666666641	0.5832877392801468
0.13037643333333337	0.0025740149999999955	0.6037812600124042
0.13037643333333337	0.0036536583333333303	0.5954441944665384
0.13037643333333337	0.004733301666666662	0.46338942451360293
0.13037643333333337	0.0058129449999999964	0.29249393249676897
0.13037643333333337	0.006892588333333328	0.2977195487084236
0.13037643333333337	0.007972231666666663	0.29830792452111476
0.13037643333333337	0.009051874999999994	0.12083000597596227
0.13037643333333337	0.010131518333333329	0.09532749242288852
0.13037643333333337	0.01121116166666666	0.02055459705388119
0.13037643333333337	0.012290804999999995	0.06139449706335517
0.13037643333333337	0.013370448333333326	0.006395418262770017
0.13037643333333337	0.014450091666666661	0.
0.13037643333333337	0.015529734999999992	0.
0.13037643333333337	0.016609378333333327	0.
0.1506391666666667	-0.014700278333333334	0.
0.1506391666666667	-0.013620634999999999	0.
0.1506391666666667	-0.012540991666666668	0.
0.1506391666666667	-0.011461348333333333	0.007513851341019713
0.1506391666666667	-0.010381705000000001	0.01460409749837147
0.1506391666666667	-0.009302061666666667	0.028606961089615687
0.1506391666666667	-0.008222418333333335	0.05532336872739472
0.1506391666666667	-0.0071427750000000005	0.07777662739541737
0.1506391666666667	-0.006063131666666669	0.1713891037608012
0.1506391666666667	-0.004983488333333334	0.2529380644866582
0.1506391666666667	-0.003903845000000003	0.31510898272732013
0.1506391666666667	-0.002824201666666668	0.4754679597594328
0.1506391666666667	-0.0017445583333333368	0.4822778348609378
0.1506391666666667	-0.000664915000000002	0.5395611896322858
0.1506391666666667	0.0004147283333333293	0.6580037251104154
0.1506391666666667	0.0014943716666666641	0.6270540313334889
0.1506391666666667	0.0025740149999999955	0.6654563519715567
0.1506391666666667	0.0036536583333333303	0.7101511778589439
0.1506391666666667	0.004733301666666662	0.5041865006289921
0.1506391666666667	0.0058129449999999964	0.4369023755496467
0.1506391666666667	0.006892588333333328	0.26043109979307727
0.1506391666666667	0.007972231666666663	0.2580257090589276
0.1506391666666667	0.009051874999999994	0.13945632060160232
0.1506391666666667	0.010131518333333329	0.08934616933649976
0.1506391666666667	0.01121116166666666	0.02983530173879796
0.1506391666666667	0.012290804999999995	0.016109792119008974
0.1506391666666667	0.013370448333333326	0.01788316158754778
0.1506391666666667	0.014450091666666661	0.013885095396097587
0.1506391666666667	0.015529734999999992	0.
0.1506391666666667	0.016609378333333327	0.
0.17090190000000005	-0.014700278333333334	0.
0.17090190000000005	-0.013620634999999999	0.
0.17090190000000005	-0.012540991666666668	0.
0.17090190000000005	-0.011461348333333333	0.011755238144976695
0.17090190000000005	-0.010381705000000001	0.0013128118425923335
0.17090190000000005	-0.009302061666666667	0.0297418432112122
0.17090190000000005	-0.008222418333333335	0.06876437385651592
0.17090190000000005	-0.0071427750000000005	0.13275753513279612
0.17090190000000005	-0.006063131666666669	0.17157770139652886
0.17090190000000005	-0.004983488333333334	0.3422325727707134
0.17090190000000005	-0.003903845000000003	0.4981797761730043
0.17090190000000005	-0.002824201666666668	0.6134840991073516
0.17090190000000005	-0.0017445583333333368	0.6009251665443723
0.17090190000000005	-0.000664915000000002	0.7168393116084859
0.17090190000000005	0.0004147283333333293	0.72409051761061
0.17090190000000005	0.0014943716666666641	0.7349014754160396
0.17090190000000005	0.0025740149999999955	0.69795635717051
0.17090190000000005	0.0036536583333333303	0.6276381721920733
0.17090190000000005	0.004733301666666662	0.5332747581306969
0.17090190000000005	0.0058129449999999964	0.3821301967823576
0.17090190000000005	0.006892588333333328	0.32953578016686297
0.17090190000000005	0.007972231666666663	0.2001836397092491
0.17090190000000005	0.009051874999999994	0.11667840660542082
0.17090190000000005	0.010131518333333329	0.14371625377163874
0.17090190000000005	0.01121116166666666	0.08929498519939345
0.17090190000000005	0.012290804999999995	0.034480383101633136
0.17090190000000005	0.013370448333333326	0.006982418345473472
0.17090190000000005	0.014450091666666661	0.016708541204751615
0.17090190000000005	0.015529734999999992	0.0045356881881302175
0.17090190000000005	0.016609378333333327	0.
0.1911646333333334	-0.014700278333333334	0.
0.1911646333333334	-0.013620634999999999	0.00001274348045797855
0.1911646333333334	-0.012540991666666668	0.003553834663102581
0.1911646333333334	-0.011461348333333333	0.04141658043225395
0.1911646333333334	-0.010381705000000001	0.020894699022358264
0.1911646333333334	-0.009302061666666667	0.033304065189331246
0.1911646333333334	-0.008222418333333335	0.07837261237094523
0.1911646333333334	-0.0071427750000000005	0.16788549421406168
0.1911646333333334	-0.006063131666666669	0.224131719943806
0.1911646333333334	-0.004983488333333334	0.3850542889880696
0.1911646333333334	-0.003903845000000003	0.4636769383660049
0.1911646333333334	-0.002824201666666668	0.6746086145755372
0.1911646333333334	-0.0017445583333333368	0.7777474122722082
0.1911646333333334	-0.000664915000000002	0.8051721547974418
0.1911646333333334	0.0004147283333333293	0.8784544042341911
0.1911646333333334	0.0014943716666666641	0.7430493725698626
0.1911646333333334	0.0025740149999999955	0.8065624030230459
0.1911646333333334	0.0036536583333333303	0.6754011946672037
0.1911646333333334	0.004733301666666662	0.622923706336618
0.1911646333333334	0.0058129449999999964	0.43610186791309397
0.1911646333333334	0.006892588333333328	0.27489898120537604
0.1911646333333334	0.007972231666666663	0.23006171087299437
0.1911646333333334	0.009051874999999994	0.1568256815897748
0.1911646333333334	0.010131518333333329	0.053846443209796965
0.1911646333333334	0.01121116166666666	0.03467855210774852
0.1911646333333334	0.012290804999999995	0.03457519556926827
0.1911646333333334	0.013370448333333326	0.008763482900558542
0.1911646333333334	0.014450091666666661	0.04236003536564271
0.1911646333333334	0.015529734999999992	0.
0.1911646333333334	0.016609378333333327	0.
0.21142736666666673	-0.014700278333333334	0.
0.21142736666666673	-0.013620634999999999	0.
0.21142736666666673	-0.012540991666666668	0.
0.21142736666666673	-0.011461348333333333	0.
0.21142736666666673	-0.010381705000000001	0.007084375497886789
0.21142736666666673	-0.009302061666666667	0.028520937047499723
0.21142736666666673	-0.008222418333333335	0.09011545486654862
0.21142736666666673	-0.0071427750000000005	0.19951916009436682
0.21142736666666673	-0.006063131666666669	0.2999635909580586
0.21142736666666673	-0.004983488333333334	0.4035115368914155
0.21142736666666673	-0.003903845000000003	0.6186894635043978
0.21142736666666673	-0.002824201666666668	0.6944670855415289
0.21142736666666673	-0.0017445583333333368	0.9432586472930318
0.21142736666666673	-0.000664915000000002	1.
0.21142736666666673	0.0004147283333333293	0.9027214145917462
0.21142736666666673	0.0014943716666666641	0.7808908626615059
0.21142736666666673	0.0025740149999999955	0.7453051151703796
0.21142736666666673	0.0036536583333333303	0.6781988735978212
0.21142736666666673	0.004733301666666662	0.5483558142565378
0.21142736666666673	0.0058129449999999964	0.5057258613779716
0.21142736666666673	0.006892588333333328	0.26329272583074453
0.21142736666666673	0.007972231666666663	0.21056428452187284
0.21142736666666673	0.009051874999999994	0.1442966161012283
0.21142736666666673	0.010131518333333329	0.11441068201023179
0.21142736666666673	0.01121116166666666	0.04771208332021065
0.21142736666666673	0.012290804999999995	0.03268942580475706
0.21142736666666673	0.013370448333333326	0.03185834328500143
0.21142736666666673	0.014450091666666661	0.
0.21142736666666673	0.015529734999999992	0.
0.21142736666666673	0.016609378333333327	0.014434313811361751
0.2316901	-0.014700278333333334	0.
0.2316901	-0.013620634999999999	0.002324706502495447
0.2316901	-0.012540991666666668	0.00566555961185953
0.2316901	-0.011461348333333333	0.006534039593592084
0.2316901	-0.010381705000000001	0.027891713882212014
0.2316901	-0.009302061666666667	0.08104901290614222
0.2316901	-0.008222418333333335	0.09306511490074222
0.2316901	-0.0071427750000000005	0.2525572382123237
0.2316901	-0.006063131666666669	0.3863674133163811
0.2316901	-0.004983488333333334	0.41192336306376226
0.2316901	-0.003903845000000003	0.651143780133381
0.2316901	-0.002824201666666668	0.7761515282544966
0.2316901	-0.0017445583333333368	0.8721267320481685
0.2316901	-0.000664915000000002	0.9419055444354977
0.2316901	0.0004147283333333293	0.8713582959361974
0.2316901	0.0014943716666666641	0.8568145060601514
0.2316901	0.0025740149999999955	0.7900272057503102
0.2316901	0.0036536583333333303	0.6562684818086584
0.2316901	0.004733301666666662	0.47937986110873426
0.2316901	0.0058129449999999964	0.37810655291798406
0.2316901	0.006892588333333328	0.2508641807598217
0.2316901	0.007972231666666663	0.16099120946214776
0.2316901	0.009051874999999994	0.1194683892818963
0.2316901	0.010131518333333329	0.06301699028725717
0.2316901	0.01121116166666666	0.027774215069980998
0.2316901	0.012290804999999995	0.011461485625749696
0.2316901	0.013370448333333326	0.008245253400159022
0.2316901	0.014450091666666661	0.006020082457934086
0.2316901	0.015529734999999992	0.
0.2316901	0.016609378333333327	0.
0.25195283333333335	-0.014700278333333334	0.
0.25195283333333335	-0.013620634999999999	0.
0.25195283333333335	-0.012540991666666668	0.
0.25195283333333335	-0.011461348333333333	0.003612672985339379
0.25195283333333335	-0.010381705000000001	0.0262124491482816
0.25195283333333335	-0.009302061666666667	0.04141601751636508
0.25195283333333335	-0.008222418333333335	0.17338113887237094
0.25195283333333335	-0.0071427750000000005	0.24324731295440788
0.25195283333333335	-0.006063131666666669	0.348019204817146
0.25195283333333335	-0.004983488333333334	0.5732419530800562
0.25195283333333335	-0.003903845000000003	0.631976554148948
0.25195283333333335	-0.002824201666666668	0.7956976530597091
0.25195283333333335	-0.0017445583333333368	0.8293463247685539
0.25195283333333335	-0.000664915000000002	0.9747038318151091
0.25195283333333335	0.0004147283333333293	0.906740585178743
0.25195283333333335	0.0014943716666666641	0.7682388771282375
0.25195283333333335	0.0025740149999999955	0.7670855492889128
0.25195283333333335	0.0036536583333333303	0.509053984826893
0.25195283333333335	0.004733301666666662	0.48532187688933065
0.25195283333333335	0.0058129449999999964	0.2986199343543812
0.25195283333333335	0.006892588333333328	0.2488436865854086
0.25195283333333335	0.007972231666666663	0.12304073457327414
0.25195283333333335	0.009051874999999994	0.10263242929942135
0.25195283333333335	0.010131518333333329	0.0766334876007047
0.25195283333333335	0.01121116166666666	0.039473383367509725
0.25195283333333335	0.012290804999999995	0.020526940846970106
0.25195283333333335	0.013370448333333326	0.00906235303654427
0.25195283333333335	0.014450091666666661	0.
0.25195283333333335	0.015529734999999992	0.
0.25195283333333335	0.016609378333333327	0.
0.2722155666666667	-0.014700278333333334	0.
0.2722155666666667	-0.013620634999999999	0.
0.2722155666666667	-0.012540991666666668	0.017610814801224093
0.2722155666666667	-0.011461348333333333	0.022523617116616056
0.2722155666666667	-0.010381705000000001	0.020502548285434134
0.2722155666666667	-0.009302061666666667	0.0686084915080115
0.2722155666666667	-0.008222418333333335	0.09322591067397486
0.2722155666666667	-0.0071427750000000005	0.1985143864082762
0.2722155666666667	-0.006063131666666669	0.382531500858758
0.2722155666666667	-0.004983488333333334	0.5372901725170346
0.2722155666666667	-0.003903845000000003	0.5642228719984462
0.2722155666666667	-0.002824201666666668	0.8714294296326409
0.2722155666666667	-0.0017445583333333368	0.9247559945451533
0.2722155666666667	-0.000664915000000002	0.9317412913546578
0.2722155666666667	0.0004147283333333293	0.9849142814854335
0.2722155666666667	0.0014943716666666641	0.8177824416909751
0.2722155666666667	0.0025740149999999955	0.6735444770918798
0.2722155666666667	0.0036536583333333303	0.5240111889645024
0.2722155666666667	0.004733301666666662	0.3512919710542925
0.2722155666666667	0.0058129449999999964	0.23716652017154224
0.2722155666666667	0.006892588333333328	0.1202678960403868
0.2722155666666667	0.007972231666666663	0.14088440177360048
0.2722155666666667	0.009051874999999994	0.0811970902696351
0.2722155666666667	0.010131518333333329	0.06281774875512765
0.2722155666666667	0.01121116166666666	0.04552532194692351
0.2722155666666667	0.012290804999999995	0.006059203355842201
0.2722155666666667	0.013370448333333326	0.0027120295177572324
0.2722155666666667	0.014450091666666661	0.004966173942764222
0.2722155666666667	0.015529734999999992	0.
0.2722155666666667	0.016609378333333327	0.
0.2924783	-0.014700278333333334	0.
0.2924783	-0.013620634999999999	0.
0.2924783	-0.012540991666666668	0.006726230143167056
0.2924783	-0.011461348333333333	0.009212458817501438
0.2924783	-0.010381705000000001	0.03955665669610652
0.2924783	-0.009302061666666667	0.051640231362527315
0.2924783	-0.008222418333333335	0.1285169364110835
0.2924783	-0.0071427750000000005	0.1874180610688143
0.2924783	-0.006063131666666669	0.3783774312666397
0.2924783	-0.004983488333333334	0.4874496910274192
0.2924783	-0.003903845000000003	0.7181287464811368
0.2924783	-0.002824201666666668	0.796707943446345
0.2924783	-0.0017445583333333368	0.9425087466886816
0.2924783	-0.000664915000000002	0.803279235790222
0.2924783	0.0004147283333333293	0.8244636760613984
0.2924783	0.0014943716666666641	0.6814598183378462
0.2924783	0.0025740149999999955	0.5538577789190684
0.2924783	0.0036536583333333303	0.39260384255142505
0.2924783	0.004733301666666662	0.33585647391736767
0.2924783	0.0058129449999999964	0.23105386659306287
0.2924783	0.006892588333333328	0.18259018943205965
0.2924783	0.007972231666666663	0.08086371593881045
0.2924783	0.009051874999999994	0.06440272603906542
0.2924783	0.010131518333333329	0.056688080141573484
0.2924783	0.01121116166666666	0.01614496118930417
0.2924783	0.012290804999999995	0.
0.2924783	0.013370448333333326	0.
0.2924783	0.014450091666666661	0.0030944127485028686
0.2924783	0.015529734999999992	0.
0.2924783	0.016609378333333327	0.
0.31274103333333336	-0.014700278333333334	0.
0.31274103333333336	-0.013620634999999999	0.
0.31274103333333336	-0.012540991666666668	0.
0.31274103333333336	-0.011461348333333333	0.015504205273766088
0.31274103333333336	-0.010381705000000001	0.032557900199959966
0.31274103333333336	-0.009302061666666667	0.044302056322580136
0.31274103333333336	-0.008222418333333335	0.07040453788066912
0.31274103333333336	-0.0071427750000000005	0.1881651403369952
0.31274103333333336	-0.006063131666666669	0.3217145372201732
0.31274103333333336	-0.004983488333333334	0.3847373283732288
0.31274103333333336	-0.003903845000000003	0.6313882833769325
0.31274103333333336	-0.002824201666666668	0.6745441302592529
0.31274103333333336	-0.0017445583333333368	0.898019208614523
0.31274103333333336	-0.000664915000000002	0.8365539469931503
0.31274103333333336	0.0004147283333333293	0.7443188560645015
0.31274103333333336	0.0014943716666666641	0.64021529032454
0.31274103333333336	0.0025740149999999955	0.5010352224772321
0.31274103333333336	0.0036536583333333303	0.4558916575004424
0.31274103333333336	0.004733301666666662	0.22631032200277085
0.31274103333333336	0.0058129449999999964	0.15205562585240578
0.31274103333333336	0.006892588333333328	0.10438186050633115
0.31274103333333336	0.007972231666666663	0.07195336494333379
0.31274103333333336	0.009051874999999994	0.03441655669476491
0.31274103333333336	0.010131518333333329	0.04186882977973621
0.31274103333333336	0.01121116166666666	0.0033396587792410676
0.31274103333333336	0.012290804999999995	0.012240654303430276
0.31274103333333336	0.013370448333333326	0.
0.31274103333333336	0.014450091666666661	0.
0.31274103333333336	0.015529734999999992	0.
0.31274103333333336	0.016609378333333327	0.
0.3330037666666667	-0.014700278333333334	0.
0.3330037666666667	-0.013620634999999999	0.
0.3330037666666667	-0.012540991666666668	0.005846531361933382
0.3330037666666667	-0.011461348333333333	0.
0.3330037666666667	-0.010381705000000001	0.011276979185422066
0.3330037666666667	-0.009302061666666667	0.018389061385794988
0.3330037666666667	-0.008222418333333335	0.08565309723069567
0.3330037666666667	-0.0071427750000000005	0.13495713237148893
0.3330037666666667	-0.006063131666666669	0.20334909665820927
0.3330037666666667	-0.004983488333333334	0.292241760339274
0.3330037666666667	-0.003903845000000003	0.5690117875766678
0.3330037666666667	-0.002824201666666668	0.5909514802916664
0.3330037666666667	-0.0017445583333333368	0.6479509171589342
0.3330037666666667	-0.000664915000000002	0.6010057089273697
0.3330037666666667	0.0004147283333333293	0.5839140649321235
0.3330037666666667	0.0014943716666666641	0.6652287613061093
0.3330037666666667	0.0025740149999999955	0.34513145061477357
0.3330037666666667	0.0036536583333333303	0.30849545067549383
0.3330037666666667	0.004733301666666662	0.2048520128081296
0.3330037666666667	0.0058129449999999964	0.19159388555668655
0.3330037666666667	0.006892588333333328	0.10903012030216078
0.3330037666666667	0.007972231666666663	0.09429119044137331
0.3330037666666667	0.009051874999999994	0.028320100777291596
0.3330037666666667	0.010131518333333329	0.0019686428827438095
0.3330037666666667	0.01121116166666666	0.
0.3330037666666667	0.012290804999999995	0.006850295575614872
0.3330037666666667	0.013370448333333326	0.
0.3330037666666667	0.014450091666666661	0.
0.3330037666666667	0.015529734999999992	0.
0.3330037666666667	0.016609378333333327	0.
0.35326650000000004	-0.014700278333333334	0.
0.35326650000000004	-0.013620634999999999	0.
0.35326650000000004	-0.012540991666666668	0.
0.35326650000000004	-0.011461348333333333	0.008434714993221295
0.35326650000000004	-0.010381705000000001	0.01800634883608161
0.35326650000000004	-0.009302061666666667	0.05436120891573008
0.35326650000000004	-0.008222418333333335	0.035566514505207994
0.35326650000000004	-0.0071427750000000005	0.08596341229854036
0.35326650000000004	-0.006063131666666669	0.26895649851836684
0.35326650000000004	-0.004983488333333334	0.3187217393519033
0.35326650000000004	-0.003903845000000003	0.2902105691960508
0.35326650000000004	-0.002824201666666668	0.4279612832676298
0.35326650000000004	-0.0017445583333333368	0.5210556540443642
0.35326650000000004	-0.000664915000000002	0.4588137217437045
0.35326650000000004	0.0004147283333333293	0.4520522899935283
0.35326650000000004	0.0014943716666666641	0.4166492834908574
0.35326650000000004	0.0025740149999999955	0.21203102469997226
0.35326650000000004	0.0036536583333333303	0.23008700614612093
0.35326650000000004	0.004733301666666662	0.18354262579792519
0.35326650000000004	0.0058129449999999964	0.09037346710075354
0.35326650000000004	0.006892588333333328	0.04562326799430971
0.35326650000000004	0.007972231666666663	0.049309196447201734
0.35326650000000004	0.009051874999999994	0.0273131241703655
0.35326650000000004	0.010131518333333329	0.012687386460472945
0.35326650000000004	0.01121116166666666	0.
0.35326650000000004	0.012290804999999995	0.
0.35326650000000004	0.013370448333333326	0.
0.35326650000000004	0.014450091666666661	0.
0.35326650000000004	0.015529734999999992	0.
0.35326650000000004	0.016609378333333327	0.
0.3735292333333334	-0.014700278333333334	0.
0.3735292333333334	-0.013620634999999999	0.
0.3735292333333334	-0.012540991666666668	0.004636503701455358
0.3735292333333334	-0.011461348333333333	0.0007454354380847428
0.3735292333333334	-0.010381705000000001	0.
0.3735292333333334	-0.009302061666666667	0.03351599885011439
0.3735292333333334	-0.008222418333333335	0.0192140317455093
0.3735292333333334	-0.0071427750000000005	0.015963280152037594
0.3735292333333334	-0.006063131666666669	0.11710488862035619
0.3735292333333334	-0.004983488333333334	0.19101630461579985
0.3735292333333334	-0.003903845000000003	0.27257500151423325
0.3735292333333334	-0.002824201666666668	0.40171557784953765
0.3735292333333334	-0.0017445583333333368	0.34420441912127964
0.3735292333333334	-0.000664915000000002	0.2649055155680754
0.3735292333333334	0.0004147283333333293	0.32446006470821365
0.3735292333333334	0.0014943716666666641	0.24871908398542414
0.3735292333333334	0.0025740149999999955	0.20363148767304912
0.3735292333333334	0.0036536583333333303	0.1385934440918789
0.3735292333333334	0.004733301666666662	0.11184184499011485
0.3735292333333334	0.0058129449999999964	0.08898635361011184
0.3735292333333334	0.006892588333333328	0.040300403957344216
0.3735292333333334	0.007972231666666663	0.03212052728798056
0.3735292333333334	0.009051874999999994	0.015677317277809803
0.3735292333333334	0.010131518333333329	0.00047943792145914817
0.3735292333333334	0.01121116166666666	0.005282188424210664
0.3735292333333334	0.012290804999999995	0.
0.3735292333333334	0.013370448333333326	0.
0.3735292333333334	0.014450091666666661	0.
0.3735292333333334	0.015529734999999992	0.
0.3735292333333334	0.016609378333333327	0.
0.3937919666666667	-0.014700278333333334	0.
0.3937919666666667	-0.013620634999999999	0.
0.3937919666666667	-0.012540991666666668	0.
0.3937919666666667	-0.011461348333333333	0.01420427353509415
0.3937919666666667	-0.010381705000000001	0.
0.3937919666666667	-0.009302061666666667	0.
0.3937919666666667	-0.008222418333333335	0.02836494523885909
0.3937919666666667	-0.0071427750000000005	0.04311450731620234
0.3937919666666667	-0.006063131666666669	0.08170272033369314
0.3937919666666667	-0.004983488333333334	0.12883154731313481
0.3937919666666667	-0.003903845000000003	0.17475179629419446
0.3937919666666667	-0.002824201666666668	0.17823773318222613
0.3937919666666667	-0.0017445583333333368	0.17348785995297167
0.3937919666666667	-0.000664915000000002	0.2302476737352387
0.3937919666666667	0.0004147283333333293	0.25895702823927697
0.3937919666666667	0.0014943716666666641	0.1659330428691865
0.3937919666666667	0.0025740149999999955	0.18833629478127625
0.3937919666666667	0.0036536583333333303	0.09978187761976055
0.3937919666666667	0.004733301666666662	0.044023852313005374
0.3937919666666667	0.0058129449999999964	0.017672463311985635
0.3937919666666667	0.006892588333333328	0.0329134329575356
0.3937919666666667	0.007972231666666663	0.012055972226319848
0.3937919666666667	0.009051874999999994	0.004177213514442743
0.3937919666666667	0.010131518333333329	0.
0.3937919666666667	0.01121116166666666	0.
0.3937919666666667	0.012290804999999995	0.
0.3937919666666667	0.013370448333333326	0.
0.3937919666666667	0.014450091666666661	0.
0.3937919666666667	0.015529734999999992	0.
0.3937919666666667	0.016609378333333327	0.
0.4140547	-0.014700278333333334	0.
0.4140547	-0.013620634999999999	0.
0.4140547	-0.012540991666666668	0.
0.4140547	-0.011461348333333333	0.01647604750217433
0.4140547	-0.010381705000000001	0.
0.4140547	-0.009302061666666667	0.
0.4140547	-0.008222418333333335	0.
0.4140547	-0.0071427750000000005	0.010414272970927793
0.4140547	-0.006063131666666669	0.003963151794490047
0.4140547	-0.004983488333333334	0.06665051603065292
0.4140547	-0.003903845000000003	0.08116663990105569
0.4140547	-0.002824201666666668	0.1028282640926934
0.4140547	-0.0017445583333333368	0.10104868871798046
0.4140547	-0.000664915000000002	0.17196886390870367
0.4140547	0.0004147283333333293	0.08820512603024494
0.4140547	0.0014943716666666641	0.09872374510582824
0.4140547	0.0025740149999999955	0.15212506291241257
0.4140547	0.0036536583333333303	0.08140258815960462
0.4140547	0.004733301666666662	0.005770787999352431
0.4140547	0.0058129449999999964	0.03214491970242072
0.4140547	0.006892588333333328	0.009051156191641
0.4140547	0.007972231666666663	0.02224865773314827
0.4140547	0.009051874999999994	0.
0.4140547	0.010131518333333329	0.
0.4140547	0.01121116166666666	0.
0.4140547	0.012290804999999995	0.
0.4140547	0.013370448333333326	0.
0.4140547	0.014450091666666661	0.
0.4140547	0.015529734999999992	0.
0.4140547	0.016609378333333327	0.
0.4343174333333334	-0.014700278333333334	0.
0.4343174333333334	-0.013620634999999999	0.
0.4343174333333334	-0.012540991666666668	0.
0.4343174333333334	-0.011461348333333333	0.
0.4343174333333334	-0.010381705000000001	0.
0.4343174333333334	-0.009302061666666667	0.
0.4343174333333334	-0.008222418333333335	0.004576501785532534
0.4343174333333334	-0.0071427750000000005	0.01995848581307017
0.4343174333333334	-0.006063131666666669	0.
0.4343174333333334	-0.004983488333333334	0.009992261983059868
0.4343174333333334	-0.003903845000000003	0.02660279028867483
0.4343174333333334	-0.002824201666666668	0.029804960484569876
0.4343174333333334	-0.0017445583333333368	0.057457663441832965
0.4343174333333334	-0.000664915000000002	0.031497779587419374
0.4343174333333334	0.0004147283333333293	0.05081265213795054
0.4343174333333334	0.0014943716666666641	0.046478671158925136
0.4343174333333334	0.0025740149999999955	0.04124930835123822
0.4343174333333334	0.0036536583333333303	0.025741142468020065
0.4343174333333334	0.004733301666666662	0.02825802634733178
0.4343174333333334	0.0058129449999999964	0.014216726182994417
0.4343174333333334	0.006892588333333328	0.0006915083593868897
0.4343174333333334	0.007972231666666663	0.010578669291621386
0.4343174333333334	0.009051874999999994	0.
0.4343174333333334	0.010131518333333329	0.018040773645509704
0.4343174333333334	0.01121116166666666	0.
0.4343174333333334	0.012290804999999995	0.
0.4343174333333334	0.013370448333333326	0.
0.4343174333333334	0.014450091666666661	0.
0.4343174333333334	0.015529734999999992	0.
0.4343174333333334	0.016609378333333327	0.
0.4545801666666667	-0.014700278333333334	0.
0.4545801666666667	-0.013620634999999999	0.
0.4545801666666667	-0.012540991666666668	0.
0.4545801666666667	-0.011461348333333333	0.
0.4545801666666667	-0.010381705000000001	0.
0.4545801666666667	-0.009302061666666667	0.
0.4545801666666667	-0.008222418333333335	0.
0.4545801666666667	-0.0071427750000000005	0.
0.4545801666666667	-0.006063131666666669	0.014318986308858058
0.4545801666666667	-0.004983488333333334	0.
0.4545801666666667	-0.003903845000000003	0.012555263690614347
0.4545801666666667	-0.002824201666666668	0.002393701021697447
0.4545801666666667	-0.0017445583333333368	0.019776717111094376
0.4545801666666667	-0.000664915000000002	0.010207307268996225
0.4545801666666667	0.0004147283333333293	0.037861648039258886
0.4545801666666667	0.0014943716666666641	0.030276376195974796
0.4545801666666667	0.0025740149999999955	0.016298939761322
0.4545801666666667	0.0036536583333333303	0.008503367020696843
0.4545801666666667	0.004733301666666662	0.
0.4545801666666667	0.0058129449999999964	0.
0.4545801666666667	0.006892588333333328	0.
0.4545801666666667	0.007972231666666663	0.
0.4545801666666667	0.009051874999999994	0.
0.4545801666666667	0.010131518333333329	0.
0.4545801666666667	0.01121116166666666	0.
0.4545801666666667	0.012290804999999995	0.
0.4545801666666667	0.013370448333333326	0.
0.4545801666666667	0.014450091666666661	0.
0.4545801666666667	0.015529734999999992	0.
0.4545801666666667	0.016609378333333327	0.
0.47484290000000007	-0.014700278333333334	0.
0.47484290000000007	-0.013620634999999999	0.
0.47484290000000007	-0.012540991666666668	0.
0.47484290000000007	-0.011461348333333333	0.
0.47484290000000007	-0.010381705000000001	0.
0.47484290000000007	-0.009302061666666667	0.
0.47484290000000007	-0.008222418333333335	0.
0.47484290000000007	-0.0071427750000000005	0.001356620705779264
0.47484290000000007	-0.006063131666666669	0.015290828537266299
0.47484290000000007	-0.004983488333333334	0.016576906924695167
0.47484290000000007	-0.003903845000000003	0.
0.47484290000000007	-0.002824201666666668	0.
0.47484290000000007	-0.0017445583333333368	0.
0.47484290000000007	-0.000664915000000002	0.012273073863318266
0.47484290000000007	0.0004147283333333293	0.013606383971857318
0.47484290000000007	0.0014943716666666641	0.016858299005332866
0.47484290000000007	0.0025740149999999955	0.
0.47484290000000007	0.0036536583333333303	0.009821060029029067
0.47484290000000007	0.004733301666666662	0.
0.47484290000000007	0.0058129449999999964	0.
0.47484290000000007	0.006892588333333328	0.
0.47484290000000007	0.007972231666666663	0.
0.47484290000000007	0.009051874999999994	0.
0.47484290000000007	0.010131518333333329	0.
0.47484290000000007	0.01121116166666666	0.
0.47484290000000007	0.012290804999999995	0.
0.47484290000000007	0.013370448333333326	0.
0.47484290000000007	0.014450091666666661	0.
0.47484290000000007	0.015529734999999992	0.
0.47484290000000007	0.016609378333333327	0.
0.49510563333333335	-0.014700278333333334	0.
0.49510563333333335	-0.013620634999999999	0.
0.49510563333333335	-0.012540991666666668	0.
0.49510563333333335	-0.011461348333333333	0.
0.49510563333333335	-0.010381705000000001	0.
0.49510563333333335	-0.009302061666666667	0.
0.49510563333333335	-0.008222418333333335	0.
0.49510563333333335	-0.0071427750000000005	0.
0.49510563333333335	-0.006063131666666669	0.
0.49510563333333335	-0.004983488333333334	0.
0.49510563333333335	-0.003903845000000003	0.
0.49510563333333335	-0.002824201666666668	0.007163302277155925
0.49510563333333335	-0.0017445583333333368	4.961409795030868e-6
0.49510563333333335	-0.000664915000000002	0.
0.49510563333333335	0.0004147283333333293	0.
0.49510563333333335	0.0014943716666666641	0.
0.49510563333333335	0.0025740149999999955	0.
0.49510563333333335	0.0036536583333333303	0.018471039854165212
0.49510563333333335	0.004733301666666662	0.
0.49510563333333335	0.0058129449999999964	0.
0.49510563333333335	0.006892588333333328	0.
0.49510563333333335	0.007972231666666663	0.
0.49510563333333335	0.009051874999999994	0.
0.49510563333333335	0.010131518333333329	0.
0.49510563333333335	0.01121116166666666	0.
0.49510563333333335	0.012290804999999995	0.
0.49510563333333335	0.013370448333333326	0.
0.49510563333333335	0.014450091666666661	0.
0.49510563333333335	0.015529734999999992	0.
0.49510563333333335	0.016609378333333327	0.

==> data/fig7/hist_2d_3-6.dat <==
-0.09251363333333333	-0.11185878333333332	0.
-0.09251363333333333	-0.10365434999999999	0.
-0.09251363333333333	-0.09544991666666666	0.
-0.09251363333333333	-0.08724548333333332	0.
-0.09251363333333333	-0.07904105	0.
-0.09251363333333333	-0.07083661666666666	0.
-0.09251363333333333	-0.06263218333333333	0.
-0.09251363333333333	-0.05442774999999999	0.
-0.09251363333333333	-0.04622331666666665	0.
-0.09251363333333333	-0.03801888333333332	0.
-0.09251363333333333	-0.029814449999999992	0.
-0.09251363333333333	-0.021610016666666662	0.
-0.09251363333333333	-0.013405583333333318	0.
-0.09251363333333333	-0.005201149999999988	0.
-0.09251363333333333	0.0030032833333333425	0.
-0.09251363333333333	0.011207716666666687	0.
-0.09251363333333333	0.019412150000000003	0.
-0.09251363333333333	0.027616583333333347	0.
-0.09251363333333333	0.03582101666666669	0.
-0.09251363333333333	0.04402545000000001	0.
-0.09251363333333333	0.05222988333333335	0.
-0.09251363333333333	0.06043431666666667	0.
-0.09251363333333333	0.06863875000000001	0.00005673027172020371
-0.09251363333333333	0.07684318333333336	0.
-0.09251363333333333	0.08504761666666667	0.
-0.09251363333333333	0.09325205000000002	0.
-0.09251363333333333	0.10145648333333336	0.
-0.09251363333333333	0.10966091666666668	0.
-0.09251363333333333	0.11786535000000002	0.
-0.09251363333333333	0.12606978333333335	0.
-0.0722509	-0.11185878333333332	0.
-0.0722509	-0.10365434999999999	0.
-0.0722509	-0.09544991666666666	0.
-0.0722509	-0.08724548333333332	0.
-0.0722509	-0.07904105	0.
-0.0722509	-0.07083661666666666	0.
-0.0722509	-0.06263218333333333	0.
-0.0722509	-0.05442774999999999	0.
-0.0722509	-0.04622331666666665	0.
-0.0722509	-0.03801888333333332	0.
-0.0722509	-0.029814449999999992	0.
-0.0722509	-0.021610016666666662	0.
-0.0722509	-0.013405583333333318	0.
-0.0722509	-0.005201149999999988	3.6303112367455956e-6
-0.0722509	0.0030032833333333425	0.
-0.0722509	0.011207716666666687	0.
-0.0722509	0.019412150000000003	0.
-0.0722509	0.027616583333333347	0.
-0.0722509	0.03582101666666669	0.00047313988747785664
-0.0722509	0.04402545000000001	0.
-0.0722509	0.05222988333333335	0.
-0.0722509	0.06043431666666667	0.
-0.0722509	0.06863875000000001	0.
-0.0722509	0.07684318333333336	0.
-0.0722509	0.08504761666666667	0.
-0.0722509	0.09325205000000002	0.
-0.0722509	0.10145648333333336	0.
-0.0722509	0.10966091666666668	0.
-0.0722509	0.11786535000000002	0.
-0.0722509	0.12606978333333335	0.
-0.05198816666666666	-0.11185878333333332	0.
-0.05198816666666666	-0.10365434999999999	0.
-0.05198816666666666	-0.09544991666666666	0.
-0.05198816666666666	-0.08724548333333332	0.
-0.05198816666666666	-0.07904105	0.
-0.05198816666666666	-0.07083661666666666	0.
-0.05198816666666666	-0.06263218333333333	0.
-0.05198816666666666	-0.05442774999999999	0.
-0.05198816666666666	-0.04622331666666665	0.
-0.05198816666666666	-0.03801888333333332	0.
-0.05198816666666666	-0.029814449999999992	0.
-0.05198816666666666	-0.021610016666666662	0.
-0.05198816666666666	-0.013405583333333318	0.
-0.05198816666666666	-0.005201149999999988	0.
-0.05198816666666666	0.0030032833333333425	0.009883310832106413
-0.05198816666666666	0.011207716666666687	0.
-0.05198816666666666	0.019412150000000003	0.
-0.05198816666666666	0.027616583333333347	0.
-0.05198816666666666	0.03582101666666669	0.
-0.05198816666666666	0.04402545000000001	0.
-0.05198816666666666	0.05222988333333335	0.
-0.05198816666666666	0.06043431666666667	0.
-0.05198816666666666	0.06863875000000001	0.
-0.05198816666666666	0.07684318333333336	0.
-0.05198816666666666	0.08504761666666667	0.
-0.05198816666666666	0.09325205000000002	0.
-0.05198816666666666	0.10145648333333336	0.
-0.05198816666666666	0.10966091666666668	0.
-0.05198816666666666	0.11786535000000002	0.
-0.05198816666666666	0.12606978333333335	0.
-0.03172543333333333	-0.11185878333333332	0.
-0.03172543333333333	-0.10365434999999999	0.
-0.03172543333333333	-0.09544991666666666	0.
-0.03172543333333333	-0.08724548333333332	0.
-0.03172543333333333	-0.07904105	0.
-0.03172543333333333	-0.07083661666666666	0.
-0.03172543333333333	-0.06263218333333333	0.
-0.03172543333333333	-0.05442774999999999	0.
-0.03172543333333333	-0.04622331666666665	0.
-0.03172543333333333	-0.03801888333333332	0.009932680558141754
-0.03172543333333333	-0.029814449999999992	0.0006305694292366805
-0.03172543333333333	-0.021610016666666662	0.0059682010347338
-0.03172543333333333	-0.013405583333333318	0.009264883639791329
-0.03172543333333333	-0.005201149999999988	0.01908997910450473
-0.03172543333333333	0.0030032833333333425	0.0301261188231681
-0.03172543333333333	0.011207716666666687	0.004980040552127934
-0.03172543333333333	0.019412150000000003	0.01717150959122451
-0.03172543333333333	0.027616583333333347	0.002311108984683277
-0.03172543333333333	0.03582101666666669	0.0008443389503117191
-0.03172543333333333	0.04402545000000001	0.0019831972140777238
-0.03172543333333333	0.05222988333333335	0.003924070945784646
-0.03172543333333333	0.06043431666666667	0.
-0.03172543333333333	0.06863875000000001	4.269454216783548e-6
-0.03172543333333333	0.07684318333333336	0.00579048046594155
-0.03172543333333333	0.08504761666666667	0.
-0.03172543333333333	0.09325205000000002	0.
-0.03172543333333333	0.10145648333333336	0.
-0.03172543333333333	0.10966091666666668	0.
-0.03172543333333333	0.11786535000000002	0.
-0.03172543333333333	0.12606978333333335	0.
-0.011462699999999992	-0.11185878333333332	0.
-0.011462699999999992	-0.10365434999999999	0.
-0.011462699999999992	-0.09544991666666666	0.
-0.011462699999999992	-0.08724548333333332	0.
-0.011462699999999992	-0.07904105	0.
-0.011462699999999992	-0.07083661666666666	0.
-0.011462699999999992	-0.06263218333333333	0.
-0.011462699999999992	-0.05442774999999999	0.
-0.011462699999999992	-0.04622331666666665	0.0003306378986369831
-0.011462699999999992	-0.03801888333333332	0.
-0.011462699999999992	-0.029814449999999992	0.
-0.011462699999999992	-0.021610016666666662	0.009408240372478584
-0.011462699999999992	-0.013405583333333318	0.010544074827566047
-0.011462699999999992	-0.005201149999999988	0.008458069859320159
-0.011462699999999992	0.0030032833333333425	0.0261741192562463
-0.011462699999999992	0.011207716666666687	0.0329828625074243
-0.011462699999999992	0.019412150000000003	0.01661244308475849
-0.011462699999999992	0.027616583333333347	0.
-0.011462699999999992	0.03582101666666669	0.003171215013489052
-0.011462699999999992	0.04402545000000001	0.007446968817759645
-0.011462699999999992	0.05222988333333335	0.000027376017925122246
-0.011462699999999992	0.06043431666666667	0.
-0.011462699999999992	0.06863875000000001	0.003976630464442041
-0.011462699999999992	0.07684318333333336	2.7898247266213314e-6
-0.011462699999999992	0.08504761666666667	0.
-0.011462699999999992	0.09325205000000002	0.
-0.011462699999999992	0.10145648333333336	0.
-0.011462699999999992	0.10966091666666668	0.
-0.011462699999999992	0.11786535000000002	0.
-0.011462699999999992	0.12606978333333335	0.
0.008800033333333346	-0.11185878333333332	0.
0.008800033333333346	-0.10365434999999999	0.
0.008800033333333346	-0.09544991666666666	0.
0.008800033333333346	-0.08724548333333332	0.
0.008800033333333346	-0.07904105	0.
0.008800033333333346	-0.07083661666666666	0.
0.008800033333333346	-0.06263218333333333	0.
0.008800033333333346	-0.05442774999999999	0.
0.008800033333333346	-0.04622331666666665	0.002820428386131252
0.008800033333333346	-0.03801888333333332	0.
0.008800033333333346	-0.029814449999999992	0.006651787213138548
0.008800033333333346	-0.021610016666666662	0.026754335394736428
0.008800033333333346	-0.013405583333333318	0.02388948818175335
0.008800033333333346	-0.005201149999999988	0.029558609452927362
0.008800033333333346	0.0030032833333333425	0.049210105320306674
0.008800033333333346	0.011207716666666687	0.058754292962675474
0.008800033333333346	0.019412150000000003	0.045766942424754244
0.008800033333333346	0.027616583333333347	0.053197306929366125
0.008800033333333346	0.03582101666666669	0.05927312689911763
0.008800033333333346	0.04402545000000001	0.013122432967194576
0.008800033333333346	0.05222988333333335	0.023170206438032852
0.008800033333333346	0.06043431666666667	0.012643839602292794
0.008800033333333346	0.06863875000000001	0.014342728313466257
0.008800033333333346	0.07684318333333336	0.003048841706057112
0.008800033333333346	0.08504761666666667	0.
0.008800033333333346	0.09325205000000002	0.
0.008800033333333346	0.10145648333333336	0.
0.008800033333333346	0.10966091666666668	0.
0.008800033333333346	0.11786535000000002	0.
0.008800033333333346	0.12606978333333335	0.
0.02906276666666667	-0.11185878333333332	0.
0.02906276666666667	-0.10365434999999999	0.
0.02906276666666667	-0.09544991666666666	0.
0.02906276666666667	-0.08724548333333332	0.
0.02906276666666667	-0.07904105	0.
0.02906276666666667	-0.07083661666666666	0.
0.02906276666666667	-0.06263218333333333	0.
0.02906276666666667	-0.05442774999999999	0.
0.02906276666666667	-0.04622331666666665	0.
0.02906276666666667	-0.03801888333333332	0.
0.02906276666666667	-0.029814449999999992	0.014701690583645162
0.02906276666666667	-0.021610016666666662	0.09862144867685632
0.02906276666666667	-0.013405583333333318	0.08708050229090582
0.02906276666666667	-0.005201149999999988	0.06491536842604417
0.02906276666666667	0.0030032833333333425	0.07667961295131788
0.02906276666666667	0.011207716666666687	0.07176078558478165
0.02906276666666667	0.019412150000000003	0.05214871081694544
0.02906276666666667	0.027616583333333347	0.09346224784350583
0.02906276666666667	0.03582101666666669	0.019420671595335243
0.02906276666666667	0.04402545000000001	0.04468817381051351
0.02906276666666667	0.05222988333333335	0.03659935091720899
0.02906276666666667	0.06043431666666667	0.008277555548870974
0.02906276666666667	0.06863875000000001	0.005029648770845466
0.02906276666666667	0.07684318333333336	0.0011381849136238864
0.02906276666666667	0.08504761666666667	0.000052120573746240766
0.02906276666666667	0.09325205000000002	0.
0.02906276666666667	0.10145648333333336	0.
0.02906276666666667	0.10966091666666668	6.199852284505419e-6
0.02906276666666667	0.11786535000000002	0.
0.02906276666666667	0.12606978333333335	0.
0.04932550000000001	-0.11185878333333332	0.
0.04932550000000001	-0.10365434999999999	0.
0.04932550000000001	-0.09544991666666666	0.
0.04932550000000001	-0.08724548333333332	0.
0.04932550000000001	-0.07904105	0.
0.04932550000000001	-0.07083661666666666	0.
0.04932550000000001	-0.06263218333333333	0.
0.04932550000000001	-0.05442774999999999	0.008632233927669873
0.04932550000000001	-0.04622331666666665	0.007639355816095186
0.04932550000000001	-0.03801888333333332	0.016331108464962114
0.04932550000000001	-0.029814449999999992	0.039856740373176984
0.04932550000000001	-0.021610016666666662	0.1197372064711854
0.04932550000000001	-0.013405583333333318	0.08483657373539655
0.04932550000000001	-0.005201149999999988	0.0705162498208803
0.04932550000000001	0.0030032833333333425	0.1437726830740369
0.04932550000000001	0.011207716666666687	0.18892553260633085
0.04932550000000001	0.019412150000000003	0.14817907735178107
0.04932550000000001	0.027616583333333347	0.08743995265237439
0.04932550000000001	0.03582101666666669	0.10397365653729135
0.04932550000000001	0.04402545000000001	0.05623404608925459
0.04932550000000001	0.05222988333333335	0.031181641466371812
0.04932550000000001	0.06043431666666667	0.024467992343174542
0.04932550000000001	0.06863875000000001	0.015057398134963889
0.04932550000000001	0.07684318333333336	0.013181612402086821
0.04932550000000001	0.08504761666666667	0.000018872776159217438
0.04932550000000001	0.09325205000000002	0.0010772099944074914
0.04932550000000001	0.10145648333333336	0.
0.04932550000000001	0.10966091666666668	0.
0.04932550000000001	0.11786535000000002	0.
0.04932550000000001	0.12606978333333335	0.
0.06958823333333335	-0.11185878333333332	0.
0.06958823333333335	-0.10365434999999999	0.
0.06958823333333335	-0.09544991666666666	0.
0.06958823333333335	-0.08724548333333332	0.
0.06958823333333335	-0.07904105	0.
0.06958823333333335	-0.07083661666666666	0.
0.06958823333333335	-0.06263218333333333	0.
0.06958823333333335	-0.05442774999999999	0.01002010466397726
0.06958823333333335	-0.04622331666666665	0.03661969834689134
0.06958823333333335	-0.03801888333333332	0.046227053996659155
0.06958823333333335	-0.029814449999999992	0.07963359614275607
0.06958823333333335	-0.021610016666666662	0.13672299118829148
0.06958823333333335	-0.013405583333333318	0.1259882442466324
0.06958823333333335	-0.005201149999999988	0.22311497172084702
0.06958823333333335	0.0030032833333333425	0.2652382469704886
0.06958823333333335	0.011207716666666687	0.20383390496791906
0.06958823333333335	0.019412150000000003	0.2117071469017084
0.06958823333333335	0.027616583333333347	0.21252749972033666
0.06958823333333335	0.03582101666666669	0.17743984840600438
0.06958823333333335	0.04402545000000001	0.07203673805143716
0.06958823333333335	0.05222988333333335	0.04914049992539335
0.06958823333333335	0.06043431666666667	0.056869768535870883
0.06958823333333335	0.06863875000000001	0.014581647486198683
0.06958823333333335	0.07684318333333336	0.010531768814063864
0.06958823333333335	0.08504761666666667	0.0019558769198807532
0.06958823333333335	0.09325205000000002	0.0002826869429372816
0.06958823333333335	0.10145648333333336	0.0004906234918100319
0.06958823333333335	0.10966091666666668	0.
0.06958823333333335	0.11786535000000002	0.
0.06958823333333335	0.12606978333333335	0.
0.08985096666666668	-0.11185878333333332	0.
0.08985096666666668	-0.10365434999999999	0.
0.08985096666666668	-0.09544991666666666	0.
0.08985096666666668	-0.08724548333333332	0.
0.08985096666666668	-0.07904105	0.
0.08985096666666668	-0.07083661666666666	0.
0.08985096666666668	-0.06263218333333333	0.009333715761351185
0.08985096666666668	-0.05442774999999999	0.017774929236346222
0.08985096666666668	-0.04622331666666665	0.05523087519057988
0.08985096666666668	-0.03801888333333332	0.07243912318335577
0.08985096666666668	-0.029814449999999992	0.13969241100137061
0.08985096666666668	-0.021610016666666662	0.14142433093283738
0.08985096666666668	-0.013405583333333318	0.2053423287066871
0.08985096666666668	-0.005201149999999988	0.24298907872935904
0.08985096666666668	0.0030032833333333425	0.41448620900716415
0.08985096666666668	0.011207716666666687	0.29485445024754436
0.08985096666666668	0.019412150000000003	0.3352400041877046
0.08985096666666668	0.027616583333333347	0.2883662868821887
0.08985096666666668	0.03582101666666669	0.19853658232304452
0.08985096666666668	0.04402545000000001	0.17240013560432085
0.08985096666666668	0.05222988333333335	0.08318493352079133
0.08985096666666668	0.06043431666666667	0.05818926241922215
0.08985096666666668	0.06863875000000001	0.039399713515410995
0.08985096666666668	0.07684318333333336	0.008811126592249838
0.08985096666666668	0.08504761666666667	0.018418795067820494
0.08985096666666668	0.09325205000000002	0.00030225622496315286
0.08985096666666668	0.10145648333333336	7.468755211318612e-6
0.08985096666666668	0.10966091666666668	0.
0.08985096666666668	0.11786535000000002	1.6724708431696636e-9
0.08985096666666668	0.12606978333333335	0.
0.11011370000000002	-0.11185878333333332	0.007818538675785523
0.11011370000000002	-0.10365434999999999	0.
0.11011370000000002	-0.09544991666666666	0.
0.11011370000000002	-0.08724548333333332	0.
0.11011370000000002	-0.07904105	0.
0.11011370000000002	-0.07083661666666666	0.
0.11011370000000002	-0.06263218333333333	0.015726172647004363
0.11011370000000002	-0.05442774999999999	0.004040449017208463
0.11011370000000002	-0.04622331666666665	0.057520051726696636
0.11011370000000002	-0.03801888333333332	0.07893477602667377
0.11011370000000002	-0.029814449999999992	0.15515650108052065
0.11011370000000002	-0.021610016666666662	0.18752082689789476
0.11011370000000002	-0.013405583333333318	0.28449776913010255
0.11011370000000002	-0.005201149999999988	0.37519860081636847
0.11011370000000002	0.0030032833333333425	0.3766856957715875
0.11011370000000002	0.011207716666666687	0.43075409573598167
0.11011370000000002	0.019412150000000003	0.4064315328427646
0.11011370000000002	0.027616583333333347	0.3864702161853889
0.11011370000000002	0.03582101666666669	0.2474479431205988
0.11011370000000002	0.04402545000000001	0.1854745293595967
0.11011370000000002	0.05222988333333335	0.11588824734690849
0.11011370000000002	0.06043431666666667	0.08330938056683405
0.11011370000000002	0.06863875000000001	0.05178407058140334
0.11011370000000002	0.07684318333333336	0.007330218592605936
0.11011370000000002	0.08504761666666667	0.0025215353966201526
0.11011370000000002	0.09325205000000002	0.0025481676406632547
0.11011370000000002	0.10145648333333336	0.0005086293394098782
0.11011370000000002	0.10966091666666668	0.0012328083388686263
0.11011370000000002	0.11786535000000002	0.
0.11011370000000002	0.12606978333333335	0.
0.13037643333333337	-0.11185878333333332	0.
0.13037643333333337	-0.10365434999999999	0.
0.13037643333333337	-0.09544991666666666	0.006107484242776388
0.13037643333333337	-0.08724548333333332	0.
0.13037643333333337	-0.07904105	0.
0.13037643333333337	-0.07083661666666666	0.0006748193963062288
0.13037643333333337	-0.06263218333333333	0.01334267329957589
0.13037643333333337	-0.05442774999999999	0.033361498363968414
0.13037643333333337	-0.04622331666666665	0.08389175955890167
0.13037643333333337	-0.03801888333333332	0.12708409670916795
0.13037643333333337	-0.029814449999999992	0.1613045412650265
0.13037643333333337	-0.021610016666666662	0.2371487477222083
0.13037643333333337	-0.013405583333333318	0.34695600524687426
0.13037643333333337	-0.005201149999999988	0.5165445362103561
0.13037643333333337	0.0030032833333333425	0.5575993523017546
0.13037643333333337	0.011207716666666687	0.6719900887156822
0.13037643333333337	0.019412150000000003	0.5490140001949434
0.13037643333333337	0.027616583333333347	0.47587431703916416
0.13037643333333337	0.03582101666666669	0.3506992460222329
0.13037643333333337	0.04402545000000001	0.2907779940794838
0.13037643333333337	0.05222988333333335	0.1856041878803609
0.13037643333333337	0.06043431666666667	0.07457864314757524
0.13037643333333337	0.06863875000000001	0.035733388731926906
0.13037643333333337	0.07684318333333336	0.025272732577371074
0.13037643333333337	0.08504761666666667	0.008890113448463173
0.13037643333333337	0.09325205000000002	0.0019697286096786626
0.13037643333333337	0.10145648333333336	0.0005068996581761435
0.13037643333333337	0.10966091666666668	0.0015808060937297116
0.13037643333333337	0.11786535000000002	0.00044914090852428667
0.13037643333333337	0.12606978333333335	0.
0.1506391666666667	-0.11185878333333332	0.
0.1506391666666667	-0.10365434999999999	0.
0.1506391666666667	-0.09544991666666666	0.
0.1506391666666667	-0.08724548333333332	0.
0.1506391666666667	-0.07904105	0.
0.1506391666666667	-0.07083661666666666	0.008906430879285774
0.1506391666666667	-0.06263218333333333	0.01598863645498563
0.1506391666666667	-0.05442774999999999	0.0277635650520322
0.1506391666666667	-0.04622331666666665	0.055306714122693064
0.1506391666666667	-0.03801888333333332	0.08586512965589749
0.1506391666666667	-0.029814449999999992	0.2786980797131481
0.1506391666666667	-0.021610016666666662	0.3605816442124774
0.1506391666666667	-0.013405583333333318	0.4108827182744764
0.1506391666666667	-0.005201149999999988	0.5526570017056452
0.1506391666666667	0.0030032833333333425	0.7174420750234728
0.1506391666666667	0.011207716666666687	0.7289041012563056
0.1506391666666667	0.019412150000000003	0.6072330312272357
0.1506391666666667	0.027616583333333347	0.5004626964670071
0.1506391666666667	0.03582101666666669	0.44088126079432394
0.1506391666666667	0.04402545000000001	0.28419708879502353
0.1506391666666667	0.05222988333333335	0.15920889401667015
0.1506391666666667	0.06043431666666667	0.10324556047859075
0.1506391666666667	0.06863875000000001	0.058375590827796385
0.1506391666666667	0.07684318333333336	0.013531354426274173
0.1506391666666667	0.08504761666666667	0.014321083057613537
0.1506391666666667	0.09325205000000002	0.0032031712564642135
0.1506391666666667	0.10145648333333336	0.0015936731046900102
0.1506391666666667	0.10966091666666668	0.
0.1506391666666667	0.11786535000000002	0.
0.1506391666666667	0.12606978333333335	0.00010293413796119324
0.17090190000000005	-0.11185878333333332	0.
0.17090190000000005	-0.10365434999999999	0.
0.17090190000000005	-0.09544991666666666	0.
0.17090190000000005	-0.08724548333333332	0.002877718854531222
0.17090190000000005	-0.07904105	0.0022397126315842806
0.17090190000000005	-0.07083661666666666	0.0009125583023523763
0.17090190000000005	-0.06263218333333333	0.012614905046179004
0.17090190000000005	-0.05442774999999999	0.05189431382374458
0.17090190000000005	-0.04622331666666665	0.05543727929166708
0.17090190000000005	-0.03801888333333332	0.1704075667106248
0.17090190000000005	-0.029814449999999992	0.24908262194332695
0.17090190000000005	-0.021610016666666662	0.40775336561688674
0.17090190000000005	-0.013405583333333318	0.5010885602789502
0.17090190000000005	-0.005201149999999988	0.6514906428924759
0.17090190000000005	0.0030032833333333425	0.7336034034899755
0.17090190000000005	0.011207716666666687	0.7286161217429531
0.17090190000000005	0.019412150000000003	0.7017310284005593
0.17090190000000005	0.027616583333333347	0.6943564014114137
0.17090190000000005	0.03582101666666669	0.46336538909737646
0.17090190000000005	0.04402545000000001	0.3279281727326129
0.17090190000000005	0.05222988333333335	0.21088299256282123
0.17090190000000005	0.06043431666666667	0.12912194067589208
0.17090190000000005	0.06863875000000001	0.07796761889094775
0.17090190000000005	0.07684318333333336	0.02108364094793064
0.17090190000000005	0.08504761666666667	0.010717172168711884
0.17090190000000005	0.09325205000000002	0.0022789745677264366
0.17090190000000005	0.10145648333333336	0.0006527984443239184
0.17090190000000005	0.10966091666666668	0.
0.17090190000000005	0.11786535000000002	0.00019812173766510667
0.17090190000000005	0.12606978333333335	0.
0.1911646333333334	-0.11185878333333332	0.
0.1911646333333334	-0.10365434999999999	0.
0.1911646333333334	-0.09544991666666666	0.
0.1911646333333334	-0.08724548333333332	0.
0.1911646333333334	-0.07904105	0.0041097128627477515
0.1911646333333334	-0.07083661666666666	0.0015430563578666503
0.1911646333333334	-0.06263218333333333	0.00820834887194251
0.1911646333333334	-0.05442774999999999	0.03640185356034914
0.1911646333333334	-0.04622331666666665	0.1297476272007312
0.1911646333333334	-0.03801888333333332	0.1876051051633947
0.1911646333333334	-0.029814449999999992	0.26189528320667127
0.1911646333333334	-0.021610016666666662	0.4013880103781248
0.1911646333333334	-0.013405583333333318	0.525186121314237
0.1911646333333334	-0.005201149999999988	0.7531898471185007
0.1911646333333334	0.0030032833333333425	0.8188838950397072
0.1911646333333334	0.011207716666666687	0.8830827536455316
0.1911646333333334	0.019412150000000003	0.8116458132581632
0.1911646333333334	0.027616583333333347	0.6821845300401945
0.1911646333333334	0.03582101666666669	0.49101189883188195
0.1911646333333334	0.04402545000000001	0.4552390505658365
0.1911646333333334	0.05222988333333335	0.21337078191789466
0.1911646333333334	0.06043431666666667	0.10561516897872242
0.1911646333333334	0.06863875000000001	0.055329620760035225
0.1911646333333334	0.07684318333333336	0.03134548694523014
0.1911646333333334	0.08504761666666667	0.012705023649040033
0.1911646333333334	0.09325205000000002	0.003513268061455833
0.1911646333333334	0.10145648333333336	0.004790381720152884
0.1911646333333334	0.10966091666666668	6.193385999337638e-6
0.1911646333333334	0.11786535000000002	0.0000484053645111861
0.1911646333333334	0.12606978333333335	0.
0.21142736666666673	-0.11185878333333332	0.
0.21142736666666673	-0.10365434999999999	0.
0.21142736666666673	-0.09544991666666666	0.
0.21142736666666673	-0.08724548333333332	0.
0.21142736666666673	-0.07904105	0.01771395518754108
0.21142736666666673	-0.07083661666666666	0.007314359923173315
0.21142736666666673	-0.06263218333333333	0.02568853422873224
0.21142736666666673	-0.05442774999999999	0.015439262468687607
0.21142736666666673	-0.04622331666666665	0.0992000162564411
0.21142736666666673	-0.03801888333333332	0.14879322908404172
0.21142736666666673	-0.029814449999999992	0.34071522639952956
0.21142736666666673	-0.021610016666666662	0.39013415162993653
0.21142736666666673	-0.013405583333333318	0.6336171717874125
0.21142736666666673	-0.005201149999999988	0.6477475206479804
0.21142736666666673	0.0030032833333333425	0.9076014042945331
0.21142736666666673	0.011207716666666687	0.8441373733373359
0.21142736666666673	0.019412150000000003	0.9278461846656842
0.21142736666666673	0.027616583333333347	0.7750898803306541
0.21142736666666673	0.03582101666666669	0.5928177204594435
0.21142736666666673	0.04402545000000001	0.4325113962164054
0.21142736666666673	0.05222988333333335	0.23878552240992335
0.21142736666666673	0.06043431666666667	0.1862061751001352
0.21142736666666673	0.06863875000000001	0.08185403431139754
0.21142736666666673	0.07684318333333336	0.04307779675459368
0.21142736666666673	0.08504761666666667	0.012046853079461378
0.21142736666666673	0.09325205000000002	0.007556838404737513
0.21142736666666673	0.10145648333333336	0.0026399365638286433
0.21142736666666673	0.10966091666666668	2.9060942612440597e-8
0.21142736666666673	0.11786535000000002	0.00004495648362301653
0.21142736666666673	0.12606978333333335	0.
0.2316901	-0.11185878333333332	0.
0.2316901	-0.10365434999999999	0.
0.2316901	-0.09544991666666666	0.
0.2316901	-0.08724548333333332	0.
0.2316901	-0.07904105	0.
0.2316901	-0.07083661666666666	0.003972121734172947
0.2316901	-0.06263218333333333	0.02054407995498463
0.2316901	-0.05442774999999999	0.03291478068036096
0.2316901	-0.04622331666666665	0.07402325250723361
0.2316901	-0.03801888333333332	0.12256464645513179
0.2316901	-0.029814449999999992	0.22461774492386968
0.2316901	-0.021610016666666662	0.4097817364784513
0.2316901	-0.013405583333333318	0.5495067699711823
0.2316901	-0.005201149999999988	0.7213051901956068
0.2316901	0.0030032833333333425	0.900413839023253
0.2316901	0.011207716666666687	0.8773643586428452
0.2316901	0.019412150000000003	0.9285980495299772
0.2316901	0.027616583333333347	0.7532108795775034
0.2316901	0.03582101666666669	0.6144197133705585
0.2316901	0.04402545000000001	0.44337059424786374
0.2316901	0.05222988333333335	0.27178936269363396
0.2316901	0.06043431666666667	0.15200205000350564
0.2316901	0.06863875000000001	0.09513423001809429
0.2316901	0.07684318333333336	0.054304000066064485
0.2316901	0.08504761666666667	0.024200022191253164
0.2316901	0.09325205000000002	0.007825066106821288
0.2316901	0.10145648333333336	0.002611136818175428
0.2316901	0.10966091666666668	0.001084500907192443
0.2316901	0.11786535000000002	9.514030155665036e-11
0.2316901	0.12606978333333335	0.00018306877067195314
0.25195283333333335	-0.11185878333333332	0.
0.25195283333333335	-0.10365434999999999	0.
0.25195283333333335	-0.09544991666666666	0.
0.25195283333333335	-0.08724548333333332	0.
0.25195283333333335	-0.07904105	0.0023332209120493184
0.25195283333333335	-0.07083661666666666	0.
0.25195283333333335	-0.06263218333333333	0.00753770744963081
0.25195283333333335	-0.05442774999999999	0.03585733124635227
0.25195283333333335	-0.04622331666666665	0.09153313281418948
0.25195283333333335	-0.03801888333333332	0.1278236120327794
0.25195283333333335	-0.029814449999999992	0.17970043146083328
0.25195283333333335	-0.021610016666666662	0.39757791169403545
0.25195283333333335	-0.013405583333333318	0.6150885833928252
0.25195283333333335	-0.005201149999999988	0.6661398306334217
0.25195283333333335	0.0030032833333333425	0.8361880373016717
0.25195283333333335	0.011207716666666687	0.9999999999999999
0.25195283333333335	0.019412150000000003	0.9106772033855212
0.25195283333333335	0.027616583333333347	0.6649888901058101
0.25195283333333335	0.03582101666666669	0.5994152692709707
0.25195283333333335	0.04402545000000001	0.42063631914799565
0.25195283333333335	0.05222988333333335	0.28462940564540634
0.25195283333333335	0.06043431666666667	0.15008911961367913
0.25195283333333335	0.06863875000000001	0.06977781838369347
0.25195283333333335	0.07684318333333336	0.05044887258771901
0.25195283333333335	0.08504761666666667	0.013955710330792525
0.25195283333333335	0.09325205000000002	0.004578767545096667
0.25195283333333335	0.10145648333333336	0.00376292220534785
0.25195283333333335	0.10966091666666668	0.00025847540659734177
0.25195283333333335	0.11786535000000002	0.000014654590760995226
0.25195283333333335	0.12606978333333335	0.00019128505769448525
0.2722155666666667	-0.11185878333333332	0.
0.2722155666666667	-0.10365434999999999	0.
0.2722155666666667	-0.09544991666666666	0.
0.2722155666666667	-0.08724548333333332	0.
0.2722155666666667	-0.07904105	0.002931336187461002
0.2722155666666667	-0.07083661666666666	0.0018374207381186387
0.2722155666666667	-0.06263218333333333	0.0010046756656417355
0.2722155666666667	-0.05442774999999999	0.01394961628587351
0.2722155666666667	-0.04622331666666665	0.07877802540568907
0.2722155666666667	-0.03801888333333332	0.1435854854675671
0.2722155666666667	-0.029814449999999992	0.301298050670317
0.2722155666666667	-0.021610016666666662	0.4106109936389718
0.2722155666666667	-0.013405583333333318	0.5293358868469301
0.2722155666666667	-0.005201149999999988	0.6086181127655125
0.2722155666666667	0.0030032833333333425	0.8794592570032896
0.2722155666666667	0.011207716666666687	0.8823776147149258
0.2722155666666667	0.019412150000000003	0.8921229933965525
0.2722155666666667	0.027616583333333347	0.6897634595673803
0.2722155666666667	0.03582101666666669	0.5402703258821905
0.2722155666666667	0.04402545000000001	0.3648555047539059
0.2722155666666667	0.05222988333333335	0.25953912351939373
0.2722155666666667	0.06043431666666667	0.14472066744984846
0.2722155666666667	0.06863875000000001	0.0744083098054276
0.2722155666666667	0.07684318333333336	0.0484990225528698
0.2722155666666667	0.08504761666666667	0.013224767572502679
0.2722155666666667	0.09325205000000002	0.004957715730874534
0.2722155666666667	0.10145648333333336	0.00007069393122116634
0.2722155666666667	0.10966091666666668	0.0009021693870340321
0.2722155666666667	0.11786535000000002	0.00025358387242039617
0.2722155666666667	0.12606978333333335	0.
0.2924783	-0.11185878333333332	0.
0.2924783	-0.10365434999999999	0.
0.2924783	-0.09544991666666666	0.
0.2924783	-0.08724548333333332	0.
0.2924783	-0.07904105	0.0019699495548700734
0.2924783	-0.07083661666666666	0.004830514344508761
0.2924783	-0.06263218333333333	0.0001309589430229908
0.2924783	-0.05442774999999999	0.02563593005449614
0.2924783	-0.04622331666666665	0.043594879896253866
0.2924783	-0.03801888333333332	0.09368084645841425
0.2924783	-0.029814449999999992	0.25011602170242786
0.2924783	-0.021610016666666662	0.344916720124578
0.2924783	-0.013405583333333318	0.47722789959551226
0.2924783	-0.005201149999999988	0.6157389677341424
0.2924783	0.0030032833333333425	0.7481330907819675
0.2924783	0.011207716666666687	0.85738191838762
0.2924783	0.019412150000000003	0.7186654266975094
0.2924783	0.027616583333333347	0.712020932298134
0.2924783	0.03582101666666669	0.5325317125271448
0.2924783	0.04402545000000001	0.3868609632993515
0.2924783	0.05222988333333335	0.250320191432075
0.2924783	0.06043431666666667	0.13135292920771519
0.2924783	0.06863875000000001	0.08448963322207728
0.2924783	0.07684318333333336	0.025049195980634723
0.2924783	0.08504761666666667	0.011591519343149897
0.2924783	0.09325205000000002	0.004056423468637477
0.2924783	0.10145648333333336	0.00043020864654541737
0.2924783	0.10966091666666668	0.0006804851816566587
0.2924783	0.11786535000000002	0.00022283224299816977
0.2924783	0.12606978333333335	0.
0.31274103333333336	-0.11185878333333332	0.
0.31274103333333336	-0.10365434999999999	0.
0.31274103333333336	-0.09544991666666666	0.
0.31274103333333336	-0.08724548333333332	0.
0.31274103333333336	-0.07904105	0.
0.31274103333333336	-0.07083661666666666	0.0024489020486678174
0.31274103333333336	-0.06263218333333333	0.0088359327905956
0.31274103333333336	-0.05442774999999999	0.04934765414689479
0.31274103333333336	-0.04622331666666665	0.05853076613150071
0.31274103333333336	-0.03801888333333332	0.10268409144008822
0.31274103333333336	-0.029814449999999992	0.16779309635722386
0.31274103333333336	-0.021610016666666662	0.23764455485942892
0.31274103333333336	-0.013405583333333318	0.5663574366591951
0.31274103333333336	-0.005201149999999988	0.48706752413887394
0.31274103333333336	0.0030032833333333425	0.6829785442422854
0.31274103333333336	0.011207716666666687	0.7138382223894552
0.31274103333333336	0.019412150000000003	0.6735871075245389
0.31274103333333336	0.027616583333333347	0.5934483377073334
0.31274103333333336	0.03582101666666669	0.5090306327832267
0.31274103333333336	0.04402545000000001	0.34795672144656126
0.31274103333333336	0.05222988333333335	0.1750324284985647
0.31274103333333336	0.06043431666666667	0.1466481976817132
0.31274103333333336	0.06863875000000001	0.0507627464640594
0.31274103333333336	0.07684318333333336	0.029294877614171343
0.31274103333333336	0.08504761666666667	0.0035208030044793378
0.31274103333333336	0.09325205000000002	0.011552394811798674
0.31274103333333336	0.10145648333333336	0.00003992663335196695
0.31274103333333336	0.10966091666666668	0.0001613716343049111
0.31274103333333336	0.11786535000000002	0.
0.31274103333333336	0.12606978333333335	0.
0.3330037666666667	-0.11185878333333332	0.
0.3330037666666667	-0.10365434999999999	0.
0.3330037666666667	-0.09544991666666666	0.
0.3330037666666667	-0.08724548333333332	0.
0.3330037666666667	-0.07904105	0.
0.3330037666666667	-0.07083661666666666	0.0003673727349838736
0.3330037666666667	-0.06263218333333333	0.005504841088048135
0.3330037666666667	-0.05442774999999999	0.02690284322119443
0.3330037666666667	-0.04622331666666665	0.030907070944692833
0.3330037666666667	-0.03801888333333332	0.07574821785282206
0.3330037666666667	-0.029814449999999992	0.1181837639310917
0.3330037666666667	-0.021610016666666662	0.21015229037854097
0.3330037666666667	-0.013405583333333318	0.40348203601202653
0.3330037666666667	-0.005201149999999988	0.44397711475708274
0.3330037666666667	0.0030032833333333425	0.6047193379934555
0.3330037666666667	0.011207716666666687	0.5178182427279531
0.3330037666666667	0.019412150000000003	0.5483734720807423
0.3330037666666667	0.027616583333333347	0.4639660021971715
0.3330037666666667	0.03582101666666669	0.4374445225307745
0.3330037666666667	0.04402545000000001	0.282604637530251
0.3330037666666667	0.05222988333333335	0.1304055448852558
0.3330037666666667	0.06043431666666667	0.11896950465491853
0.3330037666666667	0.06863875000000001	0.044624780253969806
0.3330037666666667	0.07684318333333336	0.03608068406665098
0.3330037666666667	0.08504761666666667	0.015467450033689654
0.3330037666666667	0.09325205000000002	0.003960096807623742
0.3330037666666667	0.10145648333333336	0.0001716771294091646
0.3330037666666667	0.10966091666666668	0.000054097799939151304
0.3330037666666667	0.11786535000000002	0.
0.3330037666666667	0.12606978333333335	0.
0.35326650000000004	-0.11185878333333332	0.
0.35326650000000004	-0.10365434999999999	0.
0.35326650000000004	-0.09544991666666666	0.
0.35326650000000004	-0.08724548333333332	0.
0.35326650000000004	-0.07904105	0.
0.35326650000000004	-0.07083661666666666	0.002915512110956726
0.35326650000000004	-0.06263218333333333	0.001068981648707518
0.35326650000000004	-0.05442774999999999	0.011165409193452323
0.35326650000000004	-0.04622331666666665	0.023251467161815177
0.35326650000000004	-0.03801888333333332	0.046674624683290505
0.35326650000000004	-0.029814449999999992	0.10199491896228827
0.35326650000000004	-0.021610016666666662	0.18484819904204075
0.35326650000000004	-0.013405583333333318	0.1860999325847234
0.35326650000000004	-0.005201149999999988	0.31138666561259065
0.35326650000000004	0.0030032833333333425	0.4109276828491815
0.35326650000000004	0.011207716666666687	0.43544031150016227
0.35326650000000004	0.019412150000000003	0.3920502682858269
0.35326650000000004	0.027616583333333347	0.3893060563988002
0.35326650000000004	0.03582101666666669	0.26334904303280926
0.35326650000000004	0.04402545000000001	0.29104917968242777
0.35326650000000004	0.05222988333333335	0.12561076333529272
0.35326650000000004	0.06043431666666667	0.06399808585522598
0.35326650000000004	0.06863875000000001	0.06170956699488558
0.35326650000000004	0.07684318333333336	0.020749705109534482
0.35326650000000004	0.08504761666666667	0.01187268742639607
0.35326650000000004	0.09325205000000002	0.0009057979922647299
0.35326650000000004	0.10145648333333336	7.924067335597317e-6
0.35326650000000004	0.10966091666666668	0.
0.35326650000000004	0.11786535000000002	0.
0.35326650000000004	0.12606978333333335	0.
0.3735292333333334	-0.11185878333333332	0.
0.3735292333333334	-0.10365434999999999	0.
0.3735292333333334	-0.09544991666666666	0.
0.3735292333333334	-0.08724548333333332	0.
0.3735292333333334	-0.07904105	0.
0.3735292333333334	-0.07083661666666666	0.
0.3735292333333334	-0.06263218333333333	0.004580521788901161
0.3735292333333334	-0.05442774999999999	0.0020007269484652664
0.3735292333333334	-0.04622331666666665	0.024631228276516936
0.3735292333333334	-0.03801888333333332	0.024654659747336247
0.3735292333333334	-0.029814449999999992	0.07407431779438174
0.3735292333333334	-0.021610016666666662	0.08458454215439735
0.3735292333333334	-0.013405583333333318	0.16194523357708734
0.3735292333333334	-0.005201149999999988	0.16960313193809928
0.3735292333333334	0.0030032833333333425	0.2539707597755794
0.3735292333333334	0.011207716666666687	0.3520581547486112
0.3735292333333334	0.019412150000000003	0.23224111964127125
0.3735292333333334	0.027616583333333347	0.25438928187943816
0.3735292333333334	0.03582101666666669	0.2489311822236183
0.3735292333333334	0.04402545000000001	0.17329650864779883
0.3735292333333334	0.05222988333333335	0.0913069378765971
0.3735292333333334	0.06043431666666667	0.041947809620455356
0.3735292333333334	0.06863875000000001	0.05189748427626389
0.3735292333333334	0.07684318333333336	0.019264053490807447
0.3735292333333334	0.08504761666666667	0.013358314142326522
0.3735292333333334	0.09325205000000002	0.001446985865216568
0.3735292333333334	0.10145648333333336	6.427464826082329e-6
0.3735292333333334	0.10966091666666668	9.613657427209561e-8
0.3735292333333334	0.11786535000000002	0.
0.3735292333333334	0.12606978333333335	0.
0.3937919666666667	-0.11185878333333332	0.
0.3937919666666667	-0.10365434999999999	0.
0.3937919666666667	-0.09544991666666666	0.
0.3937919666666667	-0.08724548333333332	0.
0.3937919666666667	-0.07904105	0.
0.3937919666666667	-0.07083661666666666	0.
0.3937919666666667	-0.06263218333333333	0.
0.3937919666666667	-0.05442774999999999	0.00628009549753783
0.3937919666666667	-0.04622331666666665	0.006569596019731188
0.3937919666666667	-0.03801888333333332	0.02806263661631802
0.3937919666666667	-0.029814449999999992	0.021255790861662544
0.3937919666666667	-0.021610016666666662	0.078256184268015
0.3937919666666667	-0.013405583333333318	0.10702228725566174
0.3937919666666667	-0.005201149999999988	0.09621329406039263
0.3937919666666667	0.0030032833333333425	0.1404497453840687
0.3937919666666667	0.011207716666666687	0.14387132504004768
0.3937919666666667	0.019412150000000003	0.22494907549577853
0.3937919666666667	0.027616583333333347	0.16210294856151114
0.3937919666666667	0.03582101666666669	0.15505174686215425
0.3937919666666667	0.04402545000000001	0.09234276091283947
0.3937919666666667	0.05222988333333335	0.12134764639654415
0.3937919666666667	0.06043431666666667	0.05803078605126254
0.3937919666666667	0.06863875000000001	0.0242236662170217
0.3937919666666667	0.07684318333333336	0.01775244651378817
0.3937919666666667	0.08504761666666667	0.004364391712519214
0.3937919666666667	0.09325205000000002	0.
0.3937919666666667	0.10145648333333336	0.
0.3937919666666667	0.10966091666666668	0.
0.3937919666666667	0.11786535000000002	0.
0.3937919666666667	0.12606978333333335	0.
0.4140547	-0.11185878333333332	0.
0.4140547	-0.10365434999999999	0.
0.4140547	-0.09544991666666666	0.
0.4140547	-0.08724548333333332	0.
0.4140547	-0.07904105	0.
0.4140547	-0.07083661666666666	0.
0.4140547	-0.06263218333333333	0.
0.4140547	-0.05442774999999999	0.
0.4140547	-0.04622331666666665	0.01318716562585455
0.4140547	-0.03801888333333332	0.009077692996611481
0.4140547	-0.029814449999999992	0.015145677976914598
0.4140547	-0.021610016666666662	0.003723010034749194
0.4140547	-0.013405583333333318	0.06697021093083806
0.4140547	-0.005201149999999988	0.0628060642894091
0.4140547	0.0030032833333333425	0.13996073605425233
0.4140547	0.011207716666666687	0.07687167922051646
0.4140547	0.019412150000000003	0.16179285311690092
0.4140547	0.027616583333333347	0.07864082573064686
0.4140547	0.03582101666666669	0.07382650968377306
0.4140547	0.04402545000000001	0.06212266263818912
0.4140547	0.05222988333333335	0.03641850104589484
0.4140547	0.06043431666666667	0.025137062029077728
0.4140547	0.06863875000000001	0.0022751638689808324
0.4140547	0.07684318333333336	0.
0.4140547	0.08504761666666667	1.4197469370631413e-6
0.4140547	0.09325205000000002	0.
0.4140547	0.10145648333333336	0.
0.4140547	0.10966091666666668	0.
0.4140547	0.11786535000000002	0.
0.4140547	0.12606978333333335	0.
0.4343174333333334	-0.11185878333333332	0.
0.4343174333333334	-0.10365434999999999	0.
0.4343174333333334	-0.09544991666666666	0.
0.4343174333333334	-0.08724548333333332	0.
0.4343174333333334	-0.07904105	0.
0.4343174333333334	-0.07083661666666666	0.
0.4343174333333334	-0.06263218333333333	0.
0.4343174333333334	-0.05442774999999999	0.
0.4343174333333334	-0.04622331666666665	0.015921162174973996
0.4343174333333334	-0.03801888333333332	0.
0.4343174333333334	-0.029814449999999992	0.0343714025551656
0.4343174333333334	-0.021610016666666662	0.02088640573587131
0.4343174333333334	-0.013405583333333318	0.032596553105310226
0.4343174333333334	-0.005201149999999988	0.03501729212760992
0.4343174333333334	0.0030032833333333425	0.042081469745523375
0.4343174333333334	0.011207716666666687	0.010360517280938942
0.4343174333333334	0.019412150000000003	0.037216114579545254
0.4343174333333334	0.027616583333333347	0.022023150641125082
0.4343174333333334	0.03582101666666669	0.035383070269185884
0.4343174333333334	0.04402545000000001	0.019170851363746695
0.4343174333333334	0.05222988333333335	0.020433128110845685
0.4343174333333334	0.06043431666666667	0.
0.4343174333333334	0.06863875000000001	0.0013772099393313496
0.4343174333333334	0.07684318333333336	0.0015548660976911835
0.4343174333333334	0.08504761666666667	0.0014278818005949876
0.4343174333333334	0.09325205000000002	0.
0.4343174333333334	0.10145648333333336	0.
0.4343174333333334	0.10966091666666668	0.
0.4343174333333334	0.11786535000000002	0.
0.4343174333333334	0.12606978333333335	0.
0.4545801666666667	-0.11185878333333332	0.
0.4545801666666667	-0.10365434999999999	0.
0.4545801666666667	-0.09544991666666666	0.
0.4545801666666667	-0.08724548333333332	0.
0.4545801666666667	-0.07904105	0.
0.4545801666666667	-0.07083661666666666	0.
0.4545801666666667	-0.06263218333333333	0.
0.4545801666666667	-0.05442774999999999	0.
0.4545801666666667	-0.04622331666666665	0.
0.4545801666666667	-0.03801888333333332	0.
0.4545801666666667	-0.029814449999999992	0.
0.4545801666666667	-0.021610016666666662	0.
0.4545801666666667	-0.013405583333333318	0.
0.4545801666666667	-0.005201149999999988	0.009955311250612118
0.4545801666666667	0.0030032833333333425	0.007866893502304694
0.4545801666666667	0.011207716666666687	0.018282727158931193
0.4545801666666667	0.019412150000000003	0.009636148853880104
0.4545801666666667	0.027616583333333347	0.036920737040599595
0.4545801666666667	0.03582101666666669	0.017276141811009456
0.4545801666666667	0.04402545000000001	0.007032209153565332
0.4545801666666667	0.05222988333333335	0.013706052587749993
0.4545801666666667	0.06043431666666667	0.
0.4545801666666667	0.06863875000000001	0.
0.4545801666666667	0.07684318333333336	0.
0.4545801666666667	0.08504761666666667	0.
0.4545801666666667	0.09325205000000002	0.
0.4545801666666667	0.10145648333333336	0.
0.4545801666666667	0.10966091666666668	0.
0.4545801666666667	0.11786535000000002	0.
0.4545801666666667	0.12606978333333335	0.
0.47484290000000007	-0.11185878333333332	0.
0.47484290000000007	-0.10365434999999999	0.
0.47484290000000007	-0.09544991666666666	0.
0.47484290000000007	-0.08724548333333332	0.
0.47484290000000007	-0.07904105	0.
0.47484290000000007	-0.07083661666666666	0.
0.47484290000000007	-0.06263218333333333	0.
0.47484290000000007	-0.05442774999999999	0.
0.47484290000000007	-0.04622331666666665	0.
0.47484290000000007	-0.03801888333333332	0.
0.47484290000000007	-0.029814449999999992	0.
0.47484290000000007	-0.021610016666666662	0.010788764837845593
0.47484290000000007	-0.013405583333333318	0.009162453644025475
0.47484290000000007	-0.005201149999999988	0.
0.47484290000000007	0.0030032833333333425	0.009730692923731287
0.47484290000000007	0.011207716666666687	0.
0.47484290000000007	0.019412150000000003	0.
0.47484290000000007	0.027616583333333347	0.029473360870375477
0.47484290000000007	0.03582101666666669	0.008862999098790153
0.47484290000000007	0.04402545000000001	0.
0.47484290000000007	0.05222988333333335	0.
0.47484290000000007	0.06043431666666667	8.645586036227386e-7
0.47484290000000007	0.06863875000000001	0.
0.47484290000000007	0.07684318333333336	0.
0.47484290000000007	0.08504761666666667	0.
0.47484290000000007	0.09325205000000002	0.
0.47484290000000007	0.10145648333333336	0.
0.47484290000000007	0.10966091666666668	0.
0.47484290000000007	0.11786535000000002	0.
0.47484290000000007	0.12606978333333335	0.
0.49510563333333335	-0.11185878333333332	0.
0.49510563333333335	-0.10365434999999999	0.
0.49510563333333335	-0.09544991666666666	0.
0.49510563333333335	-0.08724548333333332	0.
0.49510563333333335	-0.07904105	0.
0.49510563333333335	-0.07083661666666666	0.
0.49510563333333335	-0.06263218333333333	0.
0.49510563333333335	-0.05442774999999999	0.
0.49510563333333335	-0.04622331666666665	0.
0.49510563333333335	-0.03801888333333332	0.
0.49510563333333335	-0.029814449999999992	0.
0.49510563333333335	-0.021610016666666662	0.
0.49510563333333335	-0.013405583333333318	0.014646044511843941
0.49510563333333335	-0.005201149999999988	0.
0.49510563333333335	0.0030032833333333425	0.005679920829111343
0.49510563333333335	0.011207716666666687	0.
0.49510563333333335	0.019412150000000003	3.933997721472875e-6
0.49510563333333335	0.027616583333333347	0.
0.49510563333333335	0.03582101666666669	0.
0.49510563333333335	0.04402545000000001	0.
0.49510563333333335	0.05222988333333335	0.
0.49510563333333335	0.06043431666666667	0.
0.49510563333333335	0.06863875000000001	0.
0.49510563333333335	0.07684318333333336	0.
0.49510563333333335	0.08504761666666667	0.
0.49510563333333335	0.09325205000000002	0.
0.49510563333333335	0.10145648333333336	0.
0.49510563333333335	0.10966091666666668	0.
0.49510563333333335	0.11786535000000002	0.
0.49510563333333335	0.12606978333333335	0.

==> data/fig7/hist_2d_3-7.dat <==
-0.09251363333333333	-0.07256964666666667	0.
-0.09251363333333333	-0.06693974	0.
-0.09251363333333333	-0.06130983333333333	0.
-0.09251363333333333	-0.055679926666666664	0.
-0.09251363333333333	-0.050050019999999994	0.
-0.09251363333333333	-0.04442011333333333	0.
-0.09251363333333333	-0.03879020666666666	0.
-0.09251363333333333	-0.0331603	0.
-0.09251363333333333	-0.027530393333333326	0.
-0.09251363333333333	-0.021900486666666663	0.
-0.09251363333333333	-0.016270579999999993	0.
-0.09251363333333333	-0.010640673333333323	0.
-0.09251363333333333	-0.005010766666666666	0.
-0.09251363333333333	0.0006191400000000041	0.00006409199911228304
-0.09251363333333333	0.006249046666666674	0.
-0.09251363333333333	0.011878953333333345	0.
-0.09251363333333333	0.01750886	0.
-0.09251363333333333	0.02313876666666667	0.
-0.09251363333333333	0.02876867333333334	0.
-0.09251363333333333	0.03439858000000001	0.
-0.09251363333333333	0.04002848666666667	0.
-0.09251363333333333	0.04565839333333334	0.
-0.09251363333333333	0.05128830000000001	0.
-0.09251363333333333	0.056918206666666665	0.
-0.09251363333333333	0.06254811333333335	0.
-0.09251363333333333	0.06817802	0.
-0.09251363333333333	0.07380792666666666	0.
-0.09251363333333333	0.07943783333333335	0.
-0.09251363333333333	0.08506774	0.
-0.09251363333333333	0.09069764666666669	0.
-0.0722509	-0.07256964666666667	0.
-0.0722509	-0.06693974	0.
-0.0722509	-0.06130983333333333	0.
-0.0722509	-0.055679926666666664	0.
-0.0722509	-0.050050019999999994	0.
-0.0722509	-0.04442011333333333	0.
-0.0722509	-0.03879020666666666	0.
-0.0722509	-0.0331603	0.
-0.0722509	-0.027530393333333326	0.
-0.0722509	-0.021900486666666663	0.
-0.0722509	-0.016270579999999993	0.
-0.0722509	-0.010640673333333323	0.
-0.0722509	-0.005010766666666666	0.
-0.0722509	0.0006191400000000041	0.
-0.0722509	0.006249046666666674	0.
-0.0722509	0.011878953333333345	0.
-0.0722509	0.01750886	0.
-0.0722509	0.02313876666666667	0.0005345379165074022
-0.0722509	0.02876867333333334	0.
-0.0722509	0.03439858000000001	4.10140648912045e-6
-0.0722509	0.04002848666666667	0.
-0.0722509	0.04565839333333334	0.
-0.0722509	0.05128830000000001	0.
-0.0722509	0.056918206666666665	0.
-0.0722509	0.06254811333333335	0.
-0.0722509	0.06817802	0.
-0.0722509	0.07380792666666666	0.
-0.0722509	0.07943783333333335	0.
-0.0722509	0.08506774	0.
-0.0722509	0.09069764666666669	0.
-0.05198816666666666	-0.07256964666666667	0.
-0.05198816666666666	-0.06693974	0.
-0.05198816666666666	-0.06130983333333333	0.
-0.05198816666666666	-0.055679926666666664	0.
-0.05198816666666666	-0.050050019999999994	0.
-0.05198816666666666	-0.04442011333333333	0.
-0.05198816666666666	-0.03879020666666666	0.
-0.05198816666666666	-0.0331603	0.
-0.05198816666666666	-0.027530393333333326	0.
-0.05198816666666666	-0.021900486666666663	0.
-0.05198816666666666	-0.016270579999999993	0.
-0.05198816666666666	-0.010640673333333323	0.
-0.05198816666666666	-0.005010766666666666	0.
-0.05198816666666666	0.0006191400000000041	0.
-0.05198816666666666	0.006249046666666674	0.
-0.05198816666666666	0.011878953333333345	0.
-0.05198816666666666	0.01750886	0.
-0.05198816666666666	0.02313876666666667	0.
-0.05198816666666666	0.02876867333333334	0.
-0.05198816666666666	0.03439858000000001	0.011165840209649308
-0.05198816666666666	0.04002848666666667	0.
-0.05198816666666666	0.04565839333333334	0.
-0.05198816666666666	0.05128830000000001	0.
-0.05198816666666666	0.056918206666666665	0.
-0.05198816666666666	0.06254811333333335	0.
-0.05198816666666666	0.06817802	0.
-0.05198816666666666	0.07380792666666666	0.
-0.05198816666666666	0.07943783333333335	0.
-0.05198816666666666	0.08506774	0.
-0.05198816666666666	0.09069764666666669	0.
-0.03172543333333333	-0.07256964666666667	0.
-0.03172543333333333	-0.06693974	0.
-0.03172543333333333	-0.06130983333333333	0.
-0.03172543333333333	-0.055679926666666664	0.
-0.03172543333333333	-0.050050019999999994	0.
-0.03172543333333333	-0.04442011333333333	0.
-0.03172543333333333	-0.03879020666666666	4.8234892514109335e-6
-0.03172543333333333	-0.0331603	0.
-0.03172543333333333	-0.027530393333333326	0.0010846739220457884
-0.03172543333333333	-0.021900486666666663	0.
-0.03172543333333333	-0.016270579999999993	0.
-0.03172543333333333	-0.010640673333333323	0.009890507433111444
-0.03172543333333333	-0.005010766666666666	0.021639983544730824
-0.03172543333333333	0.0006191400000000041	0.01757722908482812
-0.03172543333333333	0.006249046666666674	0.
-0.03172543333333333	0.011878953333333345	0.01609344783620843
-0.03172543333333333	0.01750886	0.004832276574798959
-0.03172543333333333	0.02313876666666667	0.02033508765557428
-0.03172543333333333	0.02876867333333334	0.017077067539291915
-0.03172543333333333	0.03439858000000001	0.00005838948251345081
-0.03172543333333333	0.04002848666666667	0.017964294159588036
-0.03172543333333333	0.04565839333333334	3.755499050112824e-7
-0.03172543333333333	0.05128830000000001	0.
-0.03172543333333333	0.056918206666666665	0.
-0.03172543333333333	0.06254811333333335	0.
-0.03172543333333333	0.06817802	0.
-0.03172543333333333	0.07380792666666666	0.
-0.03172543333333333	0.07943783333333335	0.
-0.03172543333333333	0.08506774	0.
-0.03172543333333333	0.09069764666666669	0.
-0.011462699999999992	-0.07256964666666667	0.
-0.011462699999999992	-0.06693974	0.
-0.011462699999999992	-0.06130983333333333	0.
-0.011462699999999992	-0.055679926666666664	0.
-0.011462699999999992	-0.050050019999999994	0.
-0.011462699999999992	-0.04442011333333333	0.
-0.011462699999999992	-0.03879020666666666	0.
-0.011462699999999992	-0.0331603	0.
-0.011462699999999992	-0.027530393333333326	0.
-0.011462699999999992	-0.021900486666666663	0.00034373328448977504
-0.011462699999999992	-0.016270579999999993	3.151852414596501e-6
-0.011462699999999992	-0.010640673333333323	0.01014650676319
-0.011462699999999992	-0.005010766666666666	0.03875323365509535
-0.011462699999999992	0.0006191400000000041	0.00024308513505744633
-0.011462699999999992	0.006249046666666674	0.024542671680091256
-0.011462699999999992	0.011878953333333345	0.010038484774997884
-0.011462699999999992	0.01750886	0.008956902208932624
-0.011462699999999992	0.02313876666666667	0.008892857804544152
-0.011462699999999992	0.02876867333333334	0.0006630638454547962
-0.011462699999999992	0.03439858000000001	0.019725711952683446
-0.011462699999999992	0.04002848666666667	0.
-0.011462699999999992	0.04565839333333334	0.011912349685565413
-0.011462699999999992	0.05128830000000001	0.00037354384640434705
-0.011462699999999992	0.056918206666666665	0.
-0.011462699999999992	0.06254811333333335	0.
-0.011462699999999992	0.06817802	0.
-0.011462699999999992	0.07380792666666666	0.
-0.011462699999999992	0.07943783333333335	0.
-0.011462699999999992	0.08506774	0.
-0.011462699999999992	0.09069764666666669	0.
0.008800033333333346	-0.07256964666666667	0.
0.008800033333333346	-0.06693974	0.
0.008800033333333346	-0.06130983333333333	0.
0.008800033333333346	-0.055679926666666664	0.
0.008800033333333346	-0.050050019999999994	0.
0.008800033333333346	-0.04442011333333333	0.
0.008800033333333346	-0.03879020666666666	0.
0.008800033333333346	-0.0331603	0.0034444812970728755
0.008800033333333346	-0.027530393333333326	0.014081642461381506
0.008800033333333346	-0.021900486666666663	0.0207377305621067
0.008800033333333346	-0.016270579999999993	0.04134700412186636
0.008800033333333346	-0.010640673333333323	0.08522831247563964
0.008800033333333346	-0.005010766666666666	0.019013794003424307
0.008800033333333346	0.0006191400000000041	0.06556414915443075
0.008800033333333346	0.006249046666666674	0.03379955047181637
0.008800033333333346	0.011878953333333345	0.03307040439742813
0.008800033333333346	0.01750886	0.03161151440267226
0.008800033333333346	0.02313876666666667	0.040967828072397384
0.008800033333333346	0.02876867333333334	0.029360312483883284
0.008800033333333346	0.03439858000000001	0.012300139104820364
0.008800033333333346	0.04002848666666667	0.03221262239068874
0.008800033333333346	0.04565839333333334	0.0028149368382858427
0.008800033333333346	0.05128830000000001	0.003186427424704268
0.008800033333333346	0.056918206666666665	0.00751497088295703
0.008800033333333346	0.06254811333333335	0.
0.008800033333333346	0.06817802	0.000736935462878302
0.008800033333333346	0.07380792666666666	0.
0.008800033333333346	0.07943783333333335	0.
0.008800033333333346	0.08506774	0.
0.008800033333333346	0.09069764666666669	0.
0.02906276666666667	-0.07256964666666667	0.
0.02906276666666667	-0.06693974	0.
0.02906276666666667	-0.06130983333333333	0.
0.02906276666666667	-0.055679926666666664	0.
0.02906276666666667	-0.050050019999999994	0.
0.02906276666666667	-0.04442011333333333	0.00873510971427229
0.02906276666666667	-0.03879020666666666	0.
0.02906276666666667	-0.0331603	0.002589737092416112
0.02906276666666667	-0.027530393333333326	0.038309274044163455
0.02906276666666667	-0.021900486666666663	0.013821623831612576
0.02906276666666667	-0.016270579999999993	0.028002838191983796
0.02906276666666667	-0.010640673333333323	0.0317977960215502
0.02906276666666667	-0.005010766666666666	0.04460937107528809
0.02906276666666667	0.0006191400000000041	0.0824273198293996
0.02906276666666667	0.006249046666666674	0.12734570763393444
0.02906276666666667	0.011878953333333345	0.11529628165226628
0.02906276666666667	0.01750886	0.07875312714098275
0.02906276666666667	0.02313876666666667	0.06942843225899943
0.02906276666666667	0.02876867333333334	0.050694428890049194
0.02906276666666667	0.03439858000000001	0.02002365903616422
0.02906276666666667	0.04002848666666667	0.017601480760006668
0.02906276666666667	0.04565839333333334	0.023941568018777802
0.02906276666666667	0.05128830000000001	2.3548571304058556e-6
0.02906276666666667	0.056918206666666665	0.008740802495586706
0.02906276666666667	0.06254811333333335	0.
0.02906276666666667	0.06817802	0.
0.02906276666666667	0.07380792666666666	0.
0.02906276666666667	0.07943783333333335	0.
0.02906276666666667	0.08506774	0.
0.02906276666666667	0.09069764666666669	0.
0.04932550000000001	-0.07256964666666667	0.
0.04932550000000001	-0.06693974	0.
0.04932550000000001	-0.06130983333333333	0.
0.04932550000000001	-0.055679926666666664	0.
0.04932550000000001	-0.050050019999999994	0.0011929637190619296
0.04932550000000001	-0.04442011333333333	0.022142756899904296
0.04932550000000001	-0.03879020666666666	0.01639714937550544
0.04932550000000001	-0.0331603	0.04127019727410353
0.04932550000000001	-0.027530393333333326	0.0217423332448739
0.04932550000000001	-0.021900486666666663	0.02375416281040756
0.04932550000000001	-0.016270579999999993	0.04925231036812468
0.04932550000000001	-0.010640673333333323	0.06371483985658796
0.04932550000000001	-0.005010766666666666	0.13681620122308877
0.04932550000000001	0.0006191400000000041	0.16145476854234456
0.04932550000000001	0.006249046666666674	0.19346640038110108
0.04932550000000001	0.011878953333333345	0.10419519319762735
0.04932550000000001	0.01750886	0.12511339272349545
0.04932550000000001	0.02313876666666667	0.12140517074568076
0.04932550000000001	0.02876867333333334	0.13751251944700243
0.04932550000000001	0.03439858000000001	0.020420970761313016
0.04932550000000001	0.04002848666666667	0.03778413063778302
0.04932550000000001	0.04565839333333334	0.015284696655236319
0.04932550000000001	0.05128830000000001	0.013625445066923177
0.04932550000000001	0.056918206666666665	0.005042326644738081
0.04932550000000001	0.06254811333333335	0.00013858560877393804
0.04932550000000001	0.06817802	0.
0.04932550000000001	0.07380792666666666	0.
0.04932550000000001	0.07943783333333335	0.
0.04932550000000001	0.08506774	0.
0.04932550000000001	0.09069764666666669	0.
0.06958823333333335	-0.07256964666666667	0.
0.06958823333333335	-0.06693974	0.
0.06958823333333335	-0.06130983333333333	0.0009442576864568158
0.06958823333333335	-0.055679926666666664	0.
0.06958823333333335	-0.050050019999999994	0.
0.06958823333333335	-0.04442011333333333	0.005903197195042495
0.06958823333333335	-0.03879020666666666	0.011536587964365928
0.06958823333333335	-0.0331603	0.013809652971884308
0.06958823333333335	-0.027530393333333326	0.03674042643099943
0.06958823333333335	-0.021900486666666663	0.06387751073797901
0.06958823333333335	-0.016270579999999993	0.11559944397146665
0.06958823333333335	-0.010640673333333323	0.1456891523621137
0.06958823333333335	-0.005010766666666666	0.23089034337301403
0.06958823333333335	0.0006191400000000041	0.2081713741267185
0.06958823333333335	0.006249046666666674	0.28750647816117014
0.06958823333333335	0.011878953333333345	0.24294376519666394
0.06958823333333335	0.01750886	0.17995558789679822
0.06958823333333335	0.02313876666666667	0.22535968837177928
0.06958823333333335	0.02876867333333334	0.17947330810004342
0.06958823333333335	0.03439858000000001	0.10724169196912066
0.06958823333333335	0.04002848666666667	0.05222899650172412
0.06958823333333335	0.04565839333333334	0.046996678209719735
0.06958823333333335	0.05128830000000001	0.013443080572483886
0.06958823333333335	0.056918206666666665	0.0037036758694336622
0.06958823333333335	0.06254811333333335	0.009862330861000494
0.06958823333333335	0.06817802	0.0041803704627169725
0.06958823333333335	0.07380792666666666	0.
0.06958823333333335	0.07943783333333335	0.
0.06958823333333335	0.08506774	0.
0.06958823333333335	0.09069764666666669	0.
0.08985096666666668	-0.07256964666666667	0.
0.08985096666666668	-0.06693974	0.
0.08985096666666668	-0.06130983333333333	0.
0.08985096666666668	-0.055679926666666664	0.005830314332438762
0.08985096666666668	-0.050050019999999994	0.
0.08985096666666668	-0.04442011333333333	0.002861412496070635
0.08985096666666668	-0.03879020666666666	0.04486061729088536
0.08985096666666668	-0.0331603	0.03490095411687713
0.08985096666666668	-0.027530393333333326	0.052583194076261115
0.08985096666666668	-0.021900486666666663	0.13476735560846578
0.08985096666666668	-0.016270579999999993	0.1774557013020614
0.08985096666666668	-0.010640673333333323	0.17541372578914824
0.08985096666666668	-0.005010766666666666	0.33418636366365484
0.08985096666666668	0.0006191400000000041	0.3076770868491637
0.08985096666666668	0.006249046666666674	0.45431235571734274
0.08985096666666668	0.011878953333333345	0.3441281892809054
0.08985096666666668	0.01750886	0.2726369252142701
0.08985096666666668	0.02313876666666667	0.2285725153957837
0.08985096666666668	0.02876867333333334	0.1792382093380077
0.08985096666666668	0.03439858000000001	0.17836099088706647
0.08985096666666668	0.04002848666666667	0.0962563108915789
0.08985096666666668	0.04565839333333334	0.07836933935630208
0.08985096666666668	0.05128830000000001	0.02724141052356652
0.08985096666666668	0.056918206666666665	0.02154929199518023
0.08985096666666668	0.06254811333333335	0.008105814144423207
0.08985096666666668	0.06817802	0.
0.08985096666666668	0.07380792666666666	0.
0.08985096666666668	0.07943783333333335	0.
0.08985096666666668	0.08506774	0.
0.08985096666666668	0.09069764666666669	0.
0.11011370000000002	-0.07256964666666667	0.
0.11011370000000002	-0.06693974	0.
0.11011370000000002	-0.06130983333333333	0.
0.11011370000000002	-0.055679926666666664	0.0013919765332146574
0.11011370000000002	-0.050050019999999994	0.009805171957771712
0.11011370000000002	-0.04442011333333333	0.03419602040226216
0.11011370000000002	-0.03879020666666666	0.03502768627935302
0.11011370000000002	-0.0331603	0.03859236923144658
0.11011370000000002	-0.027530393333333326	0.08817167264300543
0.11011370000000002	-0.021900486666666663	0.10047696438782999
0.11011370000000002	-0.016270579999999993	0.24182164132488568
0.11011370000000002	-0.010640673333333323	0.30374297864787936
0.11011370000000002	-0.005010766666666666	0.37261081956226566
0.11011370000000002	0.0006191400000000041	0.5289793888815936
0.11011370000000002	0.006249046666666674	0.49416929886563415
0.11011370000000002	0.011878953333333345	0.35948750813022656
0.11011370000000002	0.01750886	0.38953006376835414
0.11011370000000002	0.02313876666666667	0.3206057038386111
0.11011370000000002	0.02876867333333334	0.19698718270730597
0.11011370000000002	0.03439858000000001	0.15797428925696166
0.11011370000000002	0.04002848666666667	0.12132050903462506
0.11011370000000002	0.04565839333333334	0.043991217508952275
0.11011370000000002	0.05128830000000001	0.044197919447409174
0.11011370000000002	0.056918206666666665	0.01073566080530569
0.11011370000000002	0.06254811333333335	0.0013616559525332374
0.11011370000000002	0.06817802	0.010407353383815321
0.11011370000000002	0.07380792666666666	0.
0.11011370000000002	0.07943783333333335	0.
0.11011370000000002	0.08506774	0.
0.11011370000000002	0.09069764666666669	0.
0.13037643333333337	-0.07256964666666667	0.0044593109452872
0.13037643333333337	-0.06693974	0.
0.13037643333333337	-0.06130983333333333	0.0041391636588615725
0.13037643333333337	-0.055679926666666664	0.009978745195374724
0.13037643333333337	-0.050050019999999994	0.0017599427500020746
0.13037643333333337	-0.04442011333333333	0.017110720155785318
0.13037643333333337	-0.03879020666666666	0.03539849834594851
0.13037643333333337	-0.0331603	0.06142037551585548
0.13037643333333337	-0.027530393333333326	0.11485359442393034
0.13037643333333337	-0.021900486666666663	0.16110810542892662
0.13037643333333337	-0.016270579999999993	0.4037571520133171
0.13037643333333337	-0.010640673333333323	0.4115187181568254
0.13037643333333337	-0.005010766666666666	0.4607625642902811
0.13037643333333337	0.0006191400000000041	0.636682946048658
0.13037643333333337	0.006249046666666674	0.64978152849005
0.13037643333333337	0.011878953333333345	0.6442037888621053
0.13037643333333337	0.01750886	0.4664320559368904
0.13037643333333337	0.02313876666666667	0.4345716716636599
0.13037643333333337	0.02876867333333334	0.273140742852359
0.13037643333333337	0.03439858000000001	0.2485305997511824
0.13037643333333337	0.04002848666666667	0.16367393138444628
0.13037643333333337	0.04565839333333334	0.08101389054477685
0.13037643333333337	0.05128830000000001	0.04586466189456751
0.13037643333333337	0.056918206666666665	0.03484112164887357
0.13037643333333337	0.06254811333333335	0.008110211739565469
0.13037643333333337	0.06817802	0.
0.13037643333333337	0.07380792666666666	0.0007814974980900077
0.13037643333333337	0.07943783333333335	0.0003581325961651854
0.13037643333333337	0.08506774	0.
0.13037643333333337	0.09069764666666669	0.
0.1506391666666667	-0.07256964666666667	0.
0.1506391666666667	-0.06693974	0.00844597874898745
0.1506391666666667	-0.06130983333333333	0.00046914630609368494
0.1506391666666667	-0.055679926666666664	0.
0.1506391666666667	-0.050050019999999994	0.009542637887847615
0.1506391666666667	-0.04442011333333333	0.017569712068552075
0.1506391666666667	-0.03879020666666666	0.04662191106090998
0.1506391666666667	-0.0331603	0.09549827251817972
0.1506391666666667	-0.027530393333333326	0.12757338376081828
0.1506391666666667	-0.021900486666666663	0.22676364894177392
0.1506391666666667	-0.016270579999999993	0.3112911623134911
0.1506391666666667	-0.010640673333333323	0.4383100261541617
0.1506391666666667	-0.005010766666666666	0.63204361332878
0.1506391666666667	0.0006191400000000041	0.7359246612421694
0.1506391666666667	0.006249046666666674	0.7771976663691675
0.1506391666666667	0.011878953333333345	0.6147199359552927
0.1506391666666667	0.01750886	0.5952333444383681
0.1506391666666667	0.02313876666666667	0.5523412760508141
0.1506391666666667	0.02876867333333334	0.4330021138057587
0.1506391666666667	0.03439858000000001	0.18061643779754302
0.1506391666666667	0.04002848666666667	0.16275339333495797
0.1506391666666667	0.04565839333333334	0.09333443063627803
0.1506391666666667	0.05128830000000001	0.031488850409047774
0.1506391666666667	0.056918206666666665	0.022960261183264667
0.1506391666666667	0.06254811333333335	0.01774211178153727
0.1506391666666667	0.06817802	0.
0.1506391666666667	0.07380792666666666	0.0024602145417524477
0.1506391666666667	0.07943783333333335	0.
0.1506391666666667	0.08506774	0.
0.1506391666666667	0.09069764666666669	0.
0.17090190000000005	-0.07256964666666667	0.
0.17090190000000005	-0.06693974	0.
0.17090190000000005	-0.06130983333333333	0.
0.17090190000000005	-0.055679926666666664	0.
0.17090190000000005	-0.050050019999999994	0.005385437402040745
0.17090190000000005	-0.04442011333333333	0.034271130186592016
0.17090190000000005	-0.03879020666666666	0.04519154802590161
0.17090190000000005	-0.0331603	0.10763921824617093
0.17090190000000005	-0.027530393333333326	0.1683443661720429
0.17090190000000005	-0.021900486666666663	0.27207227542545204
0.17090190000000005	-0.016270579999999993	0.4212064757718077
0.17090190000000005	-0.010640673333333323	0.6540217799021527
0.17090190000000005	-0.005010766666666666	0.6590875082412705
0.17090190000000005	0.0006191400000000041	0.7378969480335921
0.17090190000000005	0.006249046666666674	0.7609397413550972
0.17090190000000005	0.011878953333333345	0.7850319903823325
0.17090190000000005	0.01750886	0.6753543700527124
0.17090190000000005	0.02313876666666667	0.5730796683921313
0.17090190000000005	0.02876867333333334	0.38251630468324976
0.17090190000000005	0.03439858000000001	0.3456329073610105
0.17090190000000005	0.04002848666666667	0.18572042201593472
0.17090190000000005	0.04565839333333334	0.09566822930412827
0.17090190000000005	0.05128830000000001	0.07414209031302897
0.17090190000000005	0.056918206666666665	0.01110438991438098
0.17090190000000005	0.06254811333333335	0.005138595823905606
0.17090190000000005	0.06817802	0.007497577174800425
0.17090190000000005	0.07380792666666666	0.006994024996873676
0.17090190000000005	0.07943783333333335	0.
0.17090190000000005	0.08506774	0.
0.17090190000000005	0.09069764666666669	0.
0.1911646333333334	-0.07256964666666667	0.
0.1911646333333334	-0.06693974	0.
0.1911646333333334	-0.06130983333333333	0.
0.1911646333333334	-0.055679926666666664	0.006573157637914487
0.1911646333333334	-0.050050019999999994	0.016575227394715494
0.1911646333333334	-0.04442011333333333	0.047545869785483294
0.1911646333333334	-0.03879020666666666	0.08310189525120139
0.1911646333333334	-0.0331603	0.10642131025252617
0.1911646333333334	-0.027530393333333326	0.18645542490488634
0.1911646333333334	-0.021900486666666663	0.2997502267068089
0.1911646333333334	-0.016270579999999993	0.4201550259662367
0.1911646333333334	-0.010640673333333323	0.562146193432025
0.1911646333333334	-0.005010766666666666	0.8062563568802088
0.1911646333333334	0.0006191400000000041	0.9398499585040179
0.1911646333333334	0.006249046666666674	0.7858427309317026
0.1911646333333334	0.011878953333333345	0.7938590588188382
0.1911646333333334	0.01750886	0.7515368830533079
0.1911646333333334	0.02313876666666667	0.6831552357734276
0.1911646333333334	0.02876867333333334	0.4670310815660575
0.1911646333333334	0.03439858000000001	0.2852263427607573
0.1911646333333334	0.04002848666666667	0.25242657982077704
0.1911646333333334	0.04565839333333334	0.12077049948944782
0.1911646333333334	0.05128830000000001	0.10396411171938967
0.1911646333333334	0.056918206666666665	0.03509730123315158
0.1911646333333334	0.06254811333333335	0.008365805830071632
0.1911646333333334	0.06817802	0.006744199898241752
0.1911646333333334	0.07380792666666666	0.0017415558461626257
0.1911646333333334	0.07943783333333335	0.
0.1911646333333334	0.08506774	0.
0.1911646333333334	0.09069764666666669	0.
0.21142736666666673	-0.07256964666666667	0.
0.21142736666666673	-0.06693974	0.
0.21142736666666673	-0.06130983333333333	0.00872292497329549
0.21142736666666673	-0.055679926666666664	0.005772227135423238
0.21142736666666673	-0.050050019999999994	0.0123978434025815
0.21142736666666673	-0.04442011333333333	0.022135633602130722
0.21142736666666673	-0.03879020666666666	0.05170678306194258
0.21142736666666673	-0.0331603	0.17427726602275354
0.21142736666666673	-0.027530393333333326	0.21497676547038377
0.21142736666666673	-0.021900486666666663	0.37185675489202485
0.21142736666666673	-0.016270579999999993	0.5280196661341653
0.21142736666666673	-0.010640673333333323	0.668510899074786
0.21142736666666673	-0.005010766666666666	0.770889163950513
0.21142736666666673	0.0006191400000000041	0.8407268696845235
0.21142736666666673	0.006249046666666674	0.9349190607305498
0.21142736666666673	0.011878953333333345	1.
0.21142736666666673	0.01750886	0.8088541474485429
0.21142736666666673	0.02313876666666667	0.6434030850810143
0.21142736666666673	0.02876867333333334	0.45145329660866956
0.21142736666666673	0.03439858000000001	0.32189439238693734
0.21142736666666673	0.04002848666666667	0.23863296991319022
0.21142736666666673	0.04565839333333334	0.1376335483651916
0.21142736666666673	0.05128830000000001	0.07148809224056378
0.21142736666666673	0.056918206666666665	0.038434130770373255
0.21142736666666673	0.06254811333333335	0.009611941312544857
0.21142736666666673	0.06817802	0.004858044594277456
0.21142736666666673	0.07380792666666666	0.004412547949107826
0.21142736666666673	0.07943783333333335	0.
0.21142736666666673	0.08506774	0.
0.21142736666666673	0.09069764666666669	0.0004889335175097398
0.2316901	-0.07256964666666667	0.00020608318738011243
0.2316901	-0.06693974	0.
0.2316901	-0.06130983333333333	0.008469487002446957
0.2316901	-0.055679926666666664	0.0060134694499760786
0.2316901	-0.050050019999999994	0.019548511782753058
0.2316901	-0.04442011333333333	0.02540879830052822
0.2316901	-0.03879020666666666	0.09230423473972253
0.2316901	-0.0331603	0.12644849617159823
0.2316901	-0.027530393333333326	0.2168796630929723
0.2316901	-0.021900486666666663	0.3593391037594311
0.2316901	-0.016270579999999993	0.5583718804584074
0.2316901	-0.010640673333333323	0.7306919920022087
0.2316901	-0.005010766666666666	0.7418280990444317
0.2316901	0.0006191400000000041	0.9084734773538069
0.2316901	0.006249046666666674	0.9268335192402232
0.2316901	0.011878953333333345	0.9292446450948897
0.2316901	0.01750886	0.8601460697006641
0.2316901	0.02313876666666667	0.5906266875913787
0.2316901	0.02876867333333334	0.4320246089098298
0.2316901	0.03439858000000001	0.3061391713007123
0.2316901	0.04002848666666667	0.17435199533639512
0.2316901	0.04565839333333334	0.1279605938421479
0.2316901	0.05128830000000001	0.029849956500150227
0.2316901	0.056918206666666665	0.01869954038344861
0.2316901	0.06254811333333335	0.03076289103683559
0.2316901	0.06817802	0.01056831008616001
0.2316901	0.07380792666666666	0.
0.2316901	0.07943783333333335	0.
0.2316901	0.08506774	0.
0.2316901	0.09069764666666669	0.
0.25195283333333335	-0.07256964666666667	0.
0.25195283333333335	-0.06693974	0.
0.25195283333333335	-0.06130983333333333	0.0033490538758306136
0.25195283333333335	-0.055679926666666664	0.003644623384550619
0.25195283333333335	-0.050050019999999994	0.01908260476766182
0.25195283333333335	-0.04442011333333333	0.03041177901919638
0.25195283333333335	-0.03879020666666666	0.07701358527932528
0.25195283333333335	-0.0331603	0.10857248170286503
0.25195283333333335	-0.027530393333333326	0.21770037303288484
0.25195283333333335	-0.021900486666666663	0.3568081679673997
0.25195283333333335	-0.016270579999999993	0.5572627317467346
0.25195283333333335	-0.010640673333333323	0.6605704301516147
0.25195283333333335	-0.005010766666666666	0.8736901018540886
0.25195283333333335	0.0006191400000000041	0.911739201023198
0.25195283333333335	0.006249046666666674	0.8470844835904967
0.25195283333333335	0.011878953333333345	0.8579622498242894
0.25195283333333335	0.01750886	0.8460784184745828
0.25195283333333335	0.02313876666666667	0.6230863071261139
0.25195283333333335	0.02876867333333334	0.4207145796097321
0.25195283333333335	0.03439858000000001	0.2546527644861442
0.25195283333333335	0.04002848666666667	0.20335204682271815
0.25195283333333335	0.04565839333333334	0.07673293819156332
0.25195283333333335	0.05128830000000001	0.03433434408271721
0.25195283333333335	0.056918206666666665	0.05285936501791929
0.25195283333333335	0.06254811333333335	0.017848938512809998
0.25195283333333335	0.06817802	0.004308777880802076
0.25195283333333335	0.07380792666666666	0.
0.25195283333333335	0.07943783333333335	0.
0.25195283333333335	0.08506774	0.
0.25195283333333335	0.09069764666666669	0.
0.2722155666666667	-0.07256964666666667	0.
0.2722155666666667	-0.06693974	0.
0.2722155666666667	-0.06130983333333333	0.0020358544774206552
0.2722155666666667	-0.055679926666666664	0.003152999014761053
0.2722155666666667	-0.050050019999999994	0.008070102957788747
0.2722155666666667	-0.04442011333333333	0.041669733346536564
0.2722155666666667	-0.03879020666666666	0.0809717597345933
0.2722155666666667	-0.0331603	0.11112320166929715
0.2722155666666667	-0.027530393333333326	0.1839409341287555
0.2722155666666667	-0.021900486666666663	0.3142950087298506
0.2722155666666667	-0.016270579999999993	0.5285463266660481
0.2722155666666667	-0.010640673333333323	0.6885432209292942
0.2722155666666667	-0.005010766666666666	0.8369579307576318
0.2722155666666667	0.0006191400000000041	0.8214289140472965
0.2722155666666667	0.006249046666666674	0.8032041700793213
0.2722155666666667	0.011878953333333345	0.834935115539416
0.2722155666666667	0.01750886	0.7428545546657045
0.2722155666666667	0.02313876666666667	0.5585817558303393
0.2722155666666667	0.02876867333333334	0.4963240507679225
0.2722155666666667	0.03439858000000001	0.2984136071523798
0.2722155666666667	0.04002848666666667	0.22320010533263282
0.2722155666666667	0.04565839333333334	0.08049634512470467
0.2722155666666667	0.05128830000000001	0.05658606808009162
0.2722155666666667	0.056918206666666665	0.05905784617300616
0.2722155666666667	0.06254811333333335	0.006740415921026318
0.2722155666666667	0.06817802	0.
0.2722155666666667	0.07380792666666666	0.
0.2722155666666667	0.07943783333333335	0.
0.2722155666666667	0.08506774	0.
0.2722155666666667	0.09069764666666669	0.
0.2924783	-0.07256964666666667	0.
0.2924783	-0.06693974	0.002589426350004449
0.2924783	-0.06130983333333333	0.004663456909404733
0.2924783	-0.055679926666666664	0.002315546248606422
0.2924783	-0.050050019999999994	0.01872248715683783
0.2924783	-0.04442011333333333	0.04979853062907805
0.2924783	-0.03879020666666666	0.07559945184846424
0.2924783	-0.0331603	0.12225528527742177
0.2924783	-0.027530393333333326	0.19425429211233175
0.2924783	-0.021900486666666663	0.3079605876182291
0.2924783	-0.016270579999999993	0.4573449831239946
0.2924783	-0.010640673333333323	0.6124874718856206
0.2924783	-0.005010766666666666	0.750342292215474
0.2924783	0.0006191400000000041	0.7759293126391342
0.2924783	0.006249046666666674	0.7561860810288094
0.2924783	0.011878953333333345	0.7671905066575637
0.2924783	0.01750886	0.6399035587262252
0.2924783	0.02313876666666667	0.536060843985841
0.2924783	0.02876867333333334	0.41458760781618115
0.2924783	0.03439858000000001	0.2832511215579172
0.2924783	0.04002848666666667	0.17072575329968837
0.2924783	0.04565839333333334	0.09720874090679003
0.2924783	0.05128830000000001	0.048080937742992505
0.2924783	0.056918206666666665	0.04823440751994025
0.2924783	0.06254811333333335	0.006277586732820354
0.2924783	0.06817802	0.
0.2924783	0.07380792666666666	0.
0.2924783	0.07943783333333335	0.
0.2924783	0.08506774	0.
0.2924783	0.09069764666666669	0.
0.31274103333333336	-0.07256964666666667	0.0010592343454960747
0.31274103333333336	-0.06693974	0.
0.31274103333333336	-0.06130983333333333	0.
0.31274103333333336	-0.055679926666666664	0.0043314544066293545
0.31274103333333336	-0.050050019999999994	0.026821276221690237
0.31274103333333336	-0.04442011333333333	0.015180577100053655
0.31274103333333336	-0.03879020666666666	0.09690878617362247
0.31274103333333336	-0.0331603	0.10831959443915876
0.31274103333333336	-0.027530393333333326	0.18874768794440794
0.31274103333333336	-0.021900486666666663	0.2772867278114246
0.31274103333333336	-0.016270579999999993	0.40205352981779713
0.31274103333333336	-0.010640673333333323	0.4817848807003238
0.31274103333333336	-0.005010766666666666	0.7131199199494731
0.31274103333333336	0.0006191400000000041	0.7490116069737823
0.31274103333333336	0.006249046666666674	0.6009532302515779
0.31274103333333336	0.011878953333333345	0.5886620034554638
0.31274103333333336	0.01750886	0.612728391862991
0.31274103333333336	0.02313876666666667	0.474940466250614
0.31274103333333336	0.02876867333333334	0.41996107716186226
0.31274103333333336	0.03439858000000001	0.2611182441625274
0.31274103333333336	0.04002848666666667	0.13834768825643137
0.31274103333333336	0.04565839333333334	0.10820963837367593
0.31274103333333336	0.05128830000000001	0.05309623542274694
0.31274103333333336	0.056918206666666665	0.006266134498243703
0.31274103333333336	0.06254811333333335	0.01307747403130098
0.31274103333333336	0.06817802	0.
0.31274103333333336	0.07380792666666666	0.005681393981735683
0.31274103333333336	0.07943783333333335	0.
0.31274103333333336	0.08506774	0.
0.31274103333333336	0.09069764666666669	0.
0.3330037666666667	-0.07256964666666667	0.
0.3330037666666667	-0.06693974	0.
0.3330037666666667	-0.06130983333333333	0.0010251628167641659
0.3330037666666667	-0.055679926666666664	0.008081246613350274
0.3330037666666667	-0.050050019999999994	0.005421815898170629
0.3330037666666667	-0.04442011333333333	0.037540236136746646
0.3330037666666667	-0.03879020666666666	0.040135015909817835
0.3330037666666667	-0.0331603	0.09302074289790119
0.3330037666666667	-0.027530393333333326	0.22764083143509778
0.3330037666666667	-0.021900486666666663	0.2341023412479582
0.3330037666666667	-0.016270579999999993	0.28906968373450215
0.3330037666666667	-0.010640673333333323	0.45323257925835286
0.3330037666666667	-0.005010766666666666	0.49302842865230223
0.3330037666666667	0.0006191400000000041	0.6366835951150956
0.3330037666666667	0.006249046666666674	0.5532368543691815
0.3330037666666667	0.011878953333333345	0.5978961157345795
0.3330037666666667	0.01750886	0.4191697986215525
0.3330037666666667	0.02313876666666667	0.31487384512991673
0.3330037666666667	0.02876867333333334	0.2802275341747311
0.3330037666666667	0.03439858000000001	0.1932926595786026
0.3330037666666667	0.04002848666666667	0.11003862177239826
0.3330037666666667	0.04565839333333334	0.06684389813525454
0.3330037666666667	0.05128830000000001	0.01769455991264434
0.3330037666666667	0.056918206666666665	0.024468132835684702
0.3330037666666667	0.06254811333333335	0.009694710897322182
0.3330037666666667	0.06817802	0.
0.3330037666666667	0.07380792666666666	0.
0.3330037666666667	0.07943783333333335	0.
0.3330037666666667	0.08506774	0.
0.3330037666666667	0.09069764666666669	0.
0.35326650000000004	-0.07256964666666667	0.
0.35326650000000004	-0.06693974	0.
0.35326650000000004	-0.06130983333333333	0.
0.35326650000000004	-0.055679926666666664	0.012423763056489987
0.35326650000000004	-0.050050019999999994	0.012053226134599505
0.35326650000000004	-0.04442011333333333	0.038149952082911
0.35326650000000004	-0.03879020666666666	0.04477062007217216
0.35326650000000004	-0.0331603	0.082231827156421
0.35326650000000004	-0.027530393333333326	0.10667050454189904
0.35326650000000004	-0.021900486666666663	0.27844357495008853
0.35326650000000004	-0.016270579999999993	0.26213108740954244
0.35326650000000004	-0.010640673333333323	0.3410871796521771
0.35326650000000004	-0.005010766666666666	0.32100910769037455
0.35326650000000004	0.0006191400000000041	0.4030381771285124
0.35326650000000004	0.006249046666666674	0.4181870138184273
0.35326650000000004	0.011878953333333345	0.3352058981282003
0.35326650000000004	0.01750886	0.3171670442219518
0.35326650000000004	0.02313876666666667	0.23863405857287526
0.35326650000000004	0.02876867333333334	0.2870795661739508
0.35326650000000004	0.03439858000000001	0.10245488782613063
0.35326650000000004	0.04002848666666667	0.06327852291593644
0.35326650000000004	0.04565839333333334	0.04874072353527908
0.35326650000000004	0.05128830000000001	0.0244476985720317
0.35326650000000004	0.056918206666666665	0.02066555041003263
0.35326650000000004	0.06254811333333335	0.0041955732401989425
0.35326650000000004	0.06817802	0.
0.35326650000000004	0.07380792666666666	0.00727021206566968
0.35326650000000004	0.07943783333333335	0.
0.35326650000000004	0.08506774	0.
0.35326650000000004	0.09069764666666669	0.
0.3735292333333334	-0.07256964666666667	0.
0.3735292333333334	-0.06693974	0.
0.3735292333333334	-0.06130983333333333	0.
0.3735292333333334	-0.055679926666666664	0.0030013881854557317
0.3735292333333334	-0.050050019999999994	0.023192166278364287
0.3735292333333334	-0.04442011333333333	0.01539143790245163
0.3735292333333334	-0.03879020666666666	0.03293608421993529
0.3735292333333334	-0.0331603	0.062039173379047734
0.3735292333333334	-0.027530393333333326	0.11168787935767027
0.3735292333333334	-0.021900486666666663	0.20606328806542124
0.3735292333333334	-0.016270579999999993	0.2027376930841748
0.3735292333333334	-0.010640673333333323	0.21720566266589358
0.3735292333333334	-0.005010766666666666	0.28343458162018176
0.3735292333333334	0.0006191400000000041	0.25793111699753857
0.3735292333333334	0.006249046666666674	0.2695297538724362
0.3735292333333334	0.011878953333333345	0.2432464811711677
0.3735292333333334	0.01750886	0.24248972997937351
0.3735292333333334	0.02313876666666667	0.12229581696821376
0.3735292333333334	0.02876867333333334	0.11800704873532622
0.3735292333333334	0.03439858000000001	0.048317506727680835
0.3735292333333334	0.04002848666666667	0.05135969873521887
0.3735292333333334	0.04565839333333334	0.032670178398172246
0.3735292333333334	0.05128830000000001	0.03254655051305437
0.3735292333333334	0.056918206666666665	0.
0.3735292333333334	0.06254811333333335	0.
0.3735292333333334	0.06817802	0.
0.3735292333333334	0.07380792666666666	0.
0.3735292333333334	0.07943783333333335	0.
0.3735292333333334	0.08506774	0.
0.3735292333333334	0.09069764666666669	0.
0.3937919666666667	-0.07256964666666667	0.
0.3937919666666667	-0.06693974	0.
0.3937919666666667	-0.06130983333333333	0.0025846098426236803
0.3937919666666667	-0.055679926666666664	0.008360799927157677
0.3937919666666667	-0.050050019999999994	0.00902952546395193
0.3937919666666667	-0.04442011333333333	0.01598481582919464
0.3937919666666667	-0.03879020666666666	0.0504897102552011
0.3937919666666667	-0.0331603	0.062486867051736776
0.3937919666666667	-0.027530393333333326	0.06062676100880077
0.3937919666666667	-0.021900486666666663	0.10883617264515379
0.3937919666666667	-0.016270579999999993	0.11401599887360427
0.3937919666666667	-0.010640673333333323	0.20347526516975198
0.3937919666666667	-0.005010766666666666	0.18138740524366098
0.3937919666666667	0.0006191400000000041	0.19874882077350334
0.3937919666666667	0.006249046666666674	0.1256511760455506
0.3937919666666667	0.011878953333333345	0.13912019023568425
0.3937919666666667	0.01750886	0.09330645284490775
0.3937919666666667	0.02313876666666667	0.11251767198903431
0.3937919666666667	0.02876867333333334	0.08205052176258996
0.3937919666666667	0.03439858000000001	0.0616873110927361
0.3937919666666667	0.04002848666666667	0.02885809905506805
0.3937919666666667	0.04565839333333334	0.003132688654727896
0.3937919666666667	0.05128830000000001	0.018908125066909847
0.3937919666666667	0.056918206666666665	0.
0.3937919666666667	0.06254811333333335	0.
0.3937919666666667	0.06817802	0.
0.3937919666666667	0.07380792666666666	0.
0.3937919666666667	0.07943783333333335	0.
0.3937919666666667	0.08506774	0.
0.3937919666666667	0.09069764666666669	0.
0.4140547	-0.07256964666666667	0.
0.4140547	-0.06693974	0.
0.4140547	-0.06130983333333333	0.
0.4140547	-0.055679926666666664	0.
0.4140547	-0.050050019999999994	0.
0.4140547	-0.04442011333333333	0.007157341768167702
0.4140547	-0.03879020666666666	0.0030294435050909592
0.4140547	-0.0331603	0.019772854329946424
0.4140547	-0.027530393333333326	0.04754645577585299
0.4140547	-0.021900486666666663	0.07890925650126347
0.4140547	-0.016270579999999993	0.0883429505363534
0.4140547	-0.010640673333333323	0.08062633142891687
0.4140547	-0.005010766666666666	0.07566248435362347
0.4140547	0.0006191400000000041	0.15414892218895374
0.4140547	0.006249046666666674	0.1521309036710433
0.4140547	0.011878953333333345	0.0891746644015129
0.4140547	0.01750886	0.04364761155018232
0.4140547	0.02313876666666667	0.03276203833919069
0.4140547	0.02876867333333334	0.046598127456239424
0.4140547	0.03439858000000001	0.0064097769284191764
0.4140547	0.04002848666666667	0.006768146731181011
0.4140547	0.04565839333333334	0.0027116012193391823
0.4140547	0.05128830000000001	0.
0.4140547	0.056918206666666665	0.
0.4140547	0.06254811333333335	0.
0.4140547	0.06817802	0.
0.4140547	0.07380792666666666	0.
0.4140547	0.07943783333333335	0.
0.4140547	0.08506774	0.
0.4140547	0.09069764666666669	0.
0.4343174333333334	-0.07256964666666667	0.
0.4343174333333334	-0.06693974	0.0017566366867488802
0.4343174333333334	-0.06130983333333333	0.
0.4343174333333334	-0.055679926666666664	0.
0.4343174333333334	-0.050050019999999994	0.0016131739954911401
0.4343174333333334	-0.04442011333333333	0.
0.4343174333333334	-0.03879020666666666	0.
0.4343174333333334	-0.0331603	0.022529198523116762
0.4343174333333334	-0.027530393333333326	0.007470406881021199
0.4343174333333334	-0.021900486666666663	0.023335232871383362
0.4343174333333334	-0.016270579999999993	0.054401477337345946
0.4343174333333334	-0.010640673333333323	0.02685835904106357
0.4343174333333334	-0.005010766666666666	0.02595977901407805
0.4343174333333334	0.0006191400000000041	0.053346428180786686
0.4343174333333334	0.006249046666666674	0.041356739035751544
0.4343174333333334	0.011878953333333345	0.016721540852591622
0.4343174333333334	0.01750886	0.03576425868495796
0.4343174333333334	0.02313876666666667	0.02140167558257166
0.4343174333333334	0.02876867333333334	0.015778299962507146
0.4343174333333334	0.03439858000000001	0.01798720649563784
0.4343174333333334	0.04002848666666667	7.64363397517831e-6
0.4343174333333334	0.04565839333333334	0.006332969684164764
0.4343174333333334	0.05128830000000001	0.
0.4343174333333334	0.056918206666666665	0.
0.4343174333333334	0.06254811333333335	0.
0.4343174333333334	0.06817802	0.
0.4343174333333334	0.07380792666666666	0.
0.4343174333333334	0.07943783333333335	0.
0.4343174333333334	0.08506774	0.
0.4343174333333334	0.09069764666666669	0.
0.4545801666666667	-0.07256964666666667	0.
0.4545801666666667	-0.06693974	0.
0.4545801666666667	-0.06130983333333333	0.
0.4545801666666667	-0.055679926666666664	0.
0.4545801666666667	-0.050050019999999994	0.
0.4545801666666667	-0.04442011333333333	0.
0.4545801666666667	-0.03879020666666666	0.
0.4545801666666667	-0.0331603	0.
0.4545801666666667	-0.027530393333333326	0.015484648383486057
0.4545801666666667	-0.021900486666666663	0.007043069196364995
0.4545801666666667	-0.016270579999999993	0.00252569268802764
0.4545801666666667	-0.010640673333333323	0.
0.4545801666666667	-0.005010766666666666	0.04045022475196698
0.4545801666666667	0.0006191400000000041	0.019233995520537613
0.4545801666666667	0.006249046666666674	0.020655225108379287
0.4545801666666667	0.011878953333333345	0.010886604718460412
0.4545801666666667	0.01750886	0.012827151744810398
0.4545801666666667	0.02313876666666667	0.
0.4545801666666667	0.02876867333333334	0.007229422207328662
0.4545801666666667	0.03439858000000001	0.
0.4545801666666667	0.04002848666666667	0.
0.4545801666666667	0.04565839333333334	0.
0.4545801666666667	0.05128830000000001	0.
0.4545801666666667	0.056918206666666665	0.
0.4545801666666667	0.06254811333333335	0.
0.4545801666666667	0.06817802	0.
0.4545801666666667	0.07380792666666666	0.
0.4545801666666667	0.07943783333333335	0.
0.4545801666666667	0.08506774	0.
0.4545801666666667	0.09069764666666669	0.
0.47484290000000007	-0.07256964666666667	0.
0.47484290000000007	-0.06693974	0.
0.47484290000000007	-0.06130983333333333	0.
0.47484290000000007	-0.055679926666666664	0.
0.47484290000000007	-0.050050019999999994	0.
0.47484290000000007	-0.04442011333333333	0.
0.47484290000000007	-0.03879020666666666	0.
0.47484290000000007	-0.0331603	0.008797845362092148
0.47484290000000007	-0.027530393333333326	0.013697741845737825
0.47484290000000007	-0.021900486666666663	0.01484982917059726
0.47484290000000007	-0.016270579999999993	0.
0.47484290000000007	-0.010640673333333323	0.
0.47484290000000007	-0.005010766666666666	0.004751441534605957
0.47484290000000007	0.0006191400000000041	0.021344856922616406
0.47484290000000007	0.006249046666666674	0.
0.47484290000000007	0.011878953333333345	0.013404072566199618
0.47484290000000007	0.01750886	0.
0.47484290000000007	0.02313876666666667	0.
0.47484290000000007	0.02876867333333334	0.
0.47484290000000007	0.03439858000000001	0.
0.47484290000000007	0.04002848666666667	0.
0.47484290000000007	0.04565839333333334	0.
0.47484290000000007	0.05128830000000001	0.
0.47484290000000007	0.056918206666666665	0.
0.47484290000000007	0.06254811333333335	0.
0.47484290000000007	0.06817802	0.
0.47484290000000007	0.07380792666666666	0.
0.47484290000000007	0.07943783333333335	0.
0.47484290000000007	0.08506774	0.
0.47484290000000007	0.09069764666666669	0.
0.49510563333333335	-0.07256964666666667	0.
0.49510563333333335	-0.06693974	0.
0.49510563333333335	-0.06130983333333333	0.
0.49510563333333335	-0.055679926666666664	0.
0.49510563333333335	-0.050050019999999994	0.
0.49510563333333335	-0.04442011333333333	0.
0.49510563333333335	-0.03879020666666666	0.
0.49510563333333335	-0.0331603	0.
0.49510563333333335	-0.027530393333333326	0.
0.49510563333333335	-0.021900486666666663	0.
0.49510563333333335	-0.016270579999999993	0.
0.49510563333333335	-0.010640673333333323	0.006416988138761112
0.49510563333333335	-0.005010766666666666	0.
0.49510563333333335	0.0006191400000000041	0.
0.49510563333333335	0.006249046666666674	0.
0.49510563333333335	0.011878953333333345	0.01654662040896336
0.49510563333333335	0.01750886	0.
0.49510563333333335	0.02313876666666667	0.
0.49510563333333335	0.02876867333333334	4.444501512630119e-6
0.49510563333333335	0.03439858000000001	0.
0.49510563333333335	0.04002848666666667	0.
0.49510563333333335	0.04565839333333334	0.
0.49510563333333335	0.05128830000000001	0.
0.49510563333333335	0.056918206666666665	0.
0.49510563333333335	0.06254811333333335	0.
0.49510563333333335	0.06817802	0.
0.49510563333333335	0.07380792666666666	0.
0.49510563333333335	0.07943783333333335	0.
0.49510563333333335	0.08506774	0.
0.49510563333333335	0.09069764666666669	0.

==> data/fig7/hist_2d_3-8.dat <==
-0.09251363333333333	-0.023323073333333333	0.
-0.09251363333333333	-0.02166862	0.
-0.09251363333333333	-0.020014166666666666	0.
-0.09251363333333333	-0.018359713333333333	0.
-0.09251363333333333	-0.01670526	0.
-0.09251363333333333	-0.015050806666666666	0.
-0.09251363333333333	-0.013396353333333333	0.
-0.09251363333333333	-0.0117419	0.
-0.09251363333333333	-0.010087446666666666	0.
-0.09251363333333333	-0.008432993333333333	0.00005585507129143861
-0.09251363333333333	-0.0067785399999999996	0.
-0.09251363333333333	-0.005124086666666666	0.
-0.09251363333333333	-0.003469633333333333	0.
-0.09251363333333333	-0.0018151799999999996	0.
-0.09251363333333333	-0.00016072666666666624	0.
-0.09251363333333333	0.001493726666666667	0.
-0.09251363333333333	0.0031481800000000004	0.
-0.09251363333333333	0.004802633333333334	0.
-0.09251363333333333	0.006457086666666667	0.
-0.09251363333333333	0.00811154	0.
-0.09251363333333333	0.009765993333333334	0.
-0.09251363333333333	0.011420446666666667	0.
-0.09251363333333333	0.0130749	0.
-0.09251363333333333	0.014729353333333334	0.
-0.09251363333333333	0.016383806666666667	0.
-0.09251363333333333	0.01803826	0.
-0.09251363333333333	0.019692713333333334	0.
-0.09251363333333333	0.021347166666666667	0.
-0.09251363333333333	0.02300162	0.
-0.09251363333333333	0.024656073333333334	0.
-0.0722509	-0.023323073333333333	0.
-0.0722509	-0.02166862	0.
-0.0722509	-0.020014166666666666	0.
-0.0722509	-0.018359713333333333	0.
-0.0722509	-0.01670526	0.
-0.0722509	-0.015050806666666666	0.
-0.0722509	-0.013396353333333333	0.
-0.0722509	-0.0117419	0.0004658405705553358
-0.0722509	-0.010087446666666666	0.
-0.0722509	-0.008432993333333333	0.
-0.0722509	-0.0067785399999999996	0.
-0.0722509	-0.005124086666666666	3.574304983741541e-6
-0.0722509	-0.003469633333333333	0.
-0.0722509	-0.0018151799999999996	0.
-0.0722509	-0.00016072666666666624	0.
-0.0722509	0.001493726666666667	0.
-0.0722509	0.0031481800000000004	0.
-0.0722509	0.004802633333333334	0.
-0.0722509	0.006457086666666667	0.
-0.0722509	0.00811154	0.
-0.0722509	0.009765993333333334	0.
-0.0722509	0.011420446666666667	0.
-0.0722509	0.0130749	0.
-0.0722509	0.014729353333333334	0.
-0.0722509	0.016383806666666667	0.
-0.0722509	0.01803826	0.
-0.0722509	0.019692713333333334	0.
-0.0722509	0.021347166666666667	0.
-0.0722509	0.02300162	0.
-0.0722509	0.024656073333333334	0.
-0.05198816666666666	-0.023323073333333333	0.
-0.05198816666666666	-0.02166862	0.
-0.05198816666666666	-0.020014166666666666	0.
-0.05198816666666666	-0.018359713333333333	0.
-0.05198816666666666	-0.01670526	0.
-0.05198816666666666	-0.015050806666666666	0.
-0.05198816666666666	-0.013396353333333333	0.
-0.05198816666666666	-0.0117419	0.
-0.05198816666666666	-0.010087446666666666	0.009730837071350605
-0.05198816666666666	-0.008432993333333333	0.
-0.05198816666666666	-0.0067785399999999996	0.
-0.05198816666666666	-0.005124086666666666	0.
-0.05198816666666666	-0.003469633333333333	0.
-0.05198816666666666	-0.0018151799999999996	0.
-0.05198816666666666	-0.00016072666666666624	0.
-0.05198816666666666	0.001493726666666667	0.
-0.05198816666666666	0.0031481800000000004	0.
-0.05198816666666666	0.004802633333333334	0.
-0.05198816666666666	0.006457086666666667	0.
-0.05198816666666666	0.00811154	0.
-0.05198816666666666	0.009765993333333334	0.
-0.05198816666666666	0.011420446666666667	0.
-0.05198816666666666	0.0130749	0.
-0.05198816666666666	0.014729353333333334	0.
-0.05198816666666666	0.016383806666666667	0.
-0.05198816666666666	0.01803826	0.
-0.05198816666666666	0.019692713333333334	0.
-0.05198816666666666	0.021347166666666667	0.
-0.05198816666666666	0.02300162	0.
-0.05198816666666666	0.024656073333333334	0.
-0.03172543333333333	-0.023323073333333333	0.
-0.03172543333333333	-0.02166862	0.
-0.03172543333333333	-0.020014166666666666	0.
-0.03172543333333333	-0.018359713333333333	0.
-0.03172543333333333	-0.01670526	0.
-0.03172543333333333	-0.015050806666666666	3.272852619427519e-7
-0.03172543333333333	-0.013396353333333333	0.
-0.03172543333333333	-0.0117419	0.
-0.03172543333333333	-0.010087446666666666	0.
-0.03172543333333333	-0.008432993333333333	0.006761410791037998
-0.03172543333333333	-0.0067785399999999996	0.012818050018394386
-0.03172543333333333	-0.005124086666666666	0.007349219420114254
-0.03172543333333333	-0.003469633333333333	0.013848674996707238
-0.03172543333333333	-0.0018151799999999996	0.0021498528396584043
-0.03172543333333333	-0.00016072666666666624	0.0195785666332983
-0.03172543333333333	0.001493726666666667	0.00487035475815213
-0.03172543333333333	0.0031481800000000004	0.017737583606938046
-0.03172543333333333	0.004802633333333334	0.02455416405420898
-0.03172543333333333	0.006457086666666667	0.0006208413842599884
-0.03172543333333333	0.00811154	0.
-0.03172543333333333	0.009765993333333334	4.203587651230132e-6
-0.03172543333333333	0.011420446666666667	0.
-0.03172543333333333	0.0130749	0.
-0.03172543333333333	0.014729353333333334	0.
-0.03172543333333333	0.016383806666666667	0.
-0.03172543333333333	0.01803826	0.
-0.03172543333333333	0.019692713333333334	0.
-0.03172543333333333	0.021347166666666667	0.
-0.03172543333333333	0.02300162	0.
-0.03172543333333333	0.024656073333333334	0.
-0.011462699999999992	-0.023323073333333333	0.
-0.011462699999999992	-0.02166862	0.
-0.011462699999999992	-0.020014166666666666	0.
-0.011462699999999992	-0.018359713333333333	0.
-0.011462699999999992	-0.01670526	0.
-0.011462699999999992	-0.015050806666666666	0.
-0.011462699999999992	-0.013396353333333333	2.3696953027819026e-7
-0.011462699999999992	-0.0117419	0.
-0.011462699999999992	-0.010087446666666666	0.0032982021786053923
-0.011462699999999992	-0.008432993333333333	0.004629319700195108
-0.011462699999999992	-0.0067785399999999996	0.0014487298779646773
-0.011462699999999992	-0.005124086666666666	0.014848063593466052
-0.011462699999999992	-0.003469633333333333	0.01121163525575328
-0.011462699999999992	-0.0018151799999999996	0.020374302424872363
-0.011462699999999992	-0.00016072666666666624	0.007946550330862215
-0.011462699999999992	0.001493726666666667	0.023398892602491686
-0.011462699999999992	0.0031481800000000004	0.0002520070636070509
-0.011462699999999992	0.004802633333333334	7.846434140821786e-14
-0.011462699999999992	0.006457086666666667	0.016733237157449746
-0.011462699999999992	0.00811154	0.
-0.011462699999999992	0.009765993333333334	0.0131563012356867
-0.011462699999999992	0.011420446666666667	0.
-0.011462699999999992	0.0130749	0.
-0.011462699999999992	0.014729353333333334	0.
-0.011462699999999992	0.016383806666666667	0.
-0.011462699999999992	0.01803826	0.
-0.011462699999999992	0.019692713333333334	0.
-0.011462699999999992	0.021347166666666667	0.
-0.011462699999999992	0.02300162	0.
-0.011462699999999992	0.024656073333333334	0.
0.008800033333333346	-0.023323073333333333	0.
0.008800033333333346	-0.02166862	0.
0.008800033333333346	-0.020014166666666666	0.
0.008800033333333346	-0.018359713333333333	0.
0.008800033333333346	-0.01670526	0.0006422265397611599
0.008800033333333346	-0.015050806666666666	0.0015182519438422175
0.008800033333333346	-0.013396353333333333	0.0000570805570799565
0.008800033333333346	-0.0117419	0.
0.008800033333333346	-0.010087446666666666	0.011161471648977628
0.008800033333333346	-0.008432993333333333	0.03624530997344029
0.008800033333333346	-0.0067785399999999996	0.006560754032941424
0.008800033333333346	-0.005124086666666666	0.021370519944321015
0.008800033333333346	-0.003469633333333333	0.0330663432639448
0.008800033333333346	-0.0018151799999999996	0.03251546306368685
0.008800033333333346	-0.00016072666666666624	0.06473017048755235
0.008800033333333346	0.001493726666666667	0.04832898084970155
0.008800033333333346	0.0031481800000000004	0.041219561917735265
0.008800033333333346	0.004802633333333334	0.053499964582835104
0.008800033333333346	0.006457086666666667	0.021163052913172553
0.008800033333333346	0.00811154	0.03289058169260298
0.008800033333333346	0.009765993333333334	0.010717498818229216
0.008800033333333346	0.011420446666666667	0.
0.008800033333333346	0.0130749	3.7239170879089907e-6
0.008800033333333346	0.014729353333333334	0.
0.008800033333333346	0.016383806666666667	0.
0.008800033333333346	0.01803826	0.
0.008800033333333346	0.019692713333333334	0.
0.008800033333333346	0.021347166666666667	0.
0.008800033333333346	0.02300162	0.
0.008800033333333346	0.024656073333333334	0.
0.02906276666666667	-0.023323073333333333	0.
0.02906276666666667	-0.02166862	0.
0.02906276666666667	-0.020014166666666666	0.
0.02906276666666667	-0.018359713333333333	2.05221735507957e-6
0.02906276666666667	-0.01670526	0.
0.02906276666666667	-0.015050806666666666	0.0031561760885637892
0.02906276666666667	-0.013396353333333333	0.00047777879839186064
0.02906276666666667	-0.0117419	0.0006935027505154999
0.02906276666666667	-0.010087446666666666	0.01749022641348518
0.02906276666666667	-0.008432993333333333	0.02208007261654398
0.02906276666666667	-0.0067785399999999996	0.020926002826485886
0.02906276666666667	-0.005124086666666666	0.022342658759063973
0.02906276666666667	-0.003469633333333333	0.02567828446274624
0.02906276666666667	-0.0018151799999999996	0.0917717921756976
0.02906276666666667	-0.00016072666666666624	0.11316818747430255
0.02906276666666667	0.001493726666666667	0.11936511393706047
0.02906276666666667	0.0031481800000000004	0.040513185567558854
0.02906276666666667	0.004802633333333334	0.07355640108663018
0.02906276666666667	0.006457086666666667	0.0515504400230909
0.02906276666666667	0.00811154	0.011790685003675604
0.02906276666666667	0.009765993333333334	0.01238657104096941
0.02906276666666667	0.011420446666666667	0.
0.02906276666666667	0.0130749	0.032380745325256775
0.02906276666666667	0.014729353333333334	0.004845347992201814
0.02906276666666667	0.016383806666666667	0.
0.02906276666666667	0.01803826	0.
0.02906276666666667	0.019692713333333334	0.
0.02906276666666667	0.021347166666666667	0.
0.02906276666666667	0.02300162	0.
0.02906276666666667	0.024656073333333334	0.
0.04932550000000001	-0.023323073333333333	0.
0.04932550000000001	-0.02166862	0.
0.04932550000000001	-0.020014166666666666	0.
0.04932550000000001	-0.018359713333333333	2.482731369568972e-6
0.04932550000000001	-0.01670526	0.00024843973446549015
0.04932550000000001	-0.015050806666666666	1.920619035020264e-6
0.04932550000000001	-0.013396353333333333	0.0014337971193858195
0.04932550000000001	-0.0117419	0.007305023918844882
0.04932550000000001	-0.010087446666666666	0.031792563622313204
0.04932550000000001	-0.008432993333333333	0.012272397069321117
0.04932550000000001	-0.0067785399999999996	0.05374609371955024
0.04932550000000001	-0.005124086666666666	0.04269299986877143
0.04932550000000001	-0.003469633333333333	0.09311954133910191
0.04932550000000001	-0.0018151799999999996	0.1492250395373462
0.04932550000000001	-0.00016072666666666624	0.16290471215957264
0.04932550000000001	0.001493726666666667	0.13543475407079802
0.04932550000000001	0.0031481800000000004	0.1313593850383587
0.04932550000000001	0.004802633333333334	0.0908155418441916
0.04932550000000001	0.006457086666666667	0.06921536192098021
0.04932550000000001	0.00811154	0.0767362144822002
0.04932550000000001	0.009765993333333334	0.021062515087462232
0.04932550000000001	0.011420446666666667	0.01840935035308397
0.04932550000000001	0.0130749	0.01814879322081755
0.04932550000000001	0.014729353333333334	0.020359535303981064
0.04932550000000001	0.016383806666666667	0.004775263916827693
0.04932550000000001	0.01803826	0.0020852969015388635
0.04932550000000001	0.019692713333333334	0.
0.04932550000000001	0.021347166666666667	0.
0.04932550000000001	0.02300162	0.
0.04932550000000001	0.024656073333333334	0.
0.06958823333333335	-0.023323073333333333	0.
0.06958823333333335	-0.02166862	0.
0.06958823333333335	-0.020014166666666666	0.
0.06958823333333335	-0.018359713333333333	0.
0.06958823333333335	-0.01670526	0.00012707841995734665
0.06958823333333335	-0.015050806666666666	0.0014406022505392899
0.06958823333333335	-0.013396353333333333	0.00910734730089383
0.06958823333333335	-0.0117419	0.013727747161375002
0.06958823333333335	-0.010087446666666666	0.010749633953920893
0.06958823333333335	-0.008432993333333333	0.03594470792709504
0.06958823333333335	-0.0067785399999999996	0.06417035252566494
0.06958823333333335	-0.005124086666666666	0.13028078078313518
0.06958823333333335	-0.003469633333333333	0.22217306105112838
0.06958823333333335	-0.0018151799999999996	0.23299402301637198
0.06958823333333335	-0.00016072666666666624	0.19951197697460338
0.06958823333333335	0.001493726666666667	0.24725269002370043
0.06958823333333335	0.0031481800000000004	0.27314302951357167
0.06958823333333335	0.004802633333333334	0.15415215588348008
0.06958823333333335	0.006457086666666667	0.14224390562321895
0.06958823333333335	0.00811154	0.060136930634283076
0.06958823333333335	0.009765993333333334	0.04374650727198444
0.06958823333333335	0.011420446666666667	0.03525970453069485
0.06958823333333335	0.0130749	0.010995068949775925
0.06958823333333335	0.014729353333333334	0.010457181641222089
0.06958823333333335	0.016383806666666667	0.00749699072464972
0.06958823333333335	0.01803826	0.
0.06958823333333335	0.019692713333333334	0.
0.06958823333333335	0.021347166666666667	0.
0.06958823333333335	0.02300162	0.
0.06958823333333335	0.024656073333333334	0.
0.08985096666666668	-0.023323073333333333	0.
0.08985096666666668	-0.02166862	0.
0.08985096666666668	-0.020014166666666666	0.
0.08985096666666668	-0.018359713333333333	3.127439732297648e-7
0.08985096666666668	-0.01670526	0.0034841768285310995
0.08985096666666668	-0.015050806666666666	0.009134763628827897
0.08985096666666668	-0.013396353333333333	0.007505334343002652
0.08985096666666668	-0.0117419	0.015228395120128827
0.08985096666666668	-0.010087446666666666	0.03190155572722898
0.08985096666666668	-0.008432993333333333	0.05366195009701173
0.08985096666666668	-0.0067785399999999996	0.09291194505433908
0.08985096666666668	-0.005124086666666666	0.1655718333259987
0.08985096666666668	-0.003469633333333333	0.18002349633421005
0.08985096666666668	-0.0018151799999999996	0.3018848199264924
0.08985096666666668	-0.00016072666666666624	0.4117525248228086
0.08985096666666668	0.001493726666666667	0.3135104955654585
0.08985096666666668	0.0031481800000000004	0.34100628583199627
0.08985096666666668	0.004802633333333334	0.26760541179809383
0.08985096666666668	0.006457086666666667	0.21413824327171893
0.08985096666666668	0.00811154	0.16737889564273817
0.08985096666666668	0.009765993333333334	0.09404840369150243
0.08985096666666668	0.011420446666666667	0.048484888351493095
0.08985096666666668	0.0130749	0.02498126213418577
0.08985096666666668	0.014729353333333334	0.
0.08985096666666668	0.016383806666666667	0.007006744990258431
0.08985096666666668	0.01803826	0.
0.08985096666666668	0.019692713333333334	0.0020607357667843723
0.08985096666666668	0.021347166666666667	0.
0.08985096666666668	0.02300162	0.
0.08985096666666668	0.024656073333333334	0.
0.11011370000000002	-0.023323073333333333	0.
0.11011370000000002	-0.02166862	0.
0.11011370000000002	-0.020014166666666666	6.807976337259243e-7
0.11011370000000002	-0.018359713333333333	0.
0.11011370000000002	-0.01670526	0.0011938491665618523
0.11011370000000002	-0.015050806666666666	0.0008094746698999852
0.11011370000000002	-0.013396353333333333	0.008497470738194804
0.11011370000000002	-0.0117419	0.028789815193918298
0.11011370000000002	-0.010087446666666666	0.049452121658169534
0.11011370000000002	-0.008432993333333333	0.08080278230262004
0.11011370000000002	-0.0067785399999999996	0.10594625540216154
0.11011370000000002	-0.005124086666666666	0.17587828158297802
0.11011370000000002	-0.003469633333333333	0.28088411366496074
0.11011370000000002	-0.0018151799999999996	0.3080996073064325
0.11011370000000002	-0.00016072666666666624	0.359471305171068
0.11011370000000002	0.001493726666666667	0.43017839678108105
0.11011370000000002	0.0031481800000000004	0.4774826809699661
0.11011370000000002	0.004802633333333334	0.3311141714543634
0.11011370000000002	0.006457086666666667	0.3087163996170886
0.11011370000000002	0.00811154	0.2156394445090258
0.11011370000000002	0.009765993333333334	0.11418627809655817
0.11011370000000002	0.011420446666666667	0.05488572060255165
0.11011370000000002	0.0130749	0.07035576128851992
0.11011370000000002	0.014729353333333334	0.0046655529443479305
0.11011370000000002	0.016383806666666667	0.004297735811178786
0.11011370000000002	0.01803826	0.
0.11011370000000002	0.019692713333333334	0.
0.11011370000000002	0.021347166666666667	0.
0.11011370000000002	0.02300162	0.
0.11011370000000002	0.024656073333333334	0.
0.13037643333333337	-0.023323073333333333	0.
0.13037643333333337	-0.02166862	0.
0.13037643333333337	-0.020014166666666666	0.
0.13037643333333337	-0.018359713333333333	0.0007625469626338253
0.13037643333333337	-0.01670526	0.004372925620280761
0.13037643333333337	-0.015050806666666666	0.007441337044379471
0.13037643333333337	-0.013396353333333333	0.006714295521029446
0.13037643333333337	-0.0117419	0.02182460329878083
0.13037643333333337	-0.010087446666666666	0.06239270109485112
0.13037643333333337	-0.008432993333333333	0.08024590173841738
0.13037643333333337	-0.0067785399999999996	0.20302722544237692
0.13037643333333337	-0.005124086666666666	0.2833742693007627
0.13037643333333337	-0.003469633333333333	0.3566882515750373
0.13037643333333337	-0.0018151799999999996	0.47449385946597794
0.13037643333333337	-0.00016072666666666624	0.5119929064500292
0.13037643333333337	0.001493726666666667	0.5315525102950224
0.13037643333333337	0.0031481800000000004	0.6192842336832525
0.13037643333333337	0.004802633333333334	0.5009395307717982
0.13037643333333337	0.006457086666666667	0.3133736886737032
0.13037643333333337	0.00811154	0.24977552065944256
0.13037643333333337	0.009765993333333334	0.27062591032719047
0.13037643333333337	0.011420446666666667	0.09742141020822537
0.13037643333333337	0.0130749	0.047782940375626866
0.13037643333333337	0.014729353333333334	0.009371576057141295
0.13037643333333337	0.016383806666666667	0.018313635628085377
0.13037643333333337	0.01803826	0.006302767678485072
0.13037643333333337	0.019692713333333334	0.00160857950187313
0.13037643333333337	0.021347166666666667	0.
0.13037643333333337	0.02300162	0.
0.13037643333333337	0.024656073333333334	0.
0.1506391666666667	-0.023323073333333333	0.
0.1506391666666667	-0.02166862	0.
0.1506391666666667	-0.020014166666666666	3.968370066813958e-6
0.1506391666666667	-0.018359713333333333	0.00015433532044667304
0.1506391666666667	-0.01670526	0.0008893434351615058
0.1506391666666667	-0.015050806666666666	0.0022062144702139335
0.1506391666666667	-0.013396353333333333	0.0007993808286837769
0.1506391666666667	-0.0117419	0.043143161886090305
0.1506391666666667	-0.010087446666666666	0.07166694910913143
0.1506391666666667	-0.008432993333333333	0.10853700866931709
0.1506391666666667	-0.0067785399999999996	0.1794751465431702
0.1506391666666667	-0.005124086666666666	0.2825542070188494
0.1506391666666667	-0.003469633333333333	0.4032307733144412
0.1506391666666667	-0.0018151799999999996	0.47698974917468834
0.1506391666666667	-0.00016072666666666624	0.6746383592239362
0.1506391666666667	0.001493726666666667	0.597107729766747
0.1506391666666667	0.0031481800000000004	0.6628979821087058
0.1506391666666667	0.004802633333333334	0.5784436643006979
0.1506391666666667	0.006457086666666667	0.4743059096414751
0.1506391666666667	0.00811154	0.32127480261923586
0.1506391666666667	0.009765993333333334	0.25484286857307165
0.1506391666666667	0.011420446666666667	0.10879207238414099
0.1506391666666667	0.0130749	0.056508124955292185
0.1506391666666667	0.014729353333333334	0.03690757327834448
0.1506391666666667	0.016383806666666667	0.002302542109503398
0.1506391666666667	0.01803826	0.0005592671507599812
0.1506391666666667	0.019692713333333334	0.007360524740759098
0.1506391666666667	0.021347166666666667	0.
0.1506391666666667	0.02300162	0.
0.1506391666666667	0.024656073333333334	0.
0.17090190000000005	-0.023323073333333333	0.
0.17090190000000005	-0.02166862	0.
0.17090190000000005	-0.020014166666666666	0.
0.17090190000000005	-0.018359713333333333	0.00020889133700895948
0.17090190000000005	-0.01670526	0.00039994568637387074
0.17090190000000005	-0.015050806666666666	0.004491890524752916
0.17090190000000005	-0.013396353333333333	0.017999666780953005
0.17090190000000005	-0.0117419	0.028131060266034978
0.17090190000000005	-0.010087446666666666	0.07018434684692242
0.17090190000000005	-0.008432993333333333	0.1097844051372928
0.17090190000000005	-0.0067785399999999996	0.20047879873164937
0.17090190000000005	-0.005124086666666666	0.3481190822199353
0.17090190000000005	-0.003469633333333333	0.42313425106149544
0.17090190000000005	-0.0018151799999999996	0.6004179307366965
0.17090190000000005	-0.00016072666666666624	0.7389069482466899
0.17090190000000005	0.001493726666666667	0.8074141282227263
0.17090190000000005	0.0031481800000000004	0.7905017066864178
0.17090190000000005	0.004802633333333334	0.658587167193326
0.17090190000000005	0.006457086666666667	0.4490774548545856
0.17090190000000005	0.00811154	0.3719659030413901
0.17090190000000005	0.009765993333333334	0.2229018635420241
0.17090190000000005	0.011420446666666667	0.14755544644029672
0.17090190000000005	0.0130749	0.06116695229651543
0.17090190000000005	0.014729353333333334	0.0414367150857182
0.17090190000000005	0.016383806666666667	0.01947804937518163
0.17090190000000005	0.01803826	0.
0.17090190000000005	0.019692713333333334	0.00018246197916427999
0.17090190000000005	0.021347166666666667	0.
0.17090190000000005	0.02300162	0.
0.17090190000000005	0.024656073333333334	0.
0.1911646333333334	-0.023323073333333333	0.
0.1911646333333334	-0.02166862	0.
0.1911646333333334	-0.020014166666666666	0.00003324288743222514
0.1911646333333334	-0.018359713333333333	0.001036395902298784
0.1911646333333334	-0.01670526	0.0011523341576009992
0.1911646333333334	-0.015050806666666666	0.004356922852986861
0.1911646333333334	-0.013396353333333333	0.00779704822218905
0.1911646333333334	-0.0117419	0.028385275132665762
0.1911646333333334	-0.010087446666666666	0.07034491365510873
0.1911646333333334	-0.008432993333333333	0.15904184513417416
0.1911646333333334	-0.0067785399999999996	0.240088590143945
0.1911646333333334	-0.005124086666666666	0.3948612809389768
0.1911646333333334	-0.003469633333333333	0.6086029266947836
0.1911646333333334	-0.0018151799999999996	0.590149630224046
0.1911646333333334	-0.00016072666666666624	0.6919974710438549
0.1911646333333334	0.001493726666666667	0.8900047161884744
0.1911646333333334	0.0031481800000000004	0.7937154416485916
0.1911646333333334	0.004802633333333334	0.7196171598837032
0.1911646333333334	0.006457086666666667	0.5678873477150492
0.1911646333333334	0.00811154	0.43641951429736625
0.1911646333333334	0.009765993333333334	0.24284059684923892
0.1911646333333334	0.011420446666666667	0.16499409224264155
0.1911646333333334	0.0130749	0.08523039584771296
0.1911646333333334	0.014729353333333334	0.04614875936155361
0.1911646333333334	0.016383806666666667	0.01908668234727929
0.1911646333333334	0.01803826	0.008144288890212592
0.1911646333333334	0.019692713333333334	0.
0.1911646333333334	0.021347166666666667	0.
0.1911646333333334	0.02300162	0.
0.1911646333333334	0.024656073333333334	0.
0.21142736666666673	-0.023323073333333333	3.362784422677216e-10
0.21142736666666673	-0.02166862	0.000018207290885100228
0.21142736666666673	-0.020014166666666666	0.0004260971237523249
0.21142736666666673	-0.018359713333333333	0.00002550993498938625
0.21142736666666673	-0.01670526	0.0038586268255451374
0.21142736666666673	-0.015050806666666666	0.004358497076260318
0.21142736666666673	-0.013396353333333333	0.0300850739021695
0.21142736666666673	-0.0117419	0.028678484924677807
0.21142736666666673	-0.010087446666666666	0.0842938132193632
0.21142736666666673	-0.008432993333333333	0.1440234982937944
0.21142736666666673	-0.0067785399999999996	0.23838185121588717
0.21142736666666673	-0.005124086666666666	0.41446144573117516
0.21142736666666673	-0.003469633333333333	0.5878402431219358
0.21142736666666673	-0.0018151799999999996	0.6296780696384124
0.21142736666666673	-0.00016072666666666624	0.8263996124045613
0.21142736666666673	0.001493726666666667	0.9065203697496251
0.21142736666666673	0.0031481800000000004	1.
0.21142736666666673	0.004802633333333334	0.7792779359848002
0.21142736666666673	0.006457086666666667	0.6192096833549164
0.21142736666666673	0.00811154	0.41868012091358336
0.21142736666666673	0.009765993333333334	0.22595067336378458
0.21142736666666673	0.011420446666666667	0.18474379496686563
0.21142736666666673	0.0130749	0.06930249138959461
0.21142736666666673	0.014729353333333334	0.04043195214245843
0.21142736666666673	0.016383806666666667	0.015860780402264175
0.21142736666666673	0.01803826	0.01071676009882383
0.21142736666666673	0.019692713333333334	0.
0.21142736666666673	0.021347166666666667	0.0015236593356103226
0.21142736666666673	0.02300162	0.
0.21142736666666673	0.024656073333333334	0.
0.2316901	-0.023323073333333333	0.
0.2316901	-0.02166862	0.
0.2316901	-0.020014166666666666	0.009562354200006118
0.2316901	-0.018359713333333333	0.000025862806337833892
0.2316901	-0.01670526	0.001374896928441715
0.2316901	-0.015050806666666666	0.01002788913834792
0.2316901	-0.013396353333333333	0.006244883416973615
0.2316901	-0.0117419	0.02547212161199906
0.2316901	-0.010087446666666666	0.06637797090571373
0.2316901	-0.008432993333333333	0.15366950531695928
0.2316901	-0.0067785399999999996	0.33595875166041933
0.2316901	-0.005124086666666666	0.38948892213139424
0.2316901	-0.003469633333333333	0.5229668098199102
0.2316901	-0.0018151799999999996	0.64828405022767
0.2316901	-0.00016072666666666624	0.784035228522756
0.2316901	0.001493726666666667	0.9209468204192399
0.2316901	0.0031481800000000004	0.8497996471769474
0.2316901	0.004802633333333334	0.8260996221047818
0.2316901	0.006457086666666667	0.6273925860168507
0.2316901	0.00811154	0.4612668692277085
0.2316901	0.009765993333333334	0.23099142720742316
0.2316901	0.011420446666666667	0.13046229644731547
0.2316901	0.0130749	0.09183383603591938
0.2316901	0.014729353333333334	0.03866617623625813
0.2316901	0.016383806666666667	0.020366952835235565
0.2316901	0.01803826	0.004848212029618056
0.2316901	0.019692713333333334	0.017177480040702825
0.2316901	0.021347166666666667	0.
0.2316901	0.02300162	0.
0.2316901	0.024656073333333334	0.
0.25195283333333335	-0.023323073333333333	0.
0.25195283333333335	-0.02166862	0.
0.25195283333333335	-0.020014166666666666	5.249226972910002e-9
0.25195283333333335	-0.018359713333333333	0.000020896168794886124
0.25195283333333335	-0.01670526	0.0003303821776521017
0.25195283333333335	-0.015050806666666666	0.0020988001683098774
0.25195283333333335	-0.013396353333333333	0.01488892142120214
0.25195283333333335	-0.0117419	0.03244862411215831
0.25195283333333335	-0.010087446666666666	0.06883526859996007
0.25195283333333335	-0.008432993333333333	0.1970286339477775
0.25195283333333335	-0.0067785399999999996	0.2264457957880957
0.25195283333333335	-0.005124086666666666	0.3944259415737838
0.25195283333333335	-0.003469633333333333	0.45922198432500383
0.25195283333333335	-0.0018151799999999996	0.636823922263557
0.25195283333333335	-0.00016072666666666624	0.7786472587144844
0.25195283333333335	0.001493726666666667	0.8614042349478392
0.25195283333333335	0.0031481800000000004	0.8910833709714198
0.25195283333333335	0.004802633333333334	0.8789706980609434
0.25195283333333335	0.006457086666666667	0.6247729913489006
0.25195283333333335	0.00811154	0.40191778181089016
0.25195283333333335	0.009765993333333334	0.25833886587191
0.25195283333333335	0.011420446666666667	0.1656511267642467
0.25195283333333335	0.0130749	0.07480192485326495
0.25195283333333335	0.014729353333333334	0.03383363157110558
0.25195283333333335	0.016383806666666667	0.01645778394547982
0.25195283333333335	0.01803826	0.004708889035572358
0.25195283333333335	0.019692713333333334	0.
0.25195283333333335	0.021347166666666667	0.
0.25195283333333335	0.02300162	0.
0.25195283333333335	0.024656073333333334	0.
0.2722155666666667	-0.023323073333333333	0.
0.2722155666666667	-0.02166862	0.
0.2722155666666667	-0.020014166666666666	0.
0.2722155666666667	-0.018359713333333333	0.0001537125967554917
0.2722155666666667	-0.01670526	3.0505169320337562e-6
0.2722155666666667	-0.015050806666666666	0.00687066069977083
0.2722155666666667	-0.013396353333333333	0.006403957889412457
0.2722155666666667	-0.0117419	0.02803818981023393
0.2722155666666667	-0.010087446666666666	0.07601537497702814
0.2722155666666667	-0.008432993333333333	0.18083716682280526
0.2722155666666667	-0.0067785399999999996	0.31759749955570904
0.2722155666666667	-0.005124086666666666	0.38775006133818174
0.2722155666666667	-0.003469633333333333	0.4889932632761315
0.2722155666666667	-0.0018151799999999996	0.5577616866575043
0.2722155666666667	-0.00016072666666666624	0.7023606706146174
0.2722155666666667	0.001493726666666667	0.8983484562501419
0.2722155666666667	0.0031481800000000004	0.8322190655077387
0.2722155666666667	0.004802633333333334	0.7746875937599412
0.2722155666666667	0.006457086666666667	0.6264635664937553
0.2722155666666667	0.00811154	0.4031481095537473
0.2722155666666667	0.009765993333333334	0.24810707763367157
0.2722155666666667	0.011420446666666667	0.13804336406688822
0.2722155666666667	0.0130749	0.061133931024904824
0.2722155666666667	0.014729353333333334	0.036041759855908975
0.2722155666666667	0.016383806666666667	0.007183828543682334
0.2722155666666667	0.01803826	0.0019672389139680775
0.2722155666666667	0.019692713333333334	0.0009912603180262944
0.2722155666666667	0.021347166666666667	0.
0.2722155666666667	0.02300162	0.
0.2722155666666667	0.024656073333333334	0.
0.2924783	-0.023323073333333333	0.
0.2924783	-0.02166862	0.
0.2924783	-0.020014166666666666	1.497682464826019e-7
0.2924783	-0.018359713333333333	2.5650272651385523e-7
0.2924783	-0.01670526	0.00012947197366876658
0.2924783	-0.015050806666666666	0.009127346054895636
0.2924783	-0.013396353333333333	0.00513904409341023
0.2924783	-0.0117419	0.0477397596828563
0.2924783	-0.010087446666666666	0.07362118159202105
0.2924783	-0.008432993333333333	0.14608908513356061
0.2924783	-0.0067785399999999996	0.32460234218992723
0.2924783	-0.005124086666666666	0.3302875469027054
0.2924783	-0.003469633333333333	0.4699756826258523
0.2924783	-0.0018151799999999996	0.5361775832298455
0.2924783	-0.00016072666666666624	0.6568783353268028
0.2924783	0.001493726666666667	0.7481438062568873
0.2924783	0.0031481800000000004	0.809163675029199
0.2924783	0.004802633333333334	0.6638695851204943
0.2924783	0.006457086666666667	0.552706701984409
0.2924783	0.00811154	0.36511685878999495
0.2924783	0.009765993333333334	0.22625017866256603
0.2924783	0.011420446666666667	0.14411845362552805
0.2924783	0.0130749	0.07085225888579541
0.2924783	0.014729353333333334	0.02089935493795864
0.2924783	0.016383806666666667	0.014688139617706543
0.2924783	0.01803826	0.005492214238297963
0.2924783	0.019692713333333334	0.002605792424295959
0.2924783	0.021347166666666667	0.0001821236422486808
0.2924783	0.02300162	0.00024692424560645866
0.2924783	0.024656073333333334	0.
0.31274103333333336	-0.023323073333333333	0.
0.31274103333333336	-0.02166862	0.
0.31274103333333336	-0.020014166666666666	2.6302352953869434e-7
0.31274103333333336	-0.018359713333333333	0.000034997131774250403
0.31274103333333336	-0.01670526	0.00033124778025670225
0.31274103333333336	-0.015050806666666666	0.0049781185931127864
0.31274103333333336	-0.013396353333333333	0.025360750363908953
0.31274103333333336	-0.0117419	0.012247481795911615
0.31274103333333336	-0.010087446666666666	0.058221421943730985
0.31274103333333336	-0.008432993333333333	0.14817322183205303
0.31274103333333336	-0.0067785399999999996	0.21025719333334714
0.31274103333333336	-0.005124086666666666	0.3238337136963072
0.31274103333333336	-0.003469633333333333	0.45021729384089665
0.31274103333333336	-0.0018151799999999996	0.5147695575245238
0.31274103333333336	-0.00016072666666666624	0.5133778935845362
0.31274103333333336	0.001493726666666667	0.6754600185476682
0.31274103333333336	0.0031481800000000004	0.6541326518658038
0.31274103333333336	0.004802633333333334	0.7342105737348726
0.31274103333333336	0.006457086666666667	0.4596724470004352
0.31274103333333336	0.00811154	0.30733178407044015
0.31274103333333336	0.009765993333333334	0.1906457766879347
0.31274103333333336	0.011420446666666667	0.12834278021183562
0.31274103333333336	0.0130749	0.07428613759548836
0.31274103333333336	0.014729353333333334	0.0195572706040363
0.31274103333333336	0.016383806666666667	0.023342842481853768
0.31274103333333336	0.01803826	0.003097042542843991
0.31274103333333336	0.019692713333333334	0.
0.31274103333333336	0.021347166666666667	0.
0.31274103333333336	0.02300162	0.
0.31274103333333336	0.024656073333333334	0.
0.3330037666666667	-0.023323073333333333	0.
0.3330037666666667	-0.02166862	0.
0.3330037666666667	-0.020014166666666666	0.
0.3330037666666667	-0.018359713333333333	0.0005776735153840533
0.3330037666666667	-0.01670526	0.
0.3330037666666667	-0.015050806666666666	0.00032992271646351115
0.3330037666666667	-0.013396353333333333	0.01399544140289612
0.3330037666666667	-0.0117419	0.03416207280705478
0.3330037666666667	-0.010087446666666666	0.05794372694443783
0.3330037666666667	-0.008432993333333333	0.09080803741828182
0.3330037666666667	-0.0067785399999999996	0.17518190763409572
0.3330037666666667	-0.005124086666666666	0.21771628307337296
0.3330037666666667	-0.003469633333333333	0.32345701126944
0.3330037666666667	-0.0018151799999999996	0.36350435659552505
0.3330037666666667	-0.00016072666666666624	0.3950926467700893
0.3330037666666667	0.001493726666666667	0.6382659945650274
0.3330037666666667	0.0031481800000000004	0.5325617530127229
0.3330037666666667	0.004802633333333334	0.48592112530503534
0.3330037666666667	0.006457086666666667	0.4619723203789637
0.3330037666666667	0.00811154	0.34103314270441454
0.3330037666666667	0.009765993333333334	0.15335522110403393
0.3330037666666667	0.011420446666666667	0.08297694172839577
0.3330037666666667	0.0130749	0.04666987876798486
0.3330037666666667	0.014729353333333334	0.019007483399984416
0.3330037666666667	0.016383806666666667	0.012668168821543303
0.3330037666666667	0.01803826	0.0025834611594867294
0.3330037666666667	0.019692713333333334	0.0003709605470658467
0.3330037666666667	0.021347166666666667	0.
0.3330037666666667	0.02300162	0.
0.3330037666666667	0.024656073333333334	0.
0.35326650000000004	-0.023323073333333333	0.
0.35326650000000004	-0.02166862	0.
0.35326650000000004	-0.020014166666666666	0.
0.35326650000000004	-0.018359713333333333	0.
0.35326650000000004	-0.01670526	0.006335864364605744
0.35326650000000004	-0.015050806666666666	0.00004483629424785498
0.35326650000000004	-0.013396353333333333	0.00264897319590898
0.35326650000000004	-0.0117419	0.0245362926219987
0.35326650000000004	-0.010087446666666666	0.020526441048816273
0.35326650000000004	-0.008432993333333333	0.11162287849936234
0.35326650000000004	-0.0067785399999999996	0.14830335938864947
0.35326650000000004	-0.005124086666666666	0.19324127768139876
0.35326650000000004	-0.003469633333333333	0.19846598066634233
0.35326650000000004	-0.0018151799999999996	0.28025911582523305
0.35326650000000004	-0.00016072666666666624	0.290493329445534
0.35326650000000004	0.001493726666666667	0.3663383266133943
0.35326650000000004	0.0031481800000000004	0.3672019718686655
0.35326650000000004	0.004802633333333334	0.4182703727986295
0.35326650000000004	0.006457086666666667	0.30420908345451336
0.35326650000000004	0.00811154	0.2498150193518811
0.35326650000000004	0.009765993333333334	0.15525780921528473
0.35326650000000004	0.011420446666666667	0.10178387395059771
0.35326650000000004	0.0130749	0.019811566618001375
0.35326650000000004	0.014729353333333334	0.012232483771216197
0.35326650000000004	0.016383806666666667	0.009118849693365197
0.35326650000000004	0.01803826	0.004393375121667314
0.35326650000000004	0.019692713333333334	0.
0.35326650000000004	0.021347166666666667	0.
0.35326650000000004	0.02300162	0.
0.35326650000000004	0.024656073333333334	0.
0.3735292333333334	-0.023323073333333333	0.
0.3735292333333334	-0.02166862	0.
0.3735292333333334	-0.020014166666666666	0.
0.3735292333333334	-0.018359713333333333	0.
0.3735292333333334	-0.01670526	0.
0.3735292333333334	-0.015050806666666666	0.0004004441925680631
0.3735292333333334	-0.013396353333333333	0.006474282727323919
0.3735292333333334	-0.0117419	0.0021986612584005243
0.3735292333333334	-0.010087446666666666	0.03128705132929583
0.3735292333333334	-0.008432993333333333	0.08498521217396926
0.3735292333333334	-0.0067785399999999996	0.06411758201067305
0.3735292333333334	-0.005124086666666666	0.13534727819420148
0.3735292333333334	-0.003469633333333333	0.09747673712085148
0.3735292333333334	-0.0018151799999999996	0.13090971908054738
0.3735292333333334	-0.00016072666666666624	0.2625079356588043
0.3735292333333334	0.001493726666666667	0.18206929889552287
0.3735292333333334	0.0031481800000000004	0.35675166151768983
0.3735292333333334	0.004802633333333334	0.25915110756874293
0.3735292333333334	0.006457086666666667	0.20507527881544918
0.3735292333333334	0.00811154	0.16663561503066598
0.3735292333333334	0.009765993333333334	0.1323927725015942
0.3735292333333334	0.011420446666666667	0.06028808873590681
0.3735292333333334	0.0130749	0.031592907078293764
0.3735292333333334	0.014729353333333334	0.02530141729699533
0.3735292333333334	0.016383806666666667	0.008846310566622736
0.3735292333333334	0.01803826	0.
0.3735292333333334	0.019692713333333334	0.0012027277461403479
0.3735292333333334	0.021347166666666667	0.
0.3735292333333334	0.02300162	0.
0.3735292333333334	0.024656073333333334	0.
0.3937919666666667	-0.023323073333333333	0.
0.3937919666666667	-0.02166862	0.
0.3937919666666667	-0.020014166666666666	0.
0.3937919666666667	-0.018359713333333333	0.
0.3937919666666667	-0.01670526	0.
0.3937919666666667	-0.015050806666666666	0.
0.3937919666666667	-0.013396353333333333	0.0019019735172730546
0.3937919666666667	-0.0117419	0.007221704917466436
0.3937919666666667	-0.010087446666666666	0.0327357520526965
0.3937919666666667	-0.008432993333333333	0.03633424418549524
0.3937919666666667	-0.0067785399999999996	0.046870530932652185
0.3937919666666667	-0.005124086666666666	0.06360877815023996
0.3937919666666667	-0.003469633333333333	0.09704312619236667
0.3937919666666667	-0.0018151799999999996	0.11478638443267301
0.3937919666666667	-0.00016072666666666624	0.1051082072569398
0.3937919666666667	0.001493726666666667	0.13181754661212525
0.3937919666666667	0.0031481800000000004	0.22448697541953866
0.3937919666666667	0.004802633333333334	0.17645348233199165
0.3937919666666667	0.006457086666666667	0.12639809880620706
0.3937919666666667	0.00811154	0.13012018023638244
0.3937919666666667	0.009765993333333334	0.11872390626446992
0.3937919666666667	0.011420446666666667	0.006075686018855777
0.3937919666666667	0.0130749	0.0330951264114865
0.3937919666666667	0.014729353333333334	0.0058841040258723306
0.3937919666666667	0.016383806666666667	0.004269947278186841
0.3937919666666667	0.01803826	0.
0.3937919666666667	0.019692713333333334	0.
0.3937919666666667	0.021347166666666667	0.002252442879295877
0.3937919666666667	0.02300162	0.
0.3937919666666667	0.024656073333333334	0.
0.4140547	-0.023323073333333333	0.
0.4140547	-0.02166862	0.
0.4140547	-0.020014166666666666	0.
0.4140547	-0.018359713333333333	0.
0.4140547	-0.01670526	1.867366107119214e-8
0.4140547	-0.015050806666666666	5.541920970259932e-6
0.4140547	-0.013396353333333333	0.
0.4140547	-0.0117419	4.108171156339515e-6
0.4140547	-0.010087446666666666	0.0065098182158620475
0.4140547	-0.008432993333333333	0.0006925228760745269
0.4140547	-0.0067785399999999996	0.0366556018600912
0.4140547	-0.005124086666666666	0.019298670306909387
0.4140547	-0.003469633333333333	0.05138978254009703
0.4140547	-0.0018151799999999996	0.04791594183063694
0.4140547	-0.00016072666666666624	0.04220957155467082
0.4140547	0.001493726666666667	0.11264131296207887
0.4140547	0.0031481800000000004	0.09101010562406495
0.4140547	0.004802633333333334	0.1483677236162286
0.4140547	0.006457086666666667	0.10223132709242685
0.4140547	0.00811154	0.07118768103058068
0.4140547	0.009765993333333334	0.051665726698813495
0.4140547	0.011420446666666667	0.02226794918613414
0.4140547	0.0130749	0.008186623853815937
0.4140547	0.014729353333333334	0.002943981938807314
0.4140547	0.016383806666666667	0.
0.4140547	0.01803826	0.
0.4140547	0.019692713333333334	0.
0.4140547	0.021347166666666667	0.
0.4140547	0.02300162	0.
0.4140547	0.024656073333333334	0.
0.4343174333333334	-0.023323073333333333	0.
0.4343174333333334	-0.02166862	0.
0.4343174333333334	-0.020014166666666666	0.
0.4343174333333334	-0.018359713333333333	0.
0.4343174333333334	-0.01670526	0.
0.4343174333333334	-0.015050806666666666	0.
0.4343174333333334	-0.013396353333333333	0.
0.4343174333333334	-0.0117419	0.
0.4343174333333334	-0.010087446666666666	0.005519073801643228
0.4343174333333334	-0.008432993333333333	0.
0.4343174333333334	-0.0067785399999999996	0.003160415549526283
0.4343174333333334	-0.005124086666666666	0.017458541349875588
0.4343174333333334	-0.003469633333333333	0.005615050334969366
0.4343174333333334	-0.0018151799999999996	0.02207254162073116
0.4343174333333334	-0.00016072666666666624	0.014380683230011852
0.4343174333333334	0.001493726666666667	0.04217259959111261
0.4343174333333334	0.0031481800000000004	0.004222059064297065
0.4343174333333334	0.004802633333333334	0.0738294855973977
0.4343174333333334	0.006457086666666667	0.05763107271961695
0.4343174333333334	0.00811154	0.03994708311984137
0.4343174333333334	0.009765993333333334	0.03201011728762166
0.4343174333333334	0.011420446666666667	0.001397629691532688
0.4343174333333334	0.0130749	0.0035728138332016663
0.4343174333333334	0.014729353333333334	0.0015308785609826825
0.4343174333333334	0.016383806666666667	0.
0.4343174333333334	0.01803826	0.0002127494747851186
0.4343174333333334	0.019692713333333334	0.
0.4343174333333334	0.021347166666666667	0.
0.4343174333333334	0.02300162	0.
0.4343174333333334	0.024656073333333334	0.
0.4545801666666667	-0.023323073333333333	0.
0.4545801666666667	-0.02166862	0.
0.4545801666666667	-0.020014166666666666	0.
0.4545801666666667	-0.018359713333333333	0.
0.4545801666666667	-0.01670526	0.
0.4545801666666667	-0.015050806666666666	0.
0.4545801666666667	-0.013396353333333333	0.
0.4545801666666667	-0.0117419	0.
0.4545801666666667	-0.010087446666666666	0.011178641407600878
0.4545801666666667	-0.008432993333333333	0.006300316706908037
0.4545801666666667	-0.0067785399999999996	0.
0.4545801666666667	-0.005124086666666666	0.
0.4545801666666667	-0.003469633333333333	0.011718506461681108
0.4545801666666667	-0.0018151799999999996	0.004284147487638408
0.4545801666666667	-0.00016072666666666624	0.006638465086232084
0.4545801666666667	0.001493726666666667	0.012724364629302936
0.4545801666666667	0.0031481800000000004	0.04057424732518365
0.4545801666666667	0.004802633333333334	0.
0.4545801666666667	0.006457086666666667	0.010455997290620878
0.4545801666666667	0.00811154	0.013494603871963148
0.4545801666666667	0.009765993333333334	0.0014452111054838
0.4545801666666667	0.011420446666666667	0.
0.4545801666666667	0.0130749	0.
0.4545801666666667	0.014729353333333334	0.
0.4545801666666667	0.016383806666666667	0.
0.4545801666666667	0.01803826	0.
0.4545801666666667	0.019692713333333334	0.
0.4545801666666667	0.021347166666666667	0.
0.4545801666666667	0.02300162	0.
0.4545801666666667	0.024656073333333334	0.
0.47484290000000007	-0.023323073333333333	0.
0.47484290000000007	-0.02166862	0.
0.47484290000000007	-0.020014166666666666	0.
0.47484290000000007	-0.018359713333333333	0.
0.47484290000000007	-0.01670526	0.
0.47484290000000007	-0.015050806666666666	0.
0.47484290000000007	-0.013396353333333333	0.
0.47484290000000007	-0.0117419	0.
0.47484290000000007	-0.010087446666666666	0.
0.47484290000000007	-0.008432993333333333	0.
0.47484290000000007	-0.0067785399999999996	0.0010599468905423768
0.47484290000000007	-0.005124086666666666	0.
0.47484290000000007	-0.003469633333333333	0.
0.47484290000000007	-0.0018151799999999996	0.
0.47484290000000007	-0.00016072666666666624	0.
0.47484290000000007	0.001493726666666667	0.01372052174858489
0.47484290000000007	0.0031481800000000004	0.01062232227859789
0.47484290000000007	0.004802633333333334	0.
0.47484290000000007	0.006457086666666667	0.00902110083335428
0.47484290000000007	0.00811154	0.
0.47484290000000007	0.009765993333333334	0.01294136988200818
0.47484290000000007	0.011420446666666667	0.007667170422470617
0.47484290000000007	0.0130749	0.011937345658153783
0.47484290000000007	0.014729353333333334	0.
0.47484290000000007	0.016383806666666667	0.
0.47484290000000007	0.01803826	0.
0.47484290000000007	0.019692713333333334	0.
0.47484290000000007	0.021347166666666667	0.
0.47484290000000007	0.02300162	0.
0.47484290000000007	0.024656073333333334	0.
0.49510563333333335	-0.023323073333333333	0.
0.49510563333333335	-0.02166862	0.
0.49510563333333335	-0.020014166666666666	0.
0.49510563333333335	-0.018359713333333333	0.
0.49510563333333335	-0.01670526	0.
0.49510563333333335	-0.015050806666666666	0.
0.49510563333333335	-0.013396353333333333	3.873306376478528e-6
0.49510563333333335	-0.0117419	0.
0.49510563333333335	-0.010087446666666666	0.
0.49510563333333335	-0.008432993333333333	0.
0.49510563333333335	-0.0067785399999999996	0.
0.49510563333333335	-0.005124086666666666	0.
0.49510563333333335	-0.003469633333333333	0.
0.49510563333333335	-0.0018151799999999996	0.
0.49510563333333335	-0.00016072666666666624	0.
0.49510563333333335	0.001493726666666667	0.
0.49510563333333335	0.0031481800000000004	0.014420094167384134
0.49510563333333335	0.004802633333333334	0.
0.49510563333333335	0.006457086666666667	0.005592294435049499
0.49510563333333335	0.00811154	0.
0.49510563333333335	0.009765993333333334	0.
0.49510563333333335	0.011420446666666667	0.
0.49510563333333335	0.0130749	0.
0.49510563333333335	0.014729353333333334	0.
0.49510563333333335	0.016383806666666667	0.
0.49510563333333335	0.01803826	0.
0.49510563333333335	0.019692713333333334	0.
0.49510563333333335	0.021347166666666667	0.
0.49510563333333335	0.02300162	0.
0.49510563333333335	0.024656073333333334	0.

==> data/fig7/hist_2d_4-5.dat <==
-0.07801322333333333	-0.014700278333333334	0.
-0.07801322333333333	-0.013620634999999999	0.
-0.07801322333333333	-0.012540991666666668	0.
-0.07801322333333333	-0.011461348333333333	0.
-0.07801322333333333	-0.010381705000000001	0.
-0.07801322333333333	-0.009302061666666667	0.
-0.07801322333333333	-0.008222418333333335	0.
-0.07801322333333333	-0.0071427750000000005	0.
-0.07801322333333333	-0.006063131666666669	0.
-0.07801322333333333	-0.004983488333333334	0.
-0.07801322333333333	-0.003903845000000003	0.
-0.07801322333333333	-0.002824201666666668	0.
-0.07801322333333333	-0.0017445583333333368	0.
-0.07801322333333333	-0.000664915000000002	0.
-0.07801322333333333	0.0004147283333333293	0.
-0.07801322333333333	0.0014943716666666641	0.
-0.07801322333333333	0.0025740149999999955	0.
-0.07801322333333333	0.0036536583333333303	0.
-0.07801322333333333	0.004733301666666662	0.
-0.07801322333333333	0.0058129449999999964	0.
-0.07801322333333333	0.006892588333333328	0.
-0.07801322333333333	0.007972231666666663	0.008346855563845557
-0.07801322333333333	0.009051874999999994	0.
-0.07801322333333333	0.010131518333333329	0.014234657283252787
-0.07801322333333333	0.01121116166666666	0.
-0.07801322333333333	0.012290804999999995	0.
-0.07801322333333333	0.013370448333333326	0.
-0.07801322333333333	0.014450091666666661	0.0024415751693015685
-0.07801322333333333	0.015529734999999992	0.
-0.07801322333333333	0.016609378333333327	0.
-0.07280666999999999	-0.014700278333333334	0.
-0.07280666999999999	-0.013620634999999999	0.
-0.07280666999999999	-0.012540991666666668	0.
-0.07280666999999999	-0.011461348333333333	0.
-0.07280666999999999	-0.010381705000000001	0.
-0.07280666999999999	-0.009302061666666667	0.
-0.07280666999999999	-0.008222418333333335	0.
-0.07280666999999999	-0.0071427750000000005	0.
-0.07280666999999999	-0.006063131666666669	0.
-0.07280666999999999	-0.004983488333333334	0.
-0.07280666999999999	-0.003903845000000003	0.
-0.07280666999999999	-0.002824201666666668	0.
-0.07280666999999999	-0.0017445583333333368	0.
-0.07280666999999999	-0.000664915000000002	0.
-0.07280666999999999	0.0004147283333333293	0.
-0.07280666999999999	0.0014943716666666641	0.
-0.07280666999999999	0.0025740149999999955	0.
-0.07280666999999999	0.0036536583333333303	0.
-0.07280666999999999	0.004733301666666662	0.0003326786049542792
-0.07280666999999999	0.0058129449999999964	0.0019169862546321685
-0.07280666999999999	0.006892588333333328	0.
-0.07280666999999999	0.007972231666666663	0.01193516347517191
-0.07280666999999999	0.009051874999999994	0.0032959341958078434
-0.07280666999999999	0.010131518333333329	0.
-0.07280666999999999	0.01121116166666666	0.
-0.07280666999999999	0.012290804999999995	0.
-0.07280666999999999	0.013370448333333326	0.
-0.07280666999999999	0.014450091666666661	0.
-0.07280666999999999	0.015529734999999992	0.
-0.07280666999999999	0.016609378333333327	0.
-0.06760011666666665	-0.014700278333333334	0.
-0.06760011666666665	-0.013620634999999999	0.
-0.06760011666666665	-0.012540991666666668	0.
-0.06760011666666665	-0.011461348333333333	0.
-0.06760011666666665	-0.010381705000000001	0.
-0.06760011666666665	-0.009302061666666667	0.
-0.06760011666666665	-0.008222418333333335	0.
-0.06760011666666665	-0.0071427750000000005	0.
-0.06760011666666665	-0.006063131666666669	0.
-0.06760011666666665	-0.004983488333333334	0.
-0.06760011666666665	-0.003903845000000003	0.
-0.06760011666666665	-0.002824201666666668	0.
-0.06760011666666665	-0.0017445583333333368	0.
-0.06760011666666665	-0.000664915000000002	0.
-0.06760011666666665	0.0004147283333333293	0.
-0.06760011666666665	0.0014943716666666641	0.0006612603747550966
-0.06760011666666665	0.0025740149999999955	0.
-0.06760011666666665	0.0036536583333333303	0.
-0.06760011666666665	0.004733301666666662	0.
-0.06760011666666665	0.0058129449999999964	0.016429660141457633
-0.06760011666666665	0.006892588333333328	0.002637409086468102
-0.06760011666666665	0.007972231666666663	0.021179038505251973
-0.06760011666666665	0.009051874999999994	0.
-0.06760011666666665	0.010131518333333329	0.
-0.06760011666666665	0.01121116166666666	0.0026318484772323257
-0.06760011666666665	0.012290804999999995	0.002745849627950853
-0.06760011666666665	0.013370448333333326	0.
-0.06760011666666665	0.014450091666666661	0.
-0.06760011666666665	0.015529734999999992	0.
-0.06760011666666665	0.016609378333333327	0.
-0.06239356333333333	-0.014700278333333334	0.
-0.06239356333333333	-0.013620634999999999	0.
-0.06239356333333333	-0.012540991666666668	0.
-0.06239356333333333	-0.011461348333333333	0.
-0.06239356333333333	-0.010381705000000001	0.
-0.06239356333333333	-0.009302061666666667	0.
-0.06239356333333333	-0.008222418333333335	0.
-0.06239356333333333	-0.0071427750000000005	0.
-0.06239356333333333	-0.006063131666666669	0.
-0.06239356333333333	-0.004983488333333334	0.
-0.06239356333333333	-0.003903845000000003	0.
-0.06239356333333333	-0.002824201666666668	0.
-0.06239356333333333	-0.0017445583333333368	0.
-0.06239356333333333	-0.000664915000000002	0.
-0.06239356333333333	0.0004147283333333293	0.
-0.06239356333333333	0.0014943716666666641	0.004184176560834927
-0.06239356333333333	0.0025740149999999955	0.
-0.06239356333333333	0.0036536583333333303	0.02903261640802891
-0.06239356333333333	0.004733301666666662	0.012761767959255873
-0.06239356333333333	0.0058129449999999964	0.010081090057369941
-0.06239356333333333	0.006892588333333328	0.04426155912639517
-0.06239356333333333	0.007972231666666663	0.009940718453568474
-0.06239356333333333	0.009051874999999994	0.009121148746464726
-0.06239356333333333	0.010131518333333329	0.014034295193954691
-0.06239356333333333	0.01121116166666666	0.015517702904020029
-0.06239356333333333	0.012290804999999995	0.0034013345911196318
-0.06239356333333333	0.013370448333333326	0.
-0.06239356333333333	0.014450091666666661	0.
-0.06239356333333333	0.015529734999999992	0.
-0.06239356333333333	0.016609378333333327	0.01138906314446205
-0.057187009999999996	-0.014700278333333334	0.
-0.057187009999999996	-0.013620634999999999	0.
-0.057187009999999996	-0.012540991666666668	0.
-0.057187009999999996	-0.011461348333333333	0.
-0.057187009999999996	-0.010381705000000001	0.
-0.057187009999999996	-0.009302061666666667	0.
-0.057187009999999996	-0.008222418333333335	0.
-0.057187009999999996	-0.0071427750000000005	0.
-0.057187009999999996	-0.006063131666666669	0.
-0.057187009999999996	-0.004983488333333334	0.
-0.057187009999999996	-0.003903845000000003	0.
-0.057187009999999996	-0.002824201666666668	0.
-0.057187009999999996	-0.0017445583333333368	0.
-0.057187009999999996	-0.000664915000000002	0.
-0.057187009999999996	0.0004147283333333293	0.
-0.057187009999999996	0.0014943716666666641	0.015090367485835044
-0.057187009999999996	0.0025740149999999955	0.021948770948931592
-0.057187009999999996	0.0036536583333333303	0.025830855720163054
-0.057187009999999996	0.004733301666666662	0.020783991344907334
-0.057187009999999996	0.0058129449999999964	0.032492976606344766
-0.057187009999999996	0.006892588333333328	0.005634059513722696
-0.057187009999999996	0.007972231666666663	0.01930931257874825
-0.057187009999999996	0.009051874999999994	0.017349627427837994
-0.057187009999999996	0.010131518333333329	0.0052058648861355505
-0.057187009999999996	0.01121116166666666	0.008609338839375489
-0.057187009999999996	0.012290804999999995	0.011263573532543623
-0.057187009999999996	0.013370448333333326	0.009290305597515695
-0.057187009999999996	0.014450091666666661	0.008668452792699753
-0.057187009999999996	0.015529734999999992	0.
-0.057187009999999996	0.016609378333333327	0.
-0.05198045666666666	-0.014700278333333334	0.
-0.05198045666666666	-0.013620634999999999	0.
-0.05198045666666666	-0.012540991666666668	0.
-0.05198045666666666	-0.011461348333333333	0.
-0.05198045666666666	-0.010381705000000001	0.
-0.05198045666666666	-0.009302061666666667	0.
-0.05198045666666666	-0.008222418333333335	0.
-0.05198045666666666	-0.0071427750000000005	0.
-0.05198045666666666	-0.006063131666666669	0.
-0.05198045666666666	-0.004983488333333334	0.
-0.05198045666666666	-0.003903845000000003	0.
-0.05198045666666666	-0.002824201666666668	0.
-0.05198045666666666	-0.0017445583333333368	0.
-0.05198045666666666	-0.000664915000000002	0.
-0.05198045666666666	0.0004147283333333293	0.
-0.05198045666666666	0.0014943716666666641	0.038463300538454155
-0.05198045666666666	0.0025740149999999955	0.03968265573788223
-0.05198045666666666	0.0036536583333333303	0.031630254146383555
-0.05198045666666666	0.004733301666666662	0.06139715593310489
-0.05198045666666666	0.0058129449999999964	0.021389602995967188
-0.05198045666666666	0.006892588333333328	0.049179907601777664
-0.05198045666666666	0.007972231666666663	0.03810861006262819
-0.05198045666666666	0.009051874999999994	0.06593895155729662
-0.05198045666666666	0.010131518333333329	0.055226353329453914
-0.05198045666666666	0.01121116166666666	0.028939471872637096
-0.05198045666666666	0.012290804999999995	0.0007140567137856283
-0.05198045666666666	0.013370448333333326	0.022669529842509504
-0.05198045666666666	0.014450091666666661	0.03077908077731796
-0.05198045666666666	0.015529734999999992	0.
-0.05198045666666666	0.016609378333333327	0.
-0.046773903333333325	-0.014700278333333334	0.
-0.046773903333333325	-0.013620634999999999	0.
-0.046773903333333325	-0.012540991666666668	0.
-0.046773903333333325	-0.011461348333333333	0.
-0.046773903333333325	-0.010381705000000001	0.
-0.046773903333333325	-0.009302061666666667	0.
-0.046773903333333325	-0.008222418333333335	0.
-0.046773903333333325	-0.0071427750000000005	0.
-0.046773903333333325	-0.006063131666666669	0.
-0.046773903333333325	-0.004983488333333334	0.
-0.046773903333333325	-0.003903845000000003	0.
-0.046773903333333325	-0.002824201666666668	0.
-0.046773903333333325	-0.0017445583333333368	0.
-0.046773903333333325	-0.000664915000000002	0.009863464095285627
-0.046773903333333325	0.0004147283333333293	0.07750247232049234
-0.046773903333333325	0.0014943716666666641	0.07384002814952002
-0.046773903333333325	0.0025740149999999955	0.09599298761446026
-0.046773903333333325	0.0036536583333333303	0.10327804830928829
-0.046773903333333325	0.004733301666666662	0.0663663883136873
-0.046773903333333325	0.0058129449999999964	0.0996322258560107
-0.046773903333333325	0.006892588333333328	0.10430246121451926
-0.046773903333333325	0.007972231666666663	0.0651808257161097
-0.046773903333333325	0.009051874999999994	0.03856254649996754
-0.046773903333333325	0.010131518333333329	0.06816466075796668
-0.046773903333333325	0.01121116166666666	0.024404547325247147
-0.046773903333333325	0.012290804999999995	0.012509221024715477
-0.046773903333333325	0.013370448333333326	0.02713306898616203
-0.046773903333333325	0.014450091666666661	0.022496180881068945
-0.046773903333333325	0.015529734999999992	0.
-0.046773903333333325	0.016609378333333327	0.
-0.041567349999999996	-0.014700278333333334	0.
-0.041567349999999996	-0.013620634999999999	0.
-0.041567349999999996	-0.012540991666666668	0.
-0.041567349999999996	-0.011461348333333333	0.
-0.041567349999999996	-0.010381705000000001	0.
-0.041567349999999996	-0.009302061666666667	0.
-0.041567349999999996	-0.008222418333333335	0.
-0.041567349999999996	-0.0071427750000000005	0.
-0.041567349999999996	-0.006063131666666669	0.
-0.041567349999999996	-0.004983488333333334	0.
-0.041567349999999996	-0.003903845000000003	0.
-0.041567349999999996	-0.002824201666666668	0.014304807573474597
-0.041567349999999996	-0.0017445583333333368	0.023969051150018638
-0.041567349999999996	-0.000664915000000002	0.047996075514298
-0.041567349999999996	0.0004147283333333293	0.06165911121059897
-0.041567349999999996	0.0014943716666666641	0.09934296729425812
-0.041567349999999996	0.0025740149999999955	0.20447097070595982
-0.041567349999999996	0.0036536583333333303	0.16740395421741935
-0.041567349999999996	0.004733301666666662	0.1887483668350382
-0.041567349999999996	0.0058129449999999964	0.1464185593382692
-0.041567349999999996	0.006892588333333328	0.11542554148278203
-0.041567349999999996	0.007972231666666663	0.1583554204795668
-0.041567349999999996	0.009051874999999994	0.10046789188396046
-0.041567349999999996	0.010131518333333329	0.0639464707646067
-0.041567349999999996	0.01121116166666666	0.04340137618454601
-0.041567349999999996	0.012290804999999995	0.03862027428522
-0.041567349999999996	0.013370448333333326	0.007557425744621334
-0.041567349999999996	0.014450091666666661	0.002644130321307608
-0.041567349999999996	0.015529734999999992	0.003578780387713651
-0.041567349999999996	0.016609378333333327	0.
-0.03636079666666666	-0.014700278333333334	0.
-0.03636079666666666	-0.013620634999999999	0.
-0.03636079666666666	-0.012540991666666668	0.
-0.03636079666666666	-0.011461348333333333	0.
-0.03636079666666666	-0.010381705000000001	0.
-0.03636079666666666	-0.009302061666666667	0.
-0.03636079666666666	-0.008222418333333335	0.
-0.03636079666666666	-0.0071427750000000005	0.
-0.03636079666666666	-0.006063131666666669	0.
-0.03636079666666666	-0.004983488333333334	0.
-0.03636079666666666	-0.003903845000000003	0.
-0.03636079666666666	-0.002824201666666668	0.03062888716281031
-0.03636079666666666	-0.0017445583333333368	0.06406316907064614
-0.03636079666666666	-0.000664915000000002	0.07674083394119097
-0.03636079666666666	0.0004147283333333293	0.11763940727869072
-0.03636079666666666	0.0014943716666666641	0.21528935649302838
-0.03636079666666666	0.0025740149999999955	0.27116118724807603
-0.03636079666666666	0.0036536583333333303	0.2877985152133865
-0.03636079666666666	0.004733301666666662	0.25942459260903056
-0.03636079666666666	0.0058129449999999964	0.23720740741450633
-0.03636079666666666	0.006892588333333328	0.16012647050227888
-0.03636079666666666	0.007972231666666663	0.1662368708581856
-0.03636079666666666	0.009051874999999994	0.06847244446340409
-0.03636079666666666	0.010131518333333329	0.07430863576062902
-0.03636079666666666	0.01121116166666666	0.03769436355638235
-0.03636079666666666	0.012290804999999995	0.03669008115058362
-0.03636079666666666	0.013370448333333326	0.0026842550539332463
-0.03636079666666666	0.014450091666666661	0.0004940237527813426
-0.03636079666666666	0.015529734999999992	0.
-0.03636079666666666	0.016609378333333327	0.
-0.03115424333333333	-0.014700278333333334	0.
-0.03115424333333333	-0.013620634999999999	0.
-0.03115424333333333	-0.012540991666666668	0.
-0.03115424333333333	-0.011461348333333333	0.
-0.03115424333333333	-0.010381705000000001	0.
-0.03115424333333333	-0.009302061666666667	0.
-0.03115424333333333	-0.008222418333333335	0.
-0.03115424333333333	-0.0071427750000000005	0.
-0.03115424333333333	-0.006063131666666669	0.
-0.03115424333333333	-0.004983488333333334	0.023316621923514004
-0.03115424333333333	-0.003903845000000003	0.035396326593275705
-0.03115424333333333	-0.002824201666666668	0.07833311474231107
-0.03115424333333333	-0.0017445583333333368	0.15448067966211815
-0.03115424333333333	-0.000664915000000002	0.18128059759941406
-0.03115424333333333	0.0004147283333333293	0.2882564098569465
-0.03115424333333333	0.0014943716666666641	0.3938435176253455
-0.03115424333333333	0.0025740149999999955	0.3054236497712981
-0.03115424333333333	0.0036536583333333303	0.3738887675326661
-0.03115424333333333	0.004733301666666662	0.30403665874492447
-0.03115424333333333	0.0058129449999999964	0.2632882452267668
-0.03115424333333333	0.006892588333333328	0.21126871282463816
-0.03115424333333333	0.007972231666666663	0.17526109797970293
-0.03115424333333333	0.009051874999999994	0.1856655932761934
-0.03115424333333333	0.010131518333333329	0.13509797050601158
-0.03115424333333333	0.01121116166666666	0.05483973127162613
-0.03115424333333333	0.012290804999999995	0.025024783898280202
-0.03115424333333333	0.013370448333333326	0.
-0.03115424333333333	0.014450091666666661	0.01142514474252186
-0.03115424333333333	0.015529734999999992	0.
-0.03115424333333333	0.016609378333333327	0.
-0.025947689999999995	-0.014700278333333334	0.
-0.025947689999999995	-0.013620634999999999	0.
-0.025947689999999995	-0.012540991666666668	0.
-0.025947689999999995	-0.011461348333333333	0.
-0.025947689999999995	-0.010381705000000001	0.
-0.025947689999999995	-0.009302061666666667	0.
-0.025947689999999995	-0.008222418333333335	0.
-0.025947689999999995	-0.0071427750000000005	0.0022765064920189596
-0.025947689999999995	-0.006063131666666669	0.012064876378466293
-0.025947689999999995	-0.004983488333333334	0.020769862893528206
-0.025947689999999995	-0.003903845000000003	0.09123988468184416
-0.025947689999999995	-0.002824201666666668	0.10135927538413717
-0.025947689999999995	-0.0017445583333333368	0.18702440957729818
-0.025947689999999995	-0.000664915000000002	0.3859935860582954
-0.025947689999999995	0.0004147283333333293	0.4654601003138058
-0.025947689999999995	0.0014943716666666641	0.5470003683050247
-0.025947689999999995	0.0025740149999999955	0.4762461789612144
-0.025947689999999995	0.0036536583333333303	0.4910011338758877
-0.025947689999999995	0.004733301666666662	0.3780317913809199
-0.025947689999999995	0.0058129449999999964	0.3672948485929462
-0.025947689999999995	0.006892588333333328	0.2542541924432497
-0.025947689999999995	0.007972231666666663	0.19175391503911424
-0.025947689999999995	0.009051874999999994	0.08439694792341614
-0.025947689999999995	0.010131518333333329	0.07776189764204354
-0.025947689999999995	0.01121116166666666	0.041258611352487984
-0.025947689999999995	0.012290804999999995	0.039949287262547595
-0.025947689999999995	0.013370448333333326	0.0051731681573737795
-0.025947689999999995	0.014450091666666661	0.0009157855696528936
-0.025947689999999995	0.015529734999999992	0.
-0.025947689999999995	0.016609378333333327	0.
-0.02074113666666666	-0.014700278333333334	0.
-0.02074113666666666	-0.013620634999999999	0.
-0.02074113666666666	-0.012540991666666668	0.
-0.02074113666666666	-0.011461348333333333	0.
-0.02074113666666666	-0.010381705000000001	0.
-0.02074113666666666	-0.009302061666666667	0.
-0.02074113666666666	-0.008222418333333335	0.
-0.02074113666666666	-0.0071427750000000005	0.007021507738237922
-0.02074113666666666	-0.006063131666666669	0.028514400540517897
-0.02074113666666666	-0.004983488333333334	0.06181318044848457
-0.02074113666666666	-0.003903845000000003	0.10278200835928278
-0.02074113666666666	-0.002824201666666668	0.2799130605430497
-0.02074113666666666	-0.0017445583333333368	0.39542178066758804
-0.02074113666666666	-0.000664915000000002	0.5780299583480853
-0.02074113666666666	0.0004147283333333293	0.6295160207892279
-0.02074113666666666	0.0014943716666666641	0.7186642389810538
-0.02074113666666666	0.0025740149999999955	0.6114243810380557
-0.02074113666666666	0.0036536583333333303	0.5393210191161637
-0.02074113666666666	0.004733301666666662	0.5020945839017638
-0.02074113666666666	0.0058129449999999964	0.4389780736204102
-0.02074113666666666	0.006892588333333328	0.2987869806877898
-0.02074113666666666	0.007972231666666663	0.24494671470740959
-0.02074113666666666	0.009051874999999994	0.18428374186550367
-0.02074113666666666	0.010131518333333329	0.107099197291453
-0.02074113666666666	0.01121116166666666	0.054867229437049414
-0.02074113666666666	0.012290804999999995	0.017256886512991957
-0.02074113666666666	0.013370448333333326	0.003492842124727081
-0.02074113666666666	0.014450091666666661	0.
-0.02074113666666666	0.015529734999999992	0.
-0.02074113666666666	0.016609378333333327	0.
-0.015534583333333324	-0.014700278333333334	0.
-0.015534583333333324	-0.013620634999999999	0.
-0.015534583333333324	-0.012540991666666668	0.
-0.015534583333333324	-0.011461348333333333	0.
-0.015534583333333324	-0.010381705000000001	0.
-0.015534583333333324	-0.009302061666666667	0.
-0.015534583333333324	-0.008222418333333335	0.01526505030058138
-0.015534583333333324	-0.0071427750000000005	0.018013517399110196
-0.015534583333333324	-0.006063131666666669	0.05896447514016502
-0.015534583333333324	-0.004983488333333334	0.16224267346464322
-0.015534583333333324	-0.003903845000000003	0.304477833254935
-0.015534583333333324	-0.002824201666666668	0.39853255818210054
-0.015534583333333324	-0.0017445583333333368	0.5579056478444389
-0.015534583333333324	-0.000664915000000002	0.6811957961371592
-0.015534583333333324	0.0004147283333333293	0.8691295318119191
-0.015534583333333324	0.0014943716666666641	0.7650828708028173
-0.015534583333333324	0.0025740149999999955	0.7760101183310615
-0.015534583333333324	0.0036536583333333303	0.6395017051626315
-0.015534583333333324	0.004733301666666662	0.5270606617463361
-0.015534583333333324	0.0058129449999999964	0.4488018613691187
-0.015534583333333324	0.006892588333333328	0.305903127090885
-0.015534583333333324	0.007972231666666663	0.3078280165984557
-0.015534583333333324	0.009051874999999994	0.13139981719386168
-0.015534583333333324	0.010131518333333329	0.04807116024411644
-0.015534583333333324	0.01121116166666666	0.037414320015467996
-0.015534583333333324	0.012290804999999995	0.01794059304046777
-0.015534583333333324	0.013370448333333326	0.
-0.015534583333333324	0.014450091666666661	0.
-0.015534583333333324	0.015529734999999992	0.
-0.015534583333333324	0.016609378333333327	0.
-0.010328030000000002	-0.014700278333333334	0.
-0.010328030000000002	-0.013620634999999999	0.
-0.010328030000000002	-0.012540991666666668	0.
-0.010328030000000002	-0.011461348333333333	0.
-0.010328030000000002	-0.010381705000000001	0.
-0.010328030000000002	-0.009302061666666667	0.
-0.010328030000000002	-0.008222418333333335	0.0007671769886189918
-0.010328030000000002	-0.0071427750000000005	0.027323004500073793
-0.010328030000000002	-0.006063131666666669	0.12172052357724082
-0.010328030000000002	-0.004983488333333334	0.23097809230064806
-0.010328030000000002	-0.003903845000000003	0.4280620304426117
-0.010328030000000002	-0.002824201666666668	0.5740162663368268
-0.010328030000000002	-0.0017445583333333368	0.8691861372289058
-0.010328030000000002	-0.000664915000000002	0.8788804542691669
-0.010328030000000002	0.0004147283333333293	0.9532043726042441
-0.010328030000000002	0.0014943716666666641	0.8839028568314837
-0.010328030000000002	0.0025740149999999955	0.8154132273866536
-0.010328030000000002	0.0036536583333333303	0.7271493455696881
-0.010328030000000002	0.004733301666666662	0.5550794316506614
-0.010328030000000002	0.0058129449999999964	0.40108489460015734
-0.010328030000000002	0.006892588333333328	0.2853372440725511
-0.010328030000000002	0.007972231666666663	0.17316093957307016
-0.010328030000000002	0.009051874999999994	0.08033862099363281
-0.010328030000000002	0.010131518333333329	0.06184690131674363
-0.010328030000000002	0.01121116166666666	0.005246036390240742
-0.010328030000000002	0.012290804999999995	1.1319650804250967e-6
-0.010328030000000002	0.013370448333333326	0.
-0.010328030000000002	0.014450091666666661	0.
-0.010328030000000002	0.015529734999999992	0.
-0.010328030000000002	0.016609378333333327	0.
-0.005121476666666666	-0.014700278333333334	0.
-0.005121476666666666	-0.013620634999999999	0.
-0.005121476666666666	-0.012540991666666668	0.
-0.005121476666666666	-0.011461348333333333	0.
-0.005121476666666666	-0.010381705000000001	0.
-0.005121476666666666	-0.009302061666666667	0.005889395414266083
-0.005121476666666666	-0.008222418333333335	0.
-0.005121476666666666	-0.0071427750000000005	0.034962425845183054
-0.005121476666666666	-0.006063131666666669	0.19653872352102975
-0.005121476666666666	-0.004983488333333334	0.3372666159971006
-0.005121476666666666	-0.003903845000000003	0.4827444797260989
-0.005121476666666666	-0.002824201666666668	0.7815665487688245
-0.005121476666666666	-0.0017445583333333368	0.9512320541540699
-0.005121476666666666	-0.000664915000000002	0.9777926591331068
-0.005121476666666666	0.0004147283333333293	0.9720180220866478
-0.005121476666666666	0.0014943716666666641	0.8922191354615795
-0.005121476666666666	0.0025740149999999955	0.8191801021736098
-0.005121476666666666	0.0036536583333333303	0.7199503840625431
-0.005121476666666666	0.004733301666666662	0.5551445524377693
-0.005121476666666666	0.0058129449999999964	0.3188413128640078
-0.005121476666666666	0.006892588333333328	0.3033579195392071
-0.005121476666666666	0.007972231666666663	0.13080301936845531
-0.005121476666666666	0.009051874999999994	0.09808521964338235
-0.005121476666666666	0.010131518333333329	0.04105532916381645
-0.005121476666666666	0.01121116166666666	0.0001430039719618043
-0.005121476666666666	0.012290804999999995	0.00006079720690507454
-0.005121476666666666	0.013370448333333326	0.
-0.005121476666666666	0.014450091666666661	0.
-0.005121476666666666	0.015529734999999992	0.
-0.005121476666666666	0.016609378333333327	0.
0.00008507666666666969	-0.014700278333333334	0.
0.00008507666666666969	-0.013620634999999999	0.
0.00008507666666666969	-0.012540991666666668	0.
0.00008507666666666969	-0.011461348333333333	0.
0.00008507666666666969	-0.010381705000000001	0.
0.00008507666666666969	-0.009302061666666667	0.035327520550021786
0.00008507666666666969	-0.008222418333333335	0.06550686970007549
0.00008507666666666969	-0.0071427750000000005	0.08597053703973868
0.00008507666666666969	-0.006063131666666669	0.2837186384058162
0.00008507666666666969	-0.004983488333333334	0.3543654062478174
0.00008507666666666969	-0.003903845000000003	0.5676935235642205
0.00008507666666666969	-0.002824201666666668	0.7307734657931191
0.00008507666666666969	-0.0017445583333333368	1.
0.00008507666666666969	-0.000664915000000002	0.9716003768036912
0.00008507666666666969	0.0004147283333333293	0.9148236247983549
0.00008507666666666969	0.0014943716666666641	0.8316646529875065
0.00008507666666666969	0.0025740149999999955	0.8395438545119713
0.00008507666666666969	0.0036536583333333303	0.6483647733217331
0.00008507666666666969	0.004733301666666662	0.5266990859741721
0.00008507666666666969	0.0058129449999999964	0.34969498277968075
0.00008507666666666969	0.006892588333333328	0.18052871606948642
0.00008507666666666969	0.007972231666666663	0.18922508406637306
0.00008507666666666969	0.009051874999999994	0.011479113833095264
0.00008507666666666969	0.010131518333333329	0.007744494392032493
0.00008507666666666969	0.01121116166666666	0.
0.00008507666666666969	0.012290804999999995	0.
0.00008507666666666969	0.013370448333333326	0.
0.00008507666666666969	0.014450091666666661	0.
0.00008507666666666969	0.015529734999999992	0.
0.00008507666666666969	0.016609378333333327	0.
0.0052916300000000055	-0.014700278333333334	0.
0.0052916300000000055	-0.013620634999999999	0.
0.0052916300000000055	-0.012540991666666668	0.
0.0052916300000000055	-0.011461348333333333	0.
0.0052916300000000055	-0.010381705000000001	0.
0.0052916300000000055	-0.009302061666666667	0.007955766829720438
0.0052916300000000055	-0.008222418333333335	0.0629960900638053
0.0052916300000000055	-0.0071427750000000005	0.12353804906800908
0.0052916300000000055	-0.006063131666666669	0.25619254482438386
0.0052916300000000055	-0.004983488333333334	0.4325067339665689
0.0052916300000000055	-0.003903845000000003	0.6197478913974069
0.0052916300000000055	-0.002824201666666668	0.9311449280420185
0.0052916300000000055	-0.0017445583333333368	0.972870502035357
0.0052916300000000055	-0.000664915000000002	0.9342438206117666
0.0052916300000000055	0.0004147283333333293	0.937430350374491
0.0052916300000000055	0.0014943716666666641	0.6910958177009296
0.0052916300000000055	0.0025740149999999955	0.5658425838788556
0.0052916300000000055	0.0036536583333333303	0.5461343271956923
0.0052916300000000055	0.004733301666666662	0.4399054471255386
0.0052916300000000055	0.0058129449999999964	0.2962778380287057
0.0052916300000000055	0.006892588333333328	0.19103046986371836
0.0052916300000000055	0.007972231666666663	0.060692829710365895
0.0052916300000000055	0.009051874999999994	0.021534299766356187
0.0052916300000000055	0.010131518333333329	0.052428580083635455
0.0052916300000000055	0.01121116166666666	0.010708676699123709
0.0052916300000000055	0.012290804999999995	0.
0.0052916300000000055	0.013370448333333326	0.
0.0052916300000000055	0.014450091666666661	0.
0.0052916300000000055	0.015529734999999992	0.
0.0052916300000000055	0.016609378333333327	0.
0.010498183333333341	-0.014700278333333334	0.
0.010498183333333341	-0.013620634999999999	0.
0.010498183333333341	-0.012540991666666668	0.
0.010498183333333341	-0.011461348333333333	0.
0.010498183333333341	-0.010381705000000001	0.014261341798159539
0.010498183333333341	-0.009302061666666667	0.05945829535039646
0.010498183333333341	-0.008222418333333335	0.09712366751856386
0.010498183333333341	-0.0071427750000000005	0.22683648073454213
0.010498183333333341	-0.006063131666666669	0.35245172829583893
0.010498183333333341	-0.004983488333333334	0.4597713618570322
0.010498183333333341	-0.003903845000000003	0.7133311726797442
0.010498183333333341	-0.002824201666666668	0.9123991118828101
0.010498183333333341	-0.0017445583333333368	0.8203959442633413
0.010498183333333341	-0.000664915000000002	0.8567556380368794
0.010498183333333341	0.0004147283333333293	0.7733819539978533
0.010498183333333341	0.0014943716666666641	0.5720414100724949
0.010498183333333341	0.0025740149999999955	0.5064424464744736
0.010498183333333341	0.0036536583333333303	0.36746238031048817
0.010498183333333341	0.004733301666666662	0.2791616801610374
0.010498183333333341	0.0058129449999999964	0.20025872404900713
0.010498183333333341	0.006892588333333328	0.09321774377459612
0.010498183333333341	0.007972231666666663	0.030835695054901656
0.010498183333333341	0.009051874999999994	0.007730080062976674
0.010498183333333341	0.010131518333333329	0.
0.010498183333333341	0.01121116166666666	0.
0.010498183333333341	0.012290804999999995	0.
0.010498183333333341	0.013370448333333326	0.
0.010498183333333341	0.014450091666666661	0.
0.010498183333333341	0.015529734999999992	0.
0.010498183333333341	0.016609378333333327	0.
0.015704736666666677	-0.014700278333333334	0.
0.015704736666666677	-0.013620634999999999	0.
0.015704736666666677	-0.012540991666666668	0.
0.015704736666666677	-0.011461348333333333	0.03086281904848851
0.015704736666666677	-0.010381705000000001	0.04464782918553239
0.015704736666666677	-0.009302061666666667	0.03766108824709573
0.015704736666666677	-0.008222418333333335	0.10534973367505347
0.015704736666666677	-0.0071427750000000005	0.2726047707357364
0.015704736666666677	-0.006063131666666669	0.41613879465752535
0.015704736666666677	-0.004983488333333334	0.5003564283584948
0.015704736666666677	-0.003903845000000003	0.616174514186129
0.015704736666666677	-0.002824201666666668	0.6881318449443754
0.015704736666666677	-0.0017445583333333368	0.6655320662640638
0.015704736666666677	-0.000664915000000002	0.6858774256028756
0.015704736666666677	0.0004147283333333293	0.5761453749727726
0.015704736666666677	0.0014943716666666641	0.513697511938073
0.015704736666666677	0.0025740149999999955	0.38632787607251545
0.015704736666666677	0.0036536583333333303	0.30470302563123763
0.015704736666666677	0.004733301666666662	0.1522469089284545
0.015704736666666677	0.0058129449999999964	0.08247176614494064
0.015704736666666677	0.006892588333333328	0.04907184628674246
0.015704736666666677	0.007972231666666663	0.01460809688618233
0.015704736666666677	0.009051874999999994	0.03313641531511305
0.015704736666666677	0.010131518333333329	0.0007244053367060429
0.015704736666666677	0.01121116166666666	0.
0.015704736666666677	0.012290804999999995	0.
0.015704736666666677	0.013370448333333326	0.
0.015704736666666677	0.014450091666666661	0.
0.015704736666666677	0.015529734999999992	0.
0.015704736666666677	0.016609378333333327	0.
0.02091129	-0.014700278333333334	0.
0.02091129	-0.013620634999999999	0.
0.02091129	-0.012540991666666668	0.
0.02091129	-0.011461348333333333	0.015879333054817778
0.02091129	-0.010381705000000001	0.039836270391632116
0.02091129	-0.009302061666666667	0.04405472057300056
0.02091129	-0.008222418333333335	0.0862901115528103
0.02091129	-0.0071427750000000005	0.25128919291247415
0.02091129	-0.006063131666666669	0.3359356214680893
0.02091129	-0.004983488333333334	0.49828935961440624
0.02091129	-0.003903845000000003	0.5565975069774827
0.02091129	-0.002824201666666668	0.5688818915775037
0.02091129	-0.0017445583333333368	0.5386447612341915
0.02091129	-0.000664915000000002	0.5013265559034759
0.02091129	0.0004147283333333293	0.430460248592414
0.02091129	0.0014943716666666641	0.36455401403030774
0.02091129	0.0025740149999999955	0.2780925301359479
0.02091129	0.0036536583333333303	0.17303602196595297
0.02091129	0.004733301666666662	0.08418207431392774
0.02091129	0.0058129449999999964	0.050130407327333176
0.02091129	0.006892588333333328	0.03354754701404834
0.02091129	0.007972231666666663	0.005938903891511723
0.02091129	0.009051874999999994	0.009834794910596498
0.02091129	0.010131518333333329	0.
0.02091129	0.01121116166666666	0.0018977614442587567
0.02091129	0.012290804999999995	0.
0.02091129	0.013370448333333326	0.
0.02091129	0.014450091666666661	0.
0.02091129	0.015529734999999992	0.
0.02091129	0.016609378333333327	0.
0.026117843333333335	-0.014700278333333334	0.
0.026117843333333335	-0.013620634999999999	0.
0.026117843333333335	-0.012540991666666668	0.008271397576832958
0.026117843333333335	-0.011461348333333333	0.008581631068432733
0.026117843333333335	-0.010381705000000001	0.0020653072776806686
0.026117843333333335	-0.009302061666666667	0.06201182411897833
0.026117843333333335	-0.008222418333333335	0.10219997228823822
0.026117843333333335	-0.0071427750000000005	0.183367928544773
0.026117843333333335	-0.006063131666666669	0.2859455461216657
0.026117843333333335	-0.004983488333333334	0.3513565398435496
0.026117843333333335	-0.003903845000000003	0.443610980332755
0.026117843333333335	-0.002824201666666668	0.4426638290665285
0.026117843333333335	-0.0017445583333333368	0.34026159343969525
0.026117843333333335	-0.000664915000000002	0.3683767624943492
0.026117843333333335	0.0004147283333333293	0.28566843535398306
0.026117843333333335	0.0014943716666666641	0.18587865314660215
0.026117843333333335	0.0025740149999999955	0.16294916033139187
0.026117843333333335	0.0036536583333333303	0.08953910236031853
0.026117843333333335	0.004733301666666662	0.023594888087922088
0.026117843333333335	0.0058129449999999964	0.05841450130291974
0.026117843333333335	0.006892588333333328	0.0013333634178368519
0.026117843333333335	0.007972231666666663	0.000057051677531368405
0.026117843333333335	0.009051874999999994	0.
0.026117843333333335	0.010131518333333329	0.
0.026117843333333335	0.01121116166666666	0.
0.026117843333333335	0.012290804999999995	0.
0.026117843333333335	0.013370448333333326	0.
0.026117843333333335	0.014450091666666661	0.
0.026117843333333335	0.015529734999999992	0.
0.026117843333333335	0.016609378333333327	0.
0.03132439666666667	-0.014700278333333334	0.
0.03132439666666667	-0.013620634999999999	0.
0.03132439666666667	-0.012540991666666668	0.010350303229124483
0.03132439666666667	-0.011461348333333333	0.0024258894008810203
0.03132439666666667	-0.010381705000000001	0.013982643890034702
0.03132439666666667	-0.009302061666666667	0.06292220844888134
0.03132439666666667	-0.008222418333333335	0.11742204774081216
0.03132439666666667	-0.0071427750000000005	0.16969465059775427
0.03132439666666667	-0.006063131666666669	0.18774426609708014
0.03132439666666667	-0.004983488333333334	0.294998281782391
0.03132439666666667	-0.003903845000000003	0.3205117098336537
0.03132439666666667	-0.002824201666666668	0.3066928764380812
0.03132439666666667	-0.0017445583333333368	0.3126707374249291
0.03132439666666667	-0.000664915000000002	0.20048752469113115
0.03132439666666667	0.0004147283333333293	0.16634294562720908
0.03132439666666667	0.0014943716666666641	0.09904278135612711
0.03132439666666667	0.0025740149999999955	0.08181539870962162
0.03132439666666667	0.0036536583333333303	0.027706222517493745
0.03132439666666667	0.004733301666666662	0.019166298403674797
0.03132439666666667	0.0058129449999999964	0.039577211827771686
0.03132439666666667	0.006892588333333328	0.
0.03132439666666667	0.007972231666666663	0.
0.03132439666666667	0.009051874999999994	0.
0.03132439666666667	0.010131518333333329	0.
0.03132439666666667	0.01121116166666666	0.
0.03132439666666667	0.012290804999999995	0.
0.03132439666666667	0.013370448333333326	0.
0.03132439666666667	0.014450091666666661	0.
0.03132439666666667	0.015529734999999992	0.
0.03132439666666667	0.016609378333333327	0.
0.036530950000000006	-0.014700278333333334	0.
0.036530950000000006	-0.013620634999999999	0.
0.036530950000000006	-0.012540991666666668	0.003863549407112204
0.036530950000000006	-0.011461348333333333	0.028906316090464894
0.036530950000000006	-0.010381705000000001	0.011271517754959597
0.036530950000000006	-0.009302061666666667	0.01656736230637052
0.036530950000000006	-0.008222418333333335	0.06288918431976268
0.036530950000000006	-0.0071427750000000005	0.0988988635904197
0.036530950000000006	-0.006063131666666669	0.19815810853966384
0.036530950000000006	-0.004983488333333334	0.20614108483911445
0.036530950000000006	-0.003903845000000003	0.2028869448752336
0.036530950000000006	-0.002824201666666668	0.1762379473835192
0.036530950000000006	-0.0017445583333333368	0.13391271913971722
0.036530950000000006	-0.000664915000000002	0.14358958987468975
0.036530950000000006	0.0004147283333333293	0.10159378223681034
0.036530950000000006	0.0014943716666666641	0.0602030474933021
0.036530950000000006	0.0025740149999999955	0.023327980498582902
0.036530950000000006	0.0036536583333333303	0.02137024100657652
0.036530950000000006	0.004733301666666662	0.0007228688069888672
0.036530950000000006	0.0058129449999999964	0.0002819852502266239
0.036530950000000006	0.006892588333333328	0.
0.036530950000000006	0.007972231666666663	0.
0.036530950000000006	0.009051874999999994	0.
0.036530950000000006	0.010131518333333329	0.
0.036530950000000006	0.01121116166666666	0.
0.036530950000000006	0.012290804999999995	0.
0.036530950000000006	0.013370448333333326	0.
0.036530950000000006	0.014450091666666661	0.
0.036530950000000006	0.015529734999999992	0.
0.036530950000000006	0.016609378333333327	0.
0.04173750333333334	-0.014700278333333334	0.
0.04173750333333334	-0.013620634999999999	0.
0.04173750333333334	-0.012540991666666668	0.009459012056541335
0.04173750333333334	-0.011461348333333333	0.002765840104767322
0.04173750333333334	-0.010381705000000001	0.02920127089874394
0.04173750333333334	-0.009302061666666667	0.03444978877581653
0.04173750333333334	-0.008222418333333335	0.06010918845946587
0.04173750333333334	-0.0071427750000000005	0.0875766389689717
0.04173750333333334	-0.006063131666666669	0.09805992709205337
0.04173750333333334	-0.004983488333333334	0.12334102973289011
0.04173750333333334	-0.003903845000000003	0.16582472231731632
0.04173750333333334	-0.002824201666666668	0.10566425155717202
0.04173750333333334	-0.0017445583333333368	0.10052130090304254
0.04173750333333334	-0.000664915000000002	0.040835071544482696
0.04173750333333334	0.0004147283333333293	0.05865194047444846
0.04173750333333334	0.0014943716666666641	0.009451577210183238
0.04173750333333334	0.0025740149999999955	0.037891489752206166
0.04173750333333334	0.0036536583333333303	0.0011405881475598594
0.04173750333333334	0.004733301666666662	2.3950115629907643e-7
0.04173750333333334	0.0058129449999999964	0.
0.04173750333333334	0.006892588333333328	0.00047081730367633186
0.04173750333333334	0.007972231666666663	0.
0.04173750333333334	0.009051874999999994	0.
0.04173750333333334	0.010131518333333329	0.
0.04173750333333334	0.01121116166666666	0.
0.04173750333333334	0.012290804999999995	0.
0.04173750333333334	0.013370448333333326	0.
0.04173750333333334	0.014450091666666661	0.
0.04173750333333334	0.015529734999999992	0.
0.04173750333333334	0.016609378333333327	0.
0.046944056666666664	-0.014700278333333334	0.
0.046944056666666664	-0.013620634999999999	0.
0.046944056666666664	-0.012540991666666668	0.
0.046944056666666664	-0.011461348333333333	0.039642745599733895
0.046944056666666664	-0.010381705000000001	0.022877702826058135
0.046944056666666664	-0.009302061666666667	0.013199978014337959
0.046944056666666664	-0.008222418333333335	0.05552647405284645
0.046944056666666664	-0.0071427750000000005	0.053472185697482424
0.046944056666666664	-0.006063131666666669	0.06900264401546963
0.046944056666666664	-0.004983488333333334	0.086469561174706
0.046944056666666664	-0.003903845000000003	0.06635563691304487
0.046944056666666664	-0.002824201666666668	0.07924220717985457
0.046944056666666664	-0.0017445583333333368	0.04527599251962905
0.046944056666666664	-0.000664915000000002	0.04557820858278597
0.046944056666666664	0.0004147283333333293	0.0028427998546972947
0.046944056666666664	0.0014943716666666641	0.01511960232133333
0.046944056666666664	0.0025740149999999955	0.012146621560988141
0.046944056666666664	0.0036536583333333303	6.560098431059877e-7
0.046944056666666664	0.004733301666666662	0.
0.046944056666666664	0.0058129449999999964	0.
0.046944056666666664	0.006892588333333328	0.
0.046944056666666664	0.007972231666666663	0.
0.046944056666666664	0.009051874999999994	0.
0.046944056666666664	0.010131518333333329	0.
0.046944056666666664	0.01121116166666666	0.
0.046944056666666664	0.012290804999999995	0.
0.046944056666666664	0.013370448333333326	0.
0.046944056666666664	0.014450091666666661	0.
0.046944056666666664	0.015529734999999992	0.
0.046944056666666664	0.016609378333333327	0.
0.05215061	-0.014700278333333334	0.
0.05215061	-0.013620634999999999	0.0018342561686875483
0.05215061	-0.012540991666666668	0.
0.05215061	-0.011461348333333333	0.
0.05215061	-0.010381705000000001	0.006483196310348595
0.05215061	-0.009302061666666667	0.011952516213769275
0.05215061	-0.008222418333333335	0.020675555365376113
0.05215061	-0.0071427750000000005	0.036824373241567815
0.05215061	-0.006063131666666669	0.04599635573341903
0.05215061	-0.004983488333333334	0.03246536809141072
0.05215061	-0.003903845000000003	0.08282133798468985
0.05215061	-0.002824201666666668	0.02095774172690185
0.05215061	-0.0017445583333333368	0.04875375031239881
0.05215061	-0.000664915000000002	0.020724215661761244
0.05215061	0.0004147283333333293	0.0013305481212231495
0.05215061	0.0014943716666666641	0.0008955996919885133
0.05215061	0.0025740149999999955	0.0008804245988336061
0.05215061	0.0036536583333333303	0.
0.05215061	0.004733301666666662	0.
0.05215061	0.0058129449999999964	0.
0.05215061	0.006892588333333328	0.
0.05215061	0.007972231666666663	0.
0.05215061	0.009051874999999994	0.
0.05215061	0.010131518333333329	0.
0.05215061	0.01121116166666666	0.
0.05215061	0.012290804999999995	0.
0.05215061	0.013370448333333326	0.
0.05215061	0.014450091666666661	0.
0.05215061	0.015529734999999992	0.
0.05215061	0.016609378333333327	0.
0.057357163333333336	-0.014700278333333334	0.
0.057357163333333336	-0.013620634999999999	0.
0.057357163333333336	-0.012540991666666668	0.
0.057357163333333336	-0.011461348333333333	0.005928631488780209
0.057357163333333336	-0.010381705000000001	0.00023291885007661387
0.057357163333333336	-0.009302061666666667	0.023956214977296796
0.057357163333333336	-0.008222418333333335	0.05095795831025836
0.057357163333333336	-0.0071427750000000005	0.03690979901039788
0.057357163333333336	-0.006063131666666669	0.015249312217394815
0.057357163333333336	-0.004983488333333334	0.02700526097361924
0.057357163333333336	-0.003903845000000003	0.022623478990196764
0.057357163333333336	-0.002824201666666668	0.018091196165263064
0.057357163333333336	-0.0017445583333333368	0.00016269252969668856
0.057357163333333336	-0.000664915000000002	0.014907687784679671
0.057357163333333336	0.0004147283333333293	0.
0.057357163333333336	0.0014943716666666641	0.
0.057357163333333336	0.0025740149999999955	0.
0.057357163333333336	0.0036536583333333303	0.
0.057357163333333336	0.004733301666666662	0.
0.057357163333333336	0.0058129449999999964	0.
0.057357163333333336	0.006892588333333328	0.
0.057357163333333336	0.007972231666666663	0.
0.057357163333333336	0.009051874999999994	0.
0.057357163333333336	0.010131518333333329	0.
0.057357163333333336	0.01121116166666666	0.
0.057357163333333336	0.012290804999999995	0.
0.057357163333333336	0.013370448333333326	0.
0.057357163333333336	0.014450091666666661	0.
0.057357163333333336	0.015529734999999992	0.
0.057357163333333336	0.016609378333333327	0.
0.06256371666666667	-0.014700278333333334	0.
0.06256371666666667	-0.013620634999999999	0.
0.06256371666666667	-0.012540991666666668	0.0028040714586095635
0.06256371666666667	-0.011461348333333333	0.
0.06256371666666667	-0.010381705000000001	0.001500035837185032
0.06256371666666667	-0.009302061666666667	0.006026212385621501
0.06256371666666667	-0.008222418333333335	0.011537682119158073
0.06256371666666667	-0.0071427750000000005	0.010770454894505488
0.06256371666666667	-0.006063131666666669	0.006592838398731037
0.06256371666666667	-0.004983488333333334	0.021949542851571923
0.06256371666666667	-0.003903845000000003	0.0073245869257430665
0.06256371666666667	-0.002824201666666668	0.0009727053862574621
0.06256371666666667	-0.0017445583333333368	0.0037718080161069888
0.06256371666666667	-0.000664915000000002	3.307817616168413e-7
0.06256371666666667	0.0004147283333333293	0.
0.06256371666666667	0.0014943716666666641	0.
0.06256371666666667	0.0025740149999999955	0.00005645178999917229
0.06256371666666667	0.0036536583333333303	0.
0.06256371666666667	0.004733301666666662	0.
0.06256371666666667	0.0058129449999999964	0.
0.06256371666666667	0.006892588333333328	0.
0.06256371666666667	0.007972231666666663	0.
0.06256371666666667	0.009051874999999994	0.
0.06256371666666667	0.010131518333333329	0.
0.06256371666666667	0.01121116166666666	0.
0.06256371666666667	0.012290804999999995	0.
0.06256371666666667	0.013370448333333326	0.
0.06256371666666667	0.014450091666666661	0.
0.06256371666666667	0.015529734999999992	0.
0.06256371666666667	0.016609378333333327	0.
0.06777027000000001	-0.014700278333333334	0.
0.06777027000000001	-0.013620634999999999	0.
0.06777027000000001	-0.012540991666666668	0.
0.06777027000000001	-0.011461348333333333	0.
0.06777027000000001	-0.010381705000000001	0.0036047385588657125
0.06777027000000001	-0.009302061666666667	0.00014446272244075995
0.06777027000000001	-0.008222418333333335	0.
0.06777027000000001	-0.0071427750000000005	0.0007230870738934492
0.06777027000000001	-0.006063131666666669	0.014819144353053626
0.06777027000000001	-0.004983488333333334	0.018528711395972813
0.06777027000000001	-0.003903845000000003	0.01870554530035488
0.06777027000000001	-0.002824201666666668	0.0023074276368347277
0.06777027000000001	-0.0017445583333333368	0.
0.06777027000000001	-0.000664915000000002	0.
0.06777027000000001	0.0004147283333333293	0.
0.06777027000000001	0.0014943716666666641	0.
0.06777027000000001	0.0025740149999999955	0.
0.06777027000000001	0.0036536583333333303	0.
0.06777027000000001	0.004733301666666662	0.
0.06777027000000001	0.0058129449999999964	0.
0.06777027000000001	0.006892588333333328	0.
0.06777027000000001	0.007972231666666663	0.
0.06777027000000001	0.009051874999999994	0.
0.06777027000000001	0.010131518333333329	0.
0.06777027000000001	0.01121116166666666	0.
0.06777027000000001	0.012290804999999995	0.
0.06777027000000001	0.013370448333333326	0.
0.06777027000000001	0.014450091666666661	0.
0.06777027000000001	0.015529734999999992	0.
0.06777027000000001	0.016609378333333327	0.
0.07297682333333334	-0.014700278333333334	0.013294689126393837
0.07297682333333334	-0.013620634999999999	0.000010054949997130728
0.07297682333333334	-0.012540991666666668	0.
0.07297682333333334	-0.011461348333333333	0.
0.07297682333333334	-0.010381705000000001	0.004897112491388297
0.07297682333333334	-0.009302061666666667	0.001988428823511268
0.07297682333333334	-0.008222418333333335	0.
0.07297682333333334	-0.0071427750000000005	0.
0.07297682333333334	-0.006063131666666669	0.
0.07297682333333334	-0.004983488333333334	0.
0.07297682333333334	-0.003903845000000003	0.00294892446306304
0.07297682333333334	-0.002824201666666668	0.002606382272754084
0.07297682333333334	-0.0017445583333333368	0.
0.07297682333333334	-0.000664915000000002	0.
0.07297682333333334	0.0004147283333333293	0.
0.07297682333333334	0.0014943716666666641	0.
0.07297682333333334	0.0025740149999999955	0.
0.07297682333333334	0.0036536583333333303	0.
0.07297682333333334	0.004733301666666662	0.
0.07297682333333334	0.0058129449999999964	0.
0.07297682333333334	0.006892588333333328	0.
0.07297682333333334	0.007972231666666663	0.
0.07297682333333334	0.009051874999999994	0.
0.07297682333333334	0.010131518333333329	0.
0.07297682333333334	0.01121116166666666	0.
0.07297682333333334	0.012290804999999995	0.
0.07297682333333334	0.013370448333333326	0.
0.07297682333333334	0.014450091666666661	0.
0.07297682333333334	0.015529734999999992	0.
0.07297682333333334	0.016609378333333327	0.

==> data/fig7/hist_2d_4-6.dat <==
-0.07801322333333333	-0.11185878333333332	0.
-0.07801322333333333	-0.10365434999999999	0.
-0.07801322333333333	-0.09544991666666666	0.
-0.07801322333333333	-0.08724548333333332	0.
-0.07801322333333333	-0.07904105	0.
-0.07801322333333333	-0.07083661666666666	0.
-0.07801322333333333	-0.06263218333333333	0.
-0.07801322333333333	-0.05442774999999999	0.
-0.07801322333333333	-0.04622331666666665	0.
-0.07801322333333333	-0.03801888333333332	0.
-0.07801322333333333	-0.029814449999999992	0.
-0.07801322333333333	-0.021610016666666662	0.
-0.07801322333333333	-0.013405583333333318	0.
-0.07801322333333333	-0.005201149999999988	0.011816326472027742
-0.07801322333333333	0.0030032833333333425	0.
-0.07801322333333333	0.011207716666666687	0.0020267751258336636
-0.07801322333333333	0.019412150000000003	0.
-0.07801322333333333	0.027616583333333347	0.006928805407440225
-0.07801322333333333	0.03582101666666669	0.
-0.07801322333333333	0.04402545000000001	0.
-0.07801322333333333	0.05222988333333335	0.
-0.07801322333333333	0.06043431666666667	0.
-0.07801322333333333	0.06863875000000001	0.
-0.07801322333333333	0.07684318333333336	0.
-0.07801322333333333	0.08504761666666667	0.
-0.07801322333333333	0.09325205000000002	0.
-0.07801322333333333	0.10145648333333336	0.
-0.07801322333333333	0.10966091666666668	0.
-0.07801322333333333	0.11786535000000002	0.
-0.07801322333333333	0.12606978333333335	0.
-0.07280666999999999	-0.11185878333333332	0.
-0.07280666999999999	-0.10365434999999999	0.
-0.07280666999999999	-0.09544991666666666	0.
-0.07280666999999999	-0.08724548333333332	0.
-0.07280666999999999	-0.07904105	0.
-0.07280666999999999	-0.07083661666666666	0.
-0.07280666999999999	-0.06263218333333333	0.
-0.07280666999999999	-0.05442774999999999	0.
-0.07280666999999999	-0.04622331666666665	0.
-0.07280666999999999	-0.03801888333333332	0.
-0.07280666999999999	-0.029814449999999992	0.
-0.07280666999999999	-0.021610016666666662	0.
-0.07280666999999999	-0.013405583333333318	0.
-0.07280666999999999	-0.005201149999999988	0.0038443126748579073
-0.07280666999999999	0.0030032833333333425	0.
-0.07280666999999999	0.011207716666666687	0.0103904773873626
-0.07280666999999999	0.019412150000000003	0.
-0.07280666999999999	0.027616583333333347	0.
-0.07280666999999999	0.03582101666666669	0.
-0.07280666999999999	0.04402545000000001	0.00027615972258239154
-0.07280666999999999	0.05222988333333335	0.
-0.07280666999999999	0.06043431666666667	0.
-0.07280666999999999	0.06863875000000001	0.
-0.07280666999999999	0.07684318333333336	0.
-0.07280666999999999	0.08504761666666667	0.
-0.07280666999999999	0.09325205000000002	0.
-0.07280666999999999	0.10145648333333336	0.
-0.07280666999999999	0.10966091666666668	0.
-0.07280666999999999	0.11786535000000002	0.
-0.07280666999999999	0.12606978333333335	0.
-0.06760011666666665	-0.11185878333333332	0.
-0.06760011666666665	-0.10365434999999999	0.
-0.06760011666666665	-0.09544991666666666	0.
-0.06760011666666665	-0.08724548333333332	0.
-0.06760011666666665	-0.07904105	0.
-0.06760011666666665	-0.07083661666666666	0.
-0.06760011666666665	-0.06263218333333333	0.
-0.06760011666666665	-0.05442774999999999	0.
-0.06760011666666665	-0.04622331666666665	0.002786402378804937
-0.06760011666666665	-0.03801888333333332	0.0022793562922751964
-0.06760011666666665	-0.029814449999999992	0.
-0.06760011666666665	-0.021610016666666662	0.008321556221543352
-0.06760011666666665	-0.013405583333333318	0.
-0.06760011666666665	-0.005201149999999988	0.0015883062999221794
-0.06760011666666665	0.0030032833333333425	0.01007895917743816
-0.06760011666666665	0.011207716666666687	0.004374061587779785
-0.06760011666666665	0.019412150000000003	0.0030090304242844598
-0.06760011666666665	0.027616583333333347	0.005984008046960595
-0.06760011666666665	0.03582101666666669	0.
-0.06760011666666665	0.04402545000000001	0.
-0.06760011666666665	0.05222988333333335	0.
-0.06760011666666665	0.06043431666666667	0.
-0.06760011666666665	0.06863875000000001	0.
-0.06760011666666665	0.07684318333333336	0.
-0.06760011666666665	0.08504761666666667	0.
-0.06760011666666665	0.09325205000000002	0.
-0.06760011666666665	0.10145648333333336	0.
-0.06760011666666665	0.10966091666666668	0.
-0.06760011666666665	0.11786535000000002	0.
-0.06760011666666665	0.12606978333333335	0.
-0.06239356333333333	-0.11185878333333332	0.
-0.06239356333333333	-0.10365434999999999	0.
-0.06239356333333333	-0.09544991666666666	0.
-0.06239356333333333	-0.08724548333333332	0.
-0.06239356333333333	-0.07904105	0.
-0.06239356333333333	-0.07083661666666666	0.
-0.06239356333333333	-0.06263218333333333	0.
-0.06239356333333333	-0.05442774999999999	0.
-0.06239356333333333	-0.04622331666666665	0.0069145118874036245
-0.06239356333333333	-0.03801888333333332	0.005515889513842405
-0.06239356333333333	-0.029814449999999992	0.006535374111462978
-0.06239356333333333	-0.021610016666666662	0.
-0.06239356333333333	-0.013405583333333318	0.024085254236256678
-0.06239356333333333	-0.005201149999999988	0.00798055395969472
-0.06239356333333333	0.0030032833333333425	0.013879850611750275
-0.06239356333333333	0.011207716666666687	0.009892202978118903
-0.06239356333333333	0.019412150000000003	0.010070209069850362
-0.06239356333333333	0.027616583333333347	0.013368668895077146
-0.06239356333333333	0.03582101666666669	0.01761985510185819
-0.06239356333333333	0.04402545000000001	0.008095783601655776
-0.06239356333333333	0.05222988333333335	0.
-0.06239356333333333	0.06043431666666667	0.01195194235478949
-0.06239356333333333	0.06863875000000001	0.
-0.06239356333333333	0.07684318333333336	0.
-0.06239356333333333	0.08504761666666667	0.
-0.06239356333333333	0.09325205000000002	0.
-0.06239356333333333	0.10145648333333336	0.
-0.06239356333333333	0.10966091666666668	0.
-0.06239356333333333	0.11786535000000002	0.
-0.06239356333333333	0.12606978333333335	0.
-0.057187009999999996	-0.11185878333333332	0.
-0.057187009999999996	-0.10365434999999999	0.
-0.057187009999999996	-0.09544991666666666	0.
-0.057187009999999996	-0.08724548333333332	0.
-0.057187009999999996	-0.07904105	0.
-0.057187009999999996	-0.07083661666666666	0.
-0.057187009999999996	-0.06263218333333333	0.
-0.057187009999999996	-0.05442774999999999	0.001435276480777813
-0.057187009999999996	-0.04622331666666665	0.
-0.057187009999999996	-0.03801888333333332	0.005025621776587015
-0.057187009999999996	-0.029814449999999992	0.01694537638967638
-0.057187009999999996	-0.021610016666666662	0.011269376443745923
-0.057187009999999996	-0.013405583333333318	0.022641046462425814
-0.057187009999999996	-0.005201149999999988	0.0161606218762303
-0.057187009999999996	0.0030032833333333425	0.026344115001260077
-0.057187009999999996	0.011207716666666687	0.010107106195667175
-0.057187009999999996	0.019412150000000003	0.018540953115886792
-0.057187009999999996	0.027616583333333347	0.01248786163938914
-0.057187009999999996	0.03582101666666669	0.016129877866332663
-0.057187009999999996	0.04402545000000001	0.010161182867145686
-0.057187009999999996	0.05222988333333335	0.
-0.057187009999999996	0.06043431666666667	0.
-0.057187009999999996	0.06863875000000001	0.
-0.057187009999999996	0.07684318333333336	0.
-0.057187009999999996	0.08504761666666667	0.
-0.057187009999999996	0.09325205000000002	0.
-0.057187009999999996	0.10145648333333336	0.
-0.057187009999999996	0.10966091666666668	0.
-0.057187009999999996	0.11786535000000002	0.
-0.057187009999999996	0.12606978333333335	0.
-0.05198045666666666	-0.11185878333333332	0.
-0.05198045666666666	-0.10365434999999999	0.
-0.05198045666666666	-0.09544991666666666	0.
-0.05198045666666666	-0.08724548333333332	0.
-0.05198045666666666	-0.07904105	0.013990523295462238
-0.05198045666666666	-0.07083661666666666	0.
-0.05198045666666666	-0.06263218333333333	0.00027355697899423794
-0.05198045666666666	-0.05442774999999999	0.011233221315548715
-0.05198045666666666	-0.04622331666666665	0.0018430753527556322
-0.05198045666666666	-0.03801888333333332	0.0049031576578348005
-0.05198045666666666	-0.029814449999999992	0.021419394835080326
-0.05198045666666666	-0.021610016666666662	0.03908932614838263
-0.05198045666666666	-0.013405583333333318	0.042692785820724416
-0.05198045666666666	-0.005201149999999988	0.02483732548013496
-0.05198045666666666	0.0030032833333333425	0.04039494142109403
-0.05198045666666666	0.011207716666666687	0.03351342741887679
-0.05198045666666666	0.019412150000000003	0.04390941889827839
-0.05198045666666666	0.027616583333333347	0.022669941230193967
-0.05198045666666666	0.03582101666666669	0.03834396077989054
-0.05198045666666666	0.04402545000000001	0.0404676981990017
-0.05198045666666666	0.05222988333333335	0.009469249236154591
-0.05198045666666666	0.06043431666666667	0.010164946060499386
-0.05198045666666666	0.06863875000000001	0.002331428419796863
-0.05198045666666666	0.07684318333333336	0.00032442120341422034
-0.05198045666666666	0.08504761666666667	0.
-0.05198045666666666	0.09325205000000002	0.
-0.05198045666666666	0.10145648333333336	0.
-0.05198045666666666	0.10966091666666668	0.
-0.05198045666666666	0.11786535000000002	0.
-0.05198045666666666	0.12606978333333335	0.
-0.046773903333333325	-0.11185878333333332	0.
-0.046773903333333325	-0.10365434999999999	0.
-0.046773903333333325	-0.09544991666666666	0.
-0.046773903333333325	-0.08724548333333332	0.
-0.046773903333333325	-0.07904105	0.
-0.046773903333333325	-0.07083661666666666	0.
-0.046773903333333325	-0.06263218333333333	0.
-0.046773903333333325	-0.05442774999999999	0.002385394366824386
-0.046773903333333325	-0.04622331666666665	0.004040231681991371
-0.046773903333333325	-0.03801888333333332	0.012047661485698575
-0.046773903333333325	-0.029814449999999992	0.029235701294563723
-0.046773903333333325	-0.021610016666666662	0.04602505816112109
-0.046773903333333325	-0.013405583333333318	0.05801956831539582
-0.046773903333333325	-0.005201149999999988	0.06977589162565544
-0.046773903333333325	0.0030032833333333425	0.08951169343045529
-0.046773903333333325	0.011207716666666687	0.09286535342084318
-0.046773903333333325	0.019412150000000003	0.10078966324198178
-0.046773903333333325	0.027616583333333347	0.059158941034606276
-0.046773903333333325	0.03582101666666669	0.054279655280808484
-0.046773903333333325	0.04402545000000001	0.05637386447325343
-0.046773903333333325	0.05222988333333335	0.027034181415373153
-0.046773903333333325	0.06043431666666667	0.018178981728091913
-0.046773903333333325	0.06863875000000001	0.013979640663708014
-0.046773903333333325	0.07684318333333336	0.0010860889498394107
-0.046773903333333325	0.08504761666666667	0.0031445772840118253
-0.046773903333333325	0.09325205000000002	0.0002255376274267147
-0.046773903333333325	0.10145648333333336	0.
-0.046773903333333325	0.10966091666666668	0.
-0.046773903333333325	0.11786535000000002	0.
-0.046773903333333325	0.12606978333333335	0.
-0.041567349999999996	-0.11185878333333332	0.
-0.041567349999999996	-0.10365434999999999	0.
-0.041567349999999996	-0.09544991666666666	0.
-0.041567349999999996	-0.08724548333333332	0.
-0.041567349999999996	-0.07904105	0.0017612665202443403
-0.041567349999999996	-0.07083661666666666	0.0033668343306815446
-0.041567349999999996	-0.06263218333333333	0.005496583195933814
-0.041567349999999996	-0.05442774999999999	0.00947686693458456
-0.041567349999999996	-0.04622331666666665	0.01674253207142659
-0.041567349999999996	-0.03801888333333332	0.02310895361250121
-0.041567349999999996	-0.029814449999999992	0.03702333756997711
-0.041567349999999996	-0.021610016666666662	0.05900628667200935
-0.041567349999999996	-0.013405583333333318	0.11181615237307115
-0.041567349999999996	-0.005201149999999988	0.14471011762927596
-0.041567349999999996	0.0030032833333333425	0.18359408299461363
-0.041567349999999996	0.011207716666666687	0.1669271709778781
-0.041567349999999996	0.019412150000000003	0.09371367095905563
-0.041567349999999996	0.027616583333333347	0.13070078526934867
-0.041567349999999996	0.03582101666666669	0.07987400843618306
-0.041567349999999996	0.04402545000000001	0.06042247658696429
-0.041567349999999996	0.05222988333333335	0.0541713070915773
-0.041567349999999996	0.06043431666666667	0.01912118306034944
-0.041567349999999996	0.06863875000000001	0.023386500985670657
-0.041567349999999996	0.07684318333333336	0.009861881734306854
-0.041567349999999996	0.08504761666666667	0.0011794799913179865
-0.041567349999999996	0.09325205000000002	0.
-0.041567349999999996	0.10145648333333336	0.
-0.041567349999999996	0.10966091666666668	0.
-0.041567349999999996	0.11786535000000002	0.
-0.041567349999999996	0.12606978333333335	0.
-0.03636079666666666	-0.11185878333333332	0.
-0.03636079666666666	-0.10365434999999999	0.
-0.03636079666666666	-0.09544991666666666	0.
-0.03636079666666666	-0.08724548333333332	0.
-0.03636079666666666	-0.07904105	0.
-0.03636079666666666	-0.07083661666666666	0.0003639383285777829
-0.03636079666666666	-0.06263218333333333	0.
-0.03636079666666666	-0.05442774999999999	0.0035355122469122573
-0.03636079666666666	-0.04622331666666665	0.012870099699957442
-0.03636079666666666	-0.03801888333333332	0.025484346829239626
-0.03636079666666666	-0.029814449999999992	0.06574542095110958
-0.03636079666666666	-0.021610016666666662	0.0997849429590115
-0.03636079666666666	-0.013405583333333318	0.1727630278400432
-0.03636079666666666	-0.005201149999999988	0.17355042507291815
-0.03636079666666666	0.0030032833333333425	0.23286954527505088
-0.03636079666666666	0.011207716666666687	0.22417256845556427
-0.03636079666666666	0.019412150000000003	0.24209119091212888
-0.03636079666666666	0.027616583333333347	0.13634167847507517
-0.03636079666666666	0.03582101666666669	0.10502300512500125
-0.03636079666666666	0.04402545000000001	0.08950886132907583
-0.03636079666666666	0.05222988333333335	0.08118890184039448
-0.03636079666666666	0.06043431666666667	0.05229671596512089
-0.03636079666666666	0.06863875000000001	0.010755923006453701
-0.03636079666666666	0.07684318333333336	0.012476989960727682
-0.03636079666666666	0.08504761666666667	0.007923709176941518
-0.03636079666666666	0.09325205000000002	0.000012422463752292103
-0.03636079666666666	0.10145648333333336	0.
-0.03636079666666666	0.10966091666666668	0.
-0.03636079666666666	0.11786535000000002	0.
-0.03636079666666666	0.12606978333333335	0.
-0.03115424333333333	-0.11185878333333332	0.
-0.03115424333333333	-0.10365434999999999	0.
-0.03115424333333333	-0.09544991666666666	0.
-0.03115424333333333	-0.08724548333333332	0.
-0.03115424333333333	-0.07904105	0.
-0.03115424333333333	-0.07083661666666666	0.002022878200350848
-0.03115424333333333	-0.06263218333333333	0.007236623695125814
-0.03115424333333333	-0.05442774999999999	0.024563365291581544
-0.03115424333333333	-0.04622331666666665	0.026925530531376626
-0.03115424333333333	-0.03801888333333332	0.053644214846489194
-0.03115424333333333	-0.029814449999999992	0.12003046247316564
-0.03115424333333333	-0.021610016666666662	0.1659025100840728
-0.03115424333333333	-0.013405583333333318	0.2434050587513886
-0.03115424333333333	-0.005201149999999988	0.25739057413811045
-0.03115424333333333	0.0030032833333333425	0.34833140938270624
-0.03115424333333333	0.011207716666666687	0.292865103724552
-0.03115424333333333	0.019412150000000003	0.31170180236669975
-0.03115424333333333	0.027616583333333347	0.24454476124252555
-0.03115424333333333	0.03582101666666669	0.24576237886176602
-0.03115424333333333	0.04402545000000001	0.13213617742698017
-0.03115424333333333	0.05222988333333335	0.06747835863926245
-0.03115424333333333	0.06043431666666667	0.05945851191809135
-0.03115424333333333	0.06863875000000001	0.02639324329636535
-0.03115424333333333	0.07684318333333336	0.02117945911993153
-0.03115424333333333	0.08504761666666667	0.004224907452423201
-0.03115424333333333	0.09325205000000002	0.0012595120384863393
-0.03115424333333333	0.10145648333333336	0.
-0.03115424333333333	0.10966091666666668	0.
-0.03115424333333333	0.11786535000000002	0.
-0.03115424333333333	0.12606978333333335	0.
-0.025947689999999995	-0.11185878333333332	0.
-0.025947689999999995	-0.10365434999999999	0.
-0.025947689999999995	-0.09544991666666666	0.
-0.025947689999999995	-0.08724548333333332	0.0023770957849198367
-0.025947689999999995	-0.07904105	0.0016272467951526759
-0.025947689999999995	-0.07083661666666666	0.005496548684416623
-0.025947689999999995	-0.06263218333333333	0.002063808859739358
-0.025947689999999995	-0.05442774999999999	0.012560890885725035
-0.025947689999999995	-0.04622331666666665	0.05128026651163923
-0.025947689999999995	-0.03801888333333332	0.11299768292370224
-0.025947689999999995	-0.029814449999999992	0.12339606920042112
-0.025947689999999995	-0.021610016666666662	0.1941261683269102
-0.025947689999999995	-0.013405583333333318	0.2715576034246901
-0.025947689999999995	-0.005201149999999988	0.36497811431655464
-0.025947689999999995	0.0030032833333333425	0.40372192104812277
-0.025947689999999995	0.011207716666666687	0.49124807634498735
-0.025947689999999995	0.019412150000000003	0.47874369562841074
-0.025947689999999995	0.027616583333333347	0.29218559536137395
-0.025947689999999995	0.03582101666666669	0.25930022772937017
-0.025947689999999995	0.04402545000000001	0.21939625562153658
-0.025947689999999995	0.05222988333333335	0.1226043634490814
-0.025947689999999995	0.06043431666666667	0.041651812181151104
-0.025947689999999995	0.06863875000000001	0.03242162141045185
-0.025947689999999995	0.07684318333333336	0.011265931000950758
-0.025947689999999995	0.08504761666666667	0.00856397481027725
-0.025947689999999995	0.09325205000000002	0.0004576217257463626
-0.025947689999999995	0.10145648333333336	0.00005839564405697371
-0.025947689999999995	0.10966091666666668	0.
-0.025947689999999995	0.11786535000000002	0.
-0.025947689999999995	0.12606978333333335	0.
-0.02074113666666666	-0.11185878333333332	0.
-0.02074113666666666	-0.10365434999999999	0.
-0.02074113666666666	-0.09544991666666666	0.
-0.02074113666666666	-0.08724548333333332	0.
-0.02074113666666666	-0.07904105	0.
-0.02074113666666666	-0.07083661666666666	0.003318138579925063
-0.02074113666666666	-0.06263218333333333	0.0032729169885658063
-0.02074113666666666	-0.05442774999999999	0.02490392034168657
-0.02074113666666666	-0.04622331666666665	0.04032398717972925
-0.02074113666666666	-0.03801888333333332	0.1055484711586397
-0.02074113666666666	-0.029814449999999992	0.1697492702869702
-0.02074113666666666	-0.021610016666666662	0.27800999962599693
-0.02074113666666666	-0.013405583333333318	0.3481416694757884
-0.02074113666666666	-0.005201149999999988	0.4286316505409405
-0.02074113666666666	0.0030032833333333425	0.7071428357664543
-0.02074113666666666	0.011207716666666687	0.49009261186875736
-0.02074113666666666	0.019412150000000003	0.594865131427036
-0.02074113666666666	0.027616583333333347	0.5351128538523436
-0.02074113666666666	0.03582101666666669	0.4015051752124101
-0.02074113666666666	0.04402545000000001	0.29807981152581803
-0.02074113666666666	0.05222988333333335	0.1746445972168454
-0.02074113666666666	0.06043431666666667	0.1078369044400897
-0.02074113666666666	0.06863875000000001	0.05997534677945816
-0.02074113666666666	0.07684318333333336	0.029410012640783918
-0.02074113666666666	0.08504761666666667	0.008354071923315384
-0.02074113666666666	0.09325205000000002	0.006490147271477149
-0.02074113666666666	0.10145648333333336	0.0026988933940376002
-0.02074113666666666	0.10966091666666668	0.
-0.02074113666666666	0.11786535000000002	0.000037135111487443026
-0.02074113666666666	0.12606978333333335	0.
-0.015534583333333324	-0.11185878333333332	0.
-0.015534583333333324	-0.10365434999999999	0.
-0.015534583333333324	-0.09544991666666666	0.
-0.015534583333333324	-0.08724548333333332	0.
-0.015534583333333324	-0.07904105	0.0017033274348002055
-0.015534583333333324	-0.07083661666666666	0.0012746181783543557
-0.015534583333333324	-0.06263218333333333	0.019311491185017994
-0.015534583333333324	-0.05442774999999999	0.024725752045824317
-0.015534583333333324	-0.04622331666666665	0.06376033717602252
-0.015534583333333324	-0.03801888333333332	0.08839550080316015
-0.015534583333333324	-0.029814449999999992	0.24372286524734116
-0.015534583333333324	-0.021610016666666662	0.306834841739796
-0.015534583333333324	-0.013405583333333318	0.486318469304834
-0.015534583333333324	-0.005201149999999988	0.6038536639135429
-0.015534583333333324	0.0030032833333333425	0.6527377292512827
-0.015534583333333324	0.011207716666666687	0.7204861761701518
-0.015534583333333324	0.019412150000000003	0.7139193625266814
-0.015534583333333324	0.027616583333333347	0.5973752940970656
-0.015534583333333324	0.03582101666666669	0.5129079871344789
-0.015534583333333324	0.04402545000000001	0.35296407573831257
-0.015534583333333324	0.05222988333333335	0.25138680123309204
-0.015534583333333324	0.06043431666666667	0.1292603467252234
-0.015534583333333324	0.06863875000000001	0.04930234305521089
-0.015534583333333324	0.07684318333333336	0.02727374622949477
-0.015534583333333324	0.08504761666666667	0.010936159824873752
-0.015534583333333324	0.09325205000000002	0.008295707339623882
-0.015534583333333324	0.10145648333333336	0.0024353798255462387
-0.015534583333333324	0.10966091666666668	0.
-0.015534583333333324	0.11786535000000002	0.
-0.015534583333333324	0.12606978333333335	0.00030868682753489637
-0.010328030000000002	-0.11185878333333332	0.
-0.010328030000000002	-0.10365434999999999	0.
-0.010328030000000002	-0.09544991666666666	0.005044994241570223
-0.010328030000000002	-0.08724548333333332	0.
-0.010328030000000002	-0.07904105	0.
-0.010328030000000002	-0.07083661666666666	0.
-0.010328030000000002	-0.06263218333333333	0.012454501944084402
-0.010328030000000002	-0.05442774999999999	0.030895840441559175
-0.010328030000000002	-0.04622331666666665	0.060945362136943196
-0.010328030000000002	-0.03801888333333332	0.15737958318606374
-0.010328030000000002	-0.029814449999999992	0.27778252745768583
-0.010328030000000002	-0.021610016666666662	0.39427357427316706
-0.010328030000000002	-0.013405583333333318	0.5491015868441579
-0.010328030000000002	-0.005201149999999988	0.600490193060947
-0.010328030000000002	0.0030032833333333425	0.7518960225783933
-0.010328030000000002	0.011207716666666687	0.8796004613694719
-0.010328030000000002	0.019412150000000003	0.8660653081101967
-0.010328030000000002	0.027616583333333347	0.682646712686208
-0.010328030000000002	0.03582101666666669	0.4729266402698125
-0.010328030000000002	0.04402545000000001	0.46246852818313333
-0.010328030000000002	0.05222988333333335	0.22530471122273116
-0.010328030000000002	0.06043431666666667	0.13193201610034308
-0.010328030000000002	0.06863875000000001	0.06274162622475954
-0.010328030000000002	0.07684318333333336	0.052344397514417794
-0.010328030000000002	0.08504761666666667	0.017759848573256014
-0.010328030000000002	0.09325205000000002	0.006851378958106295
-0.010328030000000002	0.10145648333333336	0.00031932244310482635
-0.010328030000000002	0.10966091666666668	0.
-0.010328030000000002	0.11786535000000002	0.
-0.010328030000000002	0.12606978333333335	0.
-0.005121476666666666	-0.11185878333333332	0.0064583846685294195
-0.005121476666666666	-0.10365434999999999	0.
-0.005121476666666666	-0.09544991666666666	0.
-0.005121476666666666	-0.08724548333333332	0.
-0.005121476666666666	-0.07904105	0.
-0.005121476666666666	-0.07083661666666666	0.001425839018805961
-0.005121476666666666	-0.06263218333333333	0.00891977483418824
-0.005121476666666666	-0.05442774999999999	0.022424677943376808
-0.005121476666666666	-0.04622331666666665	0.09568327071056096
-0.005121476666666666	-0.03801888333333332	0.14046413690967122
-0.005121476666666666	-0.029814449999999992	0.28204721629556767
-0.005121476666666666	-0.021610016666666662	0.3788113589649527
-0.005121476666666666	-0.013405583333333318	0.5730342567474378
-0.005121476666666666	-0.005201149999999988	0.7370148689566518
-0.005121476666666666	0.0030032833333333425	0.8637961586566498
-0.005121476666666666	0.011207716666666687	1.
-0.005121476666666666	0.019412150000000003	0.7400519601490659
-0.005121476666666666	0.027616583333333347	0.7871538552137691
-0.005121476666666666	0.03582101666666669	0.5803750278669147
-0.005121476666666666	0.04402545000000001	0.38885007563115137
-0.005121476666666666	0.05222988333333335	0.2549123401548291
-0.005121476666666666	0.06043431666666667	0.15905091633332957
-0.005121476666666666	0.06863875000000001	0.08456688003833485
-0.005121476666666666	0.07684318333333336	0.03470528503830951
-0.005121476666666666	0.08504761666666667	0.009342734233740603
-0.005121476666666666	0.09325205000000002	0.003655655103992526
-0.005121476666666666	0.10145648333333336	0.0012498428126952155
-0.005121476666666666	0.10966091666666668	0.000597510838946497
-0.005121476666666666	0.11786535000000002	0.
-0.005121476666666666	0.12606978333333335	0.
0.00008507666666666969	-0.11185878333333332	0.
0.00008507666666666969	-0.10365434999999999	0.
0.00008507666666666969	-0.09544991666666666	0.
0.00008507666666666969	-0.08724548333333332	0.
0.00008507666666666969	-0.07904105	0.0028701115017315576
0.00008507666666666969	-0.07083661666666666	0.010638132034725122
0.00008507666666666969	-0.06263218333333333	0.012160391918623047
0.00008507666666666969	-0.05442774999999999	0.028538798724087065
0.00008507666666666969	-0.04622331666666665	0.08863438664919637
0.00008507666666666969	-0.03801888333333332	0.14160370001741815
0.00008507666666666969	-0.029814449999999992	0.23782182288770756
0.00008507666666666969	-0.021610016666666662	0.42207144381108075
0.00008507666666666969	-0.013405583333333318	0.5611764569224138
0.00008507666666666969	-0.005201149999999988	0.6637292276296256
0.00008507666666666969	0.0030032833333333425	0.8753321502027454
0.00008507666666666969	0.011207716666666687	0.8794310192100727
0.00008507666666666969	0.019412150000000003	0.8953158315638755
0.00008507666666666969	0.027616583333333347	0.719782407750465
0.00008507666666666969	0.03582101666666669	0.6098303295781332
0.00008507666666666969	0.04402545000000001	0.47842769646825883
0.00008507666666666969	0.05222988333333335	0.22086138948483341
0.00008507666666666969	0.06043431666666667	0.1398807547220538
0.00008507666666666969	0.06863875000000001	0.0609571174855907
0.00008507666666666969	0.07684318333333336	0.05336969822996637
0.00008507666666666969	0.08504761666666667	0.028430946920622393
0.00008507666666666969	0.09325205000000002	0.003020939911289791
0.00008507666666666969	0.10145648333333336	0.000586730936475111
0.00008507666666666969	0.10966091666666668	7.4765463246576705e-6
0.00008507666666666969	0.11786535000000002	0.
0.00008507666666666969	0.12606978333333335	0.00008502717528733997
0.0052916300000000055	-0.11185878333333332	0.
0.0052916300000000055	-0.10365434999999999	0.
0.0052916300000000055	-0.09544991666666666	0.
0.0052916300000000055	-0.08724548333333332	0.
0.0052916300000000055	-0.07904105	0.
0.0052916300000000055	-0.07083661666666666	0.00019348594517150028
0.0052916300000000055	-0.06263218333333333	0.023436392560497805
0.0052916300000000055	-0.05442774999999999	0.025723991928654072
0.0052916300000000055	-0.04622331666666665	0.10249124683857791
0.0052916300000000055	-0.03801888333333332	0.13365569329439425
0.0052916300000000055	-0.029814449999999992	0.22933949834533796
0.0052916300000000055	-0.021610016666666662	0.393781296829607
0.0052916300000000055	-0.013405583333333318	0.5813183961572347
0.0052916300000000055	-0.005201149999999988	0.5508218948369635
0.0052916300000000055	0.0030032833333333425	0.7571794574674282
0.0052916300000000055	0.011207716666666687	0.8618798114128329
0.0052916300000000055	0.019412150000000003	0.8398975669065635
0.0052916300000000055	0.027616583333333347	0.738442578968405
0.0052916300000000055	0.03582101666666669	0.5910949148832424
0.0052916300000000055	0.04402545000000001	0.37039112762915394
0.0052916300000000055	0.05222988333333335	0.24048510823299454
0.0052916300000000055	0.06043431666666667	0.18691045828190478
0.0052916300000000055	0.06863875000000001	0.10088679578592283
0.0052916300000000055	0.07684318333333336	0.028133511749880324
0.0052916300000000055	0.08504761666666667	0.007720454710592016
0.0052916300000000055	0.09325205000000002	0.0035610813267061003
0.0052916300000000055	0.10145648333333336	0.0008817785104403541
0.0052916300000000055	0.10966091666666668	0.0003348823875666099
0.0052916300000000055	0.11786535000000002	0.00038311120097082196
0.0052916300000000055	0.12606978333333335	0.
0.010498183333333341	-0.11185878333333332	0.
0.010498183333333341	-0.10365434999999999	0.
0.010498183333333341	-0.09544991666666666	0.
0.010498183333333341	-0.08724548333333332	0.
0.010498183333333341	-0.07904105	0.0024213855653149358
0.010498183333333341	-0.07083661666666666	0.
0.010498183333333341	-0.06263218333333333	0.010211167047877298
0.010498183333333341	-0.05442774999999999	0.03917369099013588
0.010498183333333341	-0.04622331666666665	0.07761498345157625
0.010498183333333341	-0.03801888333333332	0.12786712540726616
0.010498183333333341	-0.029814449999999992	0.2359506810435964
0.010498183333333341	-0.021610016666666662	0.34325041412124274
0.010498183333333341	-0.013405583333333318	0.4383547800145629
0.010498183333333341	-0.005201149999999988	0.5602057533477568
0.010498183333333341	0.0030032833333333425	0.7566930013259294
0.010498183333333341	0.011207716666666687	0.7895098506544901
0.010498183333333341	0.019412150000000003	0.6980964243394499
0.010498183333333341	0.027616583333333347	0.5892936444744543
0.010498183333333341	0.03582101666666669	0.5980180603716658
0.010498183333333341	0.04402545000000001	0.3834848856828631
0.010498183333333341	0.05222988333333335	0.19004417675519644
0.010498183333333341	0.06043431666666667	0.12937971271372944
0.010498183333333341	0.06863875000000001	0.07606310495801924
0.010498183333333341	0.07684318333333336	0.023405176190012016
0.010498183333333341	0.08504761666666667	0.016951878730571496
0.010498183333333341	0.09325205000000002	0.005842357522004249
0.010498183333333341	0.10145648333333336	0.0022693601463592175
0.010498183333333341	0.10966091666666668	0.0014725533681662403
0.010498183333333341	0.11786535000000002	0.00018406717693812685
0.010498183333333341	0.12606978333333335	0.
0.015704736666666677	-0.11185878333333332	0.
0.015704736666666677	-0.10365434999999999	0.
0.015704736666666677	-0.09544991666666666	0.
0.015704736666666677	-0.08724548333333332	0.
0.015704736666666677	-0.07904105	0.
0.015704736666666677	-0.07083661666666666	0.0014080828432111985
0.015704736666666677	-0.06263218333333333	0.009328233019942397
0.015704736666666677	-0.05442774999999999	0.03708794574728201
0.015704736666666677	-0.04622331666666665	0.0761457874699253
0.015704736666666677	-0.03801888333333332	0.08897830542184361
0.015704736666666677	-0.029814449999999992	0.15240952782811398
0.015704736666666677	-0.021610016666666662	0.2617070958236616
0.015704736666666677	-0.013405583333333318	0.39707139537700636
0.015704736666666677	-0.005201149999999988	0.45773191656301576
0.015704736666666677	0.0030032833333333425	0.7156519220793301
0.015704736666666677	0.011207716666666687	0.6597959334739986
0.015704736666666677	0.019412150000000003	0.5872748812692355
0.015704736666666677	0.027616583333333347	0.6278969079183859
0.015704736666666677	0.03582101666666669	0.3717774143682433
0.015704736666666677	0.04402545000000001	0.2768012149138875
0.015704736666666677	0.05222988333333335	0.20722407590308645
0.015704736666666677	0.06043431666666667	0.0792043013204065
0.015704736666666677	0.06863875000000001	0.07850405493672095
0.015704736666666677	0.07684318333333336	0.026492800880254613
0.015704736666666677	0.08504761666666667	0.0077363090223338616
0.015704736666666677	0.09325205000000002	0.004936577624628352
0.015704736666666677	0.10145648333333336	0.0017736093705280082
0.015704736666666677	0.10966091666666668	7.941215144036645e-8
0.015704736666666677	0.11786535000000002	0.00020946959795519168
0.015704736666666677	0.12606978333333335	0.
0.02091129	-0.11185878333333332	0.
0.02091129	-0.10365434999999999	0.
0.02091129	-0.09544991666666666	0.
0.02091129	-0.08724548333333332	0.
0.02091129	-0.07904105	0.000641819313080075
0.02091129	-0.07083661666666666	0.
0.02091129	-0.06263218333333333	0.0011998561662594982
0.02091129	-0.05442774999999999	0.005926806645196419
0.02091129	-0.04622331666666665	0.04940517381779961
0.02091129	-0.03801888333333332	0.08363652651222975
0.02091129	-0.029814449999999992	0.16516547924698233
0.02091129	-0.021610016666666662	0.22778534451197188
0.02091129	-0.013405583333333318	0.3142921693195199
0.02091129	-0.005201149999999988	0.39217079674817135
0.02091129	0.0030032833333333425	0.5426050547263034
0.02091129	0.011207716666666687	0.5179034816794998
0.02091129	0.019412150000000003	0.5051087196725036
0.02091129	0.027616583333333347	0.422716066079126
0.02091129	0.03582101666666669	0.29654219200805604
0.02091129	0.04402545000000001	0.22860074399876507
0.02091129	0.05222988333333335	0.12597289176004092
0.02091129	0.06043431666666667	0.07735191552233996
0.02091129	0.06863875000000001	0.04269689264913733
0.02091129	0.07684318333333336	0.028750468920248247
0.02091129	0.08504761666666667	0.010871964729291313
0.02091129	0.09325205000000002	0.00030700457800922055
0.02091129	0.10145648333333336	0.0014626502266189498
0.02091129	0.10966091666666668	0.0002369212563504479
0.02091129	0.11786535000000002	0.00020363789620779737
0.02091129	0.12606978333333335	0.
0.026117843333333335	-0.11185878333333332	0.
0.026117843333333335	-0.10365434999999999	0.
0.026117843333333335	-0.09544991666666666	0.
0.026117843333333335	-0.08724548333333332	0.
0.026117843333333335	-0.07904105	0.
0.026117843333333335	-0.07083661666666666	0.
0.026117843333333335	-0.06263218333333333	0.00863134482926457
0.026117843333333335	-0.05442774999999999	0.009038063059360345
0.026117843333333335	-0.04622331666666665	0.03380084740111047
0.026117843333333335	-0.03801888333333332	0.044534523133198965
0.026117843333333335	-0.029814449999999992	0.10642243938200438
0.026117843333333335	-0.021610016666666662	0.13475971529135414
0.026117843333333335	-0.013405583333333318	0.21052116467489002
0.026117843333333335	-0.005201149999999988	0.2775966688597891
0.026117843333333335	0.0030032833333333425	0.311454999003428
0.026117843333333335	0.011207716666666687	0.3468903089252246
0.026117843333333335	0.019412150000000003	0.3616366916068698
0.026117843333333335	0.027616583333333347	0.30207132469498177
0.026117843333333335	0.03582101666666669	0.25053179343264753
0.026117843333333335	0.04402545000000001	0.16968798559753046
0.026117843333333335	0.05222988333333335	0.13076603111883267
0.026117843333333335	0.06043431666666667	0.060773579944827835
0.026117843333333335	0.06863875000000001	0.04522410155381185
0.026117843333333335	0.07684318333333336	0.013602177221199406
0.026117843333333335	0.08504761666666667	0.006498118252804762
0.026117843333333335	0.09325205000000002	0.0019658968441492674
0.026117843333333335	0.10145648333333336	0.0004375325615236302
0.026117843333333335	0.10966091666666668	0.0006308858155196527
0.026117843333333335	0.11786535000000002	0.
0.026117843333333335	0.12606978333333335	5.424448373085121e-7
0.03132439666666667	-0.11185878333333332	0.
0.03132439666666667	-0.10365434999999999	0.
0.03132439666666667	-0.09544991666666666	0.
0.03132439666666667	-0.08724548333333332	0.
0.03132439666666667	-0.07904105	0.
0.03132439666666667	-0.07083661666666666	0.
0.03132439666666667	-0.06263218333333333	0.
0.03132439666666667	-0.05442774999999999	0.009623220213132354
0.03132439666666667	-0.04622331666666665	0.020869333018331784
0.03132439666666667	-0.03801888333333332	0.02320360432435726
0.03132439666666667	-0.029814449999999992	0.057744936590237064
0.03132439666666667	-0.021610016666666662	0.08634540883352432
0.03132439666666667	-0.013405583333333318	0.1427459988818925
0.03132439666666667	-0.005201149999999988	0.19857060882030367
0.03132439666666667	0.0030032833333333425	0.25780358820362875
0.03132439666666667	0.011207716666666687	0.26500798377857926
0.03132439666666667	0.019412150000000003	0.2365060615165381
0.03132439666666667	0.027616583333333347	0.23816970958321848
0.03132439666666667	0.03582101666666669	0.168805956624068
0.03132439666666667	0.04402545000000001	0.12901738778376914
0.03132439666666667	0.05222988333333335	0.08395450476768947
0.03132439666666667	0.06043431666666667	0.04182197361895045
0.03132439666666667	0.06863875000000001	0.040887683218268224
0.03132439666666667	0.07684318333333336	0.01104177671104574
0.03132439666666667	0.08504761666666667	0.005309166651303351
0.03132439666666667	0.09325205000000002	0.0014106107692812336
0.03132439666666667	0.10145648333333336	0.0006510838737887798
0.03132439666666667	0.10966091666666668	0.0006260763093214531
0.03132439666666667	0.11786535000000002	0.
0.03132439666666667	0.12606978333333335	0.
0.036530950000000006	-0.11185878333333332	0.
0.036530950000000006	-0.10365434999999999	0.
0.036530950000000006	-0.09544991666666666	0.
0.036530950000000006	-0.08724548333333332	0.
0.036530950000000006	-0.07904105	0.0008374622280760118
0.036530950000000006	-0.07083661666666666	0.
0.036530950000000006	-0.06263218333333333	0.
0.036530950000000006	-0.05442774999999999	0.002151117246313022
0.036530950000000006	-0.04622331666666665	0.009447382595064393
0.036530950000000006	-0.03801888333333332	0.010433175324027266
0.036530950000000006	-0.029814449999999992	0.026035258492098992
0.036530950000000006	-0.021610016666666662	0.12096725518920862
0.036530950000000006	-0.013405583333333318	0.06801445973772456
0.036530950000000006	-0.005201149999999988	0.11578822623879631
0.036530950000000006	0.0030032833333333425	0.1517257338822504
0.036530950000000006	0.011207716666666687	0.1399139777560644
0.036530950000000006	0.019412150000000003	0.14578511252117896
0.036530950000000006	0.027616583333333347	0.1388919166247712
0.036530950000000006	0.03582101666666669	0.12171527131873015
0.036530950000000006	0.04402545000000001	0.07413859149801502
0.036530950000000006	0.05222988333333335	0.05027088162899773
0.036530950000000006	0.06043431666666667	0.041904354320818626
0.036530950000000006	0.06863875000000001	0.01340993592384392
0.036530950000000006	0.07684318333333336	0.004626235772840904
0.036530950000000006	0.08504761666666667	0.0012257285404563148
0.036530950000000006	0.09325205000000002	0.00005537382050086251
0.036530950000000006	0.10145648333333336	0.00020418803577611818
0.036530950000000006	0.10966091666666668	5.005665491771328e-6
0.036530950000000006	0.11786535000000002	2.0578930105008696e-9
0.036530950000000006	0.12606978333333335	0.
0.04173750333333334	-0.11185878333333332	0.
0.04173750333333334	-0.10365434999999999	0.
0.04173750333333334	-0.09544991666666666	0.
0.04173750333333334	-0.08724548333333332	0.
0.04173750333333334	-0.07904105	0.
0.04173750333333334	-0.07083661666666666	0.
0.04173750333333334	-0.06263218333333333	0.
0.04173750333333334	-0.05442774999999999	0.005629374886205432
0.04173750333333334	-0.04622331666666665	0.0017653503831119403
0.04173750333333334	-0.03801888333333332	0.01977844984356259
0.04173750333333334	-0.029814449999999992	0.027153901868508683
0.04173750333333334	-0.021610016666666662	0.030944750451318226
0.04173750333333334	-0.013405583333333318	0.07618139170802932
0.04173750333333334	-0.005201149999999988	0.09303522687354857
0.04173750333333334	0.0030032833333333425	0.0720087251704743
0.04173750333333334	0.011207716666666687	0.08659024519274211
0.04173750333333334	0.019412150000000003	0.10158819069798719
0.04173750333333334	0.027616583333333347	0.10238339407655583
0.04173750333333334	0.03582101666666669	0.06280298181068278
0.04173750333333334	0.04402545000000001	0.04569529921952072
0.04173750333333334	0.05222988333333335	0.03714167662486211
0.04173750333333334	0.06043431666666667	0.020775973992037323
0.04173750333333334	0.06863875000000001	0.007145295278186746
0.04173750333333334	0.07684318333333336	0.008410674828793
0.04173750333333334	0.08504761666666667	0.0015558227490666194
0.04173750333333334	0.09325205000000002	0.0007784993009552113
0.04173750333333334	0.10145648333333336	0.00003483601173137481
0.04173750333333334	0.10966091666666668	0.
0.04173750333333334	0.11786535000000002	0.
0.04173750333333334	0.12606978333333335	0.
0.046944056666666664	-0.11185878333333332	0.
0.046944056666666664	-0.10365434999999999	0.
0.046944056666666664	-0.09544991666666666	0.
0.046944056666666664	-0.08724548333333332	0.
0.046944056666666664	-0.07904105	0.
0.046944056666666664	-0.07083661666666666	0.
0.046944056666666664	-0.06263218333333333	0.
0.046944056666666664	-0.05442774999999999	0.
0.046944056666666664	-0.04622331666666665	0.
0.046944056666666664	-0.03801888333333332	0.005868971094303858
0.046944056666666664	-0.029814449999999992	0.00917895632829255
0.046944056666666664	-0.021610016666666662	0.030781339855398784
0.046944056666666664	-0.013405583333333318	0.03181436878553693
0.046944056666666664	-0.005201149999999988	0.09721671505819056
0.046944056666666664	0.0030032833333333425	0.07648157619191025
0.046944056666666664	0.011207716666666687	0.044354072907060414
0.046944056666666664	0.019412150000000003	0.0642815089703365
0.046944056666666664	0.027616583333333347	0.05095726747032926
0.046944056666666664	0.03582101666666669	0.032146909484841085
0.046944056666666664	0.04402545000000001	0.027250661520223093
0.046944056666666664	0.05222988333333335	0.016731445670733053
0.046944056666666664	0.06043431666666667	0.012360893054405476
0.046944056666666664	0.06863875000000001	0.0014306234611585985
0.046944056666666664	0.07684318333333336	0.0013594480340421561
0.046944056666666664	0.08504761666666667	0.001448459729356882
0.046944056666666664	0.09325205000000002	8.320445728636917e-6
0.046944056666666664	0.10145648333333336	0.
0.046944056666666664	0.10966091666666668	0.
0.046944056666666664	0.11786535000000002	7.858919555334971e-11
0.046944056666666664	0.12606978333333335	0.
0.05215061	-0.11185878333333332	0.
0.05215061	-0.10365434999999999	0.
0.05215061	-0.09544991666666666	0.
0.05215061	-0.08724548333333332	0.
0.05215061	-0.07904105	0.
0.05215061	-0.07083661666666666	0.
0.05215061	-0.06263218333333333	0.
0.05215061	-0.05442774999999999	0.007130525225421541
0.05215061	-0.04622331666666665	0.007609386906245309
0.05215061	-0.03801888333333332	0.
0.05215061	-0.029814449999999992	0.010648701186864859
0.05215061	-0.021610016666666662	0.02019905895932774
0.05215061	-0.013405583333333318	0.0028024502342987455
0.05215061	-0.005201149999999988	0.02936812198602554
0.05215061	0.0030032833333333425	0.03907908197969645
0.05215061	0.011207716666666687	0.05102573601966838
0.05215061	0.019412150000000003	0.02737688480742332
0.05215061	0.027616583333333347	0.02847768026512171
0.05215061	0.03582101666666669	0.02227191692581196
0.05215061	0.04402545000000001	0.007430996002469291
0.05215061	0.05222988333333335	0.0011716538001847877
0.05215061	0.06043431666666667	0.012548861111499691
0.05215061	0.06863875000000001	0.002538193246399549
0.05215061	0.07684318333333336	0.0030047325460080903
0.05215061	0.08504761666666667	0.0011955281344077718
0.05215061	0.09325205000000002	0.0011932601525363707
0.05215061	0.10145648333333336	0.
0.05215061	0.10966091666666668	0.0010177503938817256
0.05215061	0.11786535000000002	0.
0.05215061	0.12606978333333335	0.
0.057357163333333336	-0.11185878333333332	0.
0.057357163333333336	-0.10365434999999999	0.
0.057357163333333336	-0.09544991666666666	0.
0.057357163333333336	-0.08724548333333332	0.
0.057357163333333336	-0.07904105	0.
0.057357163333333336	-0.07083661666666666	0.
0.057357163333333336	-0.06263218333333333	0.
0.057357163333333336	-0.05442774999999999	0.
0.057357163333333336	-0.04622331666666665	0.
0.057357163333333336	-0.03801888333333332	0.0029187540472323703
0.057357163333333336	-0.029814449999999992	0.
0.057357163333333336	-0.021610016666666662	0.
0.057357163333333336	-0.013405583333333318	0.027819015017712792
0.057357163333333336	-0.005201149999999988	0.03941607687920724
0.057357163333333336	0.0030032833333333425	0.02203501990661244
0.057357163333333336	0.011207716666666687	0.01954691926462768
0.057357163333333336	0.019412150000000003	0.008238843906271597
0.057357163333333336	0.027616583333333347	0.018959715865482223
0.057357163333333336	0.03582101666666669	0.022155181531976063
0.057357163333333336	0.04402545000000001	0.010686728622388874
0.057357163333333336	0.05222988333333335	0.0015876918511181913
0.057357163333333336	0.06043431666666667	0.003987687609472119
0.057357163333333336	0.06863875000000001	0.0015011052005961883
0.057357163333333336	0.07684318333333336	5.903727068074946e-9
0.057357163333333336	0.08504761666666667	0.0003992962384271107
0.057357163333333336	0.09325205000000002	0.000026853555324294943
0.057357163333333336	0.10145648333333336	0.000045668803102855936
0.057357163333333336	0.10966091666666668	0.
0.057357163333333336	0.11786535000000002	0.
0.057357163333333336	0.12606978333333335	0.
0.06256371666666667	-0.11185878333333332	0.
0.06256371666666667	-0.10365434999999999	0.
0.06256371666666667	-0.09544991666666666	0.
0.06256371666666667	-0.08724548333333332	0.
0.06256371666666667	-0.07904105	0.
0.06256371666666667	-0.07083661666666666	0.
0.06256371666666667	-0.06263218333333333	0.
0.06256371666666667	-0.05442774999999999	0.
0.06256371666666667	-0.04622331666666665	0.
0.06256371666666667	-0.03801888333333332	0.
0.06256371666666667	-0.029814449999999992	0.005494607411574631
0.06256371666666667	-0.021610016666666662	0.
0.06256371666666667	-0.013405583333333318	0.0006302838384589876
0.06256371666666667	-0.005201149999999988	0.002625122869072042
0.06256371666666667	0.0030032833333333425	0.010521008573258208
0.06256371666666667	0.011207716666666687	0.014378792243659665
0.06256371666666667	0.019412150000000003	0.011939332640172799
0.06256371666666667	0.027616583333333347	0.0038448749249921435
0.06256371666666667	0.03582101666666669	0.0023014609190360235
0.06256371666666667	0.04402545000000001	0.
0.06256371666666667	0.05222988333333335	0.005974586374007858
0.06256371666666667	0.06043431666666667	0.0013542851398299822
0.06256371666666667	0.06863875000000001	0.000643264770458424
0.06256371666666667	0.07684318333333336	0.0002727545862195475
0.06256371666666667	0.08504761666666667	0.
0.06256371666666667	0.09325205000000002	0.0008722412095252285
0.06256371666666667	0.10145648333333336	0.
0.06256371666666667	0.10966091666666668	0.
0.06256371666666667	0.11786535000000002	1.3815190408333194e-9
0.06256371666666667	0.12606978333333335	0.
0.06777027000000001	-0.11185878333333332	0.
0.06777027000000001	-0.10365434999999999	0.
0.06777027000000001	-0.09544991666666666	0.
0.06777027000000001	-0.08724548333333332	0.
0.06777027000000001	-0.07904105	0.
0.06777027000000001	-0.07083661666666666	0.
0.06777027000000001	-0.06263218333333333	0.
0.06777027000000001	-0.05442774999999999	0.
0.06777027000000001	-0.04622331666666665	0.
0.06777027000000001	-0.03801888333333332	0.
0.06777027000000001	-0.029814449999999992	0.
0.06777027000000001	-0.021610016666666662	0.00751091404386036
0.06777027000000001	-0.013405583333333318	0.
0.06777027000000001	-0.005201149999999988	0.
0.06777027000000001	0.0030032833333333425	0.
0.06777027000000001	0.011207716666666687	0.004096445191575957
0.06777027000000001	0.019412150000000003	0.02293919721135828
0.06777027000000001	0.027616583333333347	0.00880983695819647
0.06777027000000001	0.03582101666666669	0.00018595581971640358
0.06777027000000001	0.04402545000000001	0.003757556472559299
0.06777027000000001	0.05222988333333335	0.0015330106816564837
0.06777027000000001	0.06043431666666667	5.0222166402241725e-6
0.06777027000000001	0.06863875000000001	0.
0.06777027000000001	0.07684318333333336	0.
0.06777027000000001	0.08504761666666667	0.
0.06777027000000001	0.09325205000000002	0.
0.06777027000000001	0.10145648333333336	0.
0.06777027000000001	0.10966091666666668	0.
0.06777027000000001	0.11786535000000002	0.
0.06777027000000001	0.12606978333333335	0.
0.07297682333333334	-0.11185878333333332	0.
0.07297682333333334	-0.10365434999999999	0.
0.07297682333333334	-0.09544991666666666	0.
0.07297682333333334	-0.08724548333333332	0.
0.07297682333333334	-0.07904105	0.
0.07297682333333334	-0.07083661666666666	0.
0.07297682333333334	-0.06263218333333333	0.
0.07297682333333334	-0.05442774999999999	0.
0.07297682333333334	-0.04622331666666665	0.011036049827937195
0.07297682333333334	-0.03801888333333332	0.
0.07297682333333334	-0.029814449999999992	0.
0.07297682333333334	-0.021610016666666662	0.
0.07297682333333334	-0.013405583333333318	0.
0.07297682333333334	-0.005201149999999988	0.
0.07297682333333334	0.0030032833333333425	0.
0.07297682333333334	0.011207716666666687	0.0016506139682507396
0.07297682333333334	0.019412150000000003	0.
0.07297682333333334	0.027616583333333347	0.0012090146601340562
0.07297682333333334	0.03582101666666669	0.0009545684337843271
0.07297682333333334	0.04402545000000001	0.
0.07297682333333334	0.05222988333333335	0.006521417754569534
0.07297682333333334	0.06043431666666667	0.
0.07297682333333334	0.06863875000000001	0.
0.07297682333333334	0.07684318333333336	0.
0.07297682333333334	0.08504761666666667	0.
0.07297682333333334	0.09325205000000002	0.
0.07297682333333334	0.10145648333333336	0.
0.07297682333333334	0.10966091666666668	0.
0.07297682333333334	0.11786535000000002	0.
0.07297682333333334	0.12606978333333335	0.

==> data/fig7/hist_2d_4-7.dat <==
-0.07801322333333333	-0.07256964666666667	0.
-0.07801322333333333	-0.06693974	0.
-0.07801322333333333	-0.06130983333333333	0.
-0.07801322333333333	-0.055679926666666664	0.
-0.07801322333333333	-0.050050019999999994	0.
-0.07801322333333333	-0.04442011333333333	0.
-0.07801322333333333	-0.03879020666666666	0.
-0.07801322333333333	-0.0331603	0.
-0.07801322333333333	-0.027530393333333326	0.
-0.07801322333333333	-0.021900486666666663	0.00805427019121523
-0.07801322333333333	-0.016270579999999993	0.
-0.07801322333333333	-0.010640673333333323	0.
-0.07801322333333333	-0.005010766666666666	0.
-0.07801322333333333	0.0006191400000000041	0.013735684649351513
-0.07801322333333333	0.006249046666666674	0.
-0.07801322333333333	0.011878953333333345	0.
-0.07801322333333333	0.01750886	0.0023559897443171775
-0.07801322333333333	0.02313876666666667	0.
-0.07801322333333333	0.02876867333333334	0.
-0.07801322333333333	0.03439858000000001	0.
-0.07801322333333333	0.04002848666666667	0.
-0.07801322333333333	0.04565839333333334	0.
-0.07801322333333333	0.05128830000000001	0.
-0.07801322333333333	0.056918206666666665	0.
-0.07801322333333333	0.06254811333333335	0.
-0.07801322333333333	0.06817802	0.
-0.07801322333333333	0.07380792666666666	0.
-0.07801322333333333	0.07943783333333335	0.
-0.07801322333333333	0.08506774	0.
-0.07801322333333333	0.09069764666666669	0.
-0.07280666999999999	-0.07256964666666667	0.
-0.07280666999999999	-0.06693974	0.
-0.07280666999999999	-0.06130983333333333	0.
-0.07280666999999999	-0.055679926666666664	0.
-0.07280666999999999	-0.050050019999999994	0.
-0.07280666999999999	-0.04442011333333333	0.
-0.07280666999999999	-0.03879020666666666	0.
-0.07280666999999999	-0.0331603	0.
-0.07280666999999999	-0.027530393333333326	0.
-0.07280666999999999	-0.021900486666666663	0.
-0.07280666999999999	-0.016270579999999993	0.
-0.07280666999999999	-0.010640673333333323	0.0003210171004688895
-0.07280666999999999	-0.005010766666666666	0.003180400612236261
-0.07280666999999999	0.0006191400000000041	0.011516795836475382
-0.07280666999999999	0.006249046666666674	0.0005614351676260953
-0.07280666999999999	0.011878953333333345	0.
-0.07280666999999999	0.01750886	0.0012883542685936124
-0.07280666999999999	0.02313876666666667	0.
-0.07280666999999999	0.02876867333333334	0.
-0.07280666999999999	0.03439858000000001	0.
-0.07280666999999999	0.04002848666666667	0.
-0.07280666999999999	0.04565839333333334	0.
-0.07280666999999999	0.05128830000000001	0.
-0.07280666999999999	0.056918206666666665	0.
-0.07280666999999999	0.06254811333333335	0.
-0.07280666999999999	0.06817802	0.
-0.07280666999999999	0.07380792666666666	0.
-0.07280666999999999	0.07943783333333335	0.
-0.07280666999999999	0.08506774	0.
-0.07280666999999999	0.09069764666666669	0.
-0.06760011666666665	-0.07256964666666667	0.
-0.06760011666666665	-0.06693974	0.
-0.06760011666666665	-0.06130983333333333	0.
-0.06760011666666665	-0.055679926666666664	0.
-0.06760011666666665	-0.050050019999999994	0.
-0.06760011666666665	-0.04442011333333333	0.
-0.06760011666666665	-0.03879020666666666	0.
-0.06760011666666665	-0.0331603	0.
-0.06760011666666665	-0.027530393333333326	0.
-0.06760011666666665	-0.021900486666666663	0.006317925841743154
-0.06760011666666665	-0.016270579999999993	0.0006380809736412894
-0.06760011666666665	-0.010640673333333323	0.0026823889171958925
-0.06760011666666665	-0.005010766666666666	0.
-0.06760011666666665	0.0006191400000000041	0.
-0.06760011666666665	0.006249046666666674	0.011716112040633272
-0.06760011666666665	0.011878953333333345	0.002539593332582044
-0.06760011666666665	0.01750886	0.003497795453275344
-0.06760011666666665	0.02313876666666667	0.012774824756395459
-0.06760011666666665	0.02876867333333334	0.
-0.06760011666666665	0.03439858000000001	0.
-0.06760011666666665	0.04002848666666667	0.
-0.06760011666666665	0.04565839333333334	0.001846299229625598
-0.06760011666666665	0.05128830000000001	0.
-0.06760011666666665	0.056918206666666665	0.0026495983593820337
-0.06760011666666665	0.06254811333333335	0.
-0.06760011666666665	0.06817802	0.
-0.06760011666666665	0.07380792666666666	0.
-0.06760011666666665	0.07943783333333335	0.
-0.06760011666666665	0.08506774	0.
-0.06760011666666665	0.09069764666666669	0.
-0.06239356333333333	-0.07256964666666667	0.
-0.06239356333333333	-0.06693974	0.
-0.06239356333333333	-0.06130983333333333	0.
-0.06239356333333333	-0.055679926666666664	0.002519534673995205
-0.06239356333333333	-0.050050019999999994	0.
-0.06239356333333333	-0.04442011333333333	0.
-0.06239356333333333	-0.03879020666666666	0.0074215699527398595
-0.06239356333333333	-0.0331603	0.013949209070008416
-0.06239356333333333	-0.027530393333333326	0.
-0.06239356333333333	-0.021900486666666663	0.0068912691663503035
-0.06239356333333333	-0.016270579999999993	0.002817623056144455
-0.06239356333333333	-0.010640673333333323	0.003450774614438029
-0.06239356333333333	-0.005010766666666666	0.0119335579290439
-0.06239356333333333	0.0006191400000000041	0.023675084290106695
-0.06239356333333333	0.006249046666666674	0.005347479581537471
-0.06239356333333333	0.011878953333333345	0.030085625973209934
-0.06239356333333333	0.01750886	0.006585200781193255
-0.06239356333333333	0.02313876666666667	0.0135728250571752
-0.06239356333333333	0.02876867333333334	0.016023638766851898
-0.06239356333333333	0.03439858000000001	0.002410950468845116
-0.06239356333333333	0.04002848666666667	0.0051241180603986075
-0.06239356333333333	0.04565839333333334	0.
-0.06239356333333333	0.05128830000000001	0.006177882973709373
-0.06239356333333333	0.056918206666666665	0.
-0.06239356333333333	0.06254811333333335	0.
-0.06239356333333333	0.06817802	0.
-0.06239356333333333	0.07380792666666666	0.
-0.06239356333333333	0.07943783333333335	0.
-0.06239356333333333	0.08506774	0.
-0.06239356333333333	0.09069764666666669	0.
-0.057187009999999996	-0.07256964666666667	0.
-0.057187009999999996	-0.06693974	0.
-0.057187009999999996	-0.06130983333333333	0.
-0.057187009999999996	-0.055679926666666664	0.
-0.057187009999999996	-0.050050019999999994	0.
-0.057187009999999996	-0.04442011333333333	0.0022004682780738852
-0.057187009999999996	-0.03879020666666666	0.
-0.057187009999999996	-0.0331603	0.
-0.057187009999999996	-0.027530393333333326	0.
-0.057187009999999996	-0.021900486666666663	0.
-0.057187009999999996	-0.016270579999999993	0.007463174953758728
-0.057187009999999996	-0.010640673333333323	0.011452247073142935
-0.057187009999999996	-0.005010766666666666	0.022523072067037592
-0.057187009999999996	0.0006191400000000041	0.03545298201385208
-0.057187009999999996	0.006249046666666674	0.020201011543720056
-0.057187009999999996	0.011878953333333345	0.022792792491280408
-0.057187009999999996	0.01750886	0.02457326087497888
-0.057187009999999996	0.02313876666666667	0.0143985898845489
-0.057187009999999996	0.02876867333333334	0.027982268347574463
-0.057187009999999996	0.03439858000000001	0.003310310514573924
-0.057187009999999996	0.04002848666666667	0.
-0.057187009999999996	0.04565839333333334	0.
-0.057187009999999996	0.05128830000000001	0.0020648550304780315
-0.057187009999999996	0.056918206666666665	0.
-0.057187009999999996	0.06254811333333335	0.
-0.057187009999999996	0.06817802	0.
-0.057187009999999996	0.07380792666666666	0.
-0.057187009999999996	0.07943783333333335	0.
-0.057187009999999996	0.08506774	0.
-0.057187009999999996	0.09069764666666669	0.
-0.05198045666666666	-0.07256964666666667	0.
-0.05198045666666666	-0.06693974	0.
-0.05198045666666666	-0.06130983333333333	0.
-0.05198045666666666	-0.055679926666666664	0.
-0.05198045666666666	-0.050050019999999994	0.
-0.05198045666666666	-0.04442011333333333	0.
-0.05198045666666666	-0.03879020666666666	0.
-0.05198045666666666	-0.0331603	2.183919884739743e-6
-0.05198045666666666	-0.027530393333333326	0.01413576963885996
-0.05198045666666666	-0.021900486666666663	0.034744492306927686
-0.05198045666666666	-0.016270579999999993	0.01815679352981812
-0.05198045666666666	-0.010640673333333323	0.059310078571975754
-0.05198045666666666	-0.005010766666666666	0.03244394252192318
-0.05198045666666666	0.0006191400000000041	0.04061428080380726
-0.05198045666666666	0.006249046666666674	0.048040836670449845
-0.05198045666666666	0.011878953333333345	0.052392103976204876
-0.05198045666666666	0.01750886	0.040295229117568894
-0.05198045666666666	0.02313876666666667	0.050547463597644414
-0.05198045666666666	0.02876867333333334	0.014080706615173227
-0.05198045666666666	0.03439858000000001	0.026454220446994064
-0.05198045666666666	0.04002848666666667	0.010403692396400098
-0.05198045666666666	0.04565839333333334	0.00894610573264165
-0.05198045666666666	0.05128830000000001	0.01658103378632763
-0.05198045666666666	0.056918206666666665	0.
-0.05198045666666666	0.06254811333333335	0.
-0.05198045666666666	0.06817802	0.
-0.05198045666666666	0.07380792666666666	0.
-0.05198045666666666	0.07943783333333335	0.
-0.05198045666666666	0.08506774	0.
-0.05198045666666666	0.09069764666666669	0.
-0.046773903333333325	-0.07256964666666667	0.
-0.046773903333333325	-0.06693974	0.
-0.046773903333333325	-0.06130983333333333	0.
-0.046773903333333325	-0.055679926666666664	0.
-0.046773903333333325	-0.050050019999999994	0.
-0.046773903333333325	-0.04442011333333333	0.006220061318052849
-0.046773903333333325	-0.03879020666666666	0.0030378504118791253
-0.046773903333333325	-0.0331603	0.01804367272471764
-0.046773903333333325	-0.027530393333333326	0.02944696162691474
-0.046773903333333325	-0.021900486666666663	0.02897253757712859
-0.046773903333333325	-0.016270579999999993	0.05490272324508019
-0.046773903333333325	-0.010640673333333323	0.07638726558776543
-0.046773903333333325	-0.005010766666666666	0.08173320310720657
-0.046773903333333325	0.0006191400000000041	0.12108975578739475
-0.046773903333333325	0.006249046666666674	0.11898963262045642
-0.046773903333333325	0.011878953333333345	0.09402592577719754
-0.046773903333333325	0.01750886	0.04933116287233804
-0.046773903333333325	0.02313876666666667	0.07119633718113896
-0.046773903333333325	0.02876867333333334	0.07270680014048722
-0.046773903333333325	0.03439858000000001	0.006510990430641479
-0.046773903333333325	0.04002848666666667	0.014034949806137858
-0.046773903333333325	0.04565839333333334	0.005324119936369191
-0.046773903333333325	0.05128830000000001	0.006104703972519937
-0.046773903333333325	0.056918206666666665	0.
-0.046773903333333325	0.06254811333333335	0.
-0.046773903333333325	0.06817802	0.
-0.046773903333333325	0.07380792666666666	0.
-0.046773903333333325	0.07943783333333335	0.
-0.046773903333333325	0.08506774	0.
-0.046773903333333325	0.09069764666666669	0.
-0.041567349999999996	-0.07256964666666667	0.
-0.041567349999999996	-0.06693974	0.
-0.041567349999999996	-0.06130983333333333	0.
-0.041567349999999996	-0.055679926666666664	0.0015000533513191115
-0.041567349999999996	-0.050050019999999994	0.0013710661472764432
-0.041567349999999996	-0.04442011333333333	0.0008768826472273726
-0.041567349999999996	-0.03879020666666666	0.019935463320463302
-0.041567349999999996	-0.0331603	0.023196083523052982
-0.041567349999999996	-0.027530393333333326	0.03559401611393103
-0.041567349999999996	-0.021900486666666663	0.06507008619756503
-0.041567349999999996	-0.016270579999999993	0.07436121640336073
-0.041567349999999996	-0.010640673333333323	0.10780960661766015
-0.041567349999999996	-0.005010766666666666	0.1310051965305564
-0.041567349999999996	0.0006191400000000041	0.14254553939350237
-0.041567349999999996	0.006249046666666674	0.21697786792044066
-0.041567349999999996	0.011878953333333345	0.1689384015906833
-0.041567349999999996	0.01750886	0.1480461028462295
-0.041567349999999996	0.02313876666666667	0.07708981395355113
-0.041567349999999996	0.02876867333333334	0.11360563695301469
-0.041567349999999996	0.03439858000000001	0.034580532330172394
-0.041567349999999996	0.04002848666666667	0.023094490562766752
-0.041567349999999996	0.04565839333333334	0.026197603859655107
-0.041567349999999996	0.05128830000000001	0.019576366528222183
-0.041567349999999996	0.056918206666666665	0.0019877294882116353
-0.041567349999999996	0.06254811333333335	0.0013333408251392457
-0.041567349999999996	0.06817802	0.0014477637714929868
-0.041567349999999996	0.07380792666666666	0.
-0.041567349999999996	0.07943783333333335	0.
-0.041567349999999996	0.08506774	0.
-0.041567349999999996	0.09069764666666669	0.
-0.03636079666666666	-0.07256964666666667	0.
-0.03636079666666666	-0.06693974	0.
-0.03636079666666666	-0.06130983333333333	0.
-0.03636079666666666	-0.055679926666666664	0.004428788003595597
-0.03636079666666666	-0.050050019999999994	0.011873569886198794
-0.03636079666666666	-0.04442011333333333	0.015492087657410428
-0.03636079666666666	-0.03879020666666666	0.0035539780844221973
-0.03636079666666666	-0.0331603	0.041309072954249154
-0.03636079666666666	-0.027530393333333326	0.07077072186529215
-0.03636079666666666	-0.021900486666666663	0.09165058511063066
-0.03636079666666666	-0.016270579999999993	0.12203608986842421
-0.03636079666666666	-0.010640673333333323	0.15454837341024116
-0.03636079666666666	-0.005010766666666666	0.24359468036038986
-0.03636079666666666	0.0006191400000000041	0.2464889103037373
-0.03636079666666666	0.006249046666666674	0.24941340853890379
-0.03636079666666666	0.011878953333333345	0.1643444419001982
-0.03636079666666666	0.01750886	0.18636472847860724
-0.03636079666666666	0.02313876666666667	0.17410765877044157
-0.03636079666666666	0.02876867333333334	0.08705228656513782
-0.03636079666666666	0.03439858000000001	0.07721633126542535
-0.03636079666666666	0.04002848666666667	0.025898001717404508
-0.03636079666666666	0.04565839333333334	0.03587026730309873
-0.03636079666666666	0.05128830000000001	0.01174145615575774
-0.03636079666666666	0.056918206666666665	0.006540961409679981
-0.03636079666666666	0.06254811333333335	0.0023394764536355623
-0.03636079666666666	0.06817802	0.
-0.03636079666666666	0.07380792666666666	0.006179086493224584
-0.03636079666666666	0.07943783333333335	0.
-0.03636079666666666	0.08506774	0.
-0.03636079666666666	0.09069764666666669	0.
-0.03115424333333333	-0.07256964666666667	0.
-0.03115424333333333	-0.06693974	0.001492997718161191
-0.03115424333333333	-0.06130983333333333	0.001592873122374827
-0.03115424333333333	-0.055679926666666664	0.
-0.03115424333333333	-0.050050019999999994	0.0038611747691247554
-0.03115424333333333	-0.04442011333333333	0.014585352711541195
-0.03115424333333333	-0.03879020666666666	0.030684208104983974
-0.03115424333333333	-0.0331603	0.050236922131622494
-0.03115424333333333	-0.027530393333333326	0.041154629116036685
-0.03115424333333333	-0.021900486666666663	0.16054413272518778
-0.03115424333333333	-0.016270579999999993	0.20647431198786656
-0.03115424333333333	-0.010640673333333323	0.27214472791111954
-0.03115424333333333	-0.005010766666666666	0.32957069027646796
-0.03115424333333333	0.0006191400000000041	0.384890603268228
-0.03115424333333333	0.006249046666666674	0.2988145738781254
-0.03115424333333333	0.011878953333333345	0.30663146797632124
-0.03115424333333333	0.01750886	0.3050122545656606
-0.03115424333333333	0.02313876666666667	0.19107832289168314
-0.03115424333333333	0.02876867333333334	0.19776028409929727
-0.03115424333333333	0.03439858000000001	0.12196915484348847
-0.03115424333333333	0.04002848666666667	0.0723406059262161
-0.03115424333333333	0.04565839333333334	0.05505002950382821
-0.03115424333333333	0.05128830000000001	0.02162828689986598
-0.03115424333333333	0.056918206666666665	0.007345549308250623
-0.03115424333333333	0.06254811333333335	0.011551346875891213
-0.03115424333333333	0.06817802	0.0015378823098590078
-0.03115424333333333	0.07380792666666666	0.
-0.03115424333333333	0.07943783333333335	0.
-0.03115424333333333	0.08506774	0.
-0.03115424333333333	0.09069764666666669	0.
-0.025947689999999995	-0.07256964666666667	0.
-0.025947689999999995	-0.06693974	0.0008745491566117702
-0.025947689999999995	-0.06130983333333333	0.0021967072795888534
-0.025947689999999995	-0.055679926666666664	0.0038900592374898034
-0.025947689999999995	-0.050050019999999994	0.004646434478592094
-0.025947689999999995	-0.04442011333333333	0.008381107645784066
-0.025947689999999995	-0.03879020666666666	0.024630777406921763
-0.025947689999999995	-0.0331603	0.051136338174439876
-0.025947689999999995	-0.027530393333333326	0.19110315296841152
-0.025947689999999995	-0.021900486666666663	0.15654147671338145
-0.025947689999999995	-0.016270579999999993	0.22006706803026674
-0.025947689999999995	-0.010640673333333323	0.3119953738273931
-0.025947689999999995	-0.005010766666666666	0.3639203929965107
-0.025947689999999995	0.0006191400000000041	0.47128094774809165
-0.025947689999999995	0.006249046666666674	0.4520001561551475
-0.025947689999999995	0.011878953333333345	0.457249719324588
-0.025947689999999995	0.01750886	0.41316683906856855
-0.025947689999999995	0.02313876666666667	0.31404008922916593
-0.025947689999999995	0.02876867333333334	0.21119374689543993
-0.025947689999999995	0.03439858000000001	0.14016302042337947
-0.025947689999999995	0.04002848666666667	0.15519906278863477
-0.025947689999999995	0.04565839333333334	0.06613759697529441
-0.025947689999999995	0.05128830000000001	0.025055878719642273
-0.025947689999999995	0.056918206666666665	0.016595810331486598
-0.025947689999999995	0.06254811333333335	0.009484176741901282
-0.025947689999999995	0.06817802	0.002307949257001698
-0.025947689999999995	0.07380792666666666	0.
-0.025947689999999995	0.07943783333333335	0.
-0.025947689999999995	0.08506774	0.
-0.025947689999999995	0.09069764666666669	0.
-0.02074113666666666	-0.07256964666666667	0.0009002626853652156
-0.02074113666666666	-0.06693974	0.
-0.02074113666666666	-0.06130983333333333	0.0012535491528356823
-0.02074113666666666	-0.055679926666666664	0.006455310937514179
-0.02074113666666666	-0.050050019999999994	0.011547384287887381
-0.02074113666666666	-0.04442011333333333	0.03270707785570743
-0.02074113666666666	-0.03879020666666666	0.06607726320475299
-0.02074113666666666	-0.0331603	0.055617963476249845
-0.02074113666666666	-0.027530393333333326	0.1342088392776527
-0.02074113666666666	-0.021900486666666663	0.2964030396137229
-0.02074113666666666	-0.016270579999999993	0.3128721409868937
-0.02074113666666666	-0.010640673333333323	0.5277625431718529
-0.02074113666666666	-0.005010766666666666	0.5466383395694496
-0.02074113666666666	0.0006191400000000041	0.6363127195481478
-0.02074113666666666	0.006249046666666674	0.5853960535341893
-0.02074113666666666	0.011878953333333345	0.6414570560326773
-0.02074113666666666	0.01750886	0.4663466871264206
-0.02074113666666666	0.02313876666666667	0.4527412938329112
-0.02074113666666666	0.02876867333333334	0.312401227575117
-0.02074113666666666	0.03439858000000001	0.22322433712613035
-0.02074113666666666	0.04002848666666667	0.12817731815089847
-0.02074113666666666	0.04565839333333334	0.06868137828834059
-0.02074113666666666	0.05128830000000001	0.0553412890995326
-0.02074113666666666	0.056918206666666665	0.03173356679962516
-0.02074113666666666	0.06254811333333335	0.005174649164488619
-0.02074113666666666	0.06817802	0.0013388017949395126
-0.02074113666666666	0.07380792666666666	0.
-0.02074113666666666	0.07943783333333335	0.
-0.02074113666666666	0.08506774	0.
-0.02074113666666666	0.09069764666666669	0.
-0.015534583333333324	-0.07256964666666667	0.0001751538783351606
-0.015534583333333324	-0.06693974	0.0003220467782763472
-0.015534583333333324	-0.06130983333333333	0.00879516014788848
-0.015534583333333324	-0.055679926666666664	0.0036151035033558255
-0.015534583333333324	-0.050050019999999994	0.022550054305946657
-0.015534583333333324	-0.04442011333333333	0.0223786717897368
-0.015534583333333324	-0.03879020666666666	0.05650450274617855
-0.015534583333333324	-0.0331603	0.10464332536106244
-0.015534583333333324	-0.027530393333333326	0.2041513067842041
-0.015534583333333324	-0.021900486666666663	0.3286155291187889
-0.015534583333333324	-0.016270579999999993	0.4065742001656862
-0.015534583333333324	-0.010640673333333323	0.6494397037562225
-0.015534583333333324	-0.005010766666666666	0.6612275917767831
-0.015534583333333324	0.0006191400000000041	0.7527018676637751
-0.015534583333333324	0.006249046666666674	0.7643520230090364
-0.015534583333333324	0.011878953333333345	0.6226594259208479
-0.015534583333333324	0.01750886	0.6660587113062177
-0.015534583333333324	0.02313876666666667	0.5209861303358907
-0.015534583333333324	0.02876867333333334	0.47753724636444217
-0.015534583333333324	0.03439858000000001	0.27713166097758213
-0.015534583333333324	0.04002848666666667	0.11365946708462381
-0.015534583333333324	0.04565839333333334	0.08873195977154869
-0.015534583333333324	0.05128830000000001	0.03810784777697902
-0.015534583333333324	0.056918206666666665	0.017608590390639806
-0.015534583333333324	0.06254811333333335	0.014360779313112707
-0.015534583333333324	0.06817802	0.
-0.015534583333333324	0.07380792666666666	0.
-0.015534583333333324	0.07943783333333335	0.
-0.015534583333333324	0.08506774	0.
-0.015534583333333324	0.09069764666666669	0.
-0.010328030000000002	-0.07256964666666667	0.
-0.010328030000000002	-0.06693974	0.007178392148472081
-0.010328030000000002	-0.06130983333333333	0.0017313447288193056
-0.010328030000000002	-0.055679926666666664	0.0033928936835308228
-0.010328030000000002	-0.050050019999999994	0.015331243960422096
-0.010328030000000002	-0.04442011333333333	0.03052343795641046
-0.010328030000000002	-0.03879020666666666	0.07576320807109116
-0.010328030000000002	-0.0331603	0.12106751343792618
-0.010328030000000002	-0.027530393333333326	0.27392931618950866
-0.010328030000000002	-0.021900486666666663	0.34801463856817644
-0.010328030000000002	-0.016270579999999993	0.47454524753274274
-0.010328030000000002	-0.010640673333333323	0.6218370374237204
-0.010328030000000002	-0.005010766666666666	0.8141941142403423
-0.010328030000000002	0.0006191400000000041	0.8844923097226047
-0.010328030000000002	0.006249046666666674	0.821154999081159
-0.010328030000000002	0.011878953333333345	0.8119491177850521
-0.010328030000000002	0.01750886	0.6583718999859086
-0.010328030000000002	0.02313876666666667	0.6300586679722688
-0.010328030000000002	0.02876867333333334	0.47956809996843297
-0.010328030000000002	0.03439858000000001	0.28244517114641854
-0.010328030000000002	0.04002848666666667	0.22725267180139838
-0.010328030000000002	0.04565839333333334	0.08597290106152504
-0.010328030000000002	0.05128830000000001	0.05798598278257918
-0.010328030000000002	0.056918206666666665	0.0449303237678399
-0.010328030000000002	0.06254811333333335	0.01254980271263658
-0.010328030000000002	0.06817802	0.0054831011869077365
-0.010328030000000002	0.07380792666666666	0.
-0.010328030000000002	0.07943783333333335	0.
-0.010328030000000002	0.08506774	0.
-0.010328030000000002	0.09069764666666669	0.
-0.005121476666666666	-0.07256964666666667	0.
-0.005121476666666666	-0.06693974	0.0010042049826073333
-0.005121476666666666	-0.06130983333333333	0.0039635575056617455
-0.005121476666666666	-0.055679926666666664	0.003105350305356162
-0.005121476666666666	-0.050050019999999994	0.005746647388882032
-0.005121476666666666	-0.04442011333333333	0.04097484304821362
-0.005121476666666666	-0.03879020666666666	0.06623885859997188
-0.005121476666666666	-0.0331603	0.15840538147779543
-0.005121476666666666	-0.027530393333333326	0.22036751099280547
-0.005121476666666666	-0.021900486666666663	0.3289633028363692
-0.005121476666666666	-0.016270579999999993	0.5639866240171078
-0.005121476666666666	-0.010640673333333323	0.620316682183189
-0.005121476666666666	-0.005010766666666666	0.7313018807100766
-0.005121476666666666	0.0006191400000000041	0.9775114230566179
-0.005121476666666666	0.006249046666666674	1.
-0.005121476666666666	0.011878953333333345	0.9565660539208032
-0.005121476666666666	0.01750886	0.751891325970544
-0.005121476666666666	0.02313876666666667	0.6313515921244793
-0.005121476666666666	0.02876867333333334	0.45426888411191146
-0.005121476666666666	0.03439858000000001	0.34843433768798104
-0.005121476666666666	0.04002848666666667	0.2096628080106027
-0.005121476666666666	0.04565839333333334	0.12804154528485537
-0.005121476666666666	0.05128830000000001	0.06498964437399003
-0.005121476666666666	0.056918206666666665	0.042132051801100634
-0.005121476666666666	0.06254811333333335	0.
-0.005121476666666666	0.06817802	0.
-0.005121476666666666	0.07380792666666666	0.
-0.005121476666666666	0.07943783333333335	0.
-0.005121476666666666	0.08506774	0.
-0.005121476666666666	0.09069764666666669	0.
0.00008507666666666969	-0.07256964666666667	0.
0.00008507666666666969	-0.06693974	0.
0.00008507666666666969	-0.06130983333333333	0.003167235445983766
0.00008507666666666969	-0.055679926666666664	0.0048903962420996415
0.00008507666666666969	-0.050050019999999994	0.016399785920358297
0.00008507666666666969	-0.04442011333333333	0.03697010962967129
0.00008507666666666969	-0.03879020666666666	0.1028408459771087
0.00008507666666666969	-0.0331603	0.15322055655580583
0.00008507666666666969	-0.027530393333333326	0.22268643952898887
0.00008507666666666969	-0.021900486666666663	0.3161501180704537
0.00008507666666666969	-0.016270579999999993	0.5700326498483964
0.00008507666666666969	-0.010640673333333323	0.6383509652229922
0.00008507666666666969	-0.005010766666666666	0.8617323801788878
0.00008507666666666969	0.0006191400000000041	0.979221668363458
0.00008507666666666969	0.006249046666666674	0.916602285810785
0.00008507666666666969	0.011878953333333345	0.8182363042667399
0.00008507666666666969	0.01750886	0.8808943061517012
0.00008507666666666969	0.02313876666666667	0.542013477820455
0.00008507666666666969	0.02876867333333334	0.47914744067268555
0.00008507666666666969	0.03439858000000001	0.2775589993489169
0.00008507666666666969	0.04002848666666667	0.2425165126764443
0.00008507666666666969	0.04565839333333334	0.10768542560193924
0.00008507666666666969	0.05128830000000001	0.050678071758603054
0.00008507666666666969	0.056918206666666665	0.044001720197403754
0.00008507666666666969	0.06254811333333335	0.012537313523178462
0.00008507666666666969	0.06817802	0.006499573710795804
0.00008507666666666969	0.07380792666666666	0.009000564154927476
0.00008507666666666969	0.07943783333333335	0.
0.00008507666666666969	0.08506774	0.
0.00008507666666666969	0.09069764666666669	0.0004155535583886618
0.0052916300000000055	-0.07256964666666667	0.
0.0052916300000000055	-0.06693974	0.
0.0052916300000000055	-0.06130983333333333	0.002198821796514883
0.0052916300000000055	-0.055679926666666664	0.0060824736131145475
0.0052916300000000055	-0.050050019999999994	0.024931159496680413
0.0052916300000000055	-0.04442011333333333	0.0373460948095096
0.0052916300000000055	-0.03879020666666666	0.08443658402908885
0.0052916300000000055	-0.0331603	0.13514184203987442
0.0052916300000000055	-0.027530393333333326	0.19743393528922515
0.0052916300000000055	-0.021900486666666663	0.32256375365605144
0.0052916300000000055	-0.016270579999999993	0.5262765356951213
0.0052916300000000055	-0.010640673333333323	0.6301775049284095
0.0052916300000000055	-0.005010766666666666	0.7940805723553975
0.0052916300000000055	0.0006191400000000041	0.8396870906212894
0.0052916300000000055	0.006249046666666674	0.8843806874211136
0.0052916300000000055	0.011878953333333345	0.9152752706837997
0.0052916300000000055	0.01750886	0.7247382003287836
0.0052916300000000055	0.02313876666666667	0.5284181590270008
0.0052916300000000055	0.02876867333333334	0.41466847094438297
0.0052916300000000055	0.03439858000000001	0.32039499208974365
0.0052916300000000055	0.04002848666666667	0.1905667140319079
0.0052916300000000055	0.04565839333333334	0.15047331744378545
0.0052916300000000055	0.05128830000000001	0.07015409864167413
0.0052916300000000055	0.056918206666666665	0.03175422557984582
0.0052916300000000055	0.06254811333333335	0.029558146771461593
0.0052916300000000055	0.06817802	0.003890197976545029
0.0052916300000000055	0.07380792666666666	0.0038138328245945624
0.0052916300000000055	0.07943783333333335	0.
0.0052916300000000055	0.08506774	0.
0.0052916300000000055	0.09069764666666669	0.
0.010498183333333341	-0.07256964666666667	0.
0.010498183333333341	-0.06693974	0.
0.010498183333333341	-0.06130983333333333	0.0027125324006982412
0.010498183333333341	-0.055679926666666664	0.016915535320031518
0.010498183333333341	-0.050050019999999994	0.013072500030471113
0.010498183333333341	-0.04442011333333333	0.043305965388143186
0.010498183333333341	-0.03879020666666666	0.07258990944422972
0.010498183333333341	-0.0331603	0.11378063951183827
0.010498183333333341	-0.027530393333333326	0.16121792323944406
0.010498183333333341	-0.021900486666666663	0.32337674936385274
0.010498183333333341	-0.016270579999999993	0.42893627836157333
0.010498183333333341	-0.010640673333333323	0.5745370918497771
0.010498183333333341	-0.005010766666666666	0.8075550678626819
0.010498183333333341	0.0006191400000000041	0.6834609468002324
0.010498183333333341	0.006249046666666674	0.7490949531846789
0.010498183333333341	0.011878953333333345	0.713036698255176
0.010498183333333341	0.01750886	0.6651604940783599
0.010498183333333341	0.02313876666666667	0.5928433462811113
0.010498183333333341	0.02876867333333334	0.4567287567965569
0.010498183333333341	0.03439858000000001	0.2707414183360302
0.010498183333333341	0.04002848666666667	0.2020589760562034
0.010498183333333341	0.04565839333333334	0.10848938715218003
0.010498183333333341	0.05128830000000001	0.05679966470376438
0.010498183333333341	0.056918206666666665	0.016358349244916068
0.010498183333333341	0.06254811333333335	0.012931986017978223
0.010498183333333341	0.06817802	0.00020372242282746606
0.010498183333333341	0.07380792666666666	0.
0.010498183333333341	0.07943783333333335	0.
0.010498183333333341	0.08506774	0.
0.010498183333333341	0.09069764666666669	0.
0.015704736666666677	-0.07256964666666667	0.003790050108885589
0.015704736666666677	-0.06693974	0.
0.015704736666666677	-0.06130983333333333	0.
0.015704736666666677	-0.055679926666666664	0.007881625316758305
0.015704736666666677	-0.050050019999999994	0.013634607230022062
0.015704736666666677	-0.04442011333333333	0.04023149477722963
0.015704736666666677	-0.03879020666666666	0.06609328372105532
0.015704736666666677	-0.0331603	0.099746614805769
0.015704736666666677	-0.027530393333333326	0.13283460556112078
0.015704736666666677	-0.021900486666666663	0.23564603356754893
0.015704736666666677	-0.016270579999999993	0.37227640033999826
0.015704736666666677	-0.010640673333333323	0.45410166837917837
0.015704736666666677	-0.005010766666666666	0.5734375763419378
0.015704736666666677	0.0006191400000000041	0.7198708946570828
0.015704736666666677	0.006249046666666674	0.6179094982118801
0.015704736666666677	0.011878953333333345	0.5909534161081826
0.015704736666666677	0.01750886	0.6072212678926795
0.015704736666666677	0.02313876666666667	0.4796460082645808
0.015704736666666677	0.02876867333333334	0.36000059154731207
0.015704736666666677	0.03439858000000001	0.2295084355159643
0.015704736666666677	0.04002848666666667	0.15903501938195932
0.015704736666666677	0.04565839333333334	0.10197737879476187
0.015704736666666677	0.05128830000000001	0.05378675308838187
0.015704736666666677	0.056918206666666665	0.026774743786866284
0.015704736666666677	0.06254811333333335	0.007357766702884889
0.015704736666666677	0.06817802	0.
0.015704736666666677	0.07380792666666666	0.005944350041112099
0.015704736666666677	0.07943783333333335	0.0003043834578357532
0.015704736666666677	0.08506774	0.
0.015704736666666677	0.09069764666666669	0.
0.02091129	-0.07256964666666667	0.
0.02091129	-0.06693974	0.
0.02091129	-0.06130983333333333	0.001791076070981148
0.02091129	-0.055679926666666664	0.0013874681124029016
0.02091129	-0.050050019999999994	0.006348569788777244
0.02091129	-0.04442011333333333	0.02277744711599501
0.02091129	-0.03879020666666666	0.05160732972121085
0.02091129	-0.0331603	0.07335836382449187
0.02091129	-0.027530393333333326	0.08547753031454756
0.02091129	-0.021900486666666663	0.1867007474531763
0.02091129	-0.016270579999999993	0.3391095550138413
0.02091129	-0.010640673333333323	0.37629802636430654
0.02091129	-0.005010766666666666	0.4363606841986048
0.02091129	0.0006191400000000041	0.5120376510630144
0.02091129	0.006249046666666674	0.5453999353159703
0.02091129	0.011878953333333345	0.5560298943872026
0.02091129	0.01750886	0.4450979472939407
0.02091129	0.02313876666666667	0.43569551572540194
0.02091129	0.02876867333333334	0.22705730925914114
0.02091129	0.03439858000000001	0.17080230041154945
0.02091129	0.04002848666666667	0.1485806742731436
0.02091129	0.04565839333333334	0.036044555884333564
0.02091129	0.05128830000000001	0.018172161805405398
0.02091129	0.056918206666666665	0.018379417895253915
0.02091129	0.06254811333333335	0.0035211636233735233
0.02091129	0.06817802	0.
0.02091129	0.07380792666666666	0.
0.02091129	0.07943783333333335	0.
0.02091129	0.08506774	0.
0.02091129	0.09069764666666669	0.
0.026117843333333335	-0.07256964666666667	0.
0.026117843333333335	-0.06693974	0.
0.026117843333333335	-0.06130983333333333	0.0015368192009539052
0.026117843333333335	-0.055679926666666664	0.0007560710181137233
0.026117843333333335	-0.050050019999999994	0.0054875659099981895
0.026117843333333335	-0.04442011333333333	0.0178542949622324
0.026117843333333335	-0.03879020666666666	0.026857634901364474
0.026117843333333335	-0.0331603	0.04381548025584775
0.026117843333333335	-0.027530393333333326	0.07656988232088809
0.026117843333333335	-0.021900486666666663	0.120959250064334
0.026117843333333335	-0.016270579999999993	0.2269488154115279
0.026117843333333335	-0.010640673333333323	0.28655329671755275
0.026117843333333335	-0.005010766666666666	0.2833717555699892
0.026117843333333335	0.0006191400000000041	0.38827642028601084
0.026117843333333335	0.006249046666666674	0.3692969467668894
0.026117843333333335	0.011878953333333345	0.34922670009774714
0.026117843333333335	0.01750886	0.2687519139410322
0.026117843333333335	0.02313876666666667	0.2803108010201349
0.026117843333333335	0.02876867333333334	0.2023799246446524
0.026117843333333335	0.03439858000000001	0.14887555592601973
0.026117843333333335	0.04002848666666667	0.08901023981045472
0.026117843333333335	0.04565839333333334	0.03135761571950645
0.026117843333333335	0.05128830000000001	0.028608525678049546
0.026117843333333335	0.056918206666666665	0.033777387133905074
0.026117843333333335	0.06254811333333335	0.
0.026117843333333335	0.06817802	0.00616860584411296
0.026117843333333335	0.07380792666666666	0.
0.026117843333333335	0.07943783333333335	0.
0.026117843333333335	0.08506774	0.
0.026117843333333335	0.09069764666666669	0.
0.03132439666666667	-0.07256964666666667	0.
0.03132439666666667	-0.06693974	0.
0.03132439666666667	-0.06130983333333333	0.
0.03132439666666667	-0.055679926666666664	0.000730619923476789
0.03132439666666667	-0.050050019999999994	0.009446060595188625
0.03132439666666667	-0.04442011333333333	0.027317177888679534
0.03132439666666667	-0.03879020666666666	0.01940760918895488
0.03132439666666667	-0.0331603	0.05573387698152318
0.03132439666666667	-0.027530393333333326	0.08262914592422096
0.03132439666666667	-0.021900486666666663	0.0840287368986782
0.03132439666666667	-0.016270579999999993	0.14446422715102825
0.03132439666666667	-0.010640673333333323	0.1964972207569517
0.03132439666666667	-0.005010766666666666	0.22688244261745388
0.03132439666666667	0.0006191400000000041	0.25321799483957036
0.03132439666666667	0.006249046666666674	0.28523022967698025
0.03132439666666667	0.011878953333333345	0.24106905063180717
0.03132439666666667	0.01750886	0.2336693066831618
0.03132439666666667	0.02313876666666667	0.18970334175376105
0.03132439666666667	0.02876867333333334	0.10531808697281667
0.03132439666666667	0.03439858000000001	0.08491724451641627
0.03132439666666667	0.04002848666666667	0.03731701087450045
0.03132439666666667	0.04565839333333334	0.03001912132350978
0.03132439666666667	0.05128830000000001	0.02809368750980483
0.03132439666666667	0.056918206666666665	0.006230212670852672
0.03132439666666667	0.06254811333333335	0.006327336695730146
0.03132439666666667	0.06817802	0.
0.03132439666666667	0.07380792666666666	0.
0.03132439666666667	0.07943783333333335	0.
0.03132439666666667	0.08506774	0.
0.03132439666666667	0.09069764666666669	0.
0.036530950000000006	-0.07256964666666667	0.
0.036530950000000006	-0.06693974	0.
0.036530950000000006	-0.06130983333333333	0.
0.036530950000000006	-0.055679926666666664	0.
0.036530950000000006	-0.050050019999999994	0.0010507243549799773
0.036530950000000006	-0.04442011333333333	0.004048126481818742
0.036530950000000006	-0.03879020666666666	0.019658329617179966
0.036530950000000006	-0.0331603	0.028189011653144365
0.036530950000000006	-0.027530393333333326	0.029183676187502075
0.036530950000000006	-0.021900486666666663	0.06600329472819266
0.036530950000000006	-0.016270579999999993	0.09636605940932126
0.036530950000000006	-0.010640673333333323	0.11654496151291316
0.036530950000000006	-0.005010766666666666	0.17332020942102871
0.036530950000000006	0.0006191400000000041	0.13903245185076815
0.036530950000000006	0.006249046666666674	0.1369141541551027
0.036530950000000006	0.011878953333333345	0.1786571847176685
0.036530950000000006	0.01750886	0.11684080414035092
0.036530950000000006	0.02313876666666667	0.09559239104307168
0.036530950000000006	0.02876867333333334	0.08772438065511827
0.036530950000000006	0.03439858000000001	0.06298167152069468
0.036530950000000006	0.04002848666666667	0.031208125223278264
0.036530950000000006	0.04565839333333334	0.040559581343307415
0.036530950000000006	0.05128830000000001	0.0008765383069216317
0.036530950000000006	0.056918206666666665	0.0102562077660306
0.036530950000000006	0.06254811333333335	3.8701677343911885e-6
0.036530950000000006	0.06817802	0.003552973479937974
0.036530950000000006	0.07380792666666666	0.
0.036530950000000006	0.07943783333333335	0.
0.036530950000000006	0.08506774	0.
0.036530950000000006	0.09069764666666669	0.
0.04173750333333334	-0.07256964666666667	0.
0.04173750333333334	-0.06693974	0.
0.04173750333333334	-0.06130983333333333	0.
0.04173750333333334	-0.055679926666666664	0.
0.04173750333333334	-0.050050019999999994	0.0001779470465433779
0.04173750333333334	-0.04442011333333333	0.003326003071808361
0.04173750333333334	-0.03879020666666666	0.011810710346083686
0.04173750333333334	-0.0331603	0.009851062329658777
0.04173750333333334	-0.027530393333333326	0.01668358651999614
0.04173750333333334	-0.021900486666666663	0.06545640645080027
0.04173750333333334	-0.016270579999999993	0.05852252827736352
0.04173750333333334	-0.010640673333333323	0.08365975922022857
0.04173750333333334	-0.005010766666666666	0.08447841297349712
0.04173750333333334	0.0006191400000000041	0.09253235059867207
0.04173750333333334	0.006249046666666674	0.13721126721840926
0.04173750333333334	0.011878953333333345	0.10442704607688039
0.04173750333333334	0.01750886	0.07255286689208594
0.04173750333333334	0.02313876666666667	0.06685786948929921
0.04173750333333334	0.02876867333333334	0.0472757823118827
0.04173750333333334	0.03439858000000001	0.036025385423148946
0.04173750333333334	0.04002848666666667	0.031518298328750784
0.04173750333333334	0.04565839333333334	0.009203713401585822
0.04173750333333334	0.05128830000000001	2.0014362382459754e-6
0.04173750333333334	0.056918206666666665	0.
0.04173750333333334	0.06254811333333335	6.639516285536651e-7
0.04173750333333334	0.06817802	0.
0.04173750333333334	0.07380792666666666	0.
0.04173750333333334	0.07943783333333335	0.
0.04173750333333334	0.08506774	0.
0.04173750333333334	0.09069764666666669	0.
0.046944056666666664	-0.07256964666666667	0.
0.046944056666666664	-0.06693974	0.
0.046944056666666664	-0.06130983333333333	0.
0.046944056666666664	-0.055679926666666664	0.
0.046944056666666664	-0.050050019999999994	0.
0.046944056666666664	-0.04442011333333333	0.0007621309060282955
0.046944056666666664	-0.03879020666666666	0.002159186897857127
0.046944056666666664	-0.0331603	0.010674048011498162
0.046944056666666664	-0.027530393333333326	0.010496032431204613
0.046944056666666664	-0.021900486666666663	0.023426873250217466
0.046944056666666664	-0.016270579999999993	0.056481387473976276
0.046944056666666664	-0.010640673333333323	0.029550153387656958
0.046944056666666664	-0.005010766666666666	0.07851474400276137
0.046944056666666664	0.0006191400000000041	0.079521573522873
0.046944056666666664	0.006249046666666674	0.061391185866468086
0.046944056666666664	0.011878953333333345	0.04712120276681555
0.046944056666666664	0.01750886	0.06621542289905644
0.046944056666666664	0.02313876666666667	0.01640028040306667
0.046944056666666664	0.02876867333333334	0.03599801120462
0.046944056666666664	0.03439858000000001	0.02238283646872589
0.046944056666666664	0.04002848666666667	0.039114013827774186
0.046944056666666664	0.04565839333333334	0.0043583085635409725
0.046944056666666664	0.05128830000000001	0.00029055468429501
0.046944056666666664	0.056918206666666665	0.
0.046944056666666664	0.06254811333333335	0.
0.046944056666666664	0.06817802	0.0006263349574838129
0.046944056666666664	0.07380792666666666	0.
0.046944056666666664	0.07943783333333335	0.
0.046944056666666664	0.08506774	0.
0.046944056666666664	0.09069764666666669	0.
0.05215061	-0.07256964666666667	0.
0.05215061	-0.06693974	0.
0.05215061	-0.06130983333333333	0.
0.05215061	-0.055679926666666664	0.0011830663696712944
0.05215061	-0.050050019999999994	0.001675228959867741
0.05215061	-0.04442011333333333	0.
0.05215061	-0.03879020666666666	0.0024279461702657454
0.05215061	-0.0331603	0.0029275277896515105
0.05215061	-0.027530393333333326	0.01288414444569373
0.05215061	-0.021900486666666663	0.005964596478664144
0.05215061	-0.016270579999999993	0.016283931116749327
0.05215061	-0.010640673333333323	0.008741791746541359
0.05215061	-0.005010766666666666	0.04650970344729891
0.05215061	0.0006191400000000041	0.036834600677070756
0.05215061	0.006249046666666674	0.04321691590941767
0.05215061	0.011878953333333345	0.029955831575314635
0.05215061	0.01750886	0.03392885682382646
0.05215061	0.02313876666666667	0.01635655989556128
0.05215061	0.02876867333333334	0.03421087934149092
0.05215061	0.03439858000000001	0.006288773924596949
0.05215061	0.04002848666666667	0.00699293146273305
0.05215061	0.04565839333333334	0.0012731681924884931
0.05215061	0.05128830000000001	0.
0.05215061	0.056918206666666665	0.
0.05215061	0.06254811333333335	0.004434802258061884
0.05215061	0.06817802	0.008845400401428982
0.05215061	0.07380792666666666	0.
0.05215061	0.07943783333333335	0.
0.05215061	0.08506774	0.
0.05215061	0.09069764666666669	0.
0.057357163333333336	-0.07256964666666667	0.
0.057357163333333336	-0.06693974	0.
0.057357163333333336	-0.06130983333333333	0.
0.057357163333333336	-0.055679926666666664	0.
0.057357163333333336	-0.050050019999999994	0.
0.057357163333333336	-0.04442011333333333	0.00005308691150495172
0.057357163333333336	-0.03879020666666666	0.004896201552205649
0.057357163333333336	-0.0331603	0.00039970638232761786
0.057357163333333336	-0.027530393333333326	0.012020664325512131
0.057357163333333336	-0.021900486666666663	0.0054351442773363685
0.057357163333333336	-0.016270579999999993	0.011459375091263328
0.057357163333333336	-0.010640673333333323	0.011174305607678302
0.057357163333333336	-0.005010766666666666	0.02449826656518734
0.057357163333333336	0.0006191400000000041	0.026220560058337016
0.057357163333333336	0.006249046666666674	0.0208612515008718
0.057357163333333336	0.011878953333333345	0.043725072020305095
0.057357163333333336	0.01750886	0.002293154157583534
0.057357163333333336	0.02313876666666667	0.0176942296633879
0.057357163333333336	0.02876867333333334	0.021466111140791992
0.057357163333333336	0.03439858000000001	0.003392855237768531
0.057357163333333336	0.04002848666666667	0.0028627583810746076
0.057357163333333336	0.04565839333333334	0.
0.057357163333333336	0.05128830000000001	0.
0.057357163333333336	0.056918206666666665	0.
0.057357163333333336	0.06254811333333335	0.
0.057357163333333336	0.06817802	0.
0.057357163333333336	0.07380792666666666	0.
0.057357163333333336	0.07943783333333335	0.
0.057357163333333336	0.08506774	0.
0.057357163333333336	0.09069764666666669	0.
0.06256371666666667	-0.07256964666666667	0.
0.06256371666666667	-0.06693974	0.
0.06256371666666667	-0.06130983333333333	0.
0.06256371666666667	-0.055679926666666664	0.
0.06256371666666667	-0.050050019999999994	0.0010139217311377743
0.06256371666666667	-0.04442011333333333	0.0026927244753437375
0.06256371666666667	-0.03879020666666666	0.0006932806648854572
0.06256371666666667	-0.0331603	0.001764513392347526
0.06256371666666667	-0.027530393333333326	0.
0.06256371666666667	-0.021900486666666663	0.0012694556690950457
0.06256371666666667	-0.016270579999999993	0.003944403158266197
0.06256371666666667	-0.010640673333333323	0.015248660791465194
0.06256371666666667	-0.005010766666666666	0.001917721393202705
0.06256371666666667	0.0006191400000000041	0.006995236871226629
0.06256371666666667	0.006249046666666674	0.00765572136064356
0.06256371666666667	0.011878953333333345	0.007426601332935391
0.06256371666666667	0.01750886	0.009725641202414769
0.06256371666666667	0.02313876666666667	0.
0.06256371666666667	0.02876867333333334	0.0005633190099783759
0.06256371666666667	0.03439858000000001	0.0034384418825168872
0.06256371666666667	0.04002848666666667	0.
0.06256371666666667	0.04565839333333334	3.1918674787284045e-7
0.06256371666666667	0.05128830000000001	0.
0.06256371666666667	0.056918206666666665	0.006387111498318927
0.06256371666666667	0.06254811333333335	0.
0.06256371666666667	0.06817802	0.
0.06256371666666667	0.07380792666666666	0.
0.06256371666666667	0.07943783333333335	0.
0.06256371666666667	0.08506774	0.
0.06256371666666667	0.09069764666666669	0.
0.06777027000000001	-0.07256964666666667	0.
0.06777027000000001	-0.06693974	0.
0.06777027000000001	-0.06130983333333333	0.
0.06777027000000001	-0.055679926666666664	0.
0.06777027000000001	-0.050050019999999994	0.
0.06777027000000001	-0.04442011333333333	0.
0.06777027000000001	-0.03879020666666666	0.
0.06777027000000001	-0.0331603	0.
0.06777027000000001	-0.027530393333333326	0.0034783803433181665
0.06777027000000001	-0.021900486666666663	0.
0.06777027000000001	-0.016270579999999993	0.
0.06777027000000001	-0.010640673333333323	0.009247726946034505
0.06777027000000001	-0.005010766666666666	0.020152597163008518
0.06777027000000001	0.0006191400000000041	0.
0.06777027000000001	0.006249046666666674	0.012855995461476867
0.06777027000000001	0.011878953333333345	0.00014523680694161073
0.06777027000000001	0.01750886	0.0013854465339283248
0.06777027000000001	0.02313876666666667	0.00007676231339048603
0.06777027000000001	0.02876867333333334	0.00873093232309342
0.06777027000000001	0.03439858000000001	0.
0.06777027000000001	0.04002848666666667	0.0006977404389431955
0.06777027000000001	0.04565839333333334	0.
0.06777027000000001	0.05128830000000001	0.
0.06777027000000001	0.056918206666666665	0.
0.06777027000000001	0.06254811333333335	0.
0.06777027000000001	0.06817802	0.
0.06777027000000001	0.07380792666666666	0.
0.06777027000000001	0.07943783333333335	0.
0.06777027000000001	0.08506774	0.
0.06777027000000001	0.09069764666666669	0.
0.07297682333333334	-0.07256964666666667	0.
0.07297682333333334	-0.06693974	0.
0.07297682333333334	-0.06130983333333333	0.
0.07297682333333334	-0.055679926666666664	0.
0.07297682333333334	-0.050050019999999994	0.
0.07297682333333334	-0.04442011333333333	0.004725452220985181
0.07297682333333334	-0.03879020666666666	0.
0.07297682333333334	-0.0331603	0.
0.07297682333333334	-0.027530393333333326	0.
0.07297682333333334	-0.021900486666666663	0.
0.07297682333333334	-0.016270579999999993	0.
0.07297682333333334	-0.010640673333333323	0.0028455547382266284
0.07297682333333334	-0.005010766666666666	0.001918727702672909
0.07297682333333334	0.0006191400000000041	0.
0.07297682333333334	0.006249046666666674	0.0011193240814228792
0.07297682333333334	0.011878953333333345	0.
0.07297682333333334	0.01750886	0.014234063752155
0.07297682333333334	0.02313876666666667	0.
0.07297682333333334	0.02876867333333334	0.
0.07297682333333334	0.03439858000000001	0.
0.07297682333333334	0.04002848666666667	0.
0.07297682333333334	0.04565839333333334	0.
0.07297682333333334	0.05128830000000001	0.
0.07297682333333334	0.056918206666666665	0.
0.07297682333333334	0.06254811333333335	0.
0.07297682333333334	0.06817802	0.
0.07297682333333334	0.07380792666666666	0.
0.07297682333333334	0.07943783333333335	0.
0.07297682333333334	0.08506774	0.
0.07297682333333334	0.09069764666666669	0.

==> data/fig7/hist_2d_4-8.dat <==
-0.07801322333333333	-0.023323073333333333	0.
-0.07801322333333333	-0.02166862	0.
-0.07801322333333333	-0.020014166666666666	0.
-0.07801322333333333	-0.018359713333333333	0.
-0.07801322333333333	-0.01670526	0.
-0.07801322333333333	-0.015050806666666666	0.
-0.07801322333333333	-0.013396353333333333	0.
-0.07801322333333333	-0.0117419	0.
-0.07801322333333333	-0.010087446666666666	0.
-0.07801322333333333	-0.008432993333333333	0.
-0.07801322333333333	-0.0067785399999999996	0.
-0.07801322333333333	-0.005124086666666666	0.
-0.07801322333333333	-0.003469633333333333	0.
-0.07801322333333333	-0.0018151799999999996	0.
-0.07801322333333333	-0.00016072666666666624	0.002138990871361796
-0.07801322333333333	0.001493726666666667	0.
-0.07801322333333333	0.0031481800000000004	0.
-0.07801322333333333	0.004802633333333334	0.
-0.07801322333333333	0.006457086666666667	0.
-0.07801322333333333	0.00811154	0.012470556863727951
-0.07801322333333333	0.009765993333333334	0.0073124301394121285
-0.07801322333333333	0.011420446666666667	0.
-0.07801322333333333	0.0130749	0.
-0.07801322333333333	0.014729353333333334	0.
-0.07801322333333333	0.016383806666666667	0.
-0.07801322333333333	0.01803826	0.
-0.07801322333333333	0.019692713333333334	0.
-0.07801322333333333	0.021347166666666667	0.
-0.07801322333333333	0.02300162	0.
-0.07801322333333333	0.024656073333333334	0.
-0.07280666999999999	-0.023323073333333333	0.
-0.07280666999999999	-0.02166862	0.
-0.07280666999999999	-0.020014166666666666	0.
-0.07280666999999999	-0.018359713333333333	0.
-0.07280666999999999	-0.01670526	0.
-0.07280666999999999	-0.015050806666666666	0.
-0.07280666999999999	-0.013396353333333333	0.
-0.07280666999999999	-0.0117419	0.
-0.07280666999999999	-0.010087446666666666	0.
-0.07280666999999999	-0.008432993333333333	0.
-0.07280666999999999	-0.0067785399999999996	0.
-0.07280666999999999	-0.005124086666666666	0.
-0.07280666999999999	-0.003469633333333333	0.
-0.07280666999999999	-0.0018151799999999996	0.
-0.07280666999999999	-0.00016072666666666624	0.0011696901594112972
-0.07280666999999999	0.001493726666666667	0.0005097240772420037
-0.07280666999999999	0.0031481800000000004	0.010747488977865222
-0.07280666999999999	0.004802633333333334	0.
-0.07280666999999999	0.006457086666666667	0.
-0.07280666999999999	0.00811154	0.
-0.07280666999999999	0.009765993333333334	0.002887469223181385
-0.07280666999999999	0.011420446666666667	0.
-0.07280666999999999	0.0130749	0.
-0.07280666999999999	0.014729353333333334	0.
-0.07280666999999999	0.016383806666666667	0.
-0.07280666999999999	0.01803826	0.
-0.07280666999999999	0.019692713333333334	0.
-0.07280666999999999	0.021347166666666667	0.
-0.07280666999999999	0.02300162	0.
-0.07280666999999999	0.024656073333333334	0.
-0.06760011666666665	-0.023323073333333333	0.
-0.06760011666666665	-0.02166862	0.
-0.06760011666666665	-0.020014166666666666	0.
-0.06760011666666665	-0.018359713333333333	0.
-0.06760011666666665	-0.01670526	0.
-0.06760011666666665	-0.015050806666666666	0.
-0.06760011666666665	-0.013396353333333333	0.0016762454961857436
-0.06760011666666665	-0.0117419	0.
-0.06760011666666665	-0.010087446666666666	0.
-0.06760011666666665	-0.008432993333333333	0.0024055566104070327
-0.06760011666666665	-0.0067785399999999996	0.
-0.06760011666666665	-0.005124086666666666	0.003175630353439908
-0.06760011666666665	-0.003469633333333333	0.
-0.06760011666666665	-0.0018151799999999996	0.0023056836170306195
-0.06760011666666665	-0.00016072666666666624	0.
-0.06760011666666665	0.001493726666666667	0.
-0.06760011666666665	0.0031481800000000004	0.
-0.06760011666666665	0.004802633333333334	0.013908752249884455
-0.06760011666666665	0.006457086666666667	0.0005793104070594887
-0.06760011666666665	0.00811154	0.01063699736521127
-0.06760011666666665	0.009765993333333334	0.
-0.06760011666666665	0.011420446666666667	0.
-0.06760011666666665	0.0130749	0.0057360121087225175
-0.06760011666666665	0.014729353333333334	0.
-0.06760011666666665	0.016383806666666667	0.00012477188758288886
-0.06760011666666665	0.01803826	0.
-0.06760011666666665	0.019692713333333334	0.
-0.06760011666666665	0.021347166666666667	0.
-0.06760011666666665	0.02300162	0.
-0.06760011666666665	0.024656073333333334	0.
-0.06239356333333333	-0.023323073333333333	0.
-0.06239356333333333	-0.02166862	0.
-0.06239356333333333	-0.020014166666666666	0.
-0.06239356333333333	-0.018359713333333333	0.
-0.06239356333333333	-0.01670526	0.
-0.06239356333333333	-0.015050806666666666	0.
-0.06239356333333333	-0.013396353333333333	0.0056088679150577865
-0.06239356333333333	-0.0117419	0.
-0.06239356333333333	-0.010087446666666666	0.
-0.06239356333333333	-0.008432993333333333	0.0021888894281497685
-0.06239356333333333	-0.0067785399999999996	0.
-0.06239356333333333	-0.005124086666666666	0.
-0.06239356333333333	-0.003469633333333333	0.011313890713269038
-0.06239356333333333	-0.0018151799999999996	0.020528679048686473
-0.06239356333333333	-0.00016072666666666624	0.015695815641866166
-0.06239356333333333	0.001493726666666667	0.010472763125077621
-0.06239356333333333	0.0031481800000000004	0.025765981792002967
-0.06239356333333333	0.004802633333333334	0.011818840433465575
-0.06239356333333333	0.006457086666666667	0.012094815267768885
-0.06239356333333333	0.00811154	0.012132224009399771
-0.06239356333333333	0.009765993333333334	0.
-0.06239356333333333	0.011420446666666667	0.006788738108499915
-0.06239356333333333	0.0130749	0.00673800487390679
-0.06239356333333333	0.014729353333333334	0.
-0.06239356333333333	0.016383806666666667	0.
-0.06239356333333333	0.01803826	0.0022874724649182207
-0.06239356333333333	0.019692713333333334	0.
-0.06239356333333333	0.021347166666666667	0.
-0.06239356333333333	0.02300162	0.
-0.06239356333333333	0.024656073333333334	0.
-0.057187009999999996	-0.023323073333333333	0.
-0.057187009999999996	-0.02166862	0.
-0.057187009999999996	-0.020014166666666666	0.
-0.057187009999999996	-0.018359713333333333	0.
-0.057187009999999996	-0.01670526	0.
-0.057187009999999996	-0.015050806666666666	0.
-0.057187009999999996	-0.013396353333333333	0.
-0.057187009999999996	-0.0117419	0.
-0.057187009999999996	-0.010087446666666666	0.005724091392068943
-0.057187009999999996	-0.008432993333333333	0.
-0.057187009999999996	-0.0067785399999999996	0.005342347703892831
-0.057187009999999996	-0.005124086666666666	0.01223435973842615
-0.057187009999999996	-0.003469633333333333	0.0038269628319119145
-0.057187009999999996	-0.0018151799999999996	0.011986316258675231
-0.057187009999999996	-0.00016072666666666624	0.030589964226976463
-0.057187009999999996	0.001493726666666667	0.03722485755762285
-0.057187009999999996	0.0031481800000000004	0.0214658552883107
-0.057187009999999996	0.004802633333333334	0.022470057673284614
-0.057187009999999996	0.006457086666666667	0.01962033106285617
-0.057187009999999996	0.00811154	0.004025462872341052
-0.057187009999999996	0.009765993333333334	0.
-0.057187009999999996	0.011420446666666667	0.
-0.057187009999999996	0.0130749	0.
-0.057187009999999996	0.014729353333333334	0.
-0.057187009999999996	0.016383806666666667	0.001997793738650331
-0.057187009999999996	0.01803826	0.
-0.057187009999999996	0.019692713333333334	0.
-0.057187009999999996	0.021347166666666667	0.
-0.057187009999999996	0.02300162	0.
-0.057187009999999996	0.024656073333333334	0.
-0.05198045666666666	-0.023323073333333333	0.
-0.05198045666666666	-0.02166862	0.
-0.05198045666666666	-0.020014166666666666	0.
-0.05198045666666666	-0.018359713333333333	0.
-0.05198045666666666	-0.01670526	0.
-0.05198045666666666	-0.015050806666666666	4.9069797607257514e-6
-0.05198045666666666	-0.013396353333333333	0.
-0.05198045666666666	-0.0117419	0.0017516851938113554
-0.05198045666666666	-0.010087446666666666	0.010566899605538629
-0.05198045666666666	-0.008432993333333333	0.
-0.05198045666666666	-0.0067785399999999996	0.011518924763316504
-0.05198045666666666	-0.005124086666666666	0.012966081098629513
-0.05198045666666666	-0.003469633333333333	0.027944328177156467
-0.05198045666666666	-0.0018151799999999996	0.053142919064676705
-0.05198045666666666	-0.00016072666666666624	0.029779799998404553
-0.05198045666666666	0.001493726666666667	0.07769224413597052
-0.05198045666666666	0.0031481800000000004	0.08002528090347394
-0.05198045666666666	0.004802633333333334	0.03146776300513821
-0.05198045666666666	0.006457086666666667	0.02998436832858866
-0.05198045666666666	0.00811154	0.028221101570479905
-0.05198045666666666	0.009765993333333334	0.01799360472445606
-0.05198045666666666	0.011420446666666667	0.009325996253387807
-0.05198045666666666	0.0130749	0.0017361905385557227
-0.05198045666666666	0.014729353333333334	0.
-0.05198045666666666	0.016383806666666667	0.
-0.05198045666666666	0.01803826	0.
-0.05198045666666666	0.019692713333333334	0.
-0.05198045666666666	0.021347166666666667	0.
-0.05198045666666666	0.02300162	0.
-0.05198045666666666	0.024656073333333334	0.
-0.046773903333333325	-0.023323073333333333	0.
-0.046773903333333325	-0.02166862	0.
-0.046773903333333325	-0.020014166666666666	0.
-0.046773903333333325	-0.018359713333333333	0.
-0.046773903333333325	-0.01670526	0.
-0.046773903333333325	-0.015050806666666666	0.
-0.046773903333333325	-0.013396353333333333	0.002329712597186668
-0.046773903333333325	-0.0117419	0.
-0.046773903333333325	-0.010087446666666666	0.00449734721068551
-0.046773903333333325	-0.008432993333333333	0.00893664333882073
-0.046773903333333325	-0.0067785399999999996	0.014274354559265545
-0.046773903333333325	-0.005124086666666666	0.031116527397778794
-0.046773903333333325	-0.003469633333333333	0.03994181758469105
-0.046773903333333325	-0.0018151799999999996	0.07806570994495392
-0.046773903333333325	-0.00016072666666666624	0.09803892396563768
-0.046773903333333325	0.001493726666666667	0.10272715440238131
-0.046773903333333325	0.0031481800000000004	0.15314864594085748
-0.046773903333333325	0.004802633333333334	0.09584488533422814
-0.046773903333333325	0.006457086666666667	0.05821175954537747
-0.046773903333333325	0.00811154	0.051685350047864634
-0.046773903333333325	0.009765993333333334	0.01395862045475224
-0.046773903333333325	0.011420446666666667	0.016159520137720138
-0.046773903333333325	0.0130749	0.010090029964303401
-0.046773903333333325	0.014729353333333334	0.
-0.046773903333333325	0.016383806666666667	0.
-0.046773903333333325	0.01803826	0.
-0.046773903333333325	0.019692713333333334	0.
-0.046773903333333325	0.021347166666666667	0.
-0.046773903333333325	0.02300162	0.
-0.046773903333333325	0.024656073333333334	0.
-0.041567349999999996	-0.023323073333333333	0.
-0.041567349999999996	-0.02166862	0.
-0.041567349999999996	-0.020014166666666666	0.
-0.041567349999999996	-0.018359713333333333	0.
-0.041567349999999996	-0.01670526	0.
-0.041567349999999996	-0.015050806666666666	1.1776787848046028e-7
-0.041567349999999996	-0.013396353333333333	0.0008716470813301033
-0.041567349999999996	-0.0117419	0.01279237253696131
-0.041567349999999996	-0.010087446666666666	0.012997998419100508
-0.041567349999999996	-0.008432993333333333	0.019406400106203796
-0.041567349999999996	-0.0067785399999999996	0.03282876204593635
-0.041567349999999996	-0.005124086666666666	0.06347176051692728
-0.041567349999999996	-0.003469633333333333	0.0965429233474844
-0.041567349999999996	-0.0018151799999999996	0.11820633306215081
-0.041567349999999996	-0.00016072666666666624	0.1509023000242739
-0.041567349999999996	0.001493726666666667	0.20661539692647368
-0.041567349999999996	0.0031481800000000004	0.15321376704793654
-0.041567349999999996	0.004802633333333334	0.1765430941073873
-0.041567349999999996	0.006457086666666667	0.08853353724077066
-0.041567349999999996	0.00811154	0.07892820012513078
-0.041567349999999996	0.009765993333333334	0.041454165443538034
-0.041567349999999996	0.011420446666666667	0.02339154045257598
-0.041567349999999996	0.0130749	0.022652317918817513
-0.041567349999999996	0.014729353333333334	0.0036995196718333395
-0.041567349999999996	0.016383806666666667	0.0008126863213798788
-0.041567349999999996	0.01803826	0.
-0.041567349999999996	0.019692713333333334	0.
-0.041567349999999996	0.021347166666666667	0.
-0.041567349999999996	0.02300162	0.
-0.041567349999999996	0.024656073333333334	0.
-0.03636079666666666	-0.023323073333333333	0.
-0.03636079666666666	-0.02166862	0.
-0.03636079666666666	-0.020014166666666666	0.
-0.03636079666666666	-0.018359713333333333	0.
-0.03636079666666666	-0.01670526	0.005609960584184531
-0.03636079666666666	-0.015050806666666666	0.0009209136807878553
-0.03636079666666666	-0.013396353333333333	0.014358839508505984
-0.03636079666666666	-0.0117419	0.0035736380725205213
-0.03636079666666666	-0.010087446666666666	0.01413764961242074
-0.03636079666666666	-0.008432993333333333	0.04891668916698773
-0.03636079666666666	-0.0067785399999999996	0.052636741912827786
-0.03636079666666666	-0.005124086666666666	0.06782385542660467
-0.03636079666666666	-0.003469633333333333	0.138908754697008
-0.03636079666666666	-0.0018151799999999996	0.15716564942952305
-0.03636079666666666	-0.00016072666666666624	0.1603542995426465
-0.03636079666666666	0.001493726666666667	0.22718850101842109
-0.03636079666666666	0.0031481800000000004	0.24589825459514958
-0.03636079666666666	0.004802633333333334	0.22807438145061154
-0.03636079666666666	0.006457086666666667	0.1480749611874631
-0.03636079666666666	0.00811154	0.15561138799705107
-0.03636079666666666	0.009765993333333334	0.08610478114016845
-0.03636079666666666	0.011420446666666667	0.042308025662248026
-0.03636079666666666	0.0130749	0.029721831017798364
-0.03636079666666666	0.014729353333333334	0.012473962349172972
-0.03636079666666666	0.016383806666666667	0.002214278809386471
-0.03636079666666666	0.01803826	0.0019302258115253036
-0.03636079666666666	0.019692713333333334	0.0015745802219222678
-0.03636079666666666	0.021347166666666667	0.
-0.03636079666666666	0.02300162	0.
-0.03636079666666666	0.024656073333333334	0.
-0.03115424333333333	-0.023323073333333333	0.
-0.03115424333333333	-0.02166862	0.
-0.03115424333333333	-0.020014166666666666	1.3260920865406058e-7
-0.03115424333333333	-0.018359713333333333	0.0009176554021557453
-0.03115424333333333	-0.01670526	0.00004604718645944203
-0.03115424333333333	-0.015050806666666666	2.634288680938761e-6
-0.03115424333333333	-0.013396353333333333	0.00523223533848162
-0.03115424333333333	-0.0117419	0.013530260575552368
-0.03115424333333333	-0.010087446666666666	0.039168266103467166
-0.03115424333333333	-0.008432993333333333	0.044776117339983185
-0.03115424333333333	-0.0067785399999999996	0.07154123781050666
-0.03115424333333333	-0.005124086666666666	0.14557980596665435
-0.03115424333333333	-0.003469633333333333	0.16925301946384333
-0.03115424333333333	-0.0018151799999999996	0.2685542907547034
-0.03115424333333333	-0.00016072666666666624	0.3073341551940284
-0.03115424333333333	0.001493726666666667	0.3677737491868028
-0.03115424333333333	0.0031481800000000004	0.36125064921713923
-0.03115424333333333	0.004802633333333334	0.2955857395773515
-0.03115424333333333	0.006457086666666667	0.26263444604046904
-0.03115424333333333	0.00811154	0.1902593951510169
-0.03115424333333333	0.009765993333333334	0.1227221146633217
-0.03115424333333333	0.011420446666666667	0.07522120325775929
-0.03115424333333333	0.0130749	0.028838057464147738
-0.03115424333333333	0.014729353333333334	0.022911278984259816
-0.03115424333333333	0.016383806666666667	0.008041116004077559
-0.03115424333333333	0.01803826	0.002362347616828348
-0.03115424333333333	0.019692713333333334	0.
-0.03115424333333333	0.021347166666666667	0.
-0.03115424333333333	0.02300162	0.
-0.03115424333333333	0.024656073333333334	0.
-0.025947689999999995	-0.023323073333333333	0.
-0.025947689999999995	-0.02166862	0.
-0.025947689999999995	-0.020014166666666666	0.
-0.025947689999999995	-0.018359713333333333	0.0005112932715156887
-0.025947689999999995	-0.01670526	0.
-0.025947689999999995	-0.015050806666666666	0.005185225317786824
-0.025947689999999995	-0.013396353333333333	0.005736956680207496
-0.025947689999999995	-0.0117419	0.01627793223570657
-0.025947689999999995	-0.010087446666666666	0.06148447176011703
-0.025947689999999995	-0.008432993333333333	0.08459759383923467
-0.025947689999999995	-0.0067785399999999996	0.1332336661128234
-0.025947689999999995	-0.005124086666666666	0.18484336837333273
-0.025947689999999995	-0.003469633333333333	0.3085155993014679
-0.025947689999999995	-0.0018151799999999996	0.3259191405557564
-0.025947689999999995	-0.00016072666666666624	0.40176868894653867
-0.025947689999999995	0.001493726666666667	0.49977855823305783
-0.025947689999999995	0.0031481800000000004	0.3654252714262386
-0.025947689999999995	0.004802633333333334	0.40510670070714444
-0.025947689999999995	0.006457086666666667	0.32201875793133133
-0.025947689999999995	0.00811154	0.21869603056305417
-0.025947689999999995	0.009765993333333334	0.18477146582778192
-0.025947689999999995	0.011420446666666667	0.08443373796310281
-0.025947689999999995	0.0130749	0.04810818048390244
-0.025947689999999995	0.014729353333333334	0.02452596926870964
-0.025947689999999995	0.016383806666666667	0.013731196551980589
-0.025947689999999995	0.01803826	0.0007939986441205389
-0.025947689999999995	0.019692713333333334	0.0006320241044448363
-0.025947689999999995	0.021347166666666667	0.001994379147629256
-0.025947689999999995	0.02300162	0.
-0.025947689999999995	0.024656073333333334	0.
-0.02074113666666666	-0.023323073333333333	0.
-0.02074113666666666	-0.02166862	0.
-0.02074113666666666	-0.020014166666666666	0.
-0.02074113666666666	-0.018359713333333333	3.1991530915850893e-6
-0.02074113666666666	-0.01670526	0.0004013599748456033
-0.02074113666666666	-0.015050806666666666	0.0019862503525157377
-0.02074113666666666	-0.013396353333333333	0.011695392508782026
-0.02074113666666666	-0.0117419	0.021809733884933853
-0.02074113666666666	-0.010087446666666666	0.07084204416306521
-0.02074113666666666	-0.008432993333333333	0.1198628299114959
-0.02074113666666666	-0.0067785399999999996	0.18846067892842916
-0.02074113666666666	-0.005124086666666666	0.26863065000017333
-0.02074113666666666	-0.003469633333333333	0.3701069720874568
-0.02074113666666666	-0.0018151799999999996	0.47700204890713105
-0.02074113666666666	-0.00016072666666666624	0.5957486067973519
-0.02074113666666666	0.001493726666666667	0.6066213349761391
-0.02074113666666666	0.0031481800000000004	0.6613132764283444
-0.02074113666666666	0.004802633333333334	0.5488549488844183
-0.02074113666666666	0.006457086666666667	0.4351848365582522
-0.02074113666666666	0.00811154	0.37264548672596065
-0.02074113666666666	0.009765993333333334	0.17967067433597878
-0.02074113666666666	0.011420446666666667	0.07104977390372816
-0.02074113666666666	0.0130749	0.06122915623330476
-0.02074113666666666	0.014729353333333334	0.010070609136411939
-0.02074113666666666	0.016383806666666667	0.009733863839269155
-0.02074113666666666	0.01803826	0.0008173438235326248
-0.02074113666666666	0.019692713333333334	0.001169051251491354
-0.02074113666666666	0.021347166666666667	0.
-0.02074113666666666	0.02300162	0.
-0.02074113666666666	0.024656073333333334	0.
-0.015534583333333324	-0.023323073333333333	0.
-0.015534583333333324	-0.02166862	0.
-0.015534583333333324	-0.020014166666666666	0.
-0.015534583333333324	-0.018359713333333333	1.982201957250099e-7
-0.015534583333333324	-0.01670526	6.585987281648542e-6
-0.015534583333333324	-0.015050806666666666	0.005832101067505336
-0.015534583333333324	-0.013396353333333333	0.01247285969267101
-0.015534583333333324	-0.0117419	0.02639554171510355
-0.015534583333333324	-0.010087446666666666	0.04555938762472707
-0.015534583333333324	-0.008432993333333333	0.13817824670185958
-0.015534583333333324	-0.0067785399999999996	0.20613807349723087
-0.015534583333333324	-0.005124086666666666	0.32214630304502745
-0.015534583333333324	-0.003469633333333333	0.49807504759179183
-0.015534583333333324	-0.0018151799999999996	0.6054103988933806
-0.015534583333333324	-0.00016072666666666624	0.6949845935436304
-0.015534583333333324	0.001493726666666667	0.8761122066387985
-0.015534583333333324	0.0031481800000000004	0.6507198873362218
-0.015534583333333324	0.004802633333333334	0.6699962399358353
-0.015534583333333324	0.006457086666666667	0.5448635411700469
-0.015534583333333324	0.00811154	0.3738618605667737
-0.015534583333333324	0.009765993333333334	0.25467318442080816
-0.015534583333333324	0.011420446666666667	0.14220845869210694
-0.015534583333333324	0.0130749	0.08150133120448808
-0.015534583333333324	0.014729353333333334	0.01869384871527155
-0.015534583333333324	0.016383806666666667	0.020105019358731654
-0.015534583333333324	0.01803826	0.005550631685794354
-0.015534583333333324	0.019692713333333334	0.0006285442567953588
-0.015534583333333324	0.021347166666666667	0.00035059654767987276
-0.015534583333333324	0.02300162	0.
-0.015534583333333324	0.024656073333333334	0.
-0.010328030000000002	-0.023323073333333333	0.
-0.010328030000000002	-0.02166862	0.
-0.010328030000000002	-0.020014166666666666	0.000029434229880467302
-0.010328030000000002	-0.018359713333333333	0.00013610165235041584
-0.010328030000000002	-0.01670526	0.00011637374725323373
-0.010328030000000002	-0.015050806666666666	0.004338642896157702
-0.010328030000000002	-0.013396353333333333	0.021004378890495376
-0.010328030000000002	-0.0117419	0.0334608321988667
-0.010328030000000002	-0.010087446666666666	0.08259676590714372
-0.010328030000000002	-0.008432993333333333	0.16592502341045506
-0.010328030000000002	-0.0067785399999999996	0.2820660439314133
-0.010328030000000002	-0.005124086666666666	0.3555493146901783
-0.010328030000000002	-0.003469633333333333	0.524355055467842
-0.010328030000000002	-0.0018151799999999996	0.6080289272647927
-0.010328030000000002	-0.00016072666666666624	0.8201536106583172
-0.010328030000000002	0.001493726666666667	0.8306607047644389
-0.010328030000000002	0.0031481800000000004	0.8535053658366755
-0.010328030000000002	0.004802633333333334	0.8349468321278628
-0.010328030000000002	0.006457086666666667	0.5746795030532008
-0.010328030000000002	0.00811154	0.41641376079665504
-0.010328030000000002	0.009765993333333334	0.2977427276197884
-0.010328030000000002	0.011420446666666667	0.18851124322423454
-0.010328030000000002	0.0130749	0.0764267921507722
-0.010328030000000002	0.014729353333333334	0.07127528669784519
-0.010328030000000002	0.016383806666666667	0.009995993645179013
-0.010328030000000002	0.01803826	0.01079728282052855
-0.010328030000000002	0.019692713333333334	0.008535019142921915
-0.010328030000000002	0.021347166666666667	0.0009984962239786928
-0.010328030000000002	0.02300162	0.
-0.010328030000000002	0.024656073333333334	0.
-0.005121476666666666	-0.023323073333333333	0.
-0.005121476666666666	-0.02166862	0.
-0.005121476666666666	-0.020014166666666666	2.328887660013834e-7
-0.005121476666666666	-0.018359713333333333	0.000011113127937189936
-0.005121476666666666	-0.01670526	0.00006895288827836743
-0.005121476666666666	-0.015050806666666666	0.001489930663595481
-0.005121476666666666	-0.013396353333333333	0.006018418819646801
-0.005121476666666666	-0.0117419	0.05248547626738705
-0.005121476666666666	-0.010087446666666666	0.07656426730172151
-0.005121476666666666	-0.008432993333333333	0.15634523740792783
-0.005121476666666666	-0.0067785399999999996	0.3107294991373859
-0.005121476666666666	-0.005124086666666666	0.424695465321005
-0.005121476666666666	-0.003469633333333333	0.5471479493838661
-0.005121476666666666	-0.0018151799999999996	0.7275351054266017
-0.005121476666666666	-0.00016072666666666624	0.8167671310090332
-0.005121476666666666	0.001493726666666667	0.933210952347442
-0.005121476666666666	0.0031481800000000004	0.9612923018097786
-0.005121476666666666	0.004802633333333334	0.9342831454315067
-0.005121476666666666	0.006457086666666667	0.5665044778677276
-0.005121476666666666	0.00811154	0.4713768108356798
-0.005121476666666666	0.009765993333333334	0.2730868764142131
-0.005121476666666666	0.011420446666666667	0.14210249710354095
-0.005121476666666666	0.0130749	0.07577926580309166
-0.005121476666666666	0.014729353333333334	0.03942569653675038
-0.005121476666666666	0.016383806666666667	0.01681921912299178
-0.005121476666666666	0.01803826	0.005116132718102238
-0.005121476666666666	0.019692713333333334	0.011861651816889807
-0.005121476666666666	0.021347166666666667	0.
-0.005121476666666666	0.02300162	0.
-0.005121476666666666	0.024656073333333334	0.
0.00008507666666666969	-0.023323073333333333	2.977508194417103e-10
0.00008507666666666969	-0.02166862	0.
0.00008507666666666969	-0.020014166666666666	0.008844068464653361
0.00008507666666666969	-0.018359713333333333	0.00042812486651272924
0.00008507666666666969	-0.01670526	0.004257292631923333
0.00008507666666666969	-0.015050806666666666	0.012091777131613893
0.00008507666666666969	-0.013396353333333333	0.01745216448864689
0.00008507666666666969	-0.0117419	0.019883262920153983
0.00008507666666666969	-0.010087446666666666	0.09219390087421168
0.00008507666666666969	-0.008432993333333333	0.20675252512781028
0.00008507666666666969	-0.0067785399999999996	0.2819656395568022
0.00008507666666666969	-0.005124086666666666	0.38299759005814416
0.00008507666666666969	-0.003469633333333333	0.5607678351128779
0.00008507666666666969	-0.0018151799999999996	0.6512065577945971
0.00008507666666666969	-0.00016072666666666624	0.7776143628236534
0.00008507666666666969	0.001493726666666667	0.8827686814898306
0.00008507666666666969	0.0031481800000000004	1.
0.00008507666666666969	0.004802633333333334	0.8395101518169887
0.00008507666666666969	0.006457086666666667	0.7180175535276808
0.00008507666666666969	0.00811154	0.44068374250166337
0.00008507666666666969	0.009765993333333334	0.27702317900340767
0.00008507666666666969	0.011420446666666667	0.17562835855995368
0.00008507666666666969	0.0130749	0.10182467951310728
0.00008507666666666969	0.014729353333333334	0.0537844433201402
0.00008507666666666969	0.016383806666666667	0.018171978406608974
0.00008507666666666969	0.01803826	0.0038088867458443494
0.00008507666666666969	0.019692713333333334	0.0019041261953562172
0.00008507666666666969	0.021347166666666667	0.
0.00008507666666666969	0.02300162	0.
0.00008507666666666969	0.024656073333333334	0.
0.0052916300000000055	-0.023323073333333333	0.
0.0052916300000000055	-0.02166862	0.00001612127064790006
0.0052916300000000055	-0.020014166666666666	0.
0.0052916300000000055	-0.018359713333333333	0.00004251862094287182
0.0052916300000000055	-0.01670526	0.0017124733204819406
0.0052916300000000055	-0.015050806666666666	0.006475066146831251
0.0052916300000000055	-0.013396353333333333	0.007629389194308334
0.0052916300000000055	-0.0117419	0.03546418762639824
0.0052916300000000055	-0.010087446666666666	0.08719122402136371
0.0052916300000000055	-0.008432993333333333	0.13130755366332633
0.0052916300000000055	-0.0067785399999999996	0.35868128859383713
0.0052916300000000055	-0.005124086666666666	0.3967343761273249
0.0052916300000000055	-0.003469633333333333	0.47238368473596476
0.0052916300000000055	-0.0018151799999999996	0.6969416039974698
0.0052916300000000055	-0.00016072666666666624	0.763333505017958
0.0052916300000000055	0.001493726666666667	0.9086291300063621
0.0052916300000000055	0.0031481800000000004	0.9280371778576092
0.0052916300000000055	0.004802633333333334	0.6993323783288816
0.0052916300000000055	0.006457086666666667	0.6727355019316428
0.0052916300000000055	0.00811154	0.4163930015249632
0.0052916300000000055	0.009765993333333334	0.2501335630556858
0.0052916300000000055	0.011420446666666667	0.14489179061272278
0.0052916300000000055	0.0130749	0.10892863991686635
0.0052916300000000055	0.014729353333333334	0.031219215683512182
0.0052916300000000055	0.016383806666666667	0.023994792454279233
0.0052916300000000055	0.01803826	0.00139603960420832
0.0052916300000000055	0.019692713333333334	0.
0.0052916300000000055	0.021347166666666667	0.00011408421768692482
0.0052916300000000055	0.02300162	0.
0.0052916300000000055	0.024656073333333334	0.
0.010498183333333341	-0.023323073333333333	0.
0.010498183333333341	-0.02166862	0.
0.010498183333333341	-0.020014166666666666	0.
0.010498183333333341	-0.018359713333333333	0.00018517843089931645
0.010498183333333341	-0.01670526	0.00008052184948299605
0.010498183333333341	-0.015050806666666666	0.0050095999185390885
0.010498183333333341	-0.013396353333333333	0.005659931535164527
0.010498183333333341	-0.0117419	0.03166071428430347
0.010498183333333341	-0.010087446666666666	0.06947732871900578
0.010498183333333341	-0.008432993333333333	0.17079080827472287
0.010498183333333341	-0.0067785399999999996	0.2455971634160442
0.010498183333333341	-0.005124086666666666	0.4046582140722099
0.010498183333333341	-0.003469633333333333	0.569180279816583
0.010498183333333341	-0.0018151799999999996	0.5687510939012249
0.010498183333333341	-0.00016072666666666624	0.6832775475471233
0.010498183333333341	0.001493726666666667	0.7216283440198663
0.010498183333333341	0.0031481800000000004	0.8371589478317774
0.010498183333333341	0.004802633333333334	0.6880343390576901
0.010498183333333341	0.006457086666666667	0.566540962363037
0.010498183333333341	0.00811154	0.3434489254318858
0.010498183333333341	0.009765993333333334	0.25403427862549927
0.010498183333333341	0.011420446666666667	0.15903780776846121
0.010498183333333341	0.0130749	0.06836579123794347
0.010498183333333341	0.014729353333333334	0.018894810903466282
0.010498183333333341	0.016383806666666667	0.012929421745908052
0.010498183333333341	0.01803826	0.00881075343825774
0.010498183333333341	0.019692713333333334	0.
0.010498183333333341	0.021347166666666667	0.00004717340963395305
0.010498183333333341	0.02300162	0.
0.010498183333333341	0.024656073333333334	0.
0.015704736666666677	-0.023323073333333333	0.
0.015704736666666677	-0.02166862	0.
0.015704736666666677	-0.020014166666666666	4.647819890206223e-9
0.015704736666666677	-0.018359713333333333	0.0003703298833259213
0.015704736666666677	-0.01670526	0.007153684374784516
0.015704736666666677	-0.015050806666666666	0.00811492829851695
0.015704736666666677	-0.013396353333333333	0.005838957086718351
0.015704736666666677	-0.0117419	0.029405123846736013
0.015704736666666677	-0.010087446666666666	0.07169752963513491
0.015704736666666677	-0.008432993333333333	0.12657797276813126
0.015704736666666677	-0.0067785399999999996	0.2582790848653551
0.015704736666666677	-0.005124086666666666	0.3401545957888454
0.015704736666666677	-0.003469633333333333	0.41736590319858907
0.015704736666666677	-0.0018151799999999996	0.4906636404000348
0.015704736666666677	-0.00016072666666666624	0.5363785552960543
0.015704736666666677	0.001493726666666667	0.6082759465493488
0.015704736666666677	0.0031481800000000004	0.6983235650319525
0.015704736666666677	0.004802633333333334	0.6184220251130922
0.015704736666666677	0.006457086666666667	0.5000708675602483
0.015704736666666677	0.00811154	0.3207223835616058
0.015704736666666677	0.009765993333333334	0.15959613437549916
0.015704736666666677	0.011420446666666667	0.11030050330608784
0.015704736666666677	0.0130749	0.04152793578555333
0.015704736666666677	0.014729353333333334	0.027327806619466512
0.015704736666666677	0.016383806666666667	0.027513854784638796
0.015704736666666677	0.01803826	0.0032798998224554564
0.015704736666666677	0.019692713333333334	0.
0.015704736666666677	0.021347166666666667	0.
0.015704736666666677	0.02300162	0.00021863398668540328
0.015704736666666677	0.024656073333333334	0.
0.02091129	-0.023323073333333333	0.
0.02091129	-0.02166862	0.
0.02091129	-0.020014166666666666	0.
0.02091129	-0.018359713333333333	0.000043530572173069556
0.02091129	-0.01670526	0.00011874067421602034
0.02091129	-0.015050806666666666	0.0006994030366885201
0.02091129	-0.013396353333333333	0.0033557760398796074
0.02091129	-0.0117419	0.022189726065474882
0.02091129	-0.010087446666666666	0.05080389099491209
0.02091129	-0.008432993333333333	0.12246938645771847
0.02091129	-0.0067785399999999996	0.14225163027922025
0.02091129	-0.005124086666666666	0.23222681495371453
0.02091129	-0.003469633333333333	0.319064741478161
0.02091129	-0.0018151799999999996	0.34601319423815197
0.02091129	-0.00016072666666666624	0.48686431672823005
0.02091129	0.001493726666666667	0.5372862712687068
0.02091129	0.0031481800000000004	0.5287942125219613
0.02091129	0.004802633333333334	0.4734903343213701
0.02091129	0.006457086666666667	0.3677312152199291
0.02091129	0.00811154	0.289067511136406
0.02091129	0.009765993333333334	0.18598073534639625
0.02091129	0.011420446666666667	0.10739622276135306
0.02091129	0.0130749	0.029991052549859995
0.02091129	0.014729353333333334	0.0077976541466789175
0.02091129	0.016383806666666667	0.010261264419549457
0.02091129	0.01803826	0.
0.02091129	0.019692713333333334	0.0014242835835386412
0.02091129	0.021347166666666667	0.
0.02091129	0.02300162	0.
0.02091129	0.024656073333333334	0.
0.026117843333333335	-0.023323073333333333	0.
0.026117843333333335	-0.02166862	0.
0.026117843333333335	-0.020014166666666666	0.
0.026117843333333335	-0.018359713333333333	8.261929258632412e-6
0.026117843333333335	-0.01670526	0.0003499943276434559
0.026117843333333335	-0.015050806666666666	0.007332708409048886
0.026117843333333335	-0.013396353333333333	0.020382740343100857
0.026117843333333335	-0.0117419	0.01674452385333012
0.026117843333333335	-0.010087446666666666	0.03794334609828611
0.026117843333333335	-0.008432993333333333	0.08931897965596258
0.026117843333333335	-0.0067785399999999996	0.13766080490754914
0.026117843333333335	-0.005124086666666666	0.22214047940692516
0.026117843333333335	-0.003469633333333333	0.22558582566298513
0.026117843333333335	-0.0018151799999999996	0.23980416510006813
0.026117843333333335	-0.00016072666666666624	0.30901671512478457
0.026117843333333335	0.001493726666666667	0.327540523651071
0.026117843333333335	0.0031481800000000004	0.4299035871179369
0.026117843333333335	0.004802633333333334	0.3537378014485085
0.026117843333333335	0.006457086666666667	0.23825762307236797
0.026117843333333335	0.00811154	0.15599096212997218
0.026117843333333335	0.009765993333333334	0.0971984534965183
0.026117843333333335	0.011420446666666667	0.038304587660790916
0.026117843333333335	0.0130749	0.027608874505977255
0.026117843333333335	0.014729353333333334	0.0046724504734382425
0.026117843333333335	0.016383806666666667	0.002696601173083352
0.026117843333333335	0.01803826	0.
0.026117843333333335	0.019692713333333334	0.001824636033981606
0.026117843333333335	0.021347166666666667	0.
0.026117843333333335	0.02300162	0.
0.026117843333333335	0.024656073333333334	0.
0.03132439666666667	-0.023323073333333333	0.
0.03132439666666667	-0.02166862	0.
0.03132439666666667	-0.020014166666666666	0.
0.03132439666666667	-0.018359713333333333	0.
0.03132439666666667	-0.01670526	0.0013604487908370545
0.03132439666666667	-0.015050806666666666	0.004114700226706914
0.03132439666666667	-0.013396353333333333	0.0022391818082348725
0.03132439666666667	-0.0117419	0.012992874805802624
0.03132439666666667	-0.010087446666666666	0.02977476455307932
0.03132439666666667	-0.008432993333333333	0.05483230518765907
0.03132439666666667	-0.0067785399999999996	0.06478702576789323
0.03132439666666667	-0.005124086666666666	0.15828359782073725
0.03132439666666667	-0.003469633333333333	0.1628214675229442
0.03132439666666667	-0.0018151799999999996	0.19727957657905826
0.03132439666666667	-0.00016072666666666624	0.22696043532429713
0.03132439666666667	0.001493726666666667	0.2265081122081685
0.03132439666666667	0.0031481800000000004	0.26077365191572777
0.03132439666666667	0.004802633333333334	0.23656570490691453
0.03132439666666667	0.006457086666666667	0.16220883828839675
0.03132439666666667	0.00811154	0.10175995859609582
0.03132439666666667	0.009765993333333334	0.12621643562594057
0.03132439666666667	0.011420446666666667	0.033697182869910136
0.03132439666666667	0.0130749	0.037906176215643926
0.03132439666666667	0.014729353333333334	0.017314526038144804
0.03132439666666667	0.016383806666666667	0.011720415226682098
0.03132439666666667	0.01803826	0.0018463831847958289
0.03132439666666667	0.019692713333333334	0.
0.03132439666666667	0.021347166666666667	0.
0.03132439666666667	0.02300162	0.
0.03132439666666667	0.024656073333333334	0.
0.036530950000000006	-0.023323073333333333	0.
0.036530950000000006	-0.02166862	0.
0.036530950000000006	-0.020014166666666666	3.513705216446497e-6
0.036530950000000006	-0.018359713333333333	1.46345077884154e-8
0.036530950000000006	-0.01670526	0.00017298101536638273
0.036530950000000006	-0.015050806666666666	0.00038512565088298547
0.036530950000000006	-0.013396353333333333	0.00001038001630728239
0.036530950000000006	-0.0117419	0.012773935217515636
0.036530950000000006	-0.010087446666666666	0.019707518988690532
0.036530950000000006	-0.008432993333333333	0.03768040245268191
0.036530950000000006	-0.0067785399999999996	0.06006633781904033
0.036530950000000006	-0.005124086666666666	0.08744352522279887
0.036530950000000006	-0.003469633333333333	0.09507068259059318
0.036530950000000006	-0.0018151799999999996	0.07821266775070927
0.036530950000000006	-0.00016072666666666624	0.13868467921807145
0.036530950000000006	0.001493726666666667	0.1835626478698601
0.036530950000000006	0.0031481800000000004	0.17484051528524713
0.036530950000000006	0.004802633333333334	0.13189664117661062
0.036530950000000006	0.006457086666666667	0.10557290946405322
0.036530950000000006	0.00811154	0.09924792744967163
0.036530950000000006	0.009765993333333334	0.044041525503079146
0.036530950000000006	0.011420446666666667	0.016644944467660166
0.036530950000000006	0.0130749	0.010565894486525665
0.036530950000000006	0.014729353333333334	0.00948068633221855
0.036530950000000006	0.016383806666666667	0.
0.036530950000000006	0.01803826	0.
0.036530950000000006	0.019692713333333334	0.
0.036530950000000006	0.021347166666666667	0.
0.036530950000000006	0.02300162	0.
0.036530950000000006	0.024656073333333334	0.
0.04173750333333334	-0.023323073333333333	0.
0.04173750333333334	-0.02166862	0.
0.04173750333333334	-0.020014166666666666	6.027982404964551e-7
0.04173750333333334	-0.018359713333333333	4.0153769292628015e-6
0.04173750333333334	-0.01670526	0.
0.04173750333333334	-0.015050806666666666	1.7005725602158895e-6
0.04173750333333334	-0.013396353333333333	0.000037592914047390486
0.04173750333333334	-0.0117419	0.0057127913645952195
0.04173750333333334	-0.010087446666666666	0.008264844931466871
0.04173750333333334	-0.008432993333333333	0.006264726085474527
0.04173750333333334	-0.0067785399999999996	0.041727427779394775
0.04173750333333334	-0.005124086666666666	0.0674158887417039
0.04173750333333334	-0.003469633333333333	0.06545404009617803
0.04173750333333334	-0.0018151799999999996	0.07849857010624339
0.04173750333333334	-0.00016072666666666624	0.09783024704777743
0.04173750333333334	0.001493726666666667	0.10191012367559901
0.04173750333333334	0.0031481800000000004	0.0666841588829629
0.04173750333333334	0.004802633333333334	0.1022027491013447
0.04173750333333334	0.006457086666666667	0.07891424127703663
0.04173750333333334	0.00811154	0.04261157066325351
0.04173750333333334	0.009765993333333334	0.043848171630717775
0.04173750333333334	0.011420446666666667	0.03028879274612964
0.04173750333333334	0.0130749	0.006727944729960701
0.04173750333333334	0.014729353333333334	0.0012091385500787716
0.04173750333333334	0.016383806666666667	0.
0.04173750333333334	0.01803826	0.
0.04173750333333334	0.019692713333333334	0.00016155720077312683
0.04173750333333334	0.021347166666666667	0.
0.04173750333333334	0.02300162	0.
0.04173750333333334	0.024656073333333334	0.
0.046944056666666664	-0.023323073333333333	0.
0.046944056666666664	-0.02166862	0.
0.046944056666666664	-0.020014166666666666	0.
0.046944056666666664	-0.018359713333333333	0.
0.046944056666666664	-0.01670526	0.0005686462599016699
0.046944056666666664	-0.015050806666666666	0.0004731621541843445
0.046944056666666664	-0.013396353333333333	0.000016416719274195563
0.046944056666666664	-0.0117419	0.0014432059782671736
0.046944056666666664	-0.010087446666666666	0.013391702377856005
0.046944056666666664	-0.008432993333333333	0.02928500976702407
0.046944056666666664	-0.0067785399999999996	0.02012509102740048
0.046944056666666664	-0.005124086666666666	0.024077810052078992
0.046944056666666664	-0.003469633333333333	0.03242876763380452
0.046944056666666664	-0.0018151799999999996	0.035984795882429976
0.046944056666666664	-0.00016072666666666624	0.05143099245815714
0.046944056666666664	0.001493726666666667	0.04763653289053544
0.046944056666666664	0.0031481800000000004	0.05511010066095199
0.046944056666666664	0.004802633333333334	0.07781168243237847
0.046944056666666664	0.006457086666666667	0.038686543812408346
0.046944056666666664	0.00811154	0.07567731522077842
0.046944056666666664	0.009765993333333334	0.01524801790446417
0.046944056666666664	0.011420446666666667	0.009396605442915604
0.046944056666666664	0.0130749	0.0006353734388375084
0.046944056666666664	0.014729353333333334	0.002130370926028594
0.046944056666666664	0.016383806666666667	0.
0.046944056666666664	0.01803826	0.
0.046944056666666664	0.019692713333333334	0.
0.046944056666666664	0.021347166666666667	0.
0.046944056666666664	0.02300162	0.
0.046944056666666664	0.024656073333333334	0.
0.05215061	-0.023323073333333333	0.
0.05215061	-0.02166862	0.
0.05215061	-0.020014166666666666	6.311636275075255e-12
0.05215061	-0.018359713333333333	0.
0.05215061	-0.01670526	0.
0.05215061	-0.015050806666666666	2.1297183597445664e-8
0.05215061	-0.013396353333333333	0.004026333972450428
0.05215061	-0.0117419	0.008276465855527331
0.05215061	-0.010087446666666666	0.0014120620793560102
0.05215061	-0.008432993333333333	0.011499250921818357
0.05215061	-0.0067785399999999996	0.006922640448572788
0.05215061	-0.005124086666666666	0.015720489701036906
0.05215061	-0.003469633333333333	0.011304413022671342
0.05215061	-0.0018151799999999996	0.02717547412603632
0.05215061	-0.00016072666666666624	0.02630654053672288
0.05215061	0.001493726666666667	0.05266265911395656
0.05215061	0.0031481800000000004	0.03570278464002866
0.05215061	0.004802633333333334	0.025961810256417223
0.05215061	0.006457086666666667	0.03665862579297209
0.05215061	0.00811154	0.012264971167531082
0.05215061	0.009765993333333334	0.00617429383622758
0.05215061	0.011420446666666667	0.009307889815400053
0.05215061	0.0130749	0.
0.05215061	0.014729353333333334	0.
0.05215061	0.016383806666666667	0.
0.05215061	0.01803826	0.
0.05215061	0.019692713333333334	0.
0.05215061	0.021347166666666667	0.
0.05215061	0.02300162	0.
0.05215061	0.024656073333333334	0.
0.057357163333333336	-0.023323073333333333	0.
0.057357163333333336	-0.02166862	0.
0.057357163333333336	-0.020014166666666666	0.
0.057357163333333336	-0.018359713333333333	0.
0.057357163333333336	-0.01670526	0.
0.057357163333333336	-0.015050806666666666	0.
0.057357163333333336	-0.013396353333333333	0.
0.057357163333333336	-0.0117419	0.002501652762594936
0.057357163333333336	-0.010087446666666666	0.0005254736886272099
0.057357163333333336	-0.008432993333333333	0.0005934472814580688
0.057357163333333336	-0.0067785399999999996	0.0008506702926021548
0.057357163333333336	-0.005124086666666666	0.003982511271498565
0.057357163333333336	-0.003469633333333333	0.006835282171068783
0.057357163333333336	-0.0018151799999999996	0.013755694345561786
0.057357163333333336	-0.00016072666666666624	0.03103956084680816
0.057357163333333336	0.001493726666666667	0.037751801796783134
0.057357163333333336	0.0031481800000000004	0.03416440970610184
0.057357163333333336	0.004802633333333334	0.022893545874890366
0.057357163333333336	0.006457086666666667	0.009113857577622491
0.057357163333333336	0.00811154	0.0065821781156650315
0.057357163333333336	0.009765993333333334	0.014217842546708152
0.057357163333333336	0.011420446666666667	0.
0.057357163333333336	0.0130749	0.00444523599891588
0.057357163333333336	0.014729353333333334	0.
0.057357163333333336	0.016383806666666667	0.
0.057357163333333336	0.01803826	0.
0.057357163333333336	0.019692713333333334	0.
0.057357163333333336	0.021347166666666667	0.
0.057357163333333336	0.02300162	0.
0.057357163333333336	0.024656073333333334	0.
0.06256371666666667	-0.023323073333333333	0.
0.06256371666666667	-0.02166862	0.
0.06256371666666667	-0.020014166666666666	0.
0.06256371666666667	-0.018359713333333333	0.
0.06256371666666667	-0.01670526	0.
0.06256371666666667	-0.015050806666666666	2.8978799318056395e-7
0.06256371666666667	-0.013396353333333333	0.
0.06256371666666667	-0.0117419	0.
0.06256371666666667	-0.010087446666666666	0.008255388419832041
0.06256371666666667	-0.008432993333333333	0.0007146362643299164
0.06256371666666667	-0.0067785399999999996	0.0032550507053980882
0.06256371666666667	-0.005124086666666666	0.000013728750187213488
0.06256371666666667	-0.003469633333333333	0.006362979523677255
0.06256371666666667	-0.0018151799999999996	0.00013690476415857263
0.06256371666666667	-0.00016072666666666624	0.0012440963741545304
0.06256371666666667	0.001493726666666667	0.008759532296547605
0.06256371666666667	0.0031481800000000004	0.012305973576512148
0.06256371666666667	0.004802633333333334	0.016711903838785434
0.06256371666666667	0.006457086666666667	0.0011525322189293989
0.06256371666666667	0.00811154	0.001549958744266305
0.06256371666666667	0.009765993333333334	0.
0.06256371666666667	0.011420446666666667	0.0013141364651788159
0.06256371666666667	0.0130749	0.00244471058744869
0.06256371666666667	0.014729353333333334	0.
0.06256371666666667	0.016383806666666667	0.
0.06256371666666667	0.01803826	0.
0.06256371666666667	0.019692713333333334	0.
0.06256371666666667	0.021347166666666667	0.
0.06256371666666667	0.02300162	0.
0.06256371666666667	0.024656073333333334	0.
0.06777027000000001	-0.023323073333333333	0.
0.06777027000000001	-0.02166862	0.
0.06777027000000001	-0.020014166666666666	0.
0.06777027000000001	-0.018359713333333333	0.
0.06777027000000001	-0.01670526	0.
0.06777027000000001	-0.015050806666666666	0.
0.06777027000000001	-0.013396353333333333	0.
0.06777027000000001	-0.0117419	0.
0.06777027000000001	-0.010087446666666666	0.00007499238620185105
0.06777027000000001	-0.008432993333333333	0.0006334749262297908
0.06777027000000001	-0.0067785399999999996	0.
0.06777027000000001	-0.005124086666666666	0.0013936888783417315
0.06777027000000001	-0.003469633333333333	0.00039472672203624305
0.06777027000000001	-0.0018151799999999996	0.
0.06777027000000001	-0.00016072666666666624	0.008828412944220735
0.06777027000000001	0.001493726666666667	0.013693359848275062
0.06777027000000001	0.0031481800000000004	0.014969309045070186
0.06777027000000001	0.004802633333333334	0.008395963338179666
0.06777027000000001	0.006457086666666667	0.001213871932031986
0.06777027000000001	0.00811154	0.0019441315437591293
0.06777027000000001	0.009765993333333334	0.
0.06777027000000001	0.011420446666666667	0.
0.06777027000000001	0.0130749	0.
0.06777027000000001	0.014729353333333334	0.
0.06777027000000001	0.016383806666666667	0.
0.06777027000000001	0.01803826	0.
0.06777027000000001	0.019692713333333334	0.
0.06777027000000001	0.021347166666666667	0.
0.06777027000000001	0.02300162	0.
0.06777027000000001	0.024656073333333334	0.
0.07297682333333334	-0.023323073333333333	0.
0.07297682333333334	-0.02166862	0.
0.07297682333333334	-0.020014166666666666	0.
0.07297682333333334	-0.018359713333333333	0.
0.07297682333333334	-0.01670526	0.
0.07297682333333334	-0.015050806666666666	0.
0.07297682333333334	-0.013396353333333333	0.
0.07297682333333334	-0.0117419	0.
0.07297682333333334	-0.010087446666666666	0.
0.07297682333333334	-0.008432993333333333	8.808840508487934e-6
0.07297682333333334	-0.0067785399999999996	0.
0.07297682333333334	-0.005124086666666666	0.0012759537495831534
0.07297682333333334	-0.003469633333333333	0.
0.07297682333333334	-0.0018151799999999996	0.
0.07297682333333334	-0.00016072666666666624	0.0010074196885137682
0.07297682333333334	0.001493726666666667	0.002583464390585075
0.07297682333333334	0.0031481800000000004	0.0017420029312715966
0.07297682333333334	0.004802633333333334	0.
0.07297682333333334	0.006457086666666667	0.011647078917125468
0.07297682333333334	0.00811154	0.
0.07297682333333334	0.009765993333333334	0.
0.07297682333333334	0.011420446666666667	0.
0.07297682333333334	0.0130749	0.
0.07297682333333334	0.014729353333333334	0.004290213566559086
0.07297682333333334	0.016383806666666667	0.
0.07297682333333334	0.01803826	0.
0.07297682333333334	0.019692713333333334	0.
0.07297682333333334	0.021347166666666667	0.
0.07297682333333334	0.02300162	0.
0.07297682333333334	0.024656073333333334	0.

==> data/fig7/hist_2d_5-6.dat <==
-0.014700278333333334	-0.11185878333333332	0.
-0.014700278333333334	-0.10365434999999999	0.
-0.014700278333333334	-0.09544991666666666	0.
-0.014700278333333334	-0.08724548333333332	0.
-0.014700278333333334	-0.07904105	0.
-0.014700278333333334	-0.07083661666666666	0.
-0.014700278333333334	-0.06263218333333333	0.
-0.014700278333333334	-0.05442774999999999	0.
-0.014700278333333334	-0.04622331666666665	0.01143100588276515
-0.014700278333333334	-0.03801888333333332	0.
-0.014700278333333334	-0.029814449999999992	0.
-0.014700278333333334	-0.021610016666666662	0.
-0.014700278333333334	-0.013405583333333318	0.
-0.014700278333333334	-0.005201149999999988	0.
-0.014700278333333334	0.0030032833333333425	0.
-0.014700278333333334	0.011207716666666687	0.
-0.014700278333333334	0.019412150000000003	0.
-0.014700278333333334	0.027616583333333347	0.
-0.014700278333333334	0.03582101666666669	0.
-0.014700278333333334	0.04402545000000001	0.
-0.014700278333333334	0.05222988333333335	0.
-0.014700278333333334	0.06043431666666667	0.
-0.014700278333333334	0.06863875000000001	0.
-0.014700278333333334	0.07684318333333336	0.
-0.014700278333333334	0.08504761666666667	0.
-0.014700278333333334	0.09325205000000002	0.
-0.014700278333333334	0.10145648333333336	0.
-0.014700278333333334	0.10966091666666668	0.
-0.014700278333333334	0.11786535000000002	0.
-0.014700278333333334	0.12606978333333335	0.
-0.013620634999999999	-0.11185878333333332	0.
-0.013620634999999999	-0.10365434999999999	0.
-0.013620634999999999	-0.09544991666666666	0.
-0.013620634999999999	-0.08724548333333332	0.
-0.013620634999999999	-0.07904105	0.
-0.013620634999999999	-0.07083661666666666	0.
-0.013620634999999999	-0.06263218333333333	0.
-0.013620634999999999	-0.05442774999999999	0.
-0.013620634999999999	-0.04622331666666665	0.
-0.013620634999999999	-0.03801888333333332	0.
-0.013620634999999999	-0.029814449999999992	0.
-0.013620634999999999	-0.021610016666666662	0.
-0.013620634999999999	-0.013405583333333318	0.
-0.013620634999999999	-0.005201149999999988	0.
-0.013620634999999999	0.0030032833333333425	0.
-0.013620634999999999	0.011207716666666687	0.
-0.013620634999999999	0.019412150000000003	0.
-0.013620634999999999	0.027616583333333347	0.0015771254863823209
-0.013620634999999999	0.03582101666666669	0.
-0.013620634999999999	0.04402545000000001	0.
-0.013620634999999999	0.05222988333333335	8.645421602218961e-6
-0.013620634999999999	0.06043431666666667	0.
-0.013620634999999999	0.06863875000000001	0.
-0.013620634999999999	0.07684318333333336	0.
-0.013620634999999999	0.08504761666666667	0.
-0.013620634999999999	0.09325205000000002	0.
-0.013620634999999999	0.10145648333333336	0.
-0.013620634999999999	0.10966091666666668	0.
-0.013620634999999999	0.11786535000000002	0.
-0.013620634999999999	0.12606978333333335	0.
-0.012540991666666668	-0.11185878333333332	0.
-0.012540991666666668	-0.10365434999999999	0.
-0.012540991666666668	-0.09544991666666666	0.
-0.012540991666666668	-0.08724548333333332	0.
-0.012540991666666668	-0.07904105	0.
-0.012540991666666668	-0.07083661666666666	0.
-0.012540991666666668	-0.06263218333333333	0.
-0.012540991666666668	-0.05442774999999999	0.
-0.012540991666666668	-0.04622331666666665	0.
-0.012540991666666668	-0.03801888333333332	0.003966399030561811
-0.012540991666666668	-0.029814449999999992	0.
-0.012540991666666668	-0.021610016666666662	0.
-0.012540991666666668	-0.013405583333333318	0.
-0.012540991666666668	-0.005201149999999988	0.
-0.012540991666666668	0.0030032833333333425	0.004336167909885311
-0.012540991666666668	0.011207716666666687	0.006700389039055451
-0.012540991666666668	0.019412150000000003	0.
-0.012540991666666668	0.027616583333333347	0.0038436243237115887
-0.012540991666666668	0.03582101666666669	0.
-0.012540991666666668	0.04402545000000001	0.003321947251355768
-0.012540991666666668	0.05222988333333335	0.0077086966127106115
-0.012540991666666668	0.06043431666666667	0.
-0.012540991666666668	0.06863875000000001	0.
-0.012540991666666668	0.07684318333333336	0.
-0.012540991666666668	0.08504761666666667	0.
-0.012540991666666668	0.09325205000000002	0.
-0.012540991666666668	0.10145648333333336	0.
-0.012540991666666668	0.10966091666666668	0.
-0.012540991666666668	0.11786535000000002	0.
-0.012540991666666668	0.12606978333333335	0.
-0.011461348333333333	-0.11185878333333332	0.
-0.011461348333333333	-0.10365434999999999	0.
-0.011461348333333333	-0.09544991666666666	0.
-0.011461348333333333	-0.08724548333333332	0.
-0.011461348333333333	-0.07904105	0.
-0.011461348333333333	-0.07083661666666666	0.
-0.011461348333333333	-0.06263218333333333	0.
-0.011461348333333333	-0.05442774999999999	0.
-0.011461348333333333	-0.04622331666666665	0.
-0.011461348333333333	-0.03801888333333332	0.
-0.011461348333333333	-0.029814449999999992	0.
-0.011461348333333333	-0.021610016666666662	0.
-0.011461348333333333	-0.013405583333333318	0.
-0.011461348333333333	-0.005201149999999988	0.
-0.011461348333333333	0.0030032833333333425	0.02084694712737722
-0.011461348333333333	0.011207716666666687	0.021459538252037186
-0.011461348333333333	0.019412150000000003	0.02561214732567087
-0.011461348333333333	0.027616583333333347	0.017586795336563835
-0.011461348333333333	0.03582101666666669	0.01148479708181763
-0.011461348333333333	0.04402545000000001	0.
-0.011461348333333333	0.05222988333333335	0.009636451648281466
-0.011461348333333333	0.06043431666666667	0.003720566622874935
-0.011461348333333333	0.06863875000000001	0.005722272455426422
-0.011461348333333333	0.07684318333333336	0.
-0.011461348333333333	0.08504761666666667	0.
-0.011461348333333333	0.09325205000000002	0.
-0.011461348333333333	0.10145648333333336	0.
-0.011461348333333333	0.10966091666666668	0.
-0.011461348333333333	0.11786535000000002	0.
-0.011461348333333333	0.12606978333333335	0.
-0.010381705000000001	-0.11185878333333332	0.
-0.010381705000000001	-0.10365434999999999	0.
-0.010381705000000001	-0.09544991666666666	0.
-0.010381705000000001	-0.08724548333333332	0.
-0.010381705000000001	-0.07904105	0.0008674331672095982
-0.010381705000000001	-0.07083661666666666	0.
-0.010381705000000001	-0.06263218333333333	0.
-0.010381705000000001	-0.05442774999999999	0.
-0.010381705000000001	-0.04622331666666665	0.
-0.010381705000000001	-0.03801888333333332	0.0014571881666065824
-0.010381705000000001	-0.029814449999999992	0.
-0.010381705000000001	-0.021610016666666662	0.005019270709869751
-0.010381705000000001	-0.013405583333333318	0.0039336943092151515
-0.010381705000000001	-0.005201149999999988	0.01531606797330047
-0.010381705000000001	0.0030032833333333425	0.018877128759328416
-0.010381705000000001	0.011207716666666687	0.012175542208877751
-0.010381705000000001	0.019412150000000003	0.014171668591570437
-0.010381705000000001	0.027616583333333347	0.040407330609777525
-0.010381705000000001	0.03582101666666669	0.010681835221810236
-0.010381705000000001	0.04402545000000001	0.017611123882744734
-0.010381705000000001	0.05222988333333335	0.009060715560301061
-0.010381705000000001	0.06043431666666667	0.004982611817811628
-0.010381705000000001	0.06863875000000001	0.01298401134485131
-0.010381705000000001	0.07684318333333336	3.0292123140229686e-8
-0.010381705000000001	0.08504761666666667	0.
-0.010381705000000001	0.09325205000000002	0.
-0.010381705000000001	0.10145648333333336	0.
-0.010381705000000001	0.10966091666666668	0.
-0.010381705000000001	0.11786535000000002	0.
-0.010381705000000001	0.12606978333333335	0.
-0.009302061666666667	-0.11185878333333332	0.
-0.009302061666666667	-0.10365434999999999	0.
-0.009302061666666667	-0.09544991666666666	0.
-0.009302061666666667	-0.08724548333333332	0.
-0.009302061666666667	-0.07904105	0.
-0.009302061666666667	-0.07083661666666666	0.
-0.009302061666666667	-0.06263218333333333	0.
-0.009302061666666667	-0.05442774999999999	0.009361515543253169
-0.009302061666666667	-0.04622331666666665	0.0024743206843123016
-0.009302061666666667	-0.03801888333333332	0.012812850624089453
-0.009302061666666667	-0.029814449999999992	0.008426494922264154
-0.009302061666666667	-0.021610016666666662	0.010276406801987319
-0.009302061666666667	-0.013405583333333318	0.026443732602009776
-0.009302061666666667	-0.005201149999999988	0.05531376180883444
-0.009302061666666667	0.0030032833333333425	0.03326384299174606
-0.009302061666666667	0.011207716666666687	0.04304329150137133
-0.009302061666666667	0.019412150000000003	0.062284463129068324
-0.009302061666666667	0.027616583333333347	0.0308161848092817
-0.009302061666666667	0.03582101666666669	0.043600969430294706
-0.009302061666666667	0.04402545000000001	0.008168050962044064
-0.009302061666666667	0.05222988333333335	0.005004011078344556
-0.009302061666666667	0.06043431666666667	0.004177104884154988
-0.009302061666666667	0.06863875000000001	0.008519816955504423
-0.009302061666666667	0.07684318333333336	0.00020243900347270162
-0.009302061666666667	0.08504761666666667	0.
-0.009302061666666667	0.09325205000000002	0.
-0.009302061666666667	0.10145648333333336	0.
-0.009302061666666667	0.10966091666666668	0.
-0.009302061666666667	0.11786535000000002	8.140173075496501e-11
-0.009302061666666667	0.12606978333333335	0.
-0.008222418333333335	-0.11185878333333332	0.
-0.008222418333333335	-0.10365434999999999	0.
-0.008222418333333335	-0.09544991666666666	0.
-0.008222418333333335	-0.08724548333333332	0.
-0.008222418333333335	-0.07904105	0.
-0.008222418333333335	-0.07083661666666666	0.
-0.008222418333333335	-0.06263218333333333	0.
-0.008222418333333335	-0.05442774999999999	0.
-0.008222418333333335	-0.04622331666666665	0.008853496654347748
-0.008222418333333335	-0.03801888333333332	0.017349408065208887
-0.008222418333333335	-0.029814449999999992	0.020401295644755183
-0.008222418333333335	-0.021610016666666662	0.03535056319670561
-0.008222418333333335	-0.013405583333333318	0.05159352733153306
-0.008222418333333335	-0.005201149999999988	0.08229076083166544
-0.008222418333333335	0.0030032833333333425	0.1324982595792011
-0.008222418333333335	0.011207716666666687	0.09942938916695626
-0.008222418333333335	0.019412150000000003	0.10039770179628588
-0.008222418333333335	0.027616583333333347	0.04046759194502504
-0.008222418333333335	0.03582101666666669	0.09392599639958847
-0.008222418333333335	0.04402545000000001	0.03361185837653771
-0.008222418333333335	0.05222988333333335	0.04480105736213255
-0.008222418333333335	0.06043431666666667	0.015971425240045918
-0.008222418333333335	0.06863875000000001	0.004885508955123794
-0.008222418333333335	0.07684318333333336	0.001192292142336367
-0.008222418333333335	0.08504761666666667	0.0017544584549324537
-0.008222418333333335	0.09325205000000002	0.0016242961155943374
-0.008222418333333335	0.10145648333333336	4.5775170970503e-6
-0.008222418333333335	0.10966091666666668	0.
-0.008222418333333335	0.11786535000000002	0.
-0.008222418333333335	0.12606978333333335	0.
-0.0071427750000000005	-0.11185878333333332	0.
-0.0071427750000000005	-0.10365434999999999	0.
-0.0071427750000000005	-0.09544991666666666	0.
-0.0071427750000000005	-0.08724548333333332	0.
-0.0071427750000000005	-0.07904105	0.
-0.0071427750000000005	-0.07083661666666666	0.
-0.0071427750000000005	-0.06263218333333333	0.00006445351879599385
-0.0071427750000000005	-0.05442774999999999	0.
-0.0071427750000000005	-0.04622331666666665	0.01474961082619696
-0.0071427750000000005	-0.03801888333333332	0.019212746222257784
-0.0071427750000000005	-0.029814449999999992	0.0559022001414735
-0.0071427750000000005	-0.021610016666666662	0.06982393589143787
-0.0071427750000000005	-0.013405583333333318	0.12769103924224848
-0.0071427750000000005	-0.005201149999999988	0.13805699576763694
-0.0071427750000000005	0.0030032833333333425	0.1408521377977143
-0.0071427750000000005	0.011207716666666687	0.19778321321788842
-0.0071427750000000005	0.019412150000000003	0.16255292276330452
-0.0071427750000000005	0.027616583333333347	0.18307596952119282
-0.0071427750000000005	0.03582101666666669	0.16017933036274587
-0.0071427750000000005	0.04402545000000001	0.09681600409084115
-0.0071427750000000005	0.05222988333333335	0.05452640272843409
-0.0071427750000000005	0.06043431666666667	0.03913889411481264
-0.0071427750000000005	0.06863875000000001	0.015189896593892053
-0.0071427750000000005	0.07684318333333336	0.006644819639842022
-0.0071427750000000005	0.08504761666666667	0.001880333188575589
-0.0071427750000000005	0.09325205000000002	0.0003367769935527151
-0.0071427750000000005	0.10145648333333336	0.000054067328200575545
-0.0071427750000000005	0.10966091666666668	0.0012964311984511618
-0.0071427750000000005	0.11786535000000002	0.
-0.0071427750000000005	0.12606978333333335	0.
-0.006063131666666669	-0.11185878333333332	0.
-0.006063131666666669	-0.10365434999999999	0.
-0.006063131666666669	-0.09544991666666666	0.
-0.006063131666666669	-0.08724548333333332	0.
-0.006063131666666669	-0.07904105	0.
-0.006063131666666669	-0.07083661666666666	0.0014584750445238283
-0.006063131666666669	-0.06263218333333333	0.
-0.006063131666666669	-0.05442774999999999	0.004503371183163234
-0.006063131666666669	-0.04622331666666665	0.05051762738893977
-0.006063131666666669	-0.03801888333333332	0.03745056773516507
-0.006063131666666669	-0.029814449999999992	0.07116261362373714
-0.006063131666666669	-0.021610016666666662	0.11758326855677563
-0.006063131666666669	-0.013405583333333318	0.17594995087320683
-0.006063131666666669	-0.005201149999999988	0.21439192280227337
-0.006063131666666669	0.0030032833333333425	0.2480887319967275
-0.006063131666666669	0.011207716666666687	0.2673216205393858
-0.006063131666666669	0.019412150000000003	0.2888988384149639
-0.006063131666666669	0.027616583333333347	0.33514113471987894
-0.006063131666666669	0.03582101666666669	0.29187730420816765
-0.006063131666666669	0.04402545000000001	0.19885234474817826
-0.006063131666666669	0.05222988333333335	0.09108431075071208
-0.006063131666666669	0.06043431666666667	0.07902173738640986
-0.006063131666666669	0.06863875000000001	0.06025050623240372
-0.006063131666666669	0.07684318333333336	0.023623329539713998
-0.006063131666666669	0.08504761666666667	0.00538227679890779
-0.006063131666666669	0.09325205000000002	0.001042823903347591
-0.006063131666666669	0.10145648333333336	0.0008730542887818827
-0.006063131666666669	0.10966091666666668	0.0010542557057839558
-0.006063131666666669	0.11786535000000002	1.4309605818325246e-9
-0.006063131666666669	0.12606978333333335	5.618577501029813e-7
-0.004983488333333334	-0.11185878333333332	0.
-0.004983488333333334	-0.10365434999999999	0.
-0.004983488333333334	-0.09544991666666666	0.
-0.004983488333333334	-0.08724548333333332	0.
-0.004983488333333334	-0.07904105	0.0006647886207362253
-0.004983488333333334	-0.07083661666666666	0.
-0.004983488333333334	-0.06263218333333333	0.006739343906008753
-0.004983488333333334	-0.05442774999999999	0.011025043562019105
-0.004983488333333334	-0.04622331666666665	0.05417694368705671
-0.004983488333333334	-0.03801888333333332	0.04503673539896105
-0.004983488333333334	-0.029814449999999992	0.11547445024508088
-0.004983488333333334	-0.021610016666666662	0.20660246164210988
-0.004983488333333334	-0.013405583333333318	0.28989061243732234
-0.004983488333333334	-0.005201149999999988	0.3295844183935741
-0.004983488333333334	0.0030032833333333425	0.4260026693276997
-0.004983488333333334	0.011207716666666687	0.49853515034464596
-0.004983488333333334	0.019412150000000003	0.44998985517423085
-0.004983488333333334	0.027616583333333347	0.35767510058616453
-0.004983488333333334	0.03582101666666669	0.28570912844464336
-0.004983488333333334	0.04402545000000001	0.2652664129212635
-0.004983488333333334	0.05222988333333335	0.1426289775023126
-0.004983488333333334	0.06043431666666667	0.08092061855924797
-0.004983488333333334	0.06863875000000001	0.04770589933154388
-0.004983488333333334	0.07684318333333336	0.026098675373867907
-0.004983488333333334	0.08504761666666667	0.004865846465921647
-0.004983488333333334	0.09325205000000002	0.0038041465136602016
-0.004983488333333334	0.10145648333333336	0.00014747802718039968
-0.004983488333333334	0.10966091666666668	0.0002448828606866748
-0.004983488333333334	0.11786535000000002	0.0002169655316288367
-0.004983488333333334	0.12606978333333335	0.
-0.003903845000000003	-0.11185878333333332	0.
-0.003903845000000003	-0.10365434999999999	0.
-0.003903845000000003	-0.09544991666666666	0.
-0.003903845000000003	-0.08724548333333332	0.
-0.003903845000000003	-0.07904105	0.0025080416519586567
-0.003903845000000003	-0.07083661666666666	0.
-0.003903845000000003	-0.06263218333333333	0.0066049158046856925
-0.003903845000000003	-0.05442774999999999	0.033057331853752814
-0.003903845000000003	-0.04622331666666665	0.06658808285796472
-0.003903845000000003	-0.03801888333333332	0.04901065760123583
-0.003903845000000003	-0.029814449999999992	0.16701370603250562
-0.003903845000000003	-0.021610016666666662	0.2394741866768145
-0.003903845000000003	-0.013405583333333318	0.4676876285686372
-0.003903845000000003	-0.005201149999999988	0.4523662324143491
-0.003903845000000003	0.0030032833333333425	0.5170164333714107
-0.003903845000000003	0.011207716666666687	0.6058285682764813
-0.003903845000000003	0.019412150000000003	0.6352177847000972
-0.003903845000000003	0.027616583333333347	0.6274691702633907
-0.003903845000000003	0.03582101666666669	0.4956278121880518
-0.003903845000000003	0.04402545000000001	0.3116752129070437
-0.003903845000000003	0.05222988333333335	0.15878790622433983
-0.003903845000000003	0.06043431666666667	0.09266986579222421
-0.003903845000000003	0.06863875000000001	0.04749095837017225
-0.003903845000000003	0.07684318333333336	0.03162842014940976
-0.003903845000000003	0.08504761666666667	0.019039299863328456
-0.003903845000000003	0.09325205000000002	0.002579280118308975
-0.003903845000000003	0.10145648333333336	0.001856911959393849
-0.003903845000000003	0.10966091666666668	0.0001432538496723185
-0.003903845000000003	0.11786535000000002	0.0001906545381008836
-0.003903845000000003	0.12606978333333335	0.
-0.002824201666666668	-0.11185878333333332	0.
-0.002824201666666668	-0.10365434999999999	0.
-0.002824201666666668	-0.09544991666666666	0.
-0.002824201666666668	-0.08724548333333332	0.
-0.002824201666666668	-0.07904105	0.
-0.002824201666666668	-0.07083661666666666	0.
-0.002824201666666668	-0.06263218333333333	0.007619977402187546
-0.002824201666666668	-0.05442774999999999	0.03770725043018013
-0.002824201666666668	-0.04622331666666665	0.04727708186833896
-0.002824201666666668	-0.03801888333333332	0.12519099291512753
-0.002824201666666668	-0.029814449999999992	0.24125558922750584
-0.002824201666666668	-0.021610016666666662	0.33075045341028775
-0.002824201666666668	-0.013405583333333318	0.5388402152686026
-0.002824201666666668	-0.005201149999999988	0.55505802448502
-0.002824201666666668	0.0030032833333333425	0.8392752000689052
-0.002824201666666668	0.011207716666666687	0.7651270019288522
-0.002824201666666668	0.019412150000000003	0.7951549467242637
-0.002824201666666668	0.027616583333333347	0.6567172153781647
-0.002824201666666668	0.03582101666666669	0.44831459655217465
-0.002824201666666668	0.04402545000000001	0.3580598621278251
-0.002824201666666668	0.05222988333333335	0.21538402404759935
-0.002824201666666668	0.06043431666666667	0.13159823155486813
-0.002824201666666668	0.06863875000000001	0.07352785198678154
-0.002824201666666668	0.07684318333333336	0.04055762213695684
-0.002824201666666668	0.08504761666666667	0.015988971063319497
-0.002824201666666668	0.09325205000000002	0.004901697061752676
-0.002824201666666668	0.10145648333333336	0.0012741663288706835
-0.002824201666666668	0.10966091666666668	0.00011825871860359016
-0.002824201666666668	0.11786535000000002	0.0000414154715148691
-0.002824201666666668	0.12606978333333335	0.
-0.0017445583333333368	-0.11185878333333332	0.
-0.0017445583333333368	-0.10365434999999999	0.
-0.0017445583333333368	-0.09544991666666666	0.
-0.0017445583333333368	-0.08724548333333332	0.
-0.0017445583333333368	-0.07904105	0.
-0.0017445583333333368	-0.07083661666666666	0.000696084776751473
-0.0017445583333333368	-0.06263218333333333	0.016433142051477497
-0.0017445583333333368	-0.05442774999999999	0.03896960945055336
-0.0017445583333333368	-0.04622331666666665	0.09396324846193659
-0.0017445583333333368	-0.03801888333333332	0.10063254241965135
-0.0017445583333333368	-0.029814449999999992	0.23164326049303804
-0.0017445583333333368	-0.021610016666666662	0.4098845920774707
-0.0017445583333333368	-0.013405583333333318	0.5084092214682954
-0.0017445583333333368	-0.005201149999999988	0.632845955426546
-0.0017445583333333368	0.0030032833333333425	0.9436998717221606
-0.0017445583333333368	0.011207716666666687	0.9635274739188057
-0.0017445583333333368	0.019412150000000003	0.8258229997790857
-0.0017445583333333368	0.027616583333333347	0.7305707350392532
-0.0017445583333333368	0.03582101666666669	0.5723784145954778
-0.0017445583333333368	0.04402545000000001	0.4297496521121152
-0.0017445583333333368	0.05222988333333335	0.29372358476908145
-0.0017445583333333368	0.06043431666666667	0.12911125067665724
-0.0017445583333333368	0.06863875000000001	0.06514757819089113
-0.0017445583333333368	0.07684318333333336	0.033188100547162175
-0.0017445583333333368	0.08504761666666667	0.011130286384792224
-0.0017445583333333368	0.09325205000000002	0.005572837665582121
-0.0017445583333333368	0.10145648333333336	0.0014140105689891907
-0.0017445583333333368	0.10966091666666668	1.3909794893179002e-7
-0.0017445583333333368	0.11786535000000002	0.
-0.0017445583333333368	0.12606978333333335	0.
-0.000664915000000002	-0.11185878333333332	0.
-0.000664915000000002	-0.10365434999999999	0.
-0.000664915000000002	-0.09544991666666666	0.
-0.000664915000000002	-0.08724548333333332	0.
-0.000664915000000002	-0.07904105	0.
-0.000664915000000002	-0.07083661666666666	0.003436887493107941
-0.000664915000000002	-0.06263218333333333	0.009104437848210729
-0.000664915000000002	-0.05442774999999999	0.023550640395460325
-0.000664915000000002	-0.04622331666666665	0.08520061223997975
-0.000664915000000002	-0.03801888333333332	0.15322668733561878
-0.000664915000000002	-0.029814449999999992	0.24020005147674606
-0.000664915000000002	-0.021610016666666662	0.3807908471877197
-0.000664915000000002	-0.013405583333333318	0.4920560417507913
-0.000664915000000002	-0.005201149999999988	0.7349606483165703
-0.000664915000000002	0.0030032833333333425	0.9999999999999999
-0.000664915000000002	0.011207716666666687	0.9265733905447818
-0.000664915000000002	0.019412150000000003	0.9664387831620022
-0.000664915000000002	0.027616583333333347	0.7456422525674764
-0.000664915000000002	0.03582101666666669	0.5999134830531476
-0.000664915000000002	0.04402545000000001	0.4546760979032199
-0.000664915000000002	0.05222988333333335	0.2711808371876615
-0.000664915000000002	0.06043431666666667	0.1732265629735972
-0.000664915000000002	0.06863875000000001	0.07498017393736929
-0.000664915000000002	0.07684318333333336	0.03357130666984328
-0.000664915000000002	0.08504761666666667	0.022953814293586994
-0.000664915000000002	0.09325205000000002	0.0034826030855034246
-0.000664915000000002	0.10145648333333336	0.0007834394051663857
-0.000664915000000002	0.10966091666666668	0.0002535746465341886
-0.000664915000000002	0.11786535000000002	0.000012538406034932326
-0.000664915000000002	0.12606978333333335	0.
0.0004147283333333293	-0.11185878333333332	0.
0.0004147283333333293	-0.10365434999999999	0.
0.0004147283333333293	-0.09544991666666666	0.
0.0004147283333333293	-0.08724548333333332	0.
0.0004147283333333293	-0.07904105	0.00032400279394940404
0.0004147283333333293	-0.07083661666666666	0.0058930369846072785
0.0004147283333333293	-0.06263218333333333	0.0025380092256797105
0.0004147283333333293	-0.05442774999999999	0.026583516736886557
0.0004147283333333293	-0.04622331666666665	0.052256729696503225
0.0004147283333333293	-0.03801888333333332	0.16453217942763354
0.0004147283333333293	-0.029814449999999992	0.3109878345311407
0.0004147283333333293	-0.021610016666666662	0.48418771256461113
0.0004147283333333293	-0.013405583333333318	0.6685452302179331
0.0004147283333333293	-0.005201149999999988	0.7698827656181962
0.0004147283333333293	0.0030032833333333425	0.7721596969543634
0.0004147283333333293	0.011207716666666687	0.9076975480244002
0.0004147283333333293	0.019412150000000003	0.8959274837101414
0.0004147283333333293	0.027616583333333347	0.8471348966709843
0.0004147283333333293	0.03582101666666669	0.5996374901318017
0.0004147283333333293	0.04402545000000001	0.38635212491237997
0.0004147283333333293	0.05222988333333335	0.2702322437777239
0.0004147283333333293	0.06043431666666667	0.14611903702478082
0.0004147283333333293	0.06863875000000001	0.08404040037239832
0.0004147283333333293	0.07684318333333336	0.0473393660624748
0.0004147283333333293	0.08504761666666667	0.01162184986165782
0.0004147283333333293	0.09325205000000002	0.009386691118734856
0.0004147283333333293	0.10145648333333336	0.0018340610141826302
0.0004147283333333293	0.10966091666666668	0.0006285545725065671
0.0004147283333333293	0.11786535000000002	1.9724372790144387e-6
0.0004147283333333293	0.12606978333333335	0.
0.0014943716666666641	-0.11185878333333332	0.
0.0014943716666666641	-0.10365434999999999	0.
0.0014943716666666641	-0.09544991666666666	0.
0.0014943716666666641	-0.08724548333333332	0.
0.0014943716666666641	-0.07904105	0.0018574801815297627
0.0014943716666666641	-0.07083661666666666	0.0009811922814289286
0.0014943716666666641	-0.06263218333333333	0.018678332931070508
0.0014943716666666641	-0.05442774999999999	0.03718279137799349
0.0014943716666666641	-0.04622331666666665	0.07707938188826975
0.0014943716666666641	-0.03801888333333332	0.15853553089738343
0.0014943716666666641	-0.029814449999999992	0.25887163860568985
0.0014943716666666641	-0.021610016666666662	0.3650904124626662
0.0014943716666666641	-0.013405583333333318	0.575599634684749
0.0014943716666666641	-0.005201149999999988	0.681699667720524
0.0014943716666666641	0.0030032833333333425	0.8315530510093724
0.0014943716666666641	0.011207716666666687	0.8819556206097947
0.0014943716666666641	0.019412150000000003	0.852484421900708
0.0014943716666666641	0.027616583333333347	0.6780132801119148
0.0014943716666666641	0.03582101666666669	0.5077456496065669
0.0014943716666666641	0.04402545000000001	0.39218548454217234
0.0014943716666666641	0.05222988333333335	0.28746071375546667
0.0014943716666666641	0.06043431666666667	0.13670892079284622
0.0014943716666666641	0.06863875000000001	0.060183016586171825
0.0014943716666666641	0.07684318333333336	0.04554023099996868
0.0014943716666666641	0.08504761666666667	0.014863715877776242
0.0014943716666666641	0.09325205000000002	0.004736172525201469
0.0014943716666666641	0.10145648333333336	0.0019842601241647465
0.0014943716666666641	0.10966091666666668	7.744115544275556e-6
0.0014943716666666641	0.11786535000000002	5.24507012220135e-10
0.0014943716666666641	0.12606978333333335	0.
0.0025740149999999955	-0.11185878333333332	0.
0.0025740149999999955	-0.10365434999999999	0.
0.0025740149999999955	-0.09544991666666666	0.
0.0025740149999999955	-0.08724548333333332	0.
0.0025740149999999955	-0.07904105	0.
0.0025740149999999955	-0.07083661666666666	0.0034155065527120302
0.0025740149999999955	-0.06263218333333333	0.013662770931865046
0.0025740149999999955	-0.05442774999999999	0.025439626744332106
0.0025740149999999955	-0.04622331666666665	0.07469094987883941
0.0025740149999999955	-0.03801888333333332	0.1524868561568911
0.0025740149999999955	-0.029814449999999992	0.24956045144429978
0.0025740149999999955	-0.021610016666666662	0.3727515108273569
0.0025740149999999955	-0.013405583333333318	0.45785928167704076
0.0025740149999999955	-0.005201149999999988	0.610640811607749
0.0025740149999999955	0.0030032833333333425	0.7846832178034977
0.0025740149999999955	0.011207716666666687	0.7684188262576828
0.0025740149999999955	0.019412150000000003	0.7860756706190866
0.0025740149999999955	0.027616583333333347	0.6682603652566775
0.0025740149999999955	0.03582101666666669	0.5532816225721185
0.0025740149999999955	0.04402545000000001	0.33261493402106024
0.0025740149999999955	0.05222988333333335	0.2139810413020668
0.0025740149999999955	0.06043431666666667	0.11869201062201429
0.0025740149999999955	0.06863875000000001	0.07663032317577548
0.0025740149999999955	0.07684318333333336	0.02835216254497993
0.0025740149999999955	0.08504761666666667	0.005925267065758898
0.0025740149999999955	0.09325205000000002	0.00489873405613543
0.0025740149999999955	0.10145648333333336	0.00009971397372853564
0.0025740149999999955	0.10966091666666668	0.0013531458519860495
0.0025740149999999955	0.11786535000000002	0.0005518233791209366
0.0025740149999999955	0.12606978333333335	0.00008807011168471303
0.0036536583333333303	-0.11185878333333332	0.
0.0036536583333333303	-0.10365434999999999	0.
0.0036536583333333303	-0.09544991666666666	0.
0.0036536583333333303	-0.08724548333333332	0.
0.0036536583333333303	-0.07904105	0.0026488237129981204
0.0036536583333333303	-0.07083661666666666	0.007620313122421977
0.0036536583333333303	-0.06263218333333333	0.01697338055045915
0.0036536583333333303	-0.05442774999999999	0.023125567043977953
0.0036536583333333303	-0.04622331666666665	0.08042878268413763
0.0036536583333333303	-0.03801888333333332	0.1596635985472124
0.0036536583333333303	-0.029814449999999992	0.19532874337017064
0.0036536583333333303	-0.021610016666666662	0.3468803919066254
0.0036536583333333303	-0.013405583333333318	0.49747762713786625
0.0036536583333333303	-0.005201149999999988	0.5414658450476779
0.0036536583333333303	0.0030032833333333425	0.6709689056877625
0.0036536583333333303	0.011207716666666687	0.6231358933187886
0.0036536583333333303	0.019412150000000003	0.5962166511493197
0.0036536583333333303	0.027616583333333347	0.5183363080434134
0.0036536583333333303	0.03582101666666669	0.4511850876575986
0.0036536583333333303	0.04402545000000001	0.28799851973644414
0.0036536583333333303	0.05222988333333335	0.1756963383917172
0.0036536583333333303	0.06043431666666667	0.11944001127146696
0.0036536583333333303	0.06863875000000001	0.06491620160306862
0.0036536583333333303	0.07684318333333336	0.026067751154212705
0.0036536583333333303	0.08504761666666667	0.01620206947680644
0.0036536583333333303	0.09325205000000002	0.007928337818223993
0.0036536583333333303	0.10145648333333336	0.00009580440992928857
0.0036536583333333303	0.10966091666666668	0.
0.0036536583333333303	0.11786535000000002	0.
0.0036536583333333303	0.12606978333333335	0.00015607118351692985
0.004733301666666662	-0.11185878333333332	0.
0.004733301666666662	-0.10365434999999999	0.
0.004733301666666662	-0.09544991666666666	0.
0.004733301666666662	-0.08724548333333332	0.
0.004733301666666662	-0.07904105	0.0015922880062869099
0.004733301666666662	-0.07083661666666666	0.0035130784109074836
0.004733301666666662	-0.06263218333333333	0.013360009070760372
0.004733301666666662	-0.05442774999999999	0.02930709107723749
0.004733301666666662	-0.04622331666666665	0.07838607459761313
0.004733301666666662	-0.03801888333333332	0.06991900548701646
0.004733301666666662	-0.029814449999999992	0.17938415215760672
0.004733301666666662	-0.021610016666666662	0.2201432876352817
0.004733301666666662	-0.013405583333333318	0.3207373035515087
0.004733301666666662	-0.005201149999999988	0.46220815939795024
0.004733301666666662	0.0030032833333333425	0.5555293810859393
0.004733301666666662	0.011207716666666687	0.56942233515593
0.004733301666666662	0.019412150000000003	0.4790427544444977
0.004733301666666662	0.027616583333333347	0.3959979726029606
0.004733301666666662	0.03582101666666669	0.3022368789127839
0.004733301666666662	0.04402545000000001	0.28269489570682854
0.004733301666666662	0.05222988333333335	0.11827371286952441
0.004733301666666662	0.06043431666666667	0.09393337331285993
0.004733301666666662	0.06863875000000001	0.051487102359916694
0.004733301666666662	0.07684318333333336	0.023750683831604075
0.004733301666666662	0.08504761666666667	0.007365906981139736
0.004733301666666662	0.09325205000000002	0.0006059945348362497
0.004733301666666662	0.10145648333333336	0.0030049855131168432
0.004733301666666662	0.10966091666666668	5.304573331453641e-6
0.004733301666666662	0.11786535000000002	0.
0.004733301666666662	0.12606978333333335	0.00016366286956346121
0.0058129449999999964	-0.11185878333333332	0.
0.0058129449999999964	-0.10365434999999999	0.
0.0058129449999999964	-0.09544991666666666	0.005225543537137582
0.0058129449999999964	-0.08724548333333332	0.
0.0058129449999999964	-0.07904105	0.
0.0058129449999999964	-0.07083661666666666	0.
0.0058129449999999964	-0.06263218333333333	0.014267427798810694
0.0058129449999999964	-0.05442774999999999	0.011564068165743173
0.0058129449999999964	-0.04622331666666665	0.032585162345160124
0.0058129449999999964	-0.03801888333333332	0.08739923720382652
0.0058129449999999964	-0.029814449999999992	0.13454276855008876
0.0058129449999999964	-0.021610016666666662	0.19072200252675106
0.0058129449999999964	-0.013405583333333318	0.2304517217603787
0.0058129449999999964	-0.005201149999999988	0.27959704401612145
0.0058129449999999964	0.0030032833333333425	0.44556379745664487
0.0058129449999999964	0.011207716666666687	0.4128940864578117
0.0058129449999999964	0.019412150000000003	0.4087644804014209
0.0058129449999999964	0.027616583333333347	0.3726300663233138
0.0058129449999999964	0.03582101666666669	0.2611790365531314
0.0058129449999999964	0.04402545000000001	0.2059103644435099
0.0058129449999999964	0.05222988333333335	0.10558813471901071
0.0058129449999999964	0.06043431666666667	0.06420070352658618
0.0058129449999999964	0.06863875000000001	0.03745556035230974
0.0058129449999999964	0.07684318333333336	0.02220221258212895
0.0058129449999999964	0.08504761666666667	0.013204268075690155
0.0058129449999999964	0.09325205000000002	0.0009666967454336897
0.0058129449999999964	0.10145648333333336	7.237705252766693e-6
0.0058129449999999964	0.10966091666666668	0.
0.0058129449999999964	0.11786535000000002	0.
0.0058129449999999964	0.12606978333333335	0.
0.006892588333333328	-0.11185878333333332	0.
0.006892588333333328	-0.10365434999999999	0.
0.006892588333333328	-0.09544991666666666	0.
0.006892588333333328	-0.08724548333333332	0.
0.006892588333333328	-0.07904105	0.
0.006892588333333328	-0.07083661666666666	0.
0.006892588333333328	-0.06263218333333333	0.0017254322085767928
0.006892588333333328	-0.05442774999999999	0.01591203841430471
0.006892588333333328	-0.04622331666666665	0.022566058143962352
0.006892588333333328	-0.03801888333333332	0.05225858107295131
0.006892588333333328	-0.029814449999999992	0.08462747643479647
0.006892588333333328	-0.021610016666666662	0.17496945034823616
0.006892588333333328	-0.013405583333333318	0.203384446166434
0.006892588333333328	-0.005201149999999988	0.22377590225929345
0.006892588333333328	0.0030032833333333425	0.27993188685003784
0.006892588333333328	0.011207716666666687	0.3060690365167717
0.006892588333333328	0.019412150000000003	0.22139129692426832
0.006892588333333328	0.027616583333333347	0.18720630082116704
0.006892588333333328	0.03582101666666669	0.18719306505673342
0.006892588333333328	0.04402545000000001	0.1604986013515747
0.006892588333333328	0.05222988333333335	0.06351546242031668
0.006892588333333328	0.06043431666666667	0.07401136521779408
0.006892588333333328	0.06863875000000001	0.03484825018149882
0.006892588333333328	0.07684318333333336	0.009855830759659033
0.006892588333333328	0.08504761666666667	0.007627218831045398
0.006892588333333328	0.09325205000000002	0.0011932134635729602
0.006892588333333328	0.10145648333333336	0.00006955898351636247
0.006892588333333328	0.10966091666666668	0.
0.006892588333333328	0.11786535000000002	0.
0.006892588333333328	0.12606978333333335	0.
0.007972231666666663	-0.11185878333333332	0.00668951611220835
0.007972231666666663	-0.10365434999999999	0.
0.007972231666666663	-0.09544991666666666	0.
0.007972231666666663	-0.08724548333333332	0.0024621668373160893
0.007972231666666663	-0.07904105	0.
0.007972231666666663	-0.07083661666666666	0.00037696288434699407
0.007972231666666663	-0.06263218333333333	0.
0.007972231666666663	-0.05442774999999999	0.
0.007972231666666663	-0.04622331666666665	0.020456059449455766
0.007972231666666663	-0.03801888333333332	0.015629751912839364
0.007972231666666663	-0.029814449999999992	0.10055219446913535
0.007972231666666663	-0.021610016666666662	0.09519651361528583
0.007972231666666663	-0.013405583333333318	0.13915516465596667
0.007972231666666663	-0.005201149999999988	0.20140937364266664
0.007972231666666663	0.0030032833333333425	0.22198027741380758
0.007972231666666663	0.011207716666666687	0.2831716883794483
0.007972231666666663	0.019412150000000003	0.19697472912493796
0.007972231666666663	0.027616583333333347	0.14893829208741555
0.007972231666666663	0.03582101666666669	0.10880473858824212
0.007972231666666663	0.04402545000000001	0.10125451306422986
0.007972231666666663	0.05222988333333335	0.03531951111257757
0.007972231666666663	0.06043431666666667	0.034390778248585434
0.007972231666666663	0.06863875000000001	0.018723863891561235
0.007972231666666663	0.07684318333333336	0.006224495322303053
0.007972231666666663	0.08504761666666667	0.00015893110897721371
0.007972231666666663	0.09325205000000002	0.
0.007972231666666663	0.10145648333333336	0.0021466732257060675
0.007972231666666663	0.10966091666666668	0.
0.007972231666666663	0.11786535000000002	0.
0.007972231666666663	0.12606978333333335	0.
0.009051874999999994	-0.11185878333333332	0.
0.009051874999999994	-0.10365434999999999	0.
0.009051874999999994	-0.09544991666666666	0.
0.009051874999999994	-0.08724548333333332	0.
0.009051874999999994	-0.07904105	0.0018242983918996614
0.009051874999999994	-0.07083661666666666	0.
0.009051874999999994	-0.06263218333333333	0.0006625782887579925
0.009051874999999994	-0.05442774999999999	0.009488773470625277
0.009051874999999994	-0.04622331666666665	0.015381080628635968
0.009051874999999994	-0.03801888333333332	0.018123935796115084
0.009051874999999994	-0.029814449999999992	0.01873301928478533
0.009051874999999994	-0.021610016666666662	0.050361475924497225
0.009051874999999994	-0.013405583333333318	0.08947881553423374
0.009051874999999994	-0.005201149999999988	0.0720218652858548
0.009051874999999994	0.0030032833333333425	0.1583893260757872
0.009051874999999994	0.011207716666666687	0.11377577467108861
0.009051874999999994	0.019412150000000003	0.11150886504564637
0.009051874999999994	0.027616583333333347	0.08780281939620248
0.009051874999999994	0.03582101666666669	0.08280808203317636
0.009051874999999994	0.04402545000000001	0.06169622080700091
0.009051874999999994	0.05222988333333335	0.052256690777382875
0.009051874999999994	0.06043431666666667	0.028883578229068407
0.009051874999999994	0.06863875000000001	0.011532954589107094
0.009051874999999994	0.07684318333333336	0.003229177354277446
0.009051874999999994	0.08504761666666667	0.0017322308263179808
0.009051874999999994	0.09325205000000002	0.
0.009051874999999994	0.10145648333333336	0.
0.009051874999999994	0.10966091666666668	0.
0.009051874999999994	0.11786535000000002	0.00003846409580314888
0.009051874999999994	0.12606978333333335	0.
0.010131518333333329	-0.11185878333333332	0.
0.010131518333333329	-0.10365434999999999	0.
0.010131518333333329	-0.09544991666666666	0.
0.010131518333333329	-0.08724548333333332	0.
0.010131518333333329	-0.07904105	0.
0.010131518333333329	-0.07083661666666666	0.
0.010131518333333329	-0.06263218333333333	0.
0.010131518333333329	-0.05442774999999999	0.009642451120793812
0.010131518333333329	-0.04622331666666665	0.0011880757799306375
0.010131518333333329	-0.03801888333333332	0.008618045657636804
0.010131518333333329	-0.029814449999999992	0.025119579908424606
0.010131518333333329	-0.021610016666666662	0.056846119136005346
0.010131518333333329	-0.013405583333333318	0.05821630199303721
0.010131518333333329	-0.005201149999999988	0.08691952665021642
0.010131518333333329	0.0030032833333333425	0.10562812206453069
0.010131518333333329	0.011207716666666687	0.08422397973639324
0.010131518333333329	0.019412150000000003	0.08025072854264913
0.010131518333333329	0.027616583333333347	0.06343303324638154
0.010131518333333329	0.03582101666666669	0.03918327557018881
0.010131518333333329	0.04402545000000001	0.054678411309859495
0.010131518333333329	0.05222988333333335	0.014348149152444598
0.010131518333333329	0.06043431666666667	0.010616105336089428
0.010131518333333329	0.06863875000000001	0.000023837506931179755
0.010131518333333329	0.07684318333333336	0.007260948603397266
0.010131518333333329	0.08504761666666667	0.004830111571570853
0.010131518333333329	0.09325205000000002	0.
0.010131518333333329	0.10145648333333336	0.
0.010131518333333329	0.10966091666666668	0.
0.010131518333333329	0.11786535000000002	0.
0.010131518333333329	0.12606978333333335	0.
0.01121116166666666	-0.11185878333333332	0.
0.01121116166666666	-0.10365434999999999	0.
0.01121116166666666	-0.09544991666666666	0.
0.01121116166666666	-0.08724548333333332	0.
0.01121116166666666	-0.07904105	0.
0.01121116166666666	-0.07083661666666666	0.003173003047970808
0.01121116166666666	-0.06263218333333333	0.
0.01121116166666666	-0.05442774999999999	0.0038457244369793165
0.01121116166666666	-0.04622331666666665	0.003567723060245357
0.01121116166666666	-0.03801888333333332	0.006127043222545388
0.01121116166666666	-0.029814449999999992	0.015566709789314646
0.01121116166666666	-0.021610016666666662	0.022167635378791656
0.01121116166666666	-0.013405583333333318	0.017204217255749228
0.01121116166666666	-0.005201149999999988	0.019117840465302918
0.01121116166666666	0.0030032833333333425	0.045835627422656955
0.01121116166666666	0.011207716666666687	0.03523616600551899
0.01121116166666666	0.019412150000000003	0.051755978837890376
0.01121116166666666	0.027616583333333347	0.020528547614359155
0.01121116166666666	0.03582101666666669	0.029853907101184827
0.01121116166666666	0.04402545000000001	0.01167687105817677
0.01121116166666666	0.05222988333333335	0.010484477385790005
0.01121116166666666	0.06043431666666667	0.01973494430143704
0.01121116166666666	0.06863875000000001	0.
0.01121116166666666	0.07684318333333336	0.00017014492129477468
0.01121116166666666	0.08504761666666667	0.
0.01121116166666666	0.09325205000000002	0.
0.01121116166666666	0.10145648333333336	0.
0.01121116166666666	0.10966091666666668	0.
0.01121116166666666	0.11786535000000002	0.
0.01121116166666666	0.12606978333333335	0.
0.012290804999999995	-0.11185878333333332	0.
0.012290804999999995	-0.10365434999999999	0.
0.012290804999999995	-0.09544991666666666	0.
0.012290804999999995	-0.08724548333333332	0.
0.012290804999999995	-0.07904105	0.
0.012290804999999995	-0.07083661666666666	0.
0.012290804999999995	-0.06263218333333333	0.
0.012290804999999995	-0.05442774999999999	0.
0.012290804999999995	-0.04622331666666665	0.
0.012290804999999995	-0.03801888333333332	0.0037412519938410382
0.012290804999999995	-0.029814449999999992	0.015897574442713995
0.012290804999999995	-0.021610016666666662	0.
0.012290804999999995	-0.013405583333333318	0.008046368016204652
0.012290804999999995	-0.005201149999999988	0.00856781124616116
0.012290804999999995	0.0030032833333333425	0.02602641371769382
0.012290804999999995	0.011207716666666687	0.029280057704323122
0.012290804999999995	0.019412150000000003	0.010155227287555347
0.012290804999999995	0.027616583333333347	0.026652330001459838
0.012290804999999995	0.03582101666666669	0.010505615547134398
0.012290804999999995	0.04402545000000001	0.0021075423067043646
0.012290804999999995	0.05222988333333335	0.024666585476575697
0.012290804999999995	0.06043431666666667	0.00005227450022940909
0.012290804999999995	0.06863875000000001	0.011477714784946675
0.012290804999999995	0.07684318333333336	0.00009856688739337653
0.012290804999999995	0.08504761666666667	0.
0.012290804999999995	0.09325205000000002	0.
0.012290804999999995	0.10145648333333336	0.
0.012290804999999995	0.10966091666666668	0.
0.012290804999999995	0.11786535000000002	0.
0.012290804999999995	0.12606978333333335	0.
0.013370448333333326	-0.11185878333333332	0.
0.013370448333333326	-0.10365434999999999	0.
0.013370448333333326	-0.09544991666666666	0.
0.013370448333333326	-0.08724548333333332	0.
0.013370448333333326	-0.07904105	0.01449121348551253
0.013370448333333326	-0.07083661666666666	0.
0.013370448333333326	-0.06263218333333333	0.
0.013370448333333326	-0.05442774999999999	0.
0.013370448333333326	-0.04622331666666665	0.
0.013370448333333326	-0.03801888333333332	0.0076842995521961555
0.013370448333333326	-0.029814449999999992	0.0030032066561119543
0.013370448333333326	-0.021610016666666662	0.009342559414488364
0.013370448333333326	-0.013405583333333318	0.010595979995328053
0.013370448333333326	-0.005201149999999988	0.005234882338689819
0.013370448333333326	0.0030032833333333425	0.
0.013370448333333326	0.011207716666666687	0.
0.013370448333333326	0.019412150000000003	0.0024095299558398444
0.013370448333333326	0.027616583333333347	0.001714675458208331
0.013370448333333326	0.03582101666666669	0.
0.013370448333333326	0.04402545000000001	0.0037385441882234996
0.013370448333333326	0.05222988333333335	0.005711104619056618
0.013370448333333326	0.06043431666666667	0.0031402785170450993
0.013370448333333326	0.06863875000000001	0.
0.013370448333333326	0.07684318333333336	0.
0.013370448333333326	0.08504761666666667	0.
0.013370448333333326	0.09325205000000002	0.
0.013370448333333326	0.10145648333333336	0.
0.013370448333333326	0.10966091666666668	0.
0.013370448333333326	0.11786535000000002	0.
0.013370448333333326	0.12606978333333335	0.
0.014450091666666661	-0.11185878333333332	0.
0.014450091666666661	-0.10365434999999999	0.
0.014450091666666661	-0.09544991666666666	0.
0.014450091666666661	-0.08724548333333332	0.
0.014450091666666661	-0.07904105	0.
0.014450091666666661	-0.07083661666666666	0.
0.014450091666666661	-0.06263218333333333	0.
0.014450091666666661	-0.05442774999999999	0.
0.014450091666666661	-0.04622331666666665	0.
0.014450091666666661	-0.03801888333333332	0.
0.014450091666666661	-0.029814449999999992	0.008431984558768315
0.014450091666666661	-0.021610016666666662	0.01269828274284574
0.014450091666666661	-0.013405583333333318	0.
0.014450091666666661	-0.005201149999999988	0.
0.014450091666666661	0.0030032833333333425	0.008835608455521215
0.014450091666666661	0.011207716666666687	0.013797342019623356
0.014450091666666661	0.019412150000000003	0.006357608849385305
0.014450091666666661	0.027616583333333347	0.
0.014450091666666661	0.03582101666666669	0.00028178158061586956
0.014450091666666661	0.04402545000000001	0.018123186606772056
0.014450091666666661	0.05222988333333335	0.
0.014450091666666661	0.06043431666666667	0.00014298866941261194
0.014450091666666661	0.06863875000000001	0.
0.014450091666666661	0.07684318333333336	0.
0.014450091666666661	0.08504761666666667	0.
0.014450091666666661	0.09325205000000002	0.
0.014450091666666661	0.10145648333333336	0.
0.014450091666666661	0.10966091666666668	0.
0.014450091666666661	0.11786535000000002	0.
0.014450091666666661	0.12606978333333335	0.
0.015529734999999992	-0.11185878333333332	0.
0.015529734999999992	-0.10365434999999999	0.
0.015529734999999992	-0.09544991666666666	0.
0.015529734999999992	-0.08724548333333332	0.
0.015529734999999992	-0.07904105	0.
0.015529734999999992	-0.07083661666666666	0.
0.015529734999999992	-0.06263218333333333	0.
0.015529734999999992	-0.05442774999999999	0.
0.015529734999999992	-0.04622331666666665	0.
0.015529734999999992	-0.03801888333333332	0.
0.015529734999999992	-0.029814449999999992	0.
0.015529734999999992	-0.021610016666666662	0.
0.015529734999999992	-0.013405583333333318	0.0030770978754112326
0.015529734999999992	-0.005201149999999988	0.
0.015529734999999992	0.0030032833333333425	0.
0.015529734999999992	0.011207716666666687	0.
0.015529734999999992	0.019412150000000003	0.
0.015529734999999992	0.027616583333333347	0.
0.015529734999999992	0.03582101666666669	0.
0.015529734999999992	0.04402545000000001	0.
0.015529734999999992	0.05222988333333335	0.
0.015529734999999992	0.06043431666666667	0.
0.015529734999999992	0.06863875000000001	0.
0.015529734999999992	0.07684318333333336	0.
0.015529734999999992	0.08504761666666667	0.
0.015529734999999992	0.09325205000000002	0.
0.015529734999999992	0.10145648333333336	0.
0.015529734999999992	0.10966091666666668	0.
0.015529734999999992	0.11786535000000002	0.
0.015529734999999992	0.12606978333333335	0.
0.016609378333333327	-0.11185878333333332	0.
0.016609378333333327	-0.10365434999999999	0.
0.016609378333333327	-0.09544991666666666	0.
0.016609378333333327	-0.08724548333333332	0.
0.016609378333333327	-0.07904105	0.
0.016609378333333327	-0.07083661666666666	0.
0.016609378333333327	-0.06263218333333333	0.
0.016609378333333327	-0.05442774999999999	0.
0.016609378333333327	-0.04622331666666665	0.
0.016609378333333327	-0.03801888333333332	0.
0.016609378333333327	-0.029814449999999992	0.
0.016609378333333327	-0.021610016666666662	0.
0.016609378333333327	-0.013405583333333318	0.
0.016609378333333327	-0.005201149999999988	0.
0.016609378333333327	0.0030032833333333425	0.
0.016609378333333327	0.011207716666666687	0.
0.016609378333333327	0.019412150000000003	0.009792515384588227
0.016609378333333327	0.027616583333333347	0.
0.016609378333333327	0.03582101666666669	0.
0.016609378333333327	0.04402545000000001	0.
0.016609378333333327	0.05222988333333335	0.
0.016609378333333327	0.06043431666666667	0.
0.016609378333333327	0.06863875000000001	0.
0.016609378333333327	0.07684318333333336	0.
0.016609378333333327	0.08504761666666667	0.
0.016609378333333327	0.09325205000000002	0.
0.016609378333333327	0.10145648333333336	0.
0.016609378333333327	0.10966091666666668	0.
0.016609378333333327	0.11786535000000002	0.
0.016609378333333327	0.12606978333333335	0.

==> data/fig7/hist_2d_5-7.dat <==
-0.014700278333333334	-0.07256964666666667	0.
-0.014700278333333334	-0.06693974	0.
-0.014700278333333334	-0.06130983333333333	0.
-0.014700278333333334	-0.055679926666666664	0.
-0.014700278333333334	-0.050050019999999994	0.
-0.014700278333333334	-0.04442011333333333	0.
-0.014700278333333334	-0.03879020666666666	0.
-0.014700278333333334	-0.0331603	0.
-0.014700278333333334	-0.027530393333333326	0.
-0.014700278333333334	-0.021900486666666663	0.
-0.014700278333333334	-0.016270579999999993	0.
-0.014700278333333334	-0.010640673333333323	0.
-0.014700278333333334	-0.005010766666666666	0.
-0.014700278333333334	0.0006191400000000041	0.
-0.014700278333333334	0.006249046666666674	0.
-0.014700278333333334	0.011878953333333345	0.
-0.014700278333333334	0.01750886	0.012963166554454614
-0.014700278333333334	0.02313876666666667	0.
-0.014700278333333334	0.02876867333333334	0.
-0.014700278333333334	0.03439858000000001	0.
-0.014700278333333334	0.04002848666666667	0.
-0.014700278333333334	0.04565839333333334	0.
-0.014700278333333334	0.05128830000000001	0.
-0.014700278333333334	0.056918206666666665	0.
-0.014700278333333334	0.06254811333333335	0.
-0.014700278333333334	0.06817802	0.
-0.014700278333333334	0.07380792666666666	0.
-0.014700278333333334	0.07943783333333335	0.
-0.014700278333333334	0.08506774	0.
-0.014700278333333334	0.09069764666666669	0.
-0.013620634999999999	-0.07256964666666667	0.
-0.013620634999999999	-0.06693974	0.
-0.013620634999999999	-0.06130983333333333	0.
-0.013620634999999999	-0.055679926666666664	0.
-0.013620634999999999	-0.050050019999999994	0.
-0.013620634999999999	-0.04442011333333333	0.
-0.013620634999999999	-0.03879020666666666	0.
-0.013620634999999999	-0.0331603	0.
-0.013620634999999999	-0.027530393333333326	0.
-0.013620634999999999	-0.021900486666666663	0.
-0.013620634999999999	-0.016270579999999993	0.0017885163009209958
-0.013620634999999999	-0.010640673333333323	0.
-0.013620634999999999	-0.005010766666666666	0.
-0.013620634999999999	0.0006191400000000041	0.
-0.013620634999999999	0.006249046666666674	9.804215071922797e-6
-0.013620634999999999	0.011878953333333345	0.
-0.013620634999999999	0.01750886	0.
-0.013620634999999999	0.02313876666666667	0.
-0.013620634999999999	0.02876867333333334	0.
-0.013620634999999999	0.03439858000000001	0.
-0.013620634999999999	0.04002848666666667	0.
-0.013620634999999999	0.04565839333333334	0.
-0.013620634999999999	0.05128830000000001	0.
-0.013620634999999999	0.056918206666666665	0.
-0.013620634999999999	0.06254811333333335	0.
-0.013620634999999999	0.06817802	0.
-0.013620634999999999	0.07380792666666666	0.
-0.013620634999999999	0.07943783333333335	0.
-0.013620634999999999	0.08506774	0.
-0.013620634999999999	0.09069764666666669	0.
-0.012540991666666668	-0.07256964666666667	0.
-0.012540991666666668	-0.06693974	0.
-0.012540991666666668	-0.06130983333333333	0.
-0.012540991666666668	-0.055679926666666664	0.
-0.012540991666666668	-0.050050019999999994	0.
-0.012540991666666668	-0.04442011333333333	0.
-0.012540991666666668	-0.03879020666666666	0.0037672061361953067
-0.012540991666666668	-0.0331603	0.008741935673307081
-0.012540991666666668	-0.027530393333333326	0.
-0.012540991666666668	-0.021900486666666663	0.007249025289849216
-0.012540991666666668	-0.016270579999999993	0.004358806459556606
-0.012540991666666668	-0.010640673333333323	0.
-0.012540991666666668	-0.005010766666666666	0.0025326743436427305
-0.012540991666666668	0.0006191400000000041	0.004498037336514984
-0.012540991666666668	0.006249046666666674	0.
-0.012540991666666668	0.011878953333333345	0.
-0.012540991666666668	0.01750886	0.
-0.012540991666666668	0.02313876666666667	0.
-0.012540991666666668	0.02876867333333334	0.
-0.012540991666666668	0.03439858000000001	0.002734147824215281
-0.012540991666666668	0.04002848666666667	0.
-0.012540991666666668	0.04565839333333334	0.
-0.012540991666666668	0.05128830000000001	0.
-0.012540991666666668	0.056918206666666665	0.
-0.012540991666666668	0.06254811333333335	0.
-0.012540991666666668	0.06817802	0.
-0.012540991666666668	0.07380792666666666	0.
-0.012540991666666668	0.07943783333333335	0.
-0.012540991666666668	0.08506774	0.
-0.012540991666666668	0.09069764666666669	0.
-0.011461348333333333	-0.07256964666666667	0.
-0.011461348333333333	-0.06693974	0.
-0.011461348333333333	-0.06130983333333333	0.
-0.011461348333333333	-0.055679926666666664	0.006489260146519747
-0.011461348333333333	-0.050050019999999994	0.
-0.011461348333333333	-0.04442011333333333	0.
-0.011461348333333333	-0.03879020666666666	0.010928078332893268
-0.011461348333333333	-0.0331603	0.0018452187216354537
-0.011461348333333333	-0.027530393333333326	0.006011149118594981
-0.011461348333333333	-0.021900486666666663	0.02297681067446754
-0.011461348333333333	-0.016270579999999993	0.038070616714702056
-0.011461348333333333	-0.010640673333333323	0.
-0.011461348333333333	-0.005010766666666666	0.044167115053395385
-0.011461348333333333	0.0006191400000000041	0.
-0.011461348333333333	0.006249046666666674	0.
-0.011461348333333333	0.011878953333333345	0.
-0.011461348333333333	0.01750886	0.000573501829528847
-0.011461348333333333	0.02313876666666667	0.0005652016896601892
-0.011461348333333333	0.02876867333333334	0.
-0.011461348333333333	0.03439858000000001	0.
-0.011461348333333333	0.04002848666666667	0.
-0.011461348333333333	0.04565839333333334	0.
-0.011461348333333333	0.05128830000000001	0.
-0.011461348333333333	0.056918206666666665	0.
-0.011461348333333333	0.06254811333333335	0.
-0.011461348333333333	0.06817802	0.
-0.011461348333333333	0.07380792666666666	0.
-0.011461348333333333	0.07943783333333335	0.
-0.011461348333333333	0.08506774	0.
-0.011461348333333333	0.09069764666666669	0.
-0.010381705000000001	-0.07256964666666667	0.
-0.010381705000000001	-0.06693974	0.
-0.010381705000000001	-0.06130983333333333	0.
-0.010381705000000001	-0.055679926666666664	0.
-0.010381705000000001	-0.050050019999999994	0.0014213170321202737
-0.010381705000000001	-0.04442011333333333	0.021312610672759653
-0.010381705000000001	-0.03879020666666666	0.018863140417421785
-0.010381705000000001	-0.0331603	0.011036741926334533
-0.010381705000000001	-0.027530393333333326	0.008749021871270246
-0.010381705000000001	-0.021900486666666663	0.02626828795649308
-0.010381705000000001	-0.016270579999999993	0.022766722885117996
-0.010381705000000001	-0.010640673333333323	0.012804626957734624
-0.010381705000000001	-0.005010766666666666	0.0308288173097446
-0.010381705000000001	0.0006191400000000041	0.009820412489152976
-0.010381705000000001	0.006249046666666674	0.0008711194414534274
-0.010381705000000001	0.011878953333333345	0.0017913973649368628
-0.010381705000000001	0.01750886	0.009395542129061223
-0.010381705000000001	0.02313876666666667	0.013089260683158521
-0.010381705000000001	0.02876867333333334	0.
-0.010381705000000001	0.03439858000000001	0.0009837000117679951
-0.010381705000000001	0.04002848666666667	0.
-0.010381705000000001	0.04565839333333334	0.
-0.010381705000000001	0.05128830000000001	0.
-0.010381705000000001	0.056918206666666665	0.
-0.010381705000000001	0.06254811333333335	0.
-0.010381705000000001	0.06817802	0.
-0.010381705000000001	0.07380792666666666	0.
-0.010381705000000001	0.07943783333333335	0.
-0.010381705000000001	0.08506774	0.
-0.010381705000000001	0.09069764666666669	0.
-0.009302061666666667	-0.07256964666666667	0.
-0.009302061666666667	-0.06693974	0.
-0.009302061666666667	-0.06130983333333333	0.
-0.009302061666666667	-0.055679926666666664	0.
-0.009302061666666667	-0.050050019999999994	0.00042315173792753573
-0.009302061666666667	-0.04442011333333333	0.005935005385326951
-0.009302061666666667	-0.03879020666666666	0.02208385827527726
-0.009302061666666667	-0.0331603	0.025534814464074938
-0.009302061666666667	-0.027530393333333326	0.031481481765497775
-0.009302061666666667	-0.021900486666666663	0.02268360325082075
-0.009302061666666667	-0.016270579999999993	0.023175614226043268
-0.009302061666666667	-0.010640673333333323	0.05025737781489028
-0.009302061666666667	-0.005010766666666666	0.06707400287679602
-0.009302061666666667	0.0006191400000000041	0.04291793640230169
-0.009302061666666667	0.006249046666666674	0.0259520915812326
-0.009302061666666667	0.011878953333333345	0.06477783471844173
-0.009302061666666667	0.01750886	0.00310867702524515
-0.009302061666666667	0.02313876666666667	0.0034622596054896706
-0.009302061666666667	0.02876867333333334	0.0080622329291991
-0.009302061666666667	0.03439858000000001	0.013422258539863896
-0.009302061666666667	0.04002848666666667	0.0026513491151469843
-0.009302061666666667	0.04565839333333334	0.
-0.009302061666666667	0.05128830000000001	0.
-0.009302061666666667	0.056918206666666665	0.
-0.009302061666666667	0.06254811333333335	0.
-0.009302061666666667	0.06817802	0.
-0.009302061666666667	0.07380792666666666	0.
-0.009302061666666667	0.07943783333333335	0.
-0.009302061666666667	0.08506774	0.
-0.009302061666666667	0.09069764666666669	0.
-0.008222418333333335	-0.07256964666666667	0.
-0.008222418333333335	-0.06693974	0.
-0.008222418333333335	-0.06130983333333333	0.0002246307694612967
-0.008222418333333335	-0.055679926666666664	0.
-0.008222418333333335	-0.050050019999999994	0.005336544018386798
-0.008222418333333335	-0.04442011333333333	0.004086489579234106
-0.008222418333333335	-0.03879020666666666	0.02865428538712568
-0.008222418333333335	-0.0331603	0.04099680112867869
-0.008222418333333335	-0.027530393333333326	0.05564371978416196
-0.008222418333333335	-0.021900486666666663	0.0710936395925941
-0.008222418333333335	-0.016270579999999993	0.08189379229508174
-0.008222418333333335	-0.010640673333333323	0.1134233116453733
-0.008222418333333335	-0.005010766666666666	0.07017799875152533
-0.008222418333333335	0.0006191400000000041	0.09773492933537316
-0.008222418333333335	0.006249046666666674	0.06286909541150171
-0.008222418333333335	0.011878953333333345	0.06111953422087349
-0.008222418333333335	0.01750886	0.06973994401196335
-0.008222418333333335	0.02313876666666667	0.049725394369373906
-0.008222418333333335	0.02876867333333334	0.023029244451820977
-0.008222418333333335	0.03439858000000001	0.04429298530634866
-0.008222418333333335	0.04002848666666667	0.011767112007772617
-0.008222418333333335	0.04565839333333334	0.
-0.008222418333333335	0.05128830000000001	0.
-0.008222418333333335	0.056918206666666665	0.
-0.008222418333333335	0.06254811333333335	0.
-0.008222418333333335	0.06817802	0.
-0.008222418333333335	0.07380792666666666	0.
-0.008222418333333335	0.07943783333333335	0.
-0.008222418333333335	0.08506774	0.
-0.008222418333333335	0.09069764666666669	0.
-0.0071427750000000005	-0.07256964666666667	0.
-0.0071427750000000005	-0.06693974	0.
-0.0071427750000000005	-0.06130983333333333	0.00221973846381647
-0.0071427750000000005	-0.055679926666666664	0.004227885856947801
-0.0071427750000000005	-0.050050019999999994	0.00904761052017269
-0.0071427750000000005	-0.04442011333333333	0.009583486077613433
-0.0071427750000000005	-0.03879020666666666	0.03658611592350672
-0.0071427750000000005	-0.0331603	0.04780776912136076
-0.0071427750000000005	-0.027530393333333326	0.10654249550170082
-0.0071427750000000005	-0.021900486666666663	0.07985189884897334
-0.0071427750000000005	-0.016270579999999993	0.1814445190452716
-0.0071427750000000005	-0.010640673333333323	0.24534734087427304
-0.0071427750000000005	-0.005010766666666666	0.1989771560783263
-0.0071427750000000005	0.0006191400000000041	0.16615501220924714
-0.0071427750000000005	0.006249046666666674	0.12129693947444341
-0.0071427750000000005	0.011878953333333345	0.154395628216114
-0.0071427750000000005	0.01750886	0.1149471947186101
-0.0071427750000000005	0.02313876666666667	0.08207530651005017
-0.0071427750000000005	0.02876867333333334	0.038165012648096394
-0.0071427750000000005	0.03439858000000001	0.024026357786894825
-0.0071427750000000005	0.04002848666666667	0.03128058206545298
-0.0071427750000000005	0.04565839333333334	0.019557185141103387
-0.0071427750000000005	0.05128830000000001	0.000029714298040176943
-0.0071427750000000005	0.056918206666666665	0.011416965692190043
-0.0071427750000000005	0.06254811333333335	0.
-0.0071427750000000005	0.06817802	0.
-0.0071427750000000005	0.07380792666666666	0.
-0.0071427750000000005	0.07943783333333335	0.
-0.0071427750000000005	0.08506774	0.
-0.0071427750000000005	0.09069764666666669	0.
-0.006063131666666669	-0.07256964666666667	0.
-0.006063131666666669	-0.06693974	0.
-0.006063131666666669	-0.06130983333333333	0.0007419757511648958
-0.006063131666666669	-0.055679926666666664	0.004369020327237879
-0.006063131666666669	-0.050050019999999994	0.013458615990143273
-0.006063131666666669	-0.04442011333333333	0.044814860274002034
-0.006063131666666669	-0.03879020666666666	0.0836880489344546
-0.006063131666666669	-0.0331603	0.09231385154774402
-0.006063131666666669	-0.027530393333333326	0.1358446911553328
-0.006063131666666669	-0.021900486666666663	0.29162623730648973
-0.006063131666666669	-0.016270579999999993	0.27816035461145483
-0.006063131666666669	-0.010640673333333323	0.29336976537982284
-0.006063131666666669	-0.005010766666666666	0.3139825298858396
-0.006063131666666669	0.0006191400000000041	0.24702901561616028
-0.006063131666666669	0.006249046666666674	0.22681789070635988
-0.006063131666666669	0.011878953333333345	0.2566434268084144
-0.006063131666666669	0.01750886	0.18497652727321046
-0.006063131666666669	0.02313876666666667	0.1288389688981909
-0.006063131666666669	0.02876867333333334	0.11837895698539183
-0.006063131666666669	0.03439858000000001	0.0797090749015971
-0.006063131666666669	0.04002848666666667	0.07334403714143398
-0.006063131666666669	0.04565839333333334	0.009306554630314708
-0.006063131666666669	0.05128830000000001	0.011248513728595973
-0.006063131666666669	0.056918206666666665	0.011801771932498881
-0.006063131666666669	0.06254811333333335	0.
-0.006063131666666669	0.06817802	0.008938139223804292
-0.006063131666666669	0.07380792666666666	0.
-0.006063131666666669	0.07943783333333335	0.
-0.006063131666666669	0.08506774	0.
-0.006063131666666669	0.09069764666666669	0.
-0.004983488333333334	-0.07256964666666667	0.
-0.004983488333333334	-0.06693974	0.
-0.004983488333333334	-0.06130983333333333	0.
-0.004983488333333334	-0.055679926666666664	0.007076380184776933
-0.004983488333333334	-0.050050019999999994	0.026867448031876125
-0.004983488333333334	-0.04442011333333333	0.01529125694500735
-0.004983488333333334	-0.03879020666666666	0.05722684995168228
-0.004983488333333334	-0.0331603	0.13491048504519215
-0.004983488333333334	-0.027530393333333326	0.15498412647621232
-0.004983488333333334	-0.021900486666666663	0.2748153172850849
-0.004983488333333334	-0.016270579999999993	0.3162769225533528
-0.004983488333333334	-0.010640673333333323	0.3218586895328897
-0.004983488333333334	-0.005010766666666666	0.4601428199575192
-0.004983488333333334	0.0006191400000000041	0.4002434750361444
-0.004983488333333334	0.006249046666666674	0.4800657353048249
-0.004983488333333334	0.011878953333333345	0.40211984487658103
-0.004983488333333334	0.01750886	0.35814613007491736
-0.004983488333333334	0.02313876666666667	0.2626257891641944
-0.004983488333333334	0.02876867333333334	0.19733236107394866
-0.004983488333333334	0.03439858000000001	0.1172167091583787
-0.004983488333333334	0.04002848666666667	0.03615417438137436
-0.004983488333333334	0.04565839333333334	0.05367005818848399
-0.004983488333333334	0.05128830000000001	0.018050550981407662
-0.004983488333333334	0.056918206666666665	0.032313353233807116
-0.004983488333333334	0.06254811333333335	0.004481298552205175
-0.004983488333333334	0.06817802	0.006233280049430797
-0.004983488333333334	0.07380792666666666	0.
-0.004983488333333334	0.07943783333333335	0.
-0.004983488333333334	0.08506774	0.
-0.004983488333333334	0.09069764666666669	0.
-0.003903845000000003	-0.07256964666666667	0.
-0.003903845000000003	-0.06693974	0.
-0.003903845000000003	-0.06130983333333333	0.007475872132470398
-0.003903845000000003	-0.055679926666666664	0.0013641720724058995
-0.003903845000000003	-0.050050019999999994	0.005746509783196982
-0.003903845000000003	-0.04442011333333333	0.03492981574967138
-0.003903845000000003	-0.03879020666666666	0.06488351934878148
-0.003903845000000003	-0.0331603	0.1138744412157341
-0.003903845000000003	-0.027530393333333326	0.20564553829423698
-0.003903845000000003	-0.021900486666666663	0.28057896192161835
-0.003903845000000003	-0.016270579999999993	0.41203764220584477
-0.003903845000000003	-0.010640673333333323	0.569569859883352
-0.003903845000000003	-0.005010766666666666	0.630194216224218
-0.003903845000000003	0.0006191400000000041	0.6683058205089706
-0.003903845000000003	0.006249046666666674	0.687962336431813
-0.003903845000000003	0.011878953333333345	0.6015968053594655
-0.003903845000000003	0.01750886	0.5109042055894045
-0.003903845000000003	0.02313876666666667	0.33980882443912175
-0.003903845000000003	0.02876867333333334	0.2335889492832926
-0.003903845000000003	0.03439858000000001	0.15640884463674917
-0.003903845000000003	0.04002848666666667	0.10793082452819278
-0.003903845000000003	0.04565839333333334	0.04075568172767815
-0.003903845000000003	0.05128830000000001	0.017402113110919715
-0.003903845000000003	0.056918206666666665	0.007329966010749924
-0.003903845000000003	0.06254811333333335	0.007641381718439069
-0.003903845000000003	0.06817802	0.
-0.003903845000000003	0.07380792666666666	0.
-0.003903845000000003	0.07943783333333335	0.
-0.003903845000000003	0.08506774	0.
-0.003903845000000003	0.09069764666666669	0.
-0.002824201666666668	-0.07256964666666667	0.
-0.002824201666666668	-0.06693974	0.0015086509213976353
-0.002824201666666668	-0.06130983333333333	0.0023200022616600862
-0.002824201666666668	-0.055679926666666664	0.004856794582714251
-0.002824201666666668	-0.050050019999999994	0.010720741210571828
-0.002824201666666668	-0.04442011333333333	0.0448403202439733
-0.002824201666666668	-0.03879020666666666	0.08135222237719408
-0.002824201666666668	-0.0331603	0.12258529296843579
-0.002824201666666668	-0.027530393333333326	0.16604622981486028
-0.002824201666666668	-0.021900486666666663	0.29694307803599135
-0.002824201666666668	-0.016270579999999993	0.4823924949192738
-0.002824201666666668	-0.010640673333333323	0.6076625127616808
-0.002824201666666668	-0.005010766666666666	0.7360379264644384
-0.002824201666666668	0.0006191400000000041	0.8870139105836063
-0.002824201666666668	0.006249046666666674	0.7514095778327913
-0.002824201666666668	0.011878953333333345	0.7340480775121985
-0.002824201666666668	0.01750886	0.6823802829919338
-0.002824201666666668	0.02313876666666667	0.461271405237528
-0.002824201666666668	0.02876867333333334	0.4418122243493756
-0.002824201666666668	0.03439858000000001	0.25051821426909693
-0.002824201666666668	0.04002848666666667	0.131876796288109
-0.002824201666666668	0.04565839333333334	0.05975811163313961
-0.002824201666666668	0.05128830000000001	0.08043007987813044
-0.002824201666666668	0.056918206666666665	0.017538413585830973
-0.002824201666666668	0.06254811333333335	0.009423732876803979
-0.002824201666666668	0.06817802	0.
-0.002824201666666668	0.07380792666666666	0.
-0.002824201666666668	0.07943783333333335	0.
-0.002824201666666668	0.08506774	0.
-0.002824201666666668	0.09069764666666669	0.
-0.0017445583333333368	-0.07256964666666667	0.
-0.0017445583333333368	-0.06693974	0.
-0.0017445583333333368	-0.06130983333333333	0.0002191209900043244
-0.0017445583333333368	-0.055679926666666664	0.004586621314013101
-0.0017445583333333368	-0.050050019999999994	0.03288911218114354
-0.0017445583333333368	-0.04442011333333333	0.027033149658657264
-0.0017445583333333368	-0.03879020666666666	0.06274453599436794
-0.0017445583333333368	-0.0331603	0.10609494750722963
-0.0017445583333333368	-0.027530393333333326	0.22136429092344204
-0.0017445583333333368	-0.021900486666666663	0.3665473235096929
-0.0017445583333333368	-0.016270579999999993	0.5931769001486399
-0.0017445583333333368	-0.010640673333333323	0.6433316551262658
-0.0017445583333333368	-0.005010766666666666	0.8059280069402396
-0.0017445583333333368	0.0006191400000000041	0.8747723051387877
-0.0017445583333333368	0.006249046666666674	0.9390465571717432
-0.0017445583333333368	0.011878953333333345	0.8449680020297418
-0.0017445583333333368	0.01750886	0.7643732071342825
-0.0017445583333333368	0.02313876666666667	0.5606552267335223
-0.0017445583333333368	0.02876867333333334	0.4762987668395352
-0.0017445583333333368	0.03439858000000001	0.28928291548601065
-0.0017445583333333368	0.04002848666666667	0.19289681329068062
-0.0017445583333333368	0.04565839333333334	0.09614621669038609
-0.0017445583333333368	0.05128830000000001	0.03731066529961339
-0.0017445583333333368	0.056918206666666665	0.02268468764027856
-0.0017445583333333368	0.06254811333333335	0.004757432763806472
-0.0017445583333333368	0.06817802	0.003930984415007817
-0.0017445583333333368	0.07380792666666666	0.010886020237099702
-0.0017445583333333368	0.07943783333333335	0.
-0.0017445583333333368	0.08506774	0.
-0.0017445583333333368	0.09069764666666669	0.
-0.000664915000000002	-0.07256964666666667	0.004739487966133403
-0.000664915000000002	-0.06693974	0.00189845177171698
-0.000664915000000002	-0.06130983333333333	0.0023961797765311627
-0.000664915000000002	-0.055679926666666664	0.009083162953162378
-0.000664915000000002	-0.050050019999999994	0.022704063686775047
-0.000664915000000002	-0.04442011333333333	0.034468732152963664
-0.000664915000000002	-0.03879020666666666	0.04003985835921896
-0.000664915000000002	-0.0331603	0.10835612394842484
-0.000664915000000002	-0.027530393333333326	0.22693474324752347
-0.000664915000000002	-0.021900486666666663	0.3846707733848493
-0.000664915000000002	-0.016270579999999993	0.48591329805856975
-0.000664915000000002	-0.010640673333333323	0.6515232531694511
-0.000664915000000002	-0.005010766666666666	0.8511867249121386
-0.000664915000000002	0.0006191400000000041	0.9842920059907596
-0.000664915000000002	0.006249046666666674	0.9677870029889316
-0.000664915000000002	0.011878953333333345	0.940450631314089
-0.000664915000000002	0.01750886	0.7755205607446257
-0.000664915000000002	0.02313876666666667	0.5998842987379662
-0.000664915000000002	0.02876867333333334	0.4549264068899454
-0.000664915000000002	0.03439858000000001	0.3476725446928818
-0.000664915000000002	0.04002848666666667	0.26039842078751374
-0.000664915000000002	0.04565839333333334	0.09995177224455515
-0.000664915000000002	0.05128830000000001	0.06573853354610865
-0.000664915000000002	0.056918206666666665	0.0528843499563705
-0.000664915000000002	0.06254811333333335	0.01414985515169182
-0.000664915000000002	0.06817802	0.
-0.000664915000000002	0.07380792666666666	0.
-0.000664915000000002	0.07943783333333335	0.
-0.000664915000000002	0.08506774	0.
-0.000664915000000002	0.09069764666666669	0.
0.0004147283333333293	-0.07256964666666667	0.
0.0004147283333333293	-0.06693974	0.0003254232493925995
0.0004147283333333293	-0.06130983333333333	0.002780082358958494
0.0004147283333333293	-0.055679926666666664	0.003641905947793452
0.0004147283333333293	-0.050050019999999994	0.014921058745813016
0.0004147283333333293	-0.04442011333333333	0.048020683857780445
0.0004147283333333293	-0.03879020666666666	0.05849042037643249
0.0004147283333333293	-0.0331603	0.10620881697440837
0.0004147283333333293	-0.027530393333333326	0.18840032112417696
0.0004147283333333293	-0.021900486666666663	0.29721884555724376
0.0004147283333333293	-0.016270579999999993	0.5155181265595284
0.0004147283333333293	-0.010640673333333323	0.6346151310287567
0.0004147283333333293	-0.005010766666666666	0.8057387947061279
0.0004147283333333293	0.0006191400000000041	1.
0.0004147283333333293	0.006249046666666674	0.9171221452295049
0.0004147283333333293	0.011878953333333345	0.9761630616425411
0.0004147283333333293	0.01750886	0.8446768043902068
0.0004147283333333293	0.02313876666666667	0.7049037300443116
0.0004147283333333293	0.02876867333333334	0.5936760608760168
0.0004147283333333293	0.03439858000000001	0.300926486921521
0.0004147283333333293	0.04002848666666667	0.2110735993011222
0.0004147283333333293	0.04565839333333334	0.12978658882066
0.0004147283333333293	0.05128830000000001	0.07608608682041798
0.0004147283333333293	0.056918206666666665	0.016586956273074015
0.0004147283333333293	0.06254811333333335	0.0084176412530711
0.0004147283333333293	0.06817802	0.0074442829554611095
0.0004147283333333293	0.07380792666666666	0.0037896251281494603
0.0004147283333333293	0.07943783333333335	0.
0.0004147283333333293	0.08506774	0.
0.0004147283333333293	0.09069764666666669	0.
0.0014943716666666641	-0.07256964666666667	0.
0.0014943716666666641	-0.06693974	0.007253653369466659
0.0014943716666666641	-0.06130983333333333	0.0004029165577023584
0.0014943716666666641	-0.055679926666666664	0.00534606029596515
0.0014943716666666641	-0.050050019999999994	0.013751463639717612
0.0014943716666666641	-0.04442011333333333	0.034439436088060014
0.0014943716666666641	-0.03879020666666666	0.04316893776673357
0.0014943716666666641	-0.0331603	0.09418357023186359
0.0014943716666666641	-0.027530393333333326	0.19142020921333602
0.0014943716666666641	-0.021900486666666663	0.2845785478682598
0.0014943716666666641	-0.016270579999999993	0.4142686662328562
0.0014943716666666641	-0.010640673333333323	0.6418102121401061
0.0014943716666666641	-0.005010766666666666	0.7705811972732032
0.0014943716666666641	0.0006191400000000041	0.9284888226419896
0.0014943716666666641	0.006249046666666674	0.7816192778859412
0.0014943716666666641	0.011878953333333345	0.9232562966316312
0.0014943716666666641	0.01750886	0.789444126588543
0.0014943716666666641	0.02313876666666667	0.5746480779900341
0.0014943716666666641	0.02876867333333334	0.4585334005559924
0.0014943716666666641	0.03439858000000001	0.3337426270599215
0.0014943716666666641	0.04002848666666667	0.24377504963543514
0.0014943716666666641	0.04565839333333334	0.1121531488691586
0.0014943716666666641	0.05128830000000001	0.0558141149837989
0.0014943716666666641	0.056918206666666665	0.04984940398230376
0.0014943716666666641	0.06254811333333335	0.03466034023998117
0.0014943716666666641	0.06817802	0.0045392644048735924
0.0014943716666666641	0.07380792666666666	0.0002272724908195753
0.0014943716666666641	0.07943783333333335	0.
0.0014943716666666641	0.08506774	0.
0.0014943716666666641	0.09069764666666669	0.
0.0025740149999999955	-0.07256964666666667	0.
0.0025740149999999955	-0.06693974	0.
0.0025740149999999955	-0.06130983333333333	0.001969611029455419
0.0025740149999999955	-0.055679926666666664	0.006929686107165387
0.0025740149999999955	-0.050050019999999994	0.0029067515468238305
0.0025740149999999955	-0.04442011333333333	0.02825473145019063
0.0025740149999999955	-0.03879020666666666	0.04455936638741815
0.0025740149999999955	-0.0331603	0.07084129176102798
0.0025740149999999955	-0.027530393333333326	0.17239094643997513
0.0025740149999999955	-0.021900486666666663	0.2470540627610918
0.0025740149999999955	-0.016270579999999993	0.41939157253092046
0.0025740149999999955	-0.010640673333333323	0.5497757372555794
0.0025740149999999955	-0.005010766666666666	0.7525981312706761
0.0025740149999999955	0.0006191400000000041	0.8649212119170224
0.0025740149999999955	0.006249046666666674	0.8489532039991525
0.0025740149999999955	0.011878953333333345	0.7100104675525206
0.0025740149999999955	0.01750886	0.6249534090032738
0.0025740149999999955	0.02313876666666667	0.6302406919969259
0.0025740149999999955	0.02876867333333334	0.4818767840549029
0.0025740149999999955	0.03439858000000001	0.2788549426412799
0.0025740149999999955	0.04002848666666667	0.18214854101339598
0.0025740149999999955	0.04565839333333334	0.13255522756024143
0.0025740149999999955	0.05128830000000001	0.036641403232869546
0.0025740149999999955	0.056918206666666665	0.04045950105002079
0.0025740149999999955	0.06254811333333335	0.008576710190620038
0.0025740149999999955	0.06817802	0.0027136592819672505
0.0025740149999999955	0.07380792666666666	0.009852473780955648
0.0025740149999999955	0.07943783333333335	0.
0.0025740149999999955	0.08506774	0.
0.0025740149999999955	0.09069764666666669	0.
0.0036536583333333303	-0.07256964666666667	0.00017699026376420766
0.0036536583333333303	-0.06693974	0.
0.0036536583333333303	-0.06130983333333333	0.003412531396724275
0.0036536583333333303	-0.055679926666666664	0.006962168807575268
0.0036536583333333303	-0.050050019999999994	0.006579092911646905
0.0036536583333333303	-0.04442011333333333	0.022623885822034343
0.0036536583333333303	-0.03879020666666666	0.02610355308757415
0.0036536583333333303	-0.0331603	0.11273283953295736
0.0036536583333333303	-0.027530393333333326	0.1294044625244784
0.0036536583333333303	-0.021900486666666663	0.19007594246069226
0.0036536583333333303	-0.016270579999999993	0.3168176752010762
0.0036536583333333303	-0.010640673333333323	0.39992320781843654
0.0036536583333333303	-0.005010766666666666	0.5318736176384521
0.0036536583333333303	0.0006191400000000041	0.6935510119579196
0.0036536583333333303	0.006249046666666674	0.7444396818989144
0.0036536583333333303	0.011878953333333345	0.7050726447566145
0.0036536583333333303	0.01750886	0.6347956505396216
0.0036536583333333303	0.02313876666666667	0.5472114088826949
0.0036536583333333303	0.02876867333333334	0.4020777057893942
0.0036536583333333303	0.03439858000000001	0.2407833050617356
0.0036536583333333303	0.04002848666666667	0.18433914895567632
0.0036536583333333303	0.04565839333333334	0.14080149330533676
0.0036536583333333303	0.05128830000000001	0.06726425385547431
0.0036536583333333303	0.056918206666666665	0.04252498980910659
0.0036536583333333303	0.06254811333333335	0.005956811410093817
0.0036536583333333303	0.06817802	0.0018400839179723032
0.0036536583333333303	0.07380792666666666	0.
0.0036536583333333303	0.07943783333333335	0.
0.0036536583333333303	0.08506774	0.
0.0036536583333333303	0.09069764666666669	0.00041991039311517215
0.004733301666666662	-0.07256964666666667	0.
0.004733301666666662	-0.06693974	0.
0.004733301666666662	-0.06130983333333333	0.007101399684533647
0.004733301666666662	-0.055679926666666664	0.
0.004733301666666662	-0.050050019999999994	0.005176252001008743
0.004733301666666662	-0.04442011333333333	0.02088082511717937
0.004733301666666662	-0.03879020666666666	0.06150320279813653
0.004733301666666662	-0.0331603	0.06416839140840261
0.004733301666666662	-0.027530393333333326	0.09024080297588023
0.004733301666666662	-0.021900486666666663	0.13527267234277196
0.004733301666666662	-0.016270579999999993	0.24254859027785586
0.004733301666666662	-0.010640673333333323	0.36344648081485914
0.004733301666666662	-0.005010766666666666	0.47357439671271345
0.004733301666666662	0.0006191400000000041	0.5356547719635946
0.004733301666666662	0.006249046666666674	0.5125103073467371
0.004733301666666662	0.011878953333333345	0.5723798075553503
0.004733301666666662	0.01750886	0.44198362256078444
0.004733301666666662	0.02313876666666667	0.4959998631242864
0.004733301666666662	0.02876867333333334	0.35780768177541433
0.004733301666666662	0.03439858000000001	0.18581649770687506
0.004733301666666662	0.04002848666666667	0.1217650202799265
0.004733301666666662	0.04565839333333334	0.0924333501206801
0.004733301666666662	0.05128830000000001	0.036819226550964895
0.004733301666666662	0.056918206666666665	0.015063913031094025
0.004733301666666662	0.06254811333333335	0.0008788402268298286
0.004733301666666662	0.06817802	0.
0.004733301666666662	0.07380792666666666	0.
0.004733301666666662	0.07943783333333335	0.00030757473942269556
0.004733301666666662	0.08506774	0.
0.004733301666666662	0.09069764666666669	0.
0.0058129449999999964	-0.07256964666666667	0.
0.0058129449999999964	-0.06693974	0.
0.0058129449999999964	-0.06130983333333333	0.
0.0058129449999999964	-0.055679926666666664	0.
0.0058129449999999964	-0.050050019999999994	0.
0.0058129449999999964	-0.04442011333333333	0.011004627445397864
0.0058129449999999964	-0.03879020666666666	0.02518798888007189
0.0058129449999999964	-0.0331603	0.03548103704114616
0.0058129449999999964	-0.027530393333333326	0.08572054120579757
0.0058129449999999964	-0.021900486666666663	0.12616977954669534
0.0058129449999999964	-0.016270579999999993	0.24283992006933292
0.0058129449999999964	-0.010640673333333323	0.2944021008161701
0.0058129449999999964	-0.005010766666666666	0.37048734211346734
0.0058129449999999964	0.0006191400000000041	0.41942932389777104
0.0058129449999999964	0.006249046666666674	0.49712755361454547
0.0058129449999999964	0.011878953333333345	0.3526217196924969
0.0058129449999999964	0.01750886	0.3900975021387165
0.0058129449999999964	0.02313876666666667	0.3392090366037563
0.0058129449999999964	0.02876867333333334	0.20315209156897113
0.0058129449999999964	0.03439858000000001	0.15692606142064736
0.0058129449999999964	0.04002848666666667	0.12366872648947562
0.0058129449999999964	0.04565839333333334	0.05386752655598089
0.0058129449999999964	0.05128830000000001	0.01796938699789242
0.0058129449999999964	0.056918206666666665	0.010099259201327255
0.0058129449999999964	0.06254811333333335	0.027373239705337636
0.0058129449999999964	0.06817802	0.0013528383445836174
0.0058129449999999964	0.07380792666666666	0.
0.0058129449999999964	0.07943783333333335	0.
0.0058129449999999964	0.08506774	0.
0.0058129449999999964	0.09069764666666669	0.
0.006892588333333328	-0.07256964666666667	0.
0.006892588333333328	-0.06693974	0.
0.006892588333333328	-0.06130983333333333	0.
0.006892588333333328	-0.055679926666666664	0.
0.006892588333333328	-0.050050019999999994	0.
0.006892588333333328	-0.04442011333333333	0.007590204278902954
0.006892588333333328	-0.03879020666666666	0.03251571348145964
0.006892588333333328	-0.0331603	0.03724992645027725
0.006892588333333328	-0.027530393333333326	0.037669525343230724
0.006892588333333328	-0.021900486666666663	0.11039115590672631
0.006892588333333328	-0.016270579999999993	0.13276586803519677
0.006892588333333328	-0.010640673333333323	0.20677756347619128
0.006892588333333328	-0.005010766666666666	0.19733902809289056
0.006892588333333328	0.0006191400000000041	0.26115070863988354
0.006892588333333328	0.006249046666666674	0.28980914534356195
0.006892588333333328	0.011878953333333345	0.2816628393736289
0.006892588333333328	0.01750886	0.29053929796632544
0.006892588333333328	0.02313876666666667	0.219719260452677
0.006892588333333328	0.02876867333333334	0.16678560833723374
0.006892588333333328	0.03439858000000001	0.14220095429142604
0.006892588333333328	0.04002848666666667	0.10098133925995276
0.006892588333333328	0.04565839333333334	0.07472177283149768
0.006892588333333328	0.05128830000000001	0.015814760006547284
0.006892588333333328	0.056918206666666665	0.01636453144229169
0.006892588333333328	0.06254811333333335	0.0005558678327382919
0.006892588333333328	0.06817802	0.
0.006892588333333328	0.07380792666666666	0.
0.006892588333333328	0.07943783333333335	0.
0.006892588333333328	0.08506774	0.
0.006892588333333328	0.09069764666666669	0.
0.007972231666666663	-0.07256964666666667	0.
0.007972231666666663	-0.06693974	0.
0.007972231666666663	-0.06130983333333333	0.
0.007972231666666663	-0.055679926666666664	0.0025459505136402175
0.007972231666666663	-0.050050019999999994	0.
0.007972231666666663	-0.04442011333333333	0.
0.007972231666666663	-0.03879020666666666	0.021481064325433875
0.007972231666666663	-0.0331603	0.013446753580233305
0.007972231666666663	-0.027530393333333326	0.02692144340622632
0.007972231666666663	-0.021900486666666663	0.04515441179243981
0.007972231666666663	-0.016270579999999993	0.08403887461878931
0.007972231666666663	-0.010640673333333323	0.12181500688248452
0.007972231666666663	-0.005010766666666666	0.19057018493037645
0.007972231666666663	0.0006191400000000041	0.2791610167883825
0.007972231666666663	0.006249046666666674	0.29418045020728373
0.007972231666666663	0.011878953333333345	0.17694682650913351
0.007972231666666663	0.01750886	0.17889496415282183
0.007972231666666663	0.02313876666666667	0.1918245852310473
0.007972231666666663	0.02876867333333334	0.11424109223952081
0.007972231666666663	0.03439858000000001	0.08613386097199903
0.007972231666666663	0.04002848666666667	0.06647739780894331
0.007972231666666663	0.04565839333333334	0.01946059453519469
0.007972231666666663	0.05128830000000001	0.03445913701223301
0.007972231666666663	0.056918206666666665	0.012960708942832942
0.007972231666666663	0.06254811333333335	0.002163628065695411
0.007972231666666663	0.06817802	0.0023321467479554972
0.007972231666666663	0.07380792666666666	0.000443900398519028
0.007972231666666663	0.07943783333333335	0.
0.007972231666666663	0.08506774	0.
0.007972231666666663	0.09069764666666669	0.
0.009051874999999994	-0.07256964666666667	0.
0.009051874999999994	-0.06693974	0.
0.009051874999999994	-0.06130983333333333	0.
0.009051874999999994	-0.055679926666666664	0.001975919743824454
0.009051874999999994	-0.050050019999999994	0.
0.009051874999999994	-0.04442011333333333	0.004998874093349571
0.009051874999999994	-0.03879020666666666	0.004088722543195516
0.009051874999999994	-0.0331603	0.026104720241959433
0.009051874999999994	-0.027530393333333326	0.018138948991181004
0.009051874999999994	-0.021900486666666663	0.046819763071179535
0.009051874999999994	-0.016270579999999993	0.05473229789371613
0.009051874999999994	-0.010640673333333323	0.0812159418543732
0.009051874999999994	-0.005010766666666666	0.06803800652490744
0.009051874999999994	0.0006191400000000041	0.11168575140638733
0.009051874999999994	0.006249046666666674	0.14538412737674225
0.009051874999999994	0.011878953333333345	0.12127063433639595
0.009051874999999994	0.01750886	0.08756058388318887
0.009051874999999994	0.02313876666666667	0.10593325939382649
0.009051874999999994	0.02876867333333334	0.08081113467142088
0.009051874999999994	0.03439858000000001	0.08654978094196862
0.009051874999999994	0.04002848666666667	0.030726497732447556
0.009051874999999994	0.04565839333333334	0.02403526633343436
0.009051874999999994	0.05128830000000001	0.02076475549844809
0.009051874999999994	0.056918206666666665	0.
0.009051874999999994	0.06254811333333335	0.
0.009051874999999994	0.06817802	0.0015540061016485922
0.009051874999999994	0.07380792666666666	0.
0.009051874999999994	0.07943783333333335	0.
0.009051874999999994	0.08506774	0.
0.009051874999999994	0.09069764666666669	0.
0.010131518333333329	-0.07256964666666667	0.
0.010131518333333329	-0.06693974	0.
0.010131518333333329	-0.06130983333333333	0.
0.010131518333333329	-0.055679926666666664	0.
0.010131518333333329	-0.050050019999999994	0.
0.010131518333333329	-0.04442011333333333	0.
0.010131518333333329	-0.03879020666666666	0.
0.010131518333333329	-0.0331603	0.005477518026062404
0.010131518333333329	-0.027530393333333326	0.0043483172718105
0.010131518333333329	-0.021900486666666663	0.03401749998111812
0.010131518333333329	-0.016270579999999993	0.02311511492205434
0.010131518333333329	-0.010640673333333323	0.063396635366836
0.010131518333333329	-0.005010766666666666	0.04462530304310713
0.010131518333333329	0.0006191400000000041	0.06106929391678751
0.010131518333333329	0.006249046666666674	0.11979365148556337
0.010131518333333329	0.011878953333333345	0.055625457466445524
0.010131518333333329	0.01750886	0.10002448896763136
0.010131518333333329	0.02313876666666667	0.0803725096755969
0.010131518333333329	0.02876867333333334	0.07189598923354662
0.010131518333333329	0.03439858000000001	0.05123887357705946
0.010131518333333329	0.04002848666666667	0.04654711715804335
0.010131518333333329	0.04565839333333334	0.02884573755515433
0.010131518333333329	0.05128830000000001	0.008101166226710815
0.010131518333333329	0.056918206666666665	0.005024704351579414
0.010131518333333329	0.06254811333333335	0.0013473201197258832
0.010131518333333329	0.06817802	0.0014629427233948371
0.010131518333333329	0.07380792666666666	0.
0.010131518333333329	0.07943783333333335	0.
0.010131518333333329	0.08506774	0.
0.010131518333333329	0.09069764666666669	0.
0.01121116166666666	-0.07256964666666667	0.
0.01121116166666666	-0.06693974	0.
0.01121116166666666	-0.06130983333333333	0.
0.01121116166666666	-0.055679926666666664	0.
0.01121116166666666	-0.050050019999999994	0.
0.01121116166666666	-0.04442011333333333	0.
0.01121116166666666	-0.03879020666666666	0.
0.01121116166666666	-0.0331603	0.0005415393658058897
0.01121116166666666	-0.027530393333333326	0.013045711901500057
0.01121116166666666	-0.021900486666666663	0.00500320742848043
0.01121116166666666	-0.016270579999999993	0.
0.01121116166666666	-0.010640673333333323	0.0121484463438283
0.01121116166666666	-0.005010766666666666	0.021343073233307325
0.01121116166666666	0.0006191400000000041	0.047301661016805864
0.01121116166666666	0.006249046666666674	0.060803466786444785
0.01121116166666666	0.011878953333333345	0.04558667713123737
0.01121116166666666	0.01750886	0.05043001987961828
0.01121116166666666	0.02313876666666667	0.02743583380653151
0.01121116166666666	0.02876867333333334	0.01919877922357581
0.01121116166666666	0.03439858000000001	0.00802119841597786
0.01121116166666666	0.04002848666666667	0.018292062417911557
0.01121116166666666	0.04565839333333334	0.016927627862449987
0.01121116166666666	0.05128830000000001	0.010508517579369634
0.01121116166666666	0.056918206666666665	0.0010213479192837695
0.01121116166666666	0.06254811333333335	0.0007988521471350458
0.01121116166666666	0.06817802	0.
0.01121116166666666	0.07380792666666666	0.
0.01121116166666666	0.07943783333333335	0.
0.01121116166666666	0.08506774	0.
0.01121116166666666	0.09069764666666669	0.
0.012290804999999995	-0.07256964666666667	0.
0.012290804999999995	-0.06693974	0.
0.012290804999999995	-0.06130983333333333	0.
0.012290804999999995	-0.055679926666666664	0.
0.012290804999999995	-0.050050019999999994	0.
0.012290804999999995	-0.04442011333333333	0.
0.012290804999999995	-0.03879020666666666	0.
0.012290804999999995	-0.0331603	0.
0.012290804999999995	-0.027530393333333326	0.004382402909284964
0.012290804999999995	-0.021900486666666663	0.00863373319874741
0.012290804999999995	-0.016270579999999993	0.
0.012290804999999995	-0.010640673333333323	0.030749929834677087
0.012290804999999995	-0.005010766666666666	0.03502440069113477
0.012290804999999995	0.0006191400000000041	0.0025074740363011075
0.012290804999999995	0.006249046666666674	0.004640644346881883
0.012290804999999995	0.011878953333333345	0.012580500378698806
0.012290804999999995	0.01750886	0.014357246662394168
0.012290804999999995	0.02313876666666667	0.033556597301785514
0.012290804999999995	0.02876867333333334	0.030027644366480224
0.012290804999999995	0.03439858000000001	0.014135028406114475
0.012290804999999995	0.04002848666666667	0.0004891288977585584
0.012290804999999995	0.04565839333333334	7.73816601116884e-6
0.012290804999999995	0.05128830000000001	0.0035836875776422586
0.012290804999999995	0.056918206666666665	0.002677377840294729
0.012290804999999995	0.06254811333333335	0.003682988599799035
0.012290804999999995	0.06817802	0.
0.012290804999999995	0.07380792666666666	0.
0.012290804999999995	0.07943783333333335	0.
0.012290804999999995	0.08506774	0.
0.012290804999999995	0.09069764666666669	0.
0.013370448333333326	-0.07256964666666667	0.
0.013370448333333326	-0.06693974	0.
0.013370448333333326	-0.06130983333333333	0.
0.013370448333333326	-0.055679926666666664	0.
0.013370448333333326	-0.050050019999999994	0.
0.013370448333333326	-0.04442011333333333	0.
0.013370448333333326	-0.03879020666666666	0.
0.013370448333333326	-0.0331603	0.
0.013370448333333326	-0.027530393333333326	0.0008056557619887197
0.013370448333333326	-0.021900486666666663	0.
0.013370448333333326	-0.016270579999999993	0.00423964185480817
0.013370448333333326	-0.010640673333333323	0.
0.013370448333333326	-0.005010766666666666	0.0027555315789440575
0.013370448333333326	0.0006191400000000041	0.006476595423537412
0.013370448333333326	0.006249046666666674	0.
0.013370448333333326	0.011878953333333345	0.001944502852990706
0.013370448333333326	0.01750886	0.005936542448265592
0.013370448333333326	0.02313876666666667	0.015358552463314173
0.013370448333333326	0.02876867333333334	0.01302475041680937
0.013370448333333326	0.03439858000000001	0.0029151496533413247
0.013370448333333326	0.04002848666666667	0.
0.013370448333333326	0.04565839333333334	0.
0.013370448333333326	0.05128830000000001	0.021925797440468013
0.013370448333333326	0.056918206666666665	0.0006728163643268418
0.013370448333333326	0.06254811333333335	0.
0.013370448333333326	0.06817802	0.
0.013370448333333326	0.07380792666666666	0.
0.013370448333333326	0.07943783333333335	0.
0.013370448333333326	0.08506774	0.
0.013370448333333326	0.09069764666666669	0.
0.014450091666666661	-0.07256964666666667	0.
0.014450091666666661	-0.06693974	0.
0.014450091666666661	-0.06130983333333333	0.
0.014450091666666661	-0.055679926666666664	0.
0.014450091666666661	-0.050050019999999994	0.
0.014450091666666661	-0.04442011333333333	0.
0.014450091666666661	-0.03879020666666666	0.
0.014450091666666661	-0.0331603	0.
0.014450091666666661	-0.027530393333333326	0.
0.014450091666666661	-0.021900486666666663	0.
0.014450091666666661	-0.016270579999999993	0.
0.014450091666666661	-0.010640673333333323	0.015611255744907558
0.014450091666666661	-0.005010766666666666	0.00016215422824602358
0.014450091666666661	0.0006191400000000041	0.004631559122558412
0.014450091666666661	0.006249046666666674	0.
0.014450091666666661	0.011878953333333345	0.012373035730825861
0.014450091666666661	0.01750886	0.007641322600633735
0.014450091666666661	0.02313876666666667	0.014400303511281817
0.014450091666666661	0.02876867333333334	0.012598088770325247
0.014450091666666661	0.03439858000000001	0.
0.014450091666666661	0.04002848666666667	0.010455118999433178
0.014450091666666661	0.04565839333333334	0.
0.014450091666666661	0.05128830000000001	0.
0.014450091666666661	0.056918206666666665	0.
0.014450091666666661	0.06254811333333335	0.
0.014450091666666661	0.06817802	0.
0.014450091666666661	0.07380792666666666	0.
0.014450091666666661	0.07943783333333335	0.
0.014450091666666661	0.08506774	0.
0.014450091666666661	0.09069764666666669	0.
0.015529734999999992	-0.07256964666666667	0.
0.015529734999999992	-0.06693974	0.
0.015529734999999992	-0.06130983333333333	0.
0.015529734999999992	-0.055679926666666664	0.
0.015529734999999992	-0.050050019999999994	0.
0.015529734999999992	-0.04442011333333333	0.
0.015529734999999992	-0.03879020666666666	0.
0.015529734999999992	-0.0331603	0.
0.015529734999999992	-0.027530393333333326	0.
0.015529734999999992	-0.021900486666666663	0.
0.015529734999999992	-0.016270579999999993	0.
0.015529734999999992	-0.010640673333333323	0.
0.015529734999999992	-0.005010766666666666	0.
0.015529734999999992	0.0006191400000000041	0.
0.015529734999999992	0.006249046666666674	0.
0.015529734999999992	0.011878953333333345	0.
0.015529734999999992	0.01750886	0.
0.015529734999999992	0.02313876666666667	0.
0.015529734999999992	0.02876867333333334	0.
0.015529734999999992	0.03439858000000001	0.
0.015529734999999992	0.04002848666666667	0.
0.015529734999999992	0.04565839333333334	0.
0.015529734999999992	0.05128830000000001	0.0034895382499501564
0.015529734999999992	0.056918206666666665	0.
0.015529734999999992	0.06254811333333335	0.
0.015529734999999992	0.06817802	0.
0.015529734999999992	0.07380792666666666	0.
0.015529734999999992	0.07943783333333335	0.
0.015529734999999992	0.08506774	0.
0.015529734999999992	0.09069764666666669	0.
0.016609378333333327	-0.07256964666666667	0.
0.016609378333333327	-0.06693974	0.
0.016609378333333327	-0.06130983333333333	0.
0.016609378333333327	-0.055679926666666664	0.
0.016609378333333327	-0.050050019999999994	0.
0.016609378333333327	-0.04442011333333333	0.
0.016609378333333327	-0.03879020666666666	0.
0.016609378333333327	-0.0331603	0.
0.016609378333333327	-0.027530393333333326	0.
0.016609378333333327	-0.021900486666666663	0.
0.016609378333333327	-0.016270579999999993	0.
0.016609378333333327	-0.010640673333333323	0.
0.016609378333333327	-0.005010766666666666	0.
0.016609378333333327	0.0006191400000000041	0.
0.016609378333333327	0.006249046666666674	0.
0.016609378333333327	0.011878953333333345	0.011105060151256715
0.016609378333333327	0.01750886	0.
0.016609378333333327	0.02313876666666667	0.
0.016609378333333327	0.02876867333333334	0.
0.016609378333333327	0.03439858000000001	0.
0.016609378333333327	0.04002848666666667	0.
0.016609378333333327	0.04565839333333334	0.
0.016609378333333327	0.05128830000000001	0.
0.016609378333333327	0.056918206666666665	0.
0.016609378333333327	0.06254811333333335	0.
0.016609378333333327	0.06817802	0.
0.016609378333333327	0.07380792666666666	0.
0.016609378333333327	0.07943783333333335	0.
0.016609378333333327	0.08506774	0.
0.016609378333333327	0.09069764666666669	0.

==> data/fig7/hist_2d_5-8.dat <==
-0.014700278333333334	-0.023323073333333333	0.
-0.014700278333333334	-0.02166862	0.
-0.014700278333333334	-0.020014166666666666	0.
-0.014700278333333334	-0.018359713333333333	0.
-0.014700278333333334	-0.01670526	0.
-0.014700278333333334	-0.015050806666666666	0.
-0.014700278333333334	-0.013396353333333333	0.
-0.014700278333333334	-0.0117419	0.
-0.014700278333333334	-0.010087446666666666	0.
-0.014700278333333334	-0.008432993333333333	0.
-0.014700278333333334	-0.0067785399999999996	0.
-0.014700278333333334	-0.005124086666666666	0.
-0.014700278333333334	-0.003469633333333333	0.
-0.014700278333333334	-0.0018151799999999996	0.
-0.014700278333333334	-0.00016072666666666624	0.
-0.014700278333333334	0.001493726666666667	0.
-0.014700278333333334	0.0031481800000000004	0.
-0.014700278333333334	0.004802633333333334	0.
-0.014700278333333334	0.006457086666666667	0.011497296455745987
-0.014700278333333334	0.00811154	0.
-0.014700278333333334	0.009765993333333334	0.
-0.014700278333333334	0.011420446666666667	0.
-0.014700278333333334	0.0130749	0.
-0.014700278333333334	0.014729353333333334	0.
-0.014700278333333334	0.016383806666666667	0.
-0.014700278333333334	0.01803826	0.
-0.014700278333333334	0.019692713333333334	0.
-0.014700278333333334	0.021347166666666667	0.
-0.014700278333333334	0.02300162	0.
-0.014700278333333334	0.024656073333333334	0.
-0.013620634999999999	-0.023323073333333333	0.
-0.013620634999999999	-0.02166862	0.
-0.013620634999999999	-0.020014166666666666	0.
-0.013620634999999999	-0.018359713333333333	0.
-0.013620634999999999	-0.01670526	0.
-0.013620634999999999	-0.015050806666666666	0.
-0.013620634999999999	-0.013396353333333333	0.
-0.013620634999999999	-0.0117419	0.
-0.013620634999999999	-0.010087446666666666	0.
-0.013620634999999999	-0.008432993333333333	8.695558043189224e-6
-0.013620634999999999	-0.0067785399999999996	0.
-0.013620634999999999	-0.005124086666666666	0.
-0.013620634999999999	-0.003469633333333333	0.
-0.013620634999999999	-0.0018151799999999996	0.
-0.013620634999999999	-0.00016072666666666624	0.
-0.013620634999999999	0.001493726666666667	0.
-0.013620634999999999	0.0031481800000000004	0.
-0.013620634999999999	0.004802633333333334	0.
-0.013620634999999999	0.006457086666666667	0.
-0.013620634999999999	0.00811154	0.
-0.013620634999999999	0.009765993333333334	0.0015862715364523847
-0.013620634999999999	0.011420446666666667	0.
-0.013620634999999999	0.0130749	0.
-0.013620634999999999	0.014729353333333334	0.
-0.013620634999999999	0.016383806666666667	0.
-0.013620634999999999	0.01803826	0.
-0.013620634999999999	0.019692713333333334	0.
-0.013620634999999999	0.021347166666666667	0.
-0.013620634999999999	0.02300162	0.
-0.013620634999999999	0.024656073333333334	0.
-0.012540991666666668	-0.023323073333333333	0.
-0.012540991666666668	-0.02166862	0.
-0.012540991666666668	-0.020014166666666666	0.
-0.012540991666666668	-0.018359713333333333	0.
-0.012540991666666668	-0.01670526	0.
-0.012540991666666668	-0.015050806666666666	0.
-0.012540991666666668	-0.013396353333333333	0.
-0.012540991666666668	-0.0117419	0.
-0.012540991666666668	-0.010087446666666666	0.0024249713954368375
-0.012540991666666668	-0.008432993333333333	0.
-0.012540991666666668	-0.0067785399999999996	0.
-0.012540991666666668	-0.005124086666666666	0.
-0.012540991666666668	-0.003469633333333333	0.
-0.012540991666666668	-0.0018151799999999996	0.
-0.012540991666666668	-0.00016072666666666624	0.
-0.012540991666666668	0.001493726666666667	0.
-0.012540991666666668	0.0031481800000000004	0.
-0.012540991666666668	0.004802633333333334	0.
-0.012540991666666668	0.006457086666666667	0.
-0.012540991666666668	0.00811154	0.006235681393283622
-0.012540991666666668	0.009765993333333334	0.010523574683230643
-0.012540991666666668	0.011420446666666667	0.007525048535608779
-0.012540991666666668	0.0130749	0.003341211854048039
-0.012540991666666668	0.014729353333333334	0.
-0.012540991666666668	0.016383806666666667	0.
-0.012540991666666668	0.01803826	0.
-0.012540991666666668	0.019692713333333334	0.
-0.012540991666666668	0.021347166666666667	0.
-0.012540991666666668	0.02300162	0.
-0.012540991666666668	0.024656073333333334	0.
-0.011461348333333333	-0.023323073333333333	0.
-0.011461348333333333	-0.02166862	0.
-0.011461348333333333	-0.020014166666666666	0.
-0.011461348333333333	-0.018359713333333333	0.
-0.011461348333333333	-0.01670526	0.
-0.011461348333333333	-0.015050806666666666	0.
-0.011461348333333333	-0.013396353333333333	0.
-0.011461348333333333	-0.0117419	0.
-0.011461348333333333	-0.010087446666666666	0.
-0.011461348333333333	-0.008432993333333333	0.0010099393447057655
-0.011461348333333333	-0.0067785399999999996	0.
-0.011461348333333333	-0.005124086666666666	0.
-0.011461348333333333	-0.003469633333333333	0.
-0.011461348333333333	-0.0018151799999999996	0.
-0.011461348333333333	-0.00016072666666666624	0.
-0.011461348333333333	0.001493726666666667	0.
-0.011461348333333333	0.0031481800000000004	0.
-0.011461348333333333	0.004802633333333334	0.005127102495992392
-0.011461348333333333	0.006457086666666667	0.021063358587635195
-0.011461348333333333	0.00811154	0.03792752517790258
-0.011461348333333333	0.009765993333333334	0.044222680330946285
-0.011461348333333333	0.011420446666666667	0.
-0.011461348333333333	0.0130749	0.0016365620683200426
-0.011461348333333333	0.014729353333333334	0.005755456999613788
-0.011461348333333333	0.016383806666666667	0.
-0.011461348333333333	0.01803826	0.
-0.011461348333333333	0.019692713333333334	0.
-0.011461348333333333	0.021347166666666667	0.
-0.011461348333333333	0.02300162	0.
-0.011461348333333333	0.024656073333333334	0.
-0.010381705000000001	-0.023323073333333333	0.
-0.010381705000000001	-0.02166862	0.
-0.010381705000000001	-0.020014166666666666	0.
-0.010381705000000001	-0.018359713333333333	0.
-0.010381705000000001	-0.01670526	0.
-0.010381705000000001	-0.015050806666666666	0.
-0.010381705000000001	-0.013396353333333333	1.685983714024958e-7
-0.010381705000000001	-0.0117419	0.
-0.010381705000000001	-0.010087446666666666	0.
-0.010381705000000001	-0.008432993333333333	0.0008975087560412839
-0.010381705000000001	-0.0067785399999999996	0.019942060994616935
-0.010381705000000001	-0.005124086666666666	3.0467792912458525e-8
-0.010381705000000001	-0.003469633333333333	0.
-0.010381705000000001	-0.0018151799999999996	0.00007824095183551043
-0.010381705000000001	-0.00016072666666666624	0.
-0.010381705000000001	0.001493726666666667	0.
-0.010381705000000001	0.0031481800000000004	0.
-0.010381705000000001	0.004802633333333334	0.
-0.010381705000000001	0.006457086666666667	0.02237231012445263
-0.010381705000000001	0.00811154	0.039181155631586
-0.010381705000000001	0.009765993333333334	0.02740657213395607
-0.010381705000000001	0.011420446666666667	0.033585387924047416
-0.010381705000000001	0.0130749	0.005966073507382804
-0.010381705000000001	0.014729353333333334	0.004777130130435915
-0.010381705000000001	0.016383806666666667	0.014264075682968714
-0.010381705000000001	0.01803826	0.
-0.010381705000000001	0.019692713333333334	0.
-0.010381705000000001	0.021347166666666667	0.00004656675542847268
-0.010381705000000001	0.02300162	0.
-0.010381705000000001	0.024656073333333334	0.
-0.009302061666666667	-0.023323073333333333	0.
-0.009302061666666667	-0.02166862	0.
-0.009302061666666667	-0.020014166666666666	0.
-0.009302061666666667	-0.018359713333333333	0.
-0.009302061666666667	-0.01670526	0.
-0.009302061666666667	-0.015050806666666666	0.
-0.009302061666666667	-0.013396353333333333	0.
-0.009302061666666667	-0.0117419	0.0023515355338892484
-0.009302061666666667	-0.010087446666666666	0.
-0.009302061666666667	-0.008432993333333333	0.002168478597122811
-0.009302061666666667	-0.0067785399999999996	0.011336252899720572
-0.009302061666666667	-0.005124086666666666	0.005292528234437207
-0.009302061666666667	-0.003469633333333333	0.0017232913707995394
-0.009302061666666667	-0.0018151799999999996	0.00020361298568139841
-0.009302061666666667	-0.00016072666666666624	0.
-0.009302061666666667	0.001493726666666667	0.011369570189822946
-0.009302061666666667	0.0031481800000000004	0.04206854674475442
-0.009302061666666667	0.004802633333333334	0.08411254296117261
-0.009302061666666667	0.006457086666666667	0.07271797581529532
-0.009302061666666667	0.00811154	0.05194768354187541
-0.009302061666666667	0.009765993333333334	0.024673047277492897
-0.009302061666666667	0.011420446666666667	0.024740364981991114
-0.009302061666666667	0.0130749	0.01939604843571123
-0.009302061666666667	0.014729353333333334	0.007676164318185074
-0.009302061666666667	0.016383806666666667	0.004035697583131631
-0.009302061666666667	0.01803826	0.
-0.009302061666666667	0.019692713333333334	0.00015947956093247999
-0.009302061666666667	0.021347166666666667	0.00011261708459275691
-0.009302061666666667	0.02300162	0.00021582233434751127
-0.009302061666666667	0.024656073333333334	0.
-0.008222418333333335	-0.023323073333333333	0.
-0.008222418333333335	-0.02166862	0.
-0.008222418333333335	-0.020014166666666666	0.
-0.008222418333333335	-0.018359713333333333	0.
-0.008222418333333335	-0.01670526	0.
-0.008222418333333335	-0.015050806666666666	2.102329993937362e-8
-0.008222418333333335	-0.013396353333333333	0.000014927868757393245
-0.008222418333333335	-0.0117419	9.107679738655194e-7
-0.008222418333333335	-0.010087446666666666	0.014051800320208982
-0.008222418333333335	-0.008432993333333333	0.031022873496936113
-0.008222418333333335	-0.0067785399999999996	0.027514922912585782
-0.008222418333333335	-0.005124086666666666	0.03911091218363901
-0.008222418333333335	-0.003469633333333333	0.0014736904027736512
-0.008222418333333335	-0.0018151799999999996	0.000040898142102745336
-0.008222418333333335	-0.00016072666666666624	0.005157977916361544
-0.008222418333333335	0.001493726666666667	0.021523516205184466
-0.008222418333333335	0.0031481800000000004	0.1468236946634933
-0.008222418333333335	0.004802633333333334	0.11042851315292865
-0.008222418333333335	0.006457086666666667	0.1233733559788473
-0.008222418333333335	0.00811154	0.11603918974855622
-0.008222418333333335	0.009765993333333334	0.05109652415493314
-0.008222418333333335	0.011420446666666667	0.04240054065714009
-0.008222418333333335	0.0130749	0.055513959383267426
-0.008222418333333335	0.014729353333333334	0.005375738765699724
-0.008222418333333335	0.016383806666666667	0.
-0.008222418333333335	0.01803826	0.
-0.008222418333333335	0.019692713333333334	0.
-0.008222418333333335	0.021347166666666667	0.
-0.008222418333333335	0.02300162	0.
-0.008222418333333335	0.024656073333333334	0.
-0.0071427750000000005	-0.023323073333333333	0.
-0.0071427750000000005	-0.02166862	0.
-0.0071427750000000005	-0.020014166666666666	0.
-0.0071427750000000005	-0.018359713333333333	0.
-0.0071427750000000005	-0.01670526	0.
-0.0071427750000000005	-0.015050806666666666	0.00020667655844485865
-0.0071427750000000005	-0.013396353333333333	0.010157596206131199
-0.0071427750000000005	-0.0117419	0.006583045961811386
-0.0071427750000000005	-0.010087446666666666	0.01708654360707627
-0.0071427750000000005	-0.008432993333333333	0.0322911027062716
-0.0071427750000000005	-0.0067785399999999996	0.0462001862091539
-0.0071427750000000005	-0.005124086666666666	0.07725729360068433
-0.0071427750000000005	-0.003469633333333333	0.05005750071103869
-0.0071427750000000005	-0.0018151799999999996	0.004432983855283108
-0.0071427750000000005	-0.00016072666666666624	0.015947192072656623
-0.0071427750000000005	0.001493726666666667	0.07497579627034773
-0.0071427750000000005	0.0031481800000000004	0.1873391643193713
-0.0071427750000000005	0.004802633333333334	0.2647704245098642
-0.0071427750000000005	0.006457086666666667	0.26517261004263537
-0.0071427750000000005	0.00811154	0.18940744146612712
-0.0071427750000000005	0.009765993333333334	0.13351521848422843
-0.0071427750000000005	0.011420446666666667	0.07814342535606104
-0.0071427750000000005	0.0130749	0.019135599209197548
-0.0071427750000000005	0.014729353333333334	0.01295789109915573
-0.0071427750000000005	0.016383806666666667	0.006838357314636817
-0.0071427750000000005	0.01803826	0.
-0.0071427750000000005	0.019692713333333334	0.
-0.0071427750000000005	0.021347166666666667	0.0019687312560178593
-0.0071427750000000005	0.02300162	0.
-0.0071427750000000005	0.024656073333333334	0.
-0.006063131666666669	-0.023323073333333333	0.
-0.006063131666666669	-0.02166862	0.
-0.006063131666666669	-0.020014166666666666	0.
-0.006063131666666669	-0.018359713333333333	0.
-0.006063131666666669	-0.01670526	0.
-0.006063131666666669	-0.015050806666666666	0.
-0.006063131666666669	-0.013396353333333333	0.0004004259344746722
-0.006063131666666669	-0.0117419	0.037368800694140177
-0.006063131666666669	-0.010087446666666666	0.023527240705375863
-0.006063131666666669	-0.008432993333333333	0.09345250609750924
-0.006063131666666669	-0.0067785399999999996	0.11336817090576465
-0.006063131666666669	-0.005124086666666666	0.1111924443359189
-0.006063131666666669	-0.003469633333333333	0.0873039658578976
-0.006063131666666669	-0.0018151799999999996	0.04592247447968288
-0.006063131666666669	-0.00016072666666666624	0.07827734606843702
-0.006063131666666669	0.001493726666666667	0.13460311639276676
-0.006063131666666669	0.0031481800000000004	0.29743526769301976
-0.006063131666666669	0.004802633333333334	0.42224209543447494
-0.006063131666666669	0.006457086666666667	0.3675696173945688
-0.006063131666666669	0.00811154	0.2884441469357851
-0.006063131666666669	0.009765993333333334	0.2509572579002822
-0.006063131666666669	0.011420446666666667	0.106413877070766
-0.006063131666666669	0.0130749	0.0639223490515909
-0.006063131666666669	0.014729353333333334	0.029887889298967116
-0.006063131666666669	0.016383806666666667	0.009296413348415558
-0.006063131666666669	0.01803826	0.007114113319178828
-0.006063131666666669	0.019692713333333334	0.011709109929108159
-0.006063131666666669	0.021347166666666667	0.
-0.006063131666666669	0.02300162	0.
-0.006063131666666669	0.024656073333333334	0.
-0.004983488333333334	-0.023323073333333333	0.
-0.004983488333333334	-0.02166862	0.
-0.004983488333333334	-0.020014166666666666	0.
-0.004983488333333334	-0.018359713333333333	0.
-0.004983488333333334	-0.01670526	0.
-0.004983488333333334	-0.015050806666666666	0.003537853526353026
-0.004983488333333334	-0.013396353333333333	0.009512870374143358
-0.004983488333333334	-0.0117419	0.017977584539610472
-0.004983488333333334	-0.010087446666666666	0.052826130448566516
-0.004983488333333334	-0.008432993333333333	0.10374423877273488
-0.004983488333333334	-0.0067785399999999996	0.1487505552379203
-0.004983488333333334	-0.005124086666666666	0.18647739262285123
-0.004983488333333334	-0.003469633333333333	0.1817020260211183
-0.004983488333333334	-0.0018151799999999996	0.11781336212640628
-0.004983488333333334	-0.00016072666666666624	0.1879968766767516
-0.004983488333333334	0.001493726666666667	0.3205289278003952
-0.004983488333333334	0.0031481800000000004	0.5901401102837784
-0.004983488333333334	0.004802633333333334	0.5717721015896224
-0.004983488333333334	0.006457086666666667	0.4487653563973083
-0.004983488333333334	0.00811154	0.2862172840572845
-0.004983488333333334	0.009765993333333334	0.2278614981759349
-0.004983488333333334	0.011420446666666667	0.12803724777108413
-0.004983488333333334	0.0130749	0.038778378956608274
-0.004983488333333334	0.014729353333333334	0.030798335185720588
-0.004983488333333334	0.016383806666666667	0.014748132164232155
-0.004983488333333334	0.01803826	0.0018573887375410692
-0.004983488333333334	0.019692713333333334	0.0003242353581842298
-0.004983488333333334	0.021347166666666667	0.
-0.004983488333333334	0.02300162	0.
-0.004983488333333334	0.024656073333333334	0.
-0.003903845000000003	-0.023323073333333333	0.
-0.003903845000000003	-0.02166862	0.
-0.003903845000000003	-0.020014166666666666	0.
-0.003903845000000003	-0.018359713333333333	0.
-0.003903845000000003	-0.01670526	0.0001707406252175316
-0.003903845000000003	-0.015050806666666666	0.0072569852266932385
-0.003903845000000003	-0.013396353333333333	0.00017699642581972143
-0.003903845000000003	-0.0117419	0.018530366220419654
-0.003903845000000003	-0.010087446666666666	0.04104969409979373
-0.003903845000000003	-0.008432993333333333	0.08098699516921348
-0.003903845000000003	-0.0067785399999999996	0.1641702556841802
-0.003903845000000003	-0.005124086666666666	0.27895135340785315
-0.003903845000000003	-0.003469633333333333	0.33375019657115024
-0.003903845000000003	-0.0018151799999999996	0.2689397704473114
-0.003903845000000003	-0.00016072666666666624	0.33477391760331915
-0.003903845000000003	0.001493726666666667	0.6605304517059796
-0.003903845000000003	0.0031481800000000004	0.7569161559509827
-0.003903845000000003	0.004802633333333334	0.7052755917585414
-0.003903845000000003	0.006457086666666667	0.5420395011237401
-0.003903845000000003	0.00811154	0.37453142066212125
-0.003903845000000003	0.009765993333333334	0.2333364262894299
-0.003903845000000003	0.011420446666666667	0.13995916739648248
-0.003903845000000003	0.0130749	0.06919406716281452
-0.003903845000000003	0.014729353333333334	0.02240333984701965
-0.003903845000000003	0.016383806666666667	0.022441039019925505
-0.003903845000000003	0.01803826	0.0035522163644311064
-0.003903845000000003	0.019692713333333334	0.001774478271620617
-0.003903845000000003	0.021347166666666667	0.
-0.003903845000000003	0.02300162	0.
-0.003903845000000003	0.024656073333333334	0.
-0.002824201666666668	-0.023323073333333333	0.
-0.002824201666666668	-0.02166862	0.
-0.002824201666666668	-0.020014166666666666	0.
-0.002824201666666668	-0.018359713333333333	8.170126426936851e-6
-0.002824201666666668	-0.01670526	0.
-0.002824201666666668	-0.015050806666666666	0.006725845556080152
-0.002824201666666668	-0.013396353333333333	0.005883328640678413
-0.002824201666666668	-0.0117419	0.025017431781232162
-0.002824201666666668	-0.010087446666666666	0.051482007941405186
-0.002824201666666668	-0.008432993333333333	0.15585790232600952
-0.002824201666666668	-0.0067785399999999996	0.25585553483399587
-0.002824201666666668	-0.005124086666666666	0.3785712778964881
-0.002824201666666668	-0.003469633333333333	0.401455640786478
-0.002824201666666668	-0.0018151799999999996	0.4697457579416312
-0.002824201666666668	-0.00016072666666666624	0.6791483640601577
-0.002824201666666668	0.001493726666666667	0.8007814157792432
-0.002824201666666668	0.0031481800000000004	0.7780724781672493
-0.002824201666666668	0.004802633333333334	0.7398515036161801
-0.002824201666666668	0.006457086666666667	0.5465388697704856
-0.002824201666666668	0.00811154	0.4583714338829589
-0.002824201666666668	0.009765993333333334	0.21098700442419946
-0.002824201666666668	0.011420446666666667	0.17110267360267056
-0.002824201666666668	0.0130749	0.059897646908252035
-0.002824201666666668	0.014729353333333334	0.040202849807609985
-0.002824201666666668	0.016383806666666667	0.022437416663474628
-0.002824201666666668	0.01803826	0.0041927301808602786
-0.002824201666666668	0.019692713333333334	0.003680810018437298
-0.002824201666666668	0.021347166666666667	0.
-0.002824201666666668	0.02300162	0.
-0.002824201666666668	0.024656073333333334	0.
-0.0017445583333333368	-0.023323073333333333	0.
-0.0017445583333333368	-0.02166862	0.
-0.0017445583333333368	-0.020014166666666666	5.99640480981431e-7
-0.0017445583333333368	-0.018359713333333333	0.00003058898755136509
-0.0017445583333333368	-0.01670526	0.0013871586185714771
-0.0017445583333333368	-0.015050806666666666	0.006674320365034268
-0.0017445583333333368	-0.013396353333333333	0.017443951092948592
-0.0017445583333333368	-0.0117419	0.029019348283276538
-0.0017445583333333368	-0.010087446666666666	0.06036988470465203
-0.0017445583333333368	-0.008432993333333333	0.1324435969223648
-0.0017445583333333368	-0.0067785399999999996	0.24999898274836407
-0.0017445583333333368	-0.005124086666666666	0.4071748963870187
-0.0017445583333333368	-0.003469633333333333	0.468576270927602
-0.0017445583333333368	-0.0018151799999999996	0.6450120906119264
-0.0017445583333333368	-0.00016072666666666624	0.8629514740997966
-0.0017445583333333368	0.001493726666666667	0.9183839590681498
-0.0017445583333333368	0.0031481800000000004	0.9300879884550757
-0.0017445583333333368	0.004802633333333334	0.8368799023122266
-0.0017445583333333368	0.006457086666666667	0.556715107809392
-0.0017445583333333368	0.00811154	0.37121345540793343
-0.0017445583333333368	0.009765993333333334	0.25998789140557566
-0.0017445583333333368	0.011420446666666667	0.1592441098604843
-0.0017445583333333368	0.0130749	0.09767697502702614
-0.0017445583333333368	0.014729353333333334	0.040342501236500745
-0.0017445583333333368	0.016383806666666667	0.014441673018473952
-0.0017445583333333368	0.01803826	0.011567935402697304
-0.0017445583333333368	0.019692713333333334	0.001361523643902088
-0.0017445583333333368	0.021347166666666667	0.0003460878451771855
-0.0017445583333333368	0.02300162	0.
-0.0017445583333333368	0.024656073333333334	0.
-0.000664915000000002	-0.023323073333333333	0.
-0.000664915000000002	-0.02166862	0.
-0.000664915000000002	-0.020014166666666666	0.008358135777984534
-0.000664915000000002	-0.018359713333333333	0.000015095283479632069
-0.000664915000000002	-0.01670526	0.003558800765645601
-0.000664915000000002	-0.015050806666666666	0.002245855040184145
-0.000664915000000002	-0.013396353333333333	0.010791644618308015
-0.000664915000000002	-0.0117419	0.03044094793890353
-0.000664915000000002	-0.010087446666666666	0.07062940956542299
-0.000664915000000002	-0.008432993333333333	0.20870604722803376
-0.000664915000000002	-0.0067785399999999996	0.33255264700784337
-0.000664915000000002	-0.005124086666666666	0.39005196024104427
-0.000664915000000002	-0.003469633333333333	0.5479608685729407
-0.000664915000000002	-0.0018151799999999996	0.6770564822275769
-0.000664915000000002	-0.00016072666666666624	0.9547181883492253
-0.000664915000000002	0.001493726666666667	1.
-0.000664915000000002	0.0031481800000000004	0.8523965421457874
-0.000664915000000002	0.004802633333333334	0.7420010587715261
-0.000664915000000002	0.006457086666666667	0.6813090701110156
-0.000664915000000002	0.00811154	0.38654991458758087
-0.000664915000000002	0.009765993333333334	0.3113373341656308
-0.000664915000000002	0.011420446666666667	0.12831515711523014
-0.000664915000000002	0.0130749	0.05819679222253257
-0.000664915000000002	0.014729353333333334	0.022540929468969406
-0.000664915000000002	0.016383806666666667	0.00860314001514491
-0.000664915000000002	0.01803826	0.00596906667040549
-0.000664915000000002	0.019692713333333334	0.00140596717112633
-0.000664915000000002	0.021347166666666667	0.
-0.000664915000000002	0.02300162	0.
-0.000664915000000002	0.024656073333333334	0.
0.0004147283333333293	-0.023323073333333333	0.
0.0004147283333333293	-0.02166862	0.000015913949686533794
0.0004147283333333293	-0.020014166666666666	3.4685186576856187e-6
0.0004147283333333293	-0.018359713333333333	2.215135387134699e-7
0.0004147283333333293	-0.01670526	0.004467852954649601
0.0004147283333333293	-0.015050806666666666	0.003967859251033178
0.0004147283333333293	-0.013396353333333333	0.00970018295653847
0.0004147283333333293	-0.0117419	0.0362397674638679
0.0004147283333333293	-0.010087446666666666	0.10098052185839071
0.0004147283333333293	-0.008432993333333333	0.17661970477551342
0.0004147283333333293	-0.0067785399999999996	0.25291969377370854
0.0004147283333333293	-0.005124086666666666	0.3645881421476599
0.0004147283333333293	-0.003469633333333333	0.6554332518844329
0.0004147283333333293	-0.0018151799999999996	0.8215727129486948
0.0004147283333333293	-0.00016072666666666624	0.9194825784327045
0.0004147283333333293	0.001493726666666667	0.9746548776948338
0.0004147283333333293	0.0031481800000000004	0.9595869619705953
0.0004147283333333293	0.004802633333333334	0.7708402406730935
0.0004147283333333293	0.006457086666666667	0.583156461270591
0.0004147283333333293	0.00811154	0.42351956497849697
0.0004147283333333293	0.009765993333333334	0.2190085294197283
0.0004147283333333293	0.011420446666666667	0.11115599408500255
0.0004147283333333293	0.0130749	0.049681140055498195
0.0004147283333333293	0.014729353333333334	0.047992840310425666
0.0004147283333333293	0.016383806666666667	0.018507784613460723
0.0004147283333333293	0.01803826	0.0027010390005337637
0.0004147283333333293	0.019692713333333334	0.0013573215306495181
0.0004147283333333293	0.021347166666666667	0.000985655474536724
0.0004147283333333293	0.02300162	0.
0.0004147283333333293	0.024656073333333334	0.
0.0014943716666666641	-0.023323073333333333	0.
0.0014943716666666641	-0.02166862	0.
0.0014943716666666641	-0.020014166666666666	0.
0.0014943716666666641	-0.018359713333333333	0.00033159791002660994
0.0014943716666666641	-0.01670526	0.0019999448813373807
0.0014943716666666641	-0.015050806666666666	0.0022462698299593625
0.0014943716666666641	-0.013396353333333333	0.017262177692798714
0.0014943716666666641	-0.0117419	0.025575292990877678
0.0014943716666666641	-0.010087446666666666	0.0997618310522371
0.0014943716666666641	-0.008432993333333333	0.1543604268222031
0.0014943716666666641	-0.0067785399999999996	0.26211868060536114
0.0014943716666666641	-0.005124086666666666	0.3671412805583421
0.0014943716666666641	-0.003469633333333333	0.5589802794188973
0.0014943716666666641	-0.0018151799999999996	0.7561560644089034
0.0014943716666666641	-0.00016072666666666624	0.8901061489512831
0.0014943716666666641	0.001493726666666667	0.9738919411887536
0.0014943716666666641	0.0031481800000000004	0.7750820606750293
0.0014943716666666641	0.004802633333333334	0.6969420855460742
0.0014943716666666641	0.006457086666666667	0.5194276777346731
0.0014943716666666641	0.00811154	0.35586765075837384
0.0014943716666666641	0.009765993333333334	0.2210778192682875
0.0014943716666666641	0.011420446666666667	0.11042212683963255
0.0014943716666666641	0.0130749	0.06161847506969517
0.0014943716666666641	0.014729353333333334	0.02178098215600076
0.0014943716666666641	0.016383806666666667	0.030732042167662565
0.0014943716666666641	0.01803826	0.0009044041317632314
0.0014943716666666641	0.019692713333333334	0.007057309137249791
0.0014943716666666641	0.021347166666666667	0.
0.0014943716666666641	0.02300162	0.
0.0014943716666666641	0.024656073333333334	0.
0.0025740149999999955	-0.023323073333333333	0.
0.0025740149999999955	-0.02166862	0.
0.0025740149999999955	-0.020014166666666666	0.
0.0025740149999999955	-0.018359713333333333	0.0006364760724693195
0.0025740149999999955	-0.01670526	0.00781356883742057
0.0025740149999999955	-0.015050806666666666	0.0028993255537430383
0.0025740149999999955	-0.013396353333333333	0.009887804531904193
0.0025740149999999955	-0.0117419	0.03952341207798656
0.0025740149999999955	-0.010087446666666666	0.09644101365989488
0.0025740149999999955	-0.008432993333333333	0.1501325040754326
0.0025740149999999955	-0.0067785399999999996	0.21079142634645776
0.0025740149999999955	-0.005124086666666666	0.37138420677387235
0.0025740149999999955	-0.003469633333333333	0.5080552668923222
0.0025740149999999955	-0.0018151799999999996	0.6873386333235623
0.0025740149999999955	-0.00016072666666666624	0.7568133844267293
0.0025740149999999955	0.001493726666666667	0.9474455386600245
0.0025740149999999955	0.0031481800000000004	0.7180975533026843
0.0025740149999999955	0.004802633333333334	0.6534938031536387
0.0025740149999999955	0.006457086666666667	0.4202265256713909
0.0025740149999999955	0.00811154	0.34286414313567415
0.0025740149999999955	0.009765993333333334	0.22142149969956204
0.0025740149999999955	0.011420446666666667	0.09383269006938731
0.0025740149999999955	0.0130749	0.06725846593695017
0.0025740149999999955	0.014729353333333334	0.02749486594888654
0.0025740149999999955	0.016383806666666667	0.002217187756174279
0.0025740149999999955	0.01803826	0.004905896063595064
0.0025740149999999955	0.019692713333333334	0.
0.0025740149999999955	0.021347166666666667	0.
0.0025740149999999955	0.02300162	0.
0.0025740149999999955	0.024656073333333334	0.
0.0036536583333333303	-0.023323073333333333	0.
0.0036536583333333303	-0.02166862	0.
0.0036536583333333303	-0.020014166666666666	0.00037242708054498875
0.0036536583333333303	-0.018359713333333333	4.157063003111566e-6
0.0036536583333333303	-0.01670526	0.0011862601626324428
0.0036536583333333303	-0.015050806666666666	0.011865134112537127
0.0036536583333333303	-0.013396353333333333	0.006096951670774637
0.0036536583333333303	-0.0117419	0.027677128033109507
0.0036536583333333303	-0.010087446666666666	0.07185338223348435
0.0036536583333333303	-0.008432993333333333	0.11387236376392641
0.0036536583333333303	-0.0067785399999999996	0.26262350144940916
0.0036536583333333303	-0.005124086666666666	0.3032379928114745
0.0036536583333333303	-0.003469633333333333	0.47991653128790307
0.0036536583333333303	-0.0018151799999999996	0.6446361550805134
0.0036536583333333303	-0.00016072666666666624	0.594788581441541
0.0036536583333333303	0.001493726666666667	0.6646469054866183
0.0036536583333333303	0.0031481800000000004	0.7607627460336497
0.0036536583333333303	0.004802633333333334	0.5130160627730779
0.0036536583333333303	0.006457086666666667	0.404935209966695
0.0036536583333333303	0.00811154	0.2869305628203165
0.0036536583333333303	0.009765993333333334	0.13585722173768053
0.0036536583333333303	0.011420446666666667	0.11318614510616917
0.0036536583333333303	0.0130749	0.03990429363092579
0.0036536583333333303	0.014729353333333334	0.009034631879721656
0.0036536583333333303	0.016383806666666667	0.011391920039240092
0.0036536583333333303	0.01803826	0.0031470142985956617
0.0036536583333333303	0.019692713333333334	0.0005030955747846241
0.0036536583333333303	0.021347166666666667	0.
0.0036536583333333303	0.02300162	0.
0.0036536583333333303	0.024656073333333334	0.
0.004733301666666662	-0.023323073333333333	2.9392171766167845e-10
0.004733301666666662	-0.02166862	0.
0.004733301666666662	-0.020014166666666666	0.
0.004733301666666662	-0.018359713333333333	0.000272805483710707
0.004733301666666662	-0.01670526	0.000055954114642118545
0.004733301666666662	-0.015050806666666666	0.0055088755513023275
0.004733301666666662	-0.013396353333333333	0.013234852487449543
0.004733301666666662	-0.0117419	0.019797728687480618
0.004733301666666662	-0.010087446666666666	0.03490063431969776
0.004733301666666662	-0.008432993333333333	0.07941506603718343
0.004733301666666662	-0.0067785399999999996	0.1368072872200233
0.004733301666666662	-0.005124086666666666	0.24126510267288606
0.004733301666666662	-0.003469633333333333	0.35179533876176816
0.004733301666666662	-0.0018151799999999996	0.5136294605264654
0.004733301666666662	-0.00016072666666666624	0.5998692380345825
0.004733301666666662	0.001493726666666667	0.5060002918024745
0.004733301666666662	0.0031481800000000004	0.5760689081535195
0.004733301666666662	0.004802633333333334	0.46826252340771196
0.004733301666666662	0.006457086666666667	0.3159902278814547
0.004733301666666662	0.00811154	0.16213271591620101
0.004733301666666662	0.009765993333333334	0.12756338122719826
0.004733301666666662	0.011420446666666667	0.06108182430976915
0.004733301666666662	0.0130749	0.04664160397907453
0.004733301666666662	0.014729353333333334	0.02012851198050459
0.004733301666666662	0.016383806666666667	0.006359587556249781
0.004733301666666662	0.01803826	0.
0.004733301666666662	0.019692713333333334	0.
0.004733301666666662	0.021347166666666667	0.
0.004733301666666662	0.02300162	0.
0.004733301666666662	0.024656073333333334	0.
0.0058129449999999964	-0.023323073333333333	0.
0.0058129449999999964	-0.02166862	0.
0.0058129449999999964	-0.020014166666666666	0.
0.0058129449999999964	-0.018359713333333333	0.000010970212132471735
0.0058129449999999964	-0.01670526	0.00047146692239407825
0.0058129449999999964	-0.015050806666666666	0.0022922893923422115
0.0058129449999999964	-0.013396353333333333	0.006683380810173612
0.0058129449999999964	-0.0117419	0.016609660215229725
0.0058129449999999964	-0.010087446666666666	0.027397236149704136
0.0058129449999999964	-0.008432993333333333	0.050079008486921595
0.0058129449999999964	-0.0067785399999999996	0.14478127111964423
0.0058129449999999964	-0.005124086666666666	0.20649118388908025
0.0058129449999999964	-0.003469633333333333	0.285070675345941
0.0058129449999999964	-0.0018151799999999996	0.3750102691835408
0.0058129449999999964	-0.00016072666666666624	0.447747489964447
0.0058129449999999964	0.001493726666666667	0.4979859295599129
0.0058129449999999964	0.0031481800000000004	0.38020720484542647
0.0058129449999999964	0.004802633333333334	0.31699074864996435
0.0058129449999999964	0.006457086666666667	0.2629244139864322
0.0058129449999999964	0.00811154	0.11357988386697476
0.0058129449999999964	0.009765993333333334	0.09456853477981746
0.0058129449999999964	0.011420446666666667	0.05761197041374412
0.0058129449999999964	0.0130749	0.060459223480432644
0.0058129449999999964	0.014729353333333334	0.007328149942653946
0.0058129449999999964	0.016383806666666667	0.001972101935097461
0.0058129449999999964	0.01803826	0.
0.0058129449999999964	0.019692713333333334	0.
0.0058129449999999964	0.021347166666666667	0.
0.0058129449999999964	0.02300162	0.
0.0058129449999999964	0.024656073333333334	0.
0.006892588333333328	-0.023323073333333333	0.
0.006892588333333328	-0.02166862	0.
0.006892588333333328	-0.020014166666666666	0.
0.006892588333333328	-0.018359713333333333	0.000014234971891523799
0.006892588333333328	-0.01670526	0.00011852439517914552
0.006892588333333328	-0.015050806666666666	0.006348721968348053
0.006892588333333328	-0.013396353333333333	0.01000159464900426
0.006892588333333328	-0.0117419	0.013711207584075078
0.006892588333333328	-0.010087446666666666	0.03290164876478648
0.006892588333333328	-0.008432993333333333	0.06442142428111204
0.006892588333333328	-0.0067785399999999996	0.08439594508604661
0.006892588333333328	-0.005124086666666666	0.1601807716457129
0.006892588333333328	-0.003469633333333333	0.2556898893457014
0.006892588333333328	-0.0018151799999999996	0.23755002696611136
0.006892588333333328	-0.00016072666666666624	0.3328634849684879
0.006892588333333328	0.001493726666666667	0.23289646578092557
0.006892588333333328	0.0031481800000000004	0.2886504942163358
0.006892588333333328	0.004802633333333334	0.2375930291910296
0.006892588333333328	0.006457086666666667	0.11599168264856849
0.006892588333333328	0.00811154	0.12826114924866558
0.006892588333333328	0.009765993333333334	0.05715072369233225
0.006892588333333328	0.011420446666666667	0.02572535231303028
0.006892588333333328	0.0130749	0.0324384866527405
0.006892588333333328	0.014729353333333334	0.009136997156249774
0.006892588333333328	0.016383806666666667	0.
0.006892588333333328	0.01803826	0.
0.006892588333333328	0.019692713333333334	0.
0.006892588333333328	0.021347166666666667	0.
0.006892588333333328	0.02300162	0.
0.006892588333333328	0.024656073333333334	0.
0.007972231666666663	-0.023323073333333333	0.
0.007972231666666663	-0.02166862	0.
0.007972231666666663	-0.020014166666666666	0.000029186606932587418
0.007972231666666663	-0.018359713333333333	0.000397135668262697
0.007972231666666663	-0.01670526	0.00010751467044842313
0.007972231666666663	-0.015050806666666666	0.0008639559573406578
0.007972231666666663	-0.013396353333333333	0.004447664735134017
0.007972231666666663	-0.0117419	0.015050365811715379
0.007972231666666663	-0.010087446666666666	0.03259988082680377
0.007972231666666663	-0.008432993333333333	0.05077328163251893
0.007972231666666663	-0.0067785399999999996	0.050201904580210135
0.007972231666666663	-0.005124086666666666	0.09684725226018243
0.007972231666666663	-0.003469633333333333	0.14790417906316178
0.007972231666666663	-0.0018151799999999996	0.2034388391722309
0.007972231666666663	-0.00016072666666666624	0.2175021306932097
0.007972231666666663	0.001493726666666667	0.2928147566903454
0.007972231666666663	0.0031481800000000004	0.18199116159844997
0.007972231666666663	0.004802633333333334	0.15008569555917065
0.007972231666666663	0.006457086666666667	0.11321863096209853
0.007972231666666663	0.00811154	0.0985346285889951
0.007972231666666663	0.009765993333333334	0.04603213576485603
0.007972231666666663	0.011420446666666667	0.01745265719597402
0.007972231666666663	0.0130749	0.027432698642021955
0.007972231666666663	0.014729353333333334	0.
0.007972231666666663	0.016383806666666667	0.00012316731011191028
0.007972231666666663	0.01803826	0.002258055367414961
0.007972231666666663	0.019692713333333334	0.
0.007972231666666663	0.021347166666666667	0.
0.007972231666666663	0.02300162	0.
0.007972231666666663	0.024656073333333334	0.
0.009051874999999994	-0.023323073333333333	0.
0.009051874999999994	-0.02166862	0.
0.009051874999999994	-0.020014166666666666	0.
0.009051874999999994	-0.018359713333333333	0.
0.009051874999999994	-0.01670526	0.
0.009051874999999994	-0.015050806666666666	0.00008119501737780071
0.009051874999999994	-0.013396353333333333	0.0026370981172414735
0.009051874999999994	-0.0117419	0.005206578764258587
0.009051874999999994	-0.010087446666666666	0.02868174178124759
0.009051874999999994	-0.008432993333333333	0.010911522617377505
0.009051874999999994	-0.0067785399999999996	0.04722225813044099
0.009051874999999994	-0.005124086666666666	0.0895861116273621
0.009051874999999994	-0.003469633333333333	0.13144989523942457
0.009051874999999994	-0.0018151799999999996	0.13312580018496306
0.009051874999999994	-0.00016072666666666624	0.10957723991193745
0.009051874999999994	0.001493726666666667	0.12207359815647949
0.009051874999999994	0.0031481800000000004	0.0875643138380714
0.009051874999999994	0.004802633333333334	0.0910672651061148
0.009051874999999994	0.006457086666666667	0.061522400079561425
0.009051874999999994	0.00811154	0.04959041635547124
0.009051874999999994	0.009765993333333334	0.0077794673925371165
0.009051874999999994	0.011420446666666667	0.006712707387026812
0.009051874999999994	0.0130749	0.
0.009051874999999994	0.014729353333333334	0.01068004909650371
0.009051874999999994	0.016383806666666667	0.
0.009051874999999994	0.01803826	0.
0.009051874999999994	0.019692713333333334	0.
0.009051874999999994	0.021347166666666667	0.
0.009051874999999994	0.02300162	0.
0.009051874999999994	0.024656073333333334	0.
0.010131518333333329	-0.023323073333333333	0.
0.010131518333333329	-0.02166862	0.
0.010131518333333329	-0.020014166666666666	0.
0.010131518333333329	-0.018359713333333333	0.
0.010131518333333329	-0.01670526	0.
0.010131518333333329	-0.015050806666666666	0.
0.010131518333333329	-0.013396353333333333	0.010928171524911353
0.010131518333333329	-0.0117419	0.003741838829755159
0.010131518333333329	-0.010087446666666666	0.015300038959234619
0.010131518333333329	-0.008432993333333333	0.03865436133652055
0.010131518333333329	-0.0067785399999999996	0.04583531342415237
0.010131518333333329	-0.005124086666666666	0.052219238796417274
0.010131518333333329	-0.003469633333333333	0.07238657888762665
0.010131518333333329	-0.0018151799999999996	0.09893536038533118
0.010131518333333329	-0.00016072666666666624	0.08176646043699436
0.010131518333333329	0.001493726666666667	0.06987384459666637
0.010131518333333329	0.0031481800000000004	0.09729594822058939
0.010131518333333329	0.004802633333333334	0.03896766176234668
0.010131518333333329	0.006457086666666667	0.027376400810994652
0.010131518333333329	0.00811154	0.061868964314048536
0.010131518333333329	0.009765993333333334	0.
0.010131518333333329	0.011420446666666667	0.
0.010131518333333329	0.0130749	0.
0.010131518333333329	0.014729353333333334	0.
0.010131518333333329	0.016383806666666667	0.
0.010131518333333329	0.01803826	0.
0.010131518333333329	0.019692713333333334	0.
0.010131518333333329	0.021347166666666667	0.
0.010131518333333329	0.02300162	0.
0.010131518333333329	0.024656073333333334	0.
0.01121116166666666	-0.023323073333333333	0.
0.01121116166666666	-0.02166862	0.
0.01121116166666666	-0.020014166666666666	0.
0.01121116166666666	-0.018359713333333333	0.0009058542728072556
0.01121116166666666	-0.01670526	0.00039618212861843065
0.01121116166666666	-0.015050806666666666	0.0003123361119934403
0.01121116166666666	-0.013396353333333333	0.002604022766993035
0.01121116166666666	-0.0117419	0.0027057504608472512
0.01121116166666666	-0.010087446666666666	0.01758855863203275
0.01121116166666666	-0.008432993333333333	0.011034842282183814
0.01121116166666666	-0.0067785399999999996	0.007767244561154686
0.01121116166666666	-0.005124086666666666	0.023031364773131044
0.01121116166666666	-0.003469633333333333	0.042033566286690194
0.01121116166666666	-0.0018151799999999996	0.043526283052304666
0.01121116166666666	-0.00016072666666666624	0.050924829253016196
0.01121116166666666	0.001493726666666667	0.04832584542653523
0.01121116166666666	0.0031481800000000004	0.032864856583195844
0.01121116166666666	0.004802633333333334	0.016167592538234025
0.01121116166666666	0.006457086666666667	0.0030926504883202546
0.01121116166666666	0.00811154	0.014473051793585653
0.01121116166666666	0.009765993333333334	0.00012454389544801962
0.01121116166666666	0.011420446666666667	0.
0.01121116166666666	0.0130749	0.
0.01121116166666666	0.014729353333333334	0.
0.01121116166666666	0.016383806666666667	0.
0.01121116166666666	0.01803826	0.
0.01121116166666666	0.019692713333333334	0.
0.01121116166666666	0.021347166666666667	0.
0.01121116166666666	0.02300162	0.
0.01121116166666666	0.024656073333333334	0.
0.012290804999999995	-0.023323073333333333	0.
0.012290804999999995	-0.02166862	0.
0.012290804999999995	-0.020014166666666666	0.
0.012290804999999995	-0.018359713333333333	0.
0.012290804999999995	-0.01670526	6.863137049150459e-6
0.012290804999999995	-0.015050806666666666	0.
0.012290804999999995	-0.013396353333333333	0.
0.012290804999999995	-0.0117419	9.789275990938389e-7
0.012290804999999995	-0.010087446666666666	0.005682752200906575
0.012290804999999995	-0.008432993333333333	0.012223060139184814
0.012290804999999995	-0.0067785399999999996	0.018093941025312935
0.012290804999999995	-0.005124086666666666	0.013872448914770394
0.012290804999999995	-0.003469633333333333	0.023242205543414822
0.012290804999999995	-0.0018151799999999996	0.020837780758991523
0.012290804999999995	-0.00016072666666666624	0.017585858942801926
0.012290804999999995	0.001493726666666667	0.02926183884175658
0.012290804999999995	0.0031481800000000004	0.01964689437281519
0.012290804999999995	0.004802633333333334	0.01784876442061291
0.012290804999999995	0.006457086666666667	0.
0.012290804999999995	0.00811154	0.
0.012290804999999995	0.009765993333333334	0.
0.012290804999999995	0.011420446666666667	0.
0.012290804999999995	0.0130749	0.
0.012290804999999995	0.014729353333333334	0.
0.012290804999999995	0.016383806666666667	0.
0.012290804999999995	0.01803826	0.
0.012290804999999995	0.019692713333333334	0.
0.012290804999999995	0.021347166666666667	0.
0.012290804999999995	0.02300162	0.
0.012290804999999995	0.024656073333333334	0.
0.013370448333333326	-0.023323073333333333	0.
0.013370448333333326	-0.02166862	0.
0.013370448333333326	-0.020014166666666666	0.
0.013370448333333326	-0.018359713333333333	0.
0.013370448333333326	-0.01670526	0.
0.013370448333333326	-0.015050806666666666	0.0005967345376955508
0.013370448333333326	-0.013396353333333333	0.003020622821588143
0.013370448333333326	-0.0117419	0.
0.013370448333333326	-0.010087446666666666	0.0042740660153227
0.013370448333333326	-0.008432993333333333	0.
0.013370448333333326	-0.0067785399999999996	0.
0.013370448333333326	-0.005124086666666666	0.
0.013370448333333326	-0.003469633333333333	0.013453401896971454
0.013370448333333326	-0.0018151799999999996	0.01496755288575709
0.013370448333333326	-0.00016072666666666624	0.0037602247156323055
0.013370448333333326	0.001493726666666667	0.
0.013370448333333326	0.0031481800000000004	0.02666804885721738
0.013370448333333326	0.004802633333333334	0.
0.013370448333333326	0.006457086666666667	0.
0.013370448333333326	0.00811154	0.0007145525052041535
0.013370448333333326	0.009765993333333334	0.
0.013370448333333326	0.011420446666666667	0.
0.013370448333333326	0.0130749	0.
0.013370448333333326	0.014729353333333334	0.
0.013370448333333326	0.016383806666666667	0.
0.013370448333333326	0.01803826	0.
0.013370448333333326	0.019692713333333334	0.
0.013370448333333326	0.021347166666666667	0.
0.013370448333333326	0.02300162	0.
0.013370448333333326	0.024656073333333334	0.
0.014450091666666661	-0.023323073333333333	0.
0.014450091666666661	-0.02166862	0.
0.014450091666666661	-0.020014166666666666	0.
0.014450091666666661	-0.018359713333333333	0.
0.014450091666666661	-0.01670526	0.
0.014450091666666661	-0.015050806666666666	0.
0.014450091666666661	-0.013396353333333333	0.0007919747565432186
0.014450091666666661	-0.0117419	0.
0.014450091666666661	-0.010087446666666666	0.0012770753992815424
0.014450091666666661	-0.008432993333333333	0.0022866537068058925
0.014450091666666661	-0.0067785399999999996	0.
0.014450091666666661	-0.005124086666666666	0.012419351710289399
0.014450091666666661	-0.003469633333333333	0.008480883237808368
0.014450091666666661	-0.0018151799999999996	0.
0.014450091666666661	-0.00016072666666666624	0.017193204791620145
0.014450091666666661	0.001493726666666667	0.013845940696024732
0.014450091666666661	0.0031481800000000004	0.012771922494896351
0.014450091666666661	0.004802633333333334	0.
0.014450091666666661	0.006457086666666667	0.
0.014450091666666661	0.00811154	0.
0.014450091666666661	0.009765993333333334	0.
0.014450091666666661	0.011420446666666667	0.
0.014450091666666661	0.0130749	0.
0.014450091666666661	0.014729353333333334	0.
0.014450091666666661	0.016383806666666667	0.
0.014450091666666661	0.01803826	0.
0.014450091666666661	0.019692713333333334	0.
0.014450091666666661	0.021347166666666667	0.
0.014450091666666661	0.02300162	0.
0.014450091666666661	0.024656073333333334	0.
0.015529734999999992	-0.023323073333333333	0.
0.015529734999999992	-0.02166862	0.
0.015529734999999992	-0.020014166666666666	0.
0.015529734999999992	-0.018359713333333333	0.
0.015529734999999992	-0.01670526	0.
0.015529734999999992	-0.015050806666666666	0.
0.015529734999999992	-0.013396353333333333	0.
0.015529734999999992	-0.0117419	0.0030949425500943835
0.015529734999999992	-0.010087446666666666	0.
0.015529734999999992	-0.008432993333333333	0.
0.015529734999999992	-0.0067785399999999996	0.
0.015529734999999992	-0.005124086666666666	0.
0.015529734999999992	-0.003469633333333333	0.
0.015529734999999992	-0.0018151799999999996	0.
0.015529734999999992	-0.00016072666666666624	0.
0.015529734999999992	0.001493726666666667	0.
0.015529734999999992	0.0031481800000000004	0.
0.015529734999999992	0.004802633333333334	0.
0.015529734999999992	0.006457086666666667	0.
0.015529734999999992	0.00811154	0.
0.015529734999999992	0.009765993333333334	0.
0.015529734999999992	0.011420446666666667	0.
0.015529734999999992	0.0130749	0.
0.015529734999999992	0.014729353333333334	0.
0.015529734999999992	0.016383806666666667	0.
0.015529734999999992	0.01803826	0.
0.015529734999999992	0.019692713333333334	0.
0.015529734999999992	0.021347166666666667	0.
0.015529734999999992	0.02300162	0.
0.015529734999999992	0.024656073333333334	0.
0.016609378333333327	-0.023323073333333333	0.
0.016609378333333327	-0.02166862	0.
0.016609378333333327	-0.020014166666666666	0.
0.016609378333333327	-0.018359713333333333	0.
0.016609378333333327	-0.01670526	0.
0.016609378333333327	-0.015050806666666666	0.
0.016609378333333327	-0.013396353333333333	0.
0.016609378333333327	-0.0117419	0.
0.016609378333333327	-0.010087446666666666	0.
0.016609378333333327	-0.008432993333333333	0.
0.016609378333333327	-0.0067785399999999996	0.
0.016609378333333327	-0.005124086666666666	0.
0.016609378333333327	-0.003469633333333333	0.
0.016609378333333327	-0.0018151799999999996	0.009849304040147118
0.016609378333333327	-0.00016072666666666624	0.
0.016609378333333327	0.001493726666666667	0.
0.016609378333333327	0.0031481800000000004	0.
0.016609378333333327	0.004802633333333334	0.
0.016609378333333327	0.006457086666666667	0.
0.016609378333333327	0.00811154	0.
0.016609378333333327	0.009765993333333334	0.
0.016609378333333327	0.011420446666666667	0.
0.016609378333333327	0.0130749	0.
0.016609378333333327	0.014729353333333334	0.
0.016609378333333327	0.016383806666666667	0.
0.016609378333333327	0.01803826	0.
0.016609378333333327	0.019692713333333334	0.
0.016609378333333327	0.021347166666666667	0.
0.016609378333333327	0.02300162	0.
0.016609378333333327	0.024656073333333334	0.

==> data/fig7/hist_2d_6-7.dat <==
-0.11185878333333332	-0.07256964666666667	0.
-0.11185878333333332	-0.06693974	0.
-0.11185878333333332	-0.06130983333333333	0.
-0.11185878333333332	-0.055679926666666664	0.
-0.11185878333333332	-0.050050019999999994	0.
-0.11185878333333332	-0.04442011333333333	0.
-0.11185878333333332	-0.03879020666666666	0.
-0.11185878333333332	-0.0331603	0.
-0.11185878333333332	-0.027530393333333326	0.
-0.11185878333333332	-0.021900486666666663	0.
-0.11185878333333332	-0.016270579999999993	0.
-0.11185878333333332	-0.010640673333333323	0.
-0.11185878333333332	-0.005010766666666666	0.
-0.11185878333333332	0.0006191400000000041	0.
-0.11185878333333332	0.006249046666666674	0.
-0.11185878333333332	0.011878953333333345	0.
-0.11185878333333332	0.01750886	0.
-0.11185878333333332	0.02313876666666667	0.
-0.11185878333333332	0.02876867333333334	0.
-0.11185878333333332	0.03439858000000001	0.
-0.11185878333333332	0.04002848666666667	0.
-0.11185878333333332	0.04565839333333334	0.
-0.11185878333333332	0.05128830000000001	0.
-0.11185878333333332	0.056918206666666665	0.
-0.11185878333333332	0.06254811333333335	0.
-0.11185878333333332	0.06817802	0.
-0.11185878333333332	0.07380792666666666	0.
-0.11185878333333332	0.07943783333333335	0.
-0.11185878333333332	0.08506774	0.
-0.11185878333333332	0.09069764666666669	0.
-0.10365434999999999	-0.07256964666666667	0.
-0.10365434999999999	-0.06693974	0.
-0.10365434999999999	-0.06130983333333333	0.
-0.10365434999999999	-0.055679926666666664	0.
-0.10365434999999999	-0.050050019999999994	0.
-0.10365434999999999	-0.04442011333333333	0.
-0.10365434999999999	-0.03879020666666666	0.
-0.10365434999999999	-0.0331603	0.
-0.10365434999999999	-0.027530393333333326	0.
-0.10365434999999999	-0.021900486666666663	0.
-0.10365434999999999	-0.016270579999999993	0.
-0.10365434999999999	-0.010640673333333323	0.
-0.10365434999999999	-0.005010766666666666	0.
-0.10365434999999999	0.0006191400000000041	0.
-0.10365434999999999	0.006249046666666674	0.
-0.10365434999999999	0.011878953333333345	0.
-0.10365434999999999	0.01750886	0.
-0.10365434999999999	0.02313876666666667	0.
-0.10365434999999999	0.02876867333333334	0.
-0.10365434999999999	0.03439858000000001	0.
-0.10365434999999999	0.04002848666666667	0.
-0.10365434999999999	0.04565839333333334	0.
-0.10365434999999999	0.05128830000000001	0.
-0.10365434999999999	0.056918206666666665	0.
-0.10365434999999999	0.06254811333333335	0.
-0.10365434999999999	0.06817802	0.
-0.10365434999999999	0.07380792666666666	0.
-0.10365434999999999	0.07943783333333335	0.
-0.10365434999999999	0.08506774	0.
-0.10365434999999999	0.09069764666666669	0.
-0.09544991666666666	-0.07256964666666667	0.
-0.09544991666666666	-0.06693974	0.
-0.09544991666666666	-0.06130983333333333	0.
-0.09544991666666666	-0.055679926666666664	0.
-0.09544991666666666	-0.050050019999999994	0.
-0.09544991666666666	-0.04442011333333333	0.
-0.09544991666666666	-0.03879020666666666	0.
-0.09544991666666666	-0.0331603	0.
-0.09544991666666666	-0.027530393333333326	0.
-0.09544991666666666	-0.021900486666666663	0.
-0.09544991666666666	-0.016270579999999993	0.
-0.09544991666666666	-0.010640673333333323	0.
-0.09544991666666666	-0.005010766666666666	0.
-0.09544991666666666	0.0006191400000000041	0.
-0.09544991666666666	0.006249046666666674	0.
-0.09544991666666666	0.011878953333333345	0.
-0.09544991666666666	0.01750886	0.
-0.09544991666666666	0.02313876666666667	0.
-0.09544991666666666	0.02876867333333334	0.
-0.09544991666666666	0.03439858000000001	0.
-0.09544991666666666	0.04002848666666667	0.
-0.09544991666666666	0.04565839333333334	0.
-0.09544991666666666	0.05128830000000001	0.
-0.09544991666666666	0.056918206666666665	0.
-0.09544991666666666	0.06254811333333335	0.0032572093441333317
-0.09544991666666666	0.06817802	0.
-0.09544991666666666	0.07380792666666666	0.
-0.09544991666666666	0.07943783333333335	0.
-0.09544991666666666	0.08506774	0.
-0.09544991666666666	0.09069764666666669	0.
-0.08724548333333332	-0.07256964666666667	0.
-0.08724548333333332	-0.06693974	0.
-0.08724548333333332	-0.06130983333333333	0.
-0.08724548333333332	-0.055679926666666664	0.
-0.08724548333333332	-0.050050019999999994	0.
-0.08724548333333332	-0.04442011333333333	0.
-0.08724548333333332	-0.03879020666666666	0.
-0.08724548333333332	-0.0331603	0.
-0.08724548333333332	-0.027530393333333326	0.
-0.08724548333333332	-0.021900486666666663	0.
-0.08724548333333332	-0.016270579999999993	0.
-0.08724548333333332	-0.010640673333333323	0.
-0.08724548333333332	-0.005010766666666666	0.
-0.08724548333333332	0.0006191400000000041	0.
-0.08724548333333332	0.006249046666666674	0.
-0.08724548333333332	0.011878953333333345	0.
-0.08724548333333332	0.01750886	0.
-0.08724548333333332	0.02313876666666667	0.
-0.08724548333333332	0.02876867333333334	0.
-0.08724548333333332	0.03439858000000001	0.
-0.08724548333333332	0.04002848666666667	0.
-0.08724548333333332	0.04565839333333334	0.
-0.08724548333333332	0.05128830000000001	0.001534728927684758
-0.08724548333333332	0.056918206666666665	0.
-0.08724548333333332	0.06254811333333335	0.
-0.08724548333333332	0.06817802	0.
-0.08724548333333332	0.07380792666666666	0.
-0.08724548333333332	0.07943783333333335	0.
-0.08724548333333332	0.08506774	0.
-0.08724548333333332	0.09069764666666669	0.
-0.07904105	-0.07256964666666667	0.
-0.07904105	-0.06693974	0.
-0.07904105	-0.06130983333333333	0.
-0.07904105	-0.055679926666666664	0.
-0.07904105	-0.050050019999999994	0.
-0.07904105	-0.04442011333333333	0.
-0.07904105	-0.03879020666666666	0.
-0.07904105	-0.0331603	0.
-0.07904105	-0.027530393333333326	0.
-0.07904105	-0.021900486666666663	0.
-0.07904105	-0.016270579999999993	0.
-0.07904105	-0.010640673333333323	0.
-0.07904105	-0.005010766666666666	0.
-0.07904105	0.0006191400000000041	0.
-0.07904105	0.006249046666666674	0.
-0.07904105	0.011878953333333345	0.
-0.07904105	0.01750886	0.
-0.07904105	0.02313876666666667	0.00020195888149759748
-0.07904105	0.02876867333333334	0.
-0.07904105	0.03439858000000001	0.00054069235048302
-0.07904105	0.04002848666666667	0.0029702149975200536
-0.07904105	0.04565839333333334	0.001244340329759011
-0.07904105	0.05128830000000001	0.01068380522045431
-0.07904105	0.056918206666666665	0.0010506024809123732
-0.07904105	0.06254811333333335	0.
-0.07904105	0.06817802	0.
-0.07904105	0.07380792666666666	0.
-0.07904105	0.07943783333333335	0.
-0.07904105	0.08506774	0.
-0.07904105	0.09069764666666669	0.
-0.07083661666666666	-0.07256964666666667	0.
-0.07083661666666666	-0.06693974	0.
-0.07083661666666666	-0.06130983333333333	0.
-0.07083661666666666	-0.055679926666666664	0.
-0.07083661666666666	-0.050050019999999994	0.
-0.07083661666666666	-0.04442011333333333	0.
-0.07083661666666666	-0.03879020666666666	0.
-0.07083661666666666	-0.0331603	0.
-0.07083661666666666	-0.027530393333333326	0.
-0.07083661666666666	-0.021900486666666663	0.
-0.07083661666666666	-0.016270579999999993	0.
-0.07083661666666666	-0.010640673333333323	0.
-0.07083661666666666	-0.005010766666666666	0.
-0.07083661666666666	0.0006191400000000041	0.
-0.07083661666666666	0.006249046666666674	0.
-0.07083661666666666	0.011878953333333345	0.
-0.07083661666666666	0.01750886	0.
-0.07083661666666666	0.02313876666666667	0.
-0.07083661666666666	0.02876867333333334	0.004749927912986252
-0.07083661666666666	0.03439858000000001	0.0013429899363533676
-0.07083661666666666	0.04002848666666667	0.00023497020368508202
-0.07083661666666666	0.04565839333333334	0.003012722053412113
-0.07083661666666666	0.05128830000000001	0.005912821994143258
-0.07083661666666666	0.056918206666666665	0.00155488461586684
-0.07083661666666666	0.06254811333333335	0.
-0.07083661666666666	0.06817802	0.0021183897517026984
-0.07083661666666666	0.07380792666666666	0.0001249207032543464
-0.07083661666666666	0.07943783333333335	0.
-0.07083661666666666	0.08506774	0.
-0.07083661666666666	0.09069764666666669	0.
-0.06263218333333333	-0.07256964666666667	0.
-0.06263218333333333	-0.06693974	0.
-0.06263218333333333	-0.06130983333333333	0.
-0.06263218333333333	-0.055679926666666664	0.
-0.06263218333333333	-0.050050019999999994	0.
-0.06263218333333333	-0.04442011333333333	0.
-0.06263218333333333	-0.03879020666666666	0.
-0.06263218333333333	-0.0331603	0.
-0.06263218333333333	-0.027530393333333326	0.
-0.06263218333333333	-0.021900486666666663	0.
-0.06263218333333333	-0.016270579999999993	0.
-0.06263218333333333	-0.010640673333333323	0.
-0.06263218333333333	-0.005010766666666666	0.
-0.06263218333333333	0.0006191400000000041	0.000029666833421610188
-0.06263218333333333	0.006249046666666674	0.
-0.06263218333333333	0.011878953333333345	0.004760227274682094
-0.06263218333333333	0.01750886	0.0005104495341526966
-0.06263218333333333	0.02313876666666667	0.
-0.06263218333333333	0.02876867333333334	0.0032603371430041488
-0.06263218333333333	0.03439858000000001	0.006681222558769202
-0.06263218333333333	0.04002848666666667	0.007820437652036574
-0.06263218333333333	0.04565839333333334	0.014346445628906504
-0.06263218333333333	0.05128830000000001	0.019320129532885467
-0.06263218333333333	0.056918206666666665	0.005015758322805483
-0.06263218333333333	0.06254811333333335	0.01000229971760129
-0.06263218333333333	0.06817802	0.0050076394147837286
-0.06263218333333333	0.07380792666666666	0.003301577853494073
-0.06263218333333333	0.07943783333333335	0.
-0.06263218333333333	0.08506774	0.
-0.06263218333333333	0.09069764666666669	0.
-0.05442774999999999	-0.07256964666666667	0.
-0.05442774999999999	-0.06693974	0.
-0.05442774999999999	-0.06130983333333333	0.
-0.05442774999999999	-0.055679926666666664	0.
-0.05442774999999999	-0.050050019999999994	0.
-0.05442774999999999	-0.04442011333333333	0.
-0.05442774999999999	-0.03879020666666666	0.
-0.05442774999999999	-0.0331603	0.
-0.05442774999999999	-0.027530393333333326	0.
-0.05442774999999999	-0.021900486666666663	0.
-0.05442774999999999	-0.016270579999999993	0.
-0.05442774999999999	-0.010640673333333323	0.
-0.05442774999999999	-0.005010766666666666	0.
-0.05442774999999999	0.0006191400000000041	0.
-0.05442774999999999	0.006249046666666674	0.010817861435993855
-0.05442774999999999	0.011878953333333345	0.0009162881685826557
-0.05442774999999999	0.01750886	0.0007314054534937654
-0.05442774999999999	0.02313876666666667	0.002141392860228145
-0.05442774999999999	0.02876867333333334	0.024180054955582134
-0.05442774999999999	0.03439858000000001	0.044427364712957766
-0.05442774999999999	0.04002848666666667	0.03836237423608268
-0.05442774999999999	0.04565839333333334	0.04011008389229223
-0.05442774999999999	0.05128830000000001	0.02633912651753129
-0.05442774999999999	0.056918206666666665	0.014786788461921772
-0.05442774999999999	0.06254811333333335	0.008604692601143651
-0.05442774999999999	0.06817802	0.002838097293123952
-0.05442774999999999	0.07380792666666666	0.0038433025911377787
-0.05442774999999999	0.07943783333333335	0.
-0.05442774999999999	0.08506774	0.
-0.05442774999999999	0.09069764666666669	0.00023080444721925973
-0.04622331666666665	-0.07256964666666667	0.
-0.04622331666666665	-0.06693974	0.
-0.04622331666666665	-0.06130983333333333	0.
-0.04622331666666665	-0.055679926666666664	0.
-0.04622331666666665	-0.050050019999999994	0.
-0.04622331666666665	-0.04442011333333333	0.
-0.04622331666666665	-0.03879020666666666	0.
-0.04622331666666665	-0.0331603	0.
-0.04622331666666665	-0.027530393333333326	0.
-0.04622331666666665	-0.021900486666666663	0.
-0.04622331666666665	-0.016270579999999993	0.
-0.04622331666666665	-0.010640673333333323	0.
-0.04622331666666665	-0.005010766666666666	0.
-0.04622331666666665	0.0006191400000000041	0.0009922466109734997
-0.04622331666666665	0.006249046666666674	0.005366225911686499
-0.04622331666666665	0.011878953333333345	0.029101202236675436
-0.04622331666666665	0.01750886	0.02246060522676606
-0.04622331666666665	0.02313876666666667	0.04501401778861139
-0.04622331666666665	0.02876867333333334	0.06040177719920126
-0.04622331666666665	0.03439858000000001	0.09874229221544614
-0.04622331666666665	0.04002848666666667	0.09377828127782376
-0.04622331666666665	0.04565839333333334	0.09180520791043614
-0.04622331666666665	0.05128830000000001	0.04397486255022714
-0.04622331666666665	0.056918206666666665	0.039055226806486626
-0.04622331666666665	0.06254811333333335	0.00923858388823867
-0.04622331666666665	0.06817802	0.01071196376594314
-0.04622331666666665	0.07380792666666666	0.00632717875105459
-0.04622331666666665	0.07943783333333335	0.00016905896799651783
-0.04622331666666665	0.08506774	0.
-0.04622331666666665	0.09069764666666669	0.
-0.03801888333333332	-0.07256964666666667	0.
-0.03801888333333332	-0.06693974	0.
-0.03801888333333332	-0.06130983333333333	0.
-0.03801888333333332	-0.055679926666666664	0.
-0.03801888333333332	-0.050050019999999994	0.
-0.03801888333333332	-0.04442011333333333	0.
-0.03801888333333332	-0.03879020666666666	0.
-0.03801888333333332	-0.0331603	0.
-0.03801888333333332	-0.027530393333333326	0.
-0.03801888333333332	-0.021900486666666663	0.
-0.03801888333333332	-0.016270579999999993	0.
-0.03801888333333332	-0.010640673333333323	0.00035761167089672866
-0.03801888333333332	-0.005010766666666666	0.0013549672985476117
-0.03801888333333332	0.0006191400000000041	0.004982411846153064
-0.03801888333333332	0.006249046666666674	0.019087742153913536
-0.03801888333333332	0.011878953333333345	0.05664515335130367
-0.03801888333333332	0.01750886	0.06448984931639916
-0.03801888333333332	0.02313876666666667	0.15199623840379678
-0.03801888333333332	0.02876867333333334	0.12951242711901484
-0.03801888333333332	0.03439858000000001	0.14525185269027027
-0.03801888333333332	0.04002848666666667	0.15525646878014304
-0.03801888333333332	0.04565839333333334	0.06613439471467891
-0.03801888333333332	0.05128830000000001	0.060583494050784815
-0.03801888333333332	0.056918206666666665	0.05021377684107174
-0.03801888333333332	0.06254811333333335	0.00808181171439961
-0.03801888333333332	0.06817802	0.00213603038878919
-0.03801888333333332	0.07380792666666666	0.00024399059366099672
-0.03801888333333332	0.07943783333333335	0.
-0.03801888333333332	0.08506774	0.
-0.03801888333333332	0.09069764666666669	0.
-0.029814449999999992	-0.07256964666666667	0.
-0.029814449999999992	-0.06693974	0.
-0.029814449999999992	-0.06130983333333333	0.
-0.029814449999999992	-0.055679926666666664	0.
-0.029814449999999992	-0.050050019999999994	0.
-0.029814449999999992	-0.04442011333333333	0.
-0.029814449999999992	-0.03879020666666666	0.
-0.029814449999999992	-0.0331603	0.
-0.029814449999999992	-0.027530393333333326	0.00006979225012005002
-0.029814449999999992	-0.021900486666666663	0.
-0.029814449999999992	-0.016270579999999993	0.0006578863971323284
-0.029814449999999992	-0.010640673333333323	0.0026033796157947206
-0.029814449999999992	-0.005010766666666666	0.008969763083595187
-0.029814449999999992	0.0006191400000000041	0.025667723925723755
-0.029814449999999992	0.006249046666666674	0.07660967815360067
-0.029814449999999992	0.011878953333333345	0.1269739904117427
-0.029814449999999992	0.01750886	0.20225888280834847
-0.029814449999999992	0.02313876666666667	0.26204638221969634
-0.029814449999999992	0.02876867333333334	0.3077000279143469
-0.029814449999999992	0.03439858000000001	0.25225007851037434
-0.029814449999999992	0.04002848666666667	0.1990265106196725
-0.029814449999999992	0.04565839333333334	0.11607091469969151
-0.029814449999999992	0.05128830000000001	0.07910976334898366
-0.029814449999999992	0.056918206666666665	0.04108038596294228
-0.029814449999999992	0.06254811333333335	0.014348107475145375
-0.029814449999999992	0.06817802	0.
-0.029814449999999992	0.07380792666666666	0.
-0.029814449999999992	0.07943783333333335	0.
-0.029814449999999992	0.08506774	0.
-0.029814449999999992	0.09069764666666669	0.
-0.021610016666666662	-0.07256964666666667	0.
-0.021610016666666662	-0.06693974	0.
-0.021610016666666662	-0.06130983333333333	0.
-0.021610016666666662	-0.055679926666666664	0.
-0.021610016666666662	-0.050050019999999994	0.
-0.021610016666666662	-0.04442011333333333	0.
-0.021610016666666662	-0.03879020666666666	0.
-0.021610016666666662	-0.0331603	0.
-0.021610016666666662	-0.027530393333333326	0.
-0.021610016666666662	-0.021900486666666663	0.
-0.021610016666666662	-0.016270579999999993	0.00554538686232278
-0.021610016666666662	-0.010640673333333323	0.012041808220025313
-0.021610016666666662	-0.005010766666666666	0.037196041340138646
-0.021610016666666662	0.0006191400000000041	0.09484216274574986
-0.021610016666666662	0.006249046666666674	0.19422834229983812
-0.021610016666666662	0.011878953333333345	0.31401907522390254
-0.021610016666666662	0.01750886	0.4145768589295118
-0.021610016666666662	0.02313876666666667	0.478555438047522
-0.021610016666666662	0.02876867333333334	0.40502762552037697
-0.021610016666666662	0.03439858000000001	0.2563474703810442
-0.021610016666666662	0.04002848666666667	0.20152034779310452
-0.021610016666666662	0.04565839333333334	0.11732232177526969
-0.021610016666666662	0.05128830000000001	0.0494566029297748
-0.021610016666666662	0.056918206666666665	0.029840888140786243
-0.021610016666666662	0.06254811333333335	0.011638659464772083
-0.021610016666666662	0.06817802	0.00011315037553567133
-0.021610016666666662	0.07380792666666666	0.
-0.021610016666666662	0.07943783333333335	0.
-0.021610016666666662	0.08506774	0.
-0.021610016666666662	0.09069764666666669	0.
-0.013405583333333318	-0.07256964666666667	0.
-0.013405583333333318	-0.06693974	0.
-0.013405583333333318	-0.06130983333333333	0.
-0.013405583333333318	-0.055679926666666664	0.
-0.013405583333333318	-0.050050019999999994	0.
-0.013405583333333318	-0.04442011333333333	0.
-0.013405583333333318	-0.03879020666666666	0.
-0.013405583333333318	-0.0331603	0.
-0.013405583333333318	-0.027530393333333326	0.000028858841923458827
-0.013405583333333318	-0.021900486666666663	0.0012175660371987593
-0.013405583333333318	-0.016270579999999993	0.021048317787700853
-0.013405583333333318	-0.010640673333333323	0.033048316370210995
-0.013405583333333318	-0.005010766666666666	0.09926171191282536
-0.013405583333333318	0.0006191400000000041	0.23139370447295807
-0.013405583333333318	0.006249046666666674	0.3407116652027328
-0.013405583333333318	0.011878953333333345	0.578426075674906
-0.013405583333333318	0.01750886	0.5815696476947034
-0.013405583333333318	0.02313876666666667	0.620885418847361
-0.013405583333333318	0.02876867333333334	0.46964349254422927
-0.013405583333333318	0.03439858000000001	0.334040021284299
-0.013405583333333318	0.04002848666666667	0.23994133818695373
-0.013405583333333318	0.04565839333333334	0.11819405278244921
-0.013405583333333318	0.05128830000000001	0.0344790632073672
-0.013405583333333318	0.056918206666666665	0.011707371598393381
-0.013405583333333318	0.06254811333333335	0.0008567099596727767
-0.013405583333333318	0.06817802	0.
-0.013405583333333318	0.07380792666666666	9.862361123419565e-6
-0.013405583333333318	0.07943783333333335	0.
-0.013405583333333318	0.08506774	0.
-0.013405583333333318	0.09069764666666669	0.
-0.005201149999999988	-0.07256964666666667	0.
-0.005201149999999988	-0.06693974	0.
-0.005201149999999988	-0.06130983333333333	0.
-0.005201149999999988	-0.055679926666666664	0.
-0.005201149999999988	-0.050050019999999994	0.
-0.005201149999999988	-0.04442011333333333	0.
-0.005201149999999988	-0.03879020666666666	0.
-0.005201149999999988	-0.0331603	0.
-0.005201149999999988	-0.027530393333333326	0.0037151888220904967
-0.005201149999999988	-0.021900486666666663	0.005441628239051039
-0.005201149999999988	-0.016270579999999993	0.04502372388976807
-0.005201149999999988	-0.010640673333333323	0.13530409402350418
-0.005201149999999988	-0.005010766666666666	0.25403097843804556
-0.005201149999999988	0.0006191400000000041	0.43051404954152606
-0.005201149999999988	0.006249046666666674	0.5960111611409789
-0.005201149999999988	0.011878953333333345	0.7114982911672868
-0.005201149999999988	0.01750886	0.7454571391264134
-0.005201149999999988	0.02313876666666667	0.5848370325512097
-0.005201149999999988	0.02876867333333334	0.4664515630177703
-0.005201149999999988	0.03439858000000001	0.26309229021708536
-0.005201149999999988	0.04002848666666667	0.15404998316308838
-0.005201149999999988	0.04565839333333334	0.05497119754526214
-0.005201149999999988	0.05128830000000001	0.011602337067140587
-0.005201149999999988	0.056918206666666665	0.005684344605145338
-0.005201149999999988	0.06254811333333335	0.00290318967496744
-0.005201149999999988	0.06817802	0.0003478754801106626
-0.005201149999999988	0.07380792666666666	0.
-0.005201149999999988	0.07943783333333335	0.
-0.005201149999999988	0.08506774	0.
-0.005201149999999988	0.09069764666666669	0.
0.0030032833333333425	-0.07256964666666667	0.
0.0030032833333333425	-0.06693974	0.
0.0030032833333333425	-0.06130983333333333	0.
0.0030032833333333425	-0.055679926666666664	0.
0.0030032833333333425	-0.050050019999999994	0.
0.0030032833333333425	-0.04442011333333333	0.
0.0030032833333333425	-0.03879020666666666	0.0003845187254749461
0.0030032833333333425	-0.0331603	0.001312374829329308
0.0030032833333333425	-0.027530393333333326	0.015203906297444506
0.0030032833333333425	-0.021900486666666663	0.05219255823250734
0.0030032833333333425	-0.016270579999999993	0.11849305707829759
0.0030032833333333425	-0.010640673333333323	0.26780516685039335
0.0030032833333333425	-0.005010766666666666	0.5210293300803348
0.0030032833333333425	0.0006191400000000041	0.7616509970158915
0.0030032833333333425	0.006249046666666674	0.9909438877571951
0.0030032833333333425	0.011878953333333345	0.8939682233027477
0.0030032833333333425	0.01750886	0.8088095919106696
0.0030032833333333425	0.02313876666666667	0.5650027169668062
0.0030032833333333425	0.02876867333333334	0.43573614824521617
0.0030032833333333425	0.03439858000000001	0.20875584695845528
0.0030032833333333425	0.04002848666666667	0.06809064165679654
0.0030032833333333425	0.04565839333333334	0.03040591562061749
0.0030032833333333425	0.05128830000000001	0.00822659744057321
0.0030032833333333425	0.056918206666666665	0.0012426638147097614
0.0030032833333333425	0.06254811333333335	0.005179649784564255
0.0030032833333333425	0.06817802	0.
0.0030032833333333425	0.07380792666666666	0.
0.0030032833333333425	0.07943783333333335	0.
0.0030032833333333425	0.08506774	0.
0.0030032833333333425	0.09069764666666669	0.
0.011207716666666687	-0.07256964666666667	0.
0.011207716666666687	-0.06693974	0.
0.011207716666666687	-0.06130983333333333	0.
0.011207716666666687	-0.055679926666666664	0.
0.011207716666666687	-0.050050019999999994	0.
0.011207716666666687	-0.04442011333333333	0.
0.011207716666666687	-0.03879020666666666	0.0013451159854522606
0.011207716666666687	-0.0331603	0.016297443829285878
0.011207716666666687	-0.027530393333333326	0.033428592281545357
0.011207716666666687	-0.021900486666666663	0.08463526097556602
0.011207716666666687	-0.016270579999999993	0.23770541867709344
0.011207716666666687	-0.010640673333333323	0.4420080920735685
0.011207716666666687	-0.005010766666666666	0.7167990985482005
0.011207716666666687	0.0006191400000000041	0.9829206578959709
0.011207716666666687	0.006249046666666674	1.
0.011207716666666687	0.011878953333333345	0.8833907824804679
0.011207716666666687	0.01750886	0.6690247728920489
0.011207716666666687	0.02313876666666667	0.4320546913274127
0.011207716666666687	0.02876867333333334	0.24035346149382159
0.011207716666666687	0.03439858000000001	0.1047071657312023
0.011207716666666687	0.04002848666666667	0.02829538668014636
0.011207716666666687	0.04565839333333334	0.007101415458789446
0.011207716666666687	0.05128830000000001	0.00024572745508204876
0.011207716666666687	0.056918206666666665	0.0017399372292024975
0.011207716666666687	0.06254811333333335	3.6876832243445684e-7
0.011207716666666687	0.06817802	0.
0.011207716666666687	0.07380792666666666	0.
0.011207716666666687	0.07943783333333335	0.
0.011207716666666687	0.08506774	0.
0.011207716666666687	0.09069764666666669	0.
0.019412150000000003	-0.07256964666666667	0.
0.019412150000000003	-0.06693974	0.
0.019412150000000003	-0.06130983333333333	0.
0.019412150000000003	-0.055679926666666664	0.
0.019412150000000003	-0.050050019999999994	0.
0.019412150000000003	-0.04442011333333333	0.0014625834475861209
0.019412150000000003	-0.03879020666666666	0.0035185286305588863
0.019412150000000003	-0.0331603	0.025558803366648584
0.019412150000000003	-0.027530393333333326	0.10057723190221245
0.019412150000000003	-0.021900486666666663	0.15737168440552948
0.019412150000000003	-0.016270579999999993	0.447813627688385
0.019412150000000003	-0.010640673333333323	0.6578570000843248
0.019412150000000003	-0.005010766666666666	0.9153608950069705
0.019412150000000003	0.0006191400000000041	0.9649789447391298
0.019412150000000003	0.006249046666666674	0.809988356326318
0.019412150000000003	0.011878953333333345	0.6627707531244813
0.019412150000000003	0.01750886	0.45513183442506494
0.019412150000000003	0.02313876666666667	0.2527481790238834
0.019412150000000003	0.02876867333333334	0.12181643607985165
0.019412150000000003	0.03439858000000001	0.04270317852832412
0.019412150000000003	0.04002848666666667	0.011127837974151712
0.019412150000000003	0.04565839333333334	0.0013314263757294145
0.019412150000000003	0.05128830000000001	6.798575826999498e-6
0.019412150000000003	0.056918206666666665	1.8215227386625076e-10
0.019412150000000003	0.06254811333333335	0.000018006707461903953
0.019412150000000003	0.06817802	0.
0.019412150000000003	0.07380792666666666	0.
0.019412150000000003	0.07943783333333335	0.
0.019412150000000003	0.08506774	0.
0.019412150000000003	0.09069764666666669	0.
0.027616583333333347	-0.07256964666666667	0.
0.027616583333333347	-0.06693974	0.
0.027616583333333347	-0.06130983333333333	0.
0.027616583333333347	-0.055679926666666664	0.
0.027616583333333347	-0.050050019999999994	0.
0.027616583333333347	-0.04442011333333333	0.003693021557234802
0.027616583333333347	-0.03879020666666666	0.02688346193205975
0.027616583333333347	-0.0331603	0.0613118886845285
0.027616583333333347	-0.027530393333333326	0.1337351986512351
0.027616583333333347	-0.021900486666666663	0.31275698544790664
0.027616583333333347	-0.016270579999999993	0.5613267397873682
0.027616583333333347	-0.010640673333333323	0.7728248369549958
0.027616583333333347	-0.005010766666666666	0.8286172322076987
0.027616583333333347	0.0006191400000000041	0.7481821295732323
0.027616583333333347	0.006249046666666674	0.5894174081014782
0.027616583333333347	0.011878953333333345	0.3903710361715809
0.027616583333333347	0.01750886	0.2437493119259106
0.027616583333333347	0.02313876666666667	0.11085949115015162
0.027616583333333347	0.02876867333333334	0.06207998392065167
0.027616583333333347	0.03439858000000001	0.005609532072488568
0.027616583333333347	0.04002848666666667	0.002679050954287077
0.027616583333333347	0.04565839333333334	0.00012899757415653197
0.027616583333333347	0.05128830000000001	0.
0.027616583333333347	0.056918206666666665	0.
0.027616583333333347	0.06254811333333335	0.
0.027616583333333347	0.06817802	0.
0.027616583333333347	0.07380792666666666	0.
0.027616583333333347	0.07943783333333335	0.
0.027616583333333347	0.08506774	0.
0.027616583333333347	0.09069764666666669	0.
0.03582101666666669	-0.07256964666666667	0.
0.03582101666666669	-0.06693974	0.
0.03582101666666669	-0.06130983333333333	0.
0.03582101666666669	-0.055679926666666664	0.
0.03582101666666669	-0.050050019999999994	0.007594159182702511
0.03582101666666669	-0.04442011333333333	0.01648541999223394
0.03582101666666669	-0.03879020666666666	0.04684205886383433
0.03582101666666669	-0.0331603	0.11549491192309587
0.03582101666666669	-0.027530393333333326	0.22329504182337745
0.03582101666666669	-0.021900486666666663	0.39955474863023854
0.03582101666666669	-0.016270579999999993	0.5463266190375277
0.03582101666666669	-0.010640673333333323	0.6291061793176158
0.03582101666666669	-0.005010766666666666	0.6166166177384738
0.03582101666666669	0.0006191400000000041	0.5236246701760809
0.03582101666666669	0.006249046666666674	0.3394094376173076
0.03582101666666669	0.011878953333333345	0.21348675333427086
0.03582101666666669	0.01750886	0.10831538381519956
0.03582101666666669	0.02313876666666667	0.03318916373386758
0.03582101666666669	0.02876867333333334	0.010877624123112455
0.03582101666666669	0.03439858000000001	0.001660815954170345
0.03582101666666669	0.04002848666666667	0.00005501119792427821
0.03582101666666669	0.04565839333333334	8.82039281570357e-6
0.03582101666666669	0.05128830000000001	0.
0.03582101666666669	0.056918206666666665	0.
0.03582101666666669	0.06254811333333335	0.
0.03582101666666669	0.06817802	0.
0.03582101666666669	0.07380792666666666	0.
0.03582101666666669	0.07943783333333335	0.
0.03582101666666669	0.08506774	0.
0.03582101666666669	0.09069764666666669	0.
0.04402545000000001	-0.07256964666666667	0.
0.04402545000000001	-0.06693974	0.
0.04402545000000001	-0.06130983333333333	0.0024952760537531905
0.04402545000000001	-0.055679926666666664	0.004865207122837976
0.04402545000000001	-0.050050019999999994	0.009083252327218672
0.04402545000000001	-0.04442011333333333	0.018980546572666207
0.04402545000000001	-0.03879020666666666	0.08723869629570394
0.04402545000000001	-0.0331603	0.12752063478986506
0.04402545000000001	-0.027530393333333326	0.27373542300419096
0.04402545000000001	-0.021900486666666663	0.3979431320745821
0.04402545000000001	-0.016270579999999993	0.4709332835330563
0.04402545000000001	-0.010640673333333323	0.4252046921566787
0.04402545000000001	-0.005010766666666666	0.36693889827609655
0.04402545000000001	0.0006191400000000041	0.30618692943568826
0.04402545000000001	0.006249046666666674	0.1590201273763568
0.04402545000000001	0.011878953333333345	0.07480029146367316
0.04402545000000001	0.01750886	0.03935030100689947
0.04402545000000001	0.02313876666666667	0.022212418357740214
0.04402545000000001	0.02876867333333334	0.0048632001414013176
0.04402545000000001	0.03439858000000001	0.0007093233234425992
0.04402545000000001	0.04002848666666667	0.
0.04402545000000001	0.04565839333333334	0.
0.04402545000000001	0.05128830000000001	0.
0.04402545000000001	0.056918206666666665	0.
0.04402545000000001	0.06254811333333335	0.
0.04402545000000001	0.06817802	0.
0.04402545000000001	0.07380792666666666	0.
0.04402545000000001	0.07943783333333335	0.
0.04402545000000001	0.08506774	0.
0.04402545000000001	0.09069764666666669	0.
0.05222988333333335	-0.07256964666666667	0.
0.05222988333333335	-0.06693974	0.004472719891067921
0.05222988333333335	-0.06130983333333333	0.000871320837532488
0.05222988333333335	-0.055679926666666664	0.004339217005337519
0.05222988333333335	-0.050050019999999994	0.01121071910164621
0.05222988333333335	-0.04442011333333333	0.033548983293291625
0.05222988333333335	-0.03879020666666666	0.07106303576180241
0.05222988333333335	-0.0331603	0.12466704052989395
0.05222988333333335	-0.027530393333333326	0.1930838055664154
0.05222988333333335	-0.021900486666666663	0.29277410376207824
0.05222988333333335	-0.016270579999999993	0.28144953905570014
0.05222988333333335	-0.010640673333333323	0.25280638138797107
0.05222988333333335	-0.005010766666666666	0.18312531727389297
0.05222988333333335	0.0006191400000000041	0.13292162123626122
0.05222988333333335	0.006249046666666674	0.05735006891215399
0.05222988333333335	0.011878953333333345	0.01442908524752866
0.05222988333333335	0.01750886	0.011530346400426316
0.05222988333333335	0.02313876666666667	0.0014131412121062262
0.05222988333333335	0.02876867333333334	0.000120029231134474
0.05222988333333335	0.03439858000000001	2.4747118670542904e-8
0.05222988333333335	0.04002848666666667	0.
0.05222988333333335	0.04565839333333334	0.
0.05222988333333335	0.05128830000000001	0.
0.05222988333333335	0.056918206666666665	0.
0.05222988333333335	0.06254811333333335	0.
0.05222988333333335	0.06817802	0.
0.05222988333333335	0.07380792666666666	0.
0.05222988333333335	0.07943783333333335	0.
0.05222988333333335	0.08506774	0.
0.05222988333333335	0.09069764666666669	0.
0.06043431666666667	-0.07256964666666667	0.0021050485615057147
0.06043431666666667	-0.06693974	0.
0.06043431666666667	-0.06130983333333333	0.0013251088421853852
0.06043431666666667	-0.055679926666666664	0.007857615659095601
0.06043431666666667	-0.050050019999999994	0.015495396912959942
0.06043431666666667	-0.04442011333333333	0.055003803896874544
0.06043431666666667	-0.03879020666666666	0.07207972130716765
0.06043431666666667	-0.0331603	0.1262898888079747
0.06043431666666667	-0.027530393333333326	0.15902675536227476
0.06043431666666667	-0.021900486666666663	0.1629929924161854
0.06043431666666667	-0.016270579999999993	0.12426562479654714
0.06043431666666667	-0.010640673333333323	0.12869416706552622
0.06043431666666667	-0.005010766666666666	0.0760017385576183
0.06043431666666667	0.0006191400000000041	0.048539616716698444
0.06043431666666667	0.006249046666666674	0.01786854490812648
0.06043431666666667	0.011878953333333345	0.0016524565875909339
0.06043431666666667	0.01750886	0.0008579418983589274
0.06043431666666667	0.02313876666666667	0.00013265912183145167
0.06043431666666667	0.02876867333333334	6.865010302589298e-7
0.06043431666666667	0.03439858000000001	2.069314225341351e-10
0.06043431666666667	0.04002848666666667	0.
0.06043431666666667	0.04565839333333334	0.
0.06043431666666667	0.05128830000000001	0.
0.06043431666666667	0.056918206666666665	0.
0.06043431666666667	0.06254811333333335	0.
0.06043431666666667	0.06817802	0.
0.06043431666666667	0.07380792666666666	0.
0.06043431666666667	0.07943783333333335	0.
0.06043431666666667	0.08506774	0.
0.06043431666666667	0.09069764666666669	0.
0.06863875000000001	-0.07256964666666667	0.
0.06863875000000001	-0.06693974	0.
0.06863875000000001	-0.06130983333333333	0.003086121809638525
0.06863875000000001	-0.055679926666666664	0.0046413601480847005
0.06863875000000001	-0.050050019999999994	0.018573054447648854
0.06863875000000001	-0.04442011333333333	0.0550799197968755
0.06863875000000001	-0.03879020666666666	0.0684555746887812
0.06863875000000001	-0.0331603	0.07379150389946938
0.06863875000000001	-0.027530393333333326	0.07471675218407177
0.06863875000000001	-0.021900486666666663	0.09991438030773281
0.06863875000000001	-0.016270579999999993	0.06655485702782667
0.06863875000000001	-0.010640673333333323	0.03229784041171529
0.06863875000000001	-0.005010766666666666	0.026040388800926306
0.06863875000000001	0.0006191400000000041	0.01269983648898591
0.06863875000000001	0.006249046666666674	0.004088889150894266
0.06863875000000001	0.011878953333333345	0.0009254999774541777
0.06863875000000001	0.01750886	7.467399917865003e-6
0.06863875000000001	0.02313876666666667	0.
0.06863875000000001	0.02876867333333334	0.
0.06863875000000001	0.03439858000000001	0.
0.06863875000000001	0.04002848666666667	0.
0.06863875000000001	0.04565839333333334	0.
0.06863875000000001	0.05128830000000001	0.
0.06863875000000001	0.056918206666666665	0.
0.06863875000000001	0.06254811333333335	0.
0.06863875000000001	0.06817802	0.
0.06863875000000001	0.07380792666666666	0.
0.06863875000000001	0.07943783333333335	0.
0.06863875000000001	0.08506774	0.
0.06863875000000001	0.09069764666666669	0.
0.07684318333333336	-0.07256964666666667	0.
0.07684318333333336	-0.06693974	0.0008292324926201662
0.07684318333333336	-0.06130983333333333	0.00444913560056173
0.07684318333333336	-0.055679926666666664	0.009025678546258362
0.07684318333333336	-0.050050019999999994	0.012819897812426746
0.07684318333333336	-0.04442011333333333	0.02716912039568247
0.07684318333333336	-0.03879020666666666	0.04426244597026978
0.07684318333333336	-0.0331603	0.05801483794250301
0.07684318333333336	-0.027530393333333326	0.03028368153700022
0.07684318333333336	-0.021900486666666663	0.029022854121503426
0.07684318333333336	-0.016270579999999993	0.019522188109430197
0.07684318333333336	-0.010640673333333323	0.012365130196950402
0.07684318333333336	-0.005010766666666666	0.006314527857712745
0.07684318333333336	0.0006191400000000041	0.005680779136590811
0.07684318333333336	0.006249046666666674	0.000037724359453550224
0.07684318333333336	0.011878953333333345	3.538423019879469e-6
0.07684318333333336	0.01750886	1.3028781672190125e-8
0.07684318333333336	0.02313876666666667	0.
0.07684318333333336	0.02876867333333334	0.
0.07684318333333336	0.03439858000000001	0.
0.07684318333333336	0.04002848666666667	0.
0.07684318333333336	0.04565839333333334	0.
0.07684318333333336	0.05128830000000001	0.
0.07684318333333336	0.056918206666666665	0.
0.07684318333333336	0.06254811333333335	0.
0.07684318333333336	0.06817802	0.
0.07684318333333336	0.07380792666666666	0.
0.07684318333333336	0.07943783333333335	0.
0.07684318333333336	0.08506774	0.
0.07684318333333336	0.09069764666666669	0.
0.08504761666666667	-0.07256964666666667	0.
0.08504761666666667	-0.06693974	0.0005577499487773265
0.08504761666666667	-0.06130983333333333	0.0012530868400475138
0.08504761666666667	-0.055679926666666664	0.004475230392975483
0.08504761666666667	-0.050050019999999994	0.011806825761384723
0.08504761666666667	-0.04442011333333333	0.011714184239567039
0.08504761666666667	-0.03879020666666666	0.02127388925751099
0.08504761666666667	-0.0331603	0.022068960401844313
0.08504761666666667	-0.027530393333333326	0.010147289503527118
0.08504761666666667	-0.021900486666666663	0.012781710675141679
0.08504761666666667	-0.016270579999999993	0.004570865961965521
0.08504761666666667	-0.010640673333333323	0.0018124203074144092
0.08504761666666667	-0.005010766666666666	0.0011430567580394098
0.08504761666666667	0.0006191400000000041	0.00019489552838852325
0.08504761666666667	0.006249046666666674	3.514080638754172e-9
0.08504761666666667	0.011878953333333345	2.0163115427842314e-8
0.08504761666666667	0.01750886	0.
0.08504761666666667	0.02313876666666667	8.112511306344194e-8
0.08504761666666667	0.02876867333333334	0.
0.08504761666666667	0.03439858000000001	0.
0.08504761666666667	0.04002848666666667	0.
0.08504761666666667	0.04565839333333334	0.
0.08504761666666667	0.05128830000000001	0.
0.08504761666666667	0.056918206666666665	0.
0.08504761666666667	0.06254811333333335	0.
0.08504761666666667	0.06817802	0.
0.08504761666666667	0.07380792666666666	0.
0.08504761666666667	0.07943783333333335	0.
0.08504761666666667	0.08506774	0.
0.08504761666666667	0.09069764666666669	0.
0.09325205000000002	-0.07256964666666667	0.0005000188958880403
0.09325205000000002	-0.06693974	0.00017886943124018713
0.09325205000000002	-0.06130983333333333	0.001743759475551905
0.09325205000000002	-0.055679926666666664	0.0015887455221287336
0.09325205000000002	-0.050050019999999994	0.005231879467234811
0.09325205000000002	-0.04442011333333333	0.004284261040701949
0.09325205000000002	-0.03879020666666666	0.009062861566708276
0.09325205000000002	-0.0331603	0.005502308509185675
0.09325205000000002	-0.027530393333333326	0.003208255666529256
0.09325205000000002	-0.021900486666666663	0.00041917261685629477
0.09325205000000002	-0.016270579999999993	0.001253924943261545
0.09325205000000002	-0.010640673333333323	0.00009077218705528586
0.09325205000000002	-0.005010766666666666	8.957037835817511e-6
0.09325205000000002	0.0006191400000000041	0.
0.09325205000000002	0.006249046666666674	0.
0.09325205000000002	0.011878953333333345	0.
0.09325205000000002	0.01750886	0.
0.09325205000000002	0.02313876666666667	0.
0.09325205000000002	0.02876867333333334	0.
0.09325205000000002	0.03439858000000001	0.
0.09325205000000002	0.04002848666666667	0.
0.09325205000000002	0.04565839333333334	0.
0.09325205000000002	0.05128830000000001	0.
0.09325205000000002	0.056918206666666665	0.
0.09325205000000002	0.06254811333333335	0.
0.09325205000000002	0.06817802	0.
0.09325205000000002	0.07380792666666666	0.
0.09325205000000002	0.07943783333333335	0.
0.09325205000000002	0.08506774	0.
0.09325205000000002	0.09069764666666669	0.
0.10145648333333336	-0.07256964666666667	0.
0.10145648333333336	-0.06693974	0.
0.10145648333333336	-0.06130983333333333	0.0008779338714763373
0.10145648333333336	-0.055679926666666664	0.00046400873038425245
0.10145648333333336	-0.050050019999999994	0.0011940830274009724
0.10145648333333336	-0.04442011333333333	0.00327647218453445
0.10145648333333336	-0.03879020666666666	0.002435083881692156
0.10145648333333336	-0.0331603	0.0009489754548642565
0.10145648333333336	-0.027530393333333326	0.00012412591929310455
0.10145648333333336	-0.021900486666666663	0.00031822514724391476
0.10145648333333336	-0.016270579999999993	0.00009068495318298626
0.10145648333333336	-0.010640673333333323	0.000019779855342002028
0.10145648333333336	-0.005010766666666666	5.655726953743888e-6
0.10145648333333336	0.0006191400000000041	0.
0.10145648333333336	0.006249046666666674	0.
0.10145648333333336	0.011878953333333345	0.
0.10145648333333336	0.01750886	0.
0.10145648333333336	0.02313876666666667	0.
0.10145648333333336	0.02876867333333334	0.
0.10145648333333336	0.03439858000000001	0.
0.10145648333333336	0.04002848666666667	0.
0.10145648333333336	0.04565839333333334	0.
0.10145648333333336	0.05128830000000001	0.
0.10145648333333336	0.056918206666666665	0.
0.10145648333333336	0.06254811333333335	0.
0.10145648333333336	0.06817802	0.
0.10145648333333336	0.07380792666666666	0.
0.10145648333333336	0.07943783333333335	0.
0.10145648333333336	0.08506774	0.
0.10145648333333336	0.09069764666666669	0.
0.10966091666666668	-0.07256964666666667	0.
0.10966091666666668	-0.06693974	0.
0.10966091666666668	-0.06130983333333333	0.0008430666662544916
0.10966091666666668	-0.055679926666666664	0.0006570921460388335
0.10966091666666668	-0.050050019999999994	0.0014773752717206683
0.10966091666666668	-0.04442011333333333	0.00013642072722592135
0.10966091666666668	-0.03879020666666666	0.000012767324053312282
0.10966091666666668	-0.0331603	0.000033693731771827735
0.10966091666666668	-0.027530393333333326	3.8230354942692915e-7
0.10966091666666668	-0.021900486666666663	0.00002161326371637364
0.10966091666666668	-0.016270579999999993	0.
0.10966091666666668	-0.010640673333333323	0.
0.10966091666666668	-0.005010766666666666	0.
0.10966091666666668	0.0006191400000000041	0.
0.10966091666666668	0.006249046666666674	0.
0.10966091666666668	0.011878953333333345	0.
0.10966091666666668	0.01750886	0.
0.10966091666666668	0.02313876666666667	0.
0.10966091666666668	0.02876867333333334	0.
0.10966091666666668	0.03439858000000001	0.
0.10966091666666668	0.04002848666666667	0.
0.10966091666666668	0.04565839333333334	0.
0.10966091666666668	0.05128830000000001	0.
0.10966091666666668	0.056918206666666665	0.
0.10966091666666668	0.06254811333333335	0.
0.10966091666666668	0.06817802	0.
0.10966091666666668	0.07380792666666666	0.
0.10966091666666668	0.07943783333333335	0.
0.10966091666666668	0.08506774	0.
0.10966091666666668	0.09069764666666669	0.
0.11786535000000002	-0.07256964666666667	0.
0.11786535000000002	-0.06693974	0.
0.11786535000000002	-0.06130983333333333	0.00023953331779908167
0.11786535000000002	-0.055679926666666664	0.000261895074369067
0.11786535000000002	-0.050050019999999994	0.00002581394968344159
0.11786535000000002	-0.04442011333333333	0.000023975613517189146
0.11786535000000002	-0.03879020666666666	0.00010566211995413948
0.11786535000000002	-0.0331603	1.655579500262446e-9
0.11786535000000002	-0.027530393333333326	8.649779696531705e-12
0.11786535000000002	-0.021900486666666663	0.
0.11786535000000002	-0.016270579999999993	0.
0.11786535000000002	-0.010640673333333323	0.
0.11786535000000002	-0.005010766666666666	0.
0.11786535000000002	0.0006191400000000041	0.
0.11786535000000002	0.006249046666666674	0.
0.11786535000000002	0.011878953333333345	0.
0.11786535000000002	0.01750886	0.
0.11786535000000002	0.02313876666666667	0.
0.11786535000000002	0.02876867333333334	0.
0.11786535000000002	0.03439858000000001	0.
0.11786535000000002	0.04002848666666667	0.
0.11786535000000002	0.04565839333333334	0.
0.11786535000000002	0.05128830000000001	0.
0.11786535000000002	0.056918206666666665	0.
0.11786535000000002	0.06254811333333335	0.
0.11786535000000002	0.06817802	0.
0.11786535000000002	0.07380792666666666	0.
0.11786535000000002	0.07943783333333335	0.
0.11786535000000002	0.08506774	0.
0.11786535000000002	0.09069764666666669	0.
0.12606978333333335	-0.07256964666666667	0.000097282993374457
0.12606978333333335	-0.06693974	0.
0.12606978333333335	-0.06130983333333333	0.
0.12606978333333335	-0.055679926666666664	0.
0.12606978333333335	-0.050050019999999994	0.
0.12606978333333335	-0.04442011333333333	0.000054896258863714194
0.12606978333333335	-0.03879020666666666	0.00010236529703405782
0.12606978333333335	-0.0331603	0.
0.12606978333333335	-0.027530393333333326	0.
0.12606978333333335	-0.021900486666666663	0.
0.12606978333333335	-0.016270579999999993	0.
0.12606978333333335	-0.010640673333333323	0.
0.12606978333333335	-0.005010766666666666	0.
0.12606978333333335	0.0006191400000000041	0.
0.12606978333333335	0.006249046666666674	0.
0.12606978333333335	0.011878953333333345	0.
0.12606978333333335	0.01750886	0.
0.12606978333333335	0.02313876666666667	0.
0.12606978333333335	0.02876867333333334	0.
0.12606978333333335	0.03439858000000001	0.
0.12606978333333335	0.04002848666666667	0.
0.12606978333333335	0.04565839333333334	0.
0.12606978333333335	0.05128830000000001	0.
0.12606978333333335	0.056918206666666665	0.
0.12606978333333335	0.06254811333333335	0.
0.12606978333333335	0.06817802	0.
0.12606978333333335	0.07380792666666666	0.
0.12606978333333335	0.07943783333333335	0.
0.12606978333333335	0.08506774	0.
0.12606978333333335	0.09069764666666669	0.

==> data/fig7/hist_2d_6-8.dat <==
-0.11185878333333332	-0.023323073333333333	0.
-0.11185878333333332	-0.02166862	0.
-0.11185878333333332	-0.020014166666666666	0.
-0.11185878333333332	-0.018359713333333333	0.
-0.11185878333333332	-0.01670526	0.
-0.11185878333333332	-0.015050806666666666	0.
-0.11185878333333332	-0.013396353333333333	0.
-0.11185878333333332	-0.0117419	0.005242707752655121
-0.11185878333333332	-0.010087446666666666	0.
-0.11185878333333332	-0.008432993333333333	0.
-0.11185878333333332	-0.0067785399999999996	0.
-0.11185878333333332	-0.005124086666666666	0.
-0.11185878333333332	-0.003469633333333333	0.
-0.11185878333333332	-0.0018151799999999996	0.
-0.11185878333333332	-0.00016072666666666624	0.
-0.11185878333333332	0.001493726666666667	0.
-0.11185878333333332	0.0031481800000000004	0.
-0.11185878333333332	0.004802633333333334	0.
-0.11185878333333332	0.006457086666666667	0.
-0.11185878333333332	0.00811154	0.
-0.11185878333333332	0.009765993333333334	0.
-0.11185878333333332	0.011420446666666667	0.
-0.11185878333333332	0.0130749	0.
-0.11185878333333332	0.014729353333333334	0.
-0.11185878333333332	0.016383806666666667	0.
-0.11185878333333332	0.01803826	0.
-0.11185878333333332	0.019692713333333334	0.
-0.11185878333333332	0.021347166666666667	0.
-0.11185878333333332	0.02300162	0.
-0.11185878333333332	0.024656073333333334	0.
-0.10365434999999999	-0.023323073333333333	0.
-0.10365434999999999	-0.02166862	0.
-0.10365434999999999	-0.020014166666666666	0.
-0.10365434999999999	-0.018359713333333333	0.
-0.10365434999999999	-0.01670526	0.
-0.10365434999999999	-0.015050806666666666	0.
-0.10365434999999999	-0.013396353333333333	0.
-0.10365434999999999	-0.0117419	0.
-0.10365434999999999	-0.010087446666666666	0.
-0.10365434999999999	-0.008432993333333333	0.
-0.10365434999999999	-0.0067785399999999996	0.
-0.10365434999999999	-0.005124086666666666	0.
-0.10365434999999999	-0.003469633333333333	0.
-0.10365434999999999	-0.0018151799999999996	0.
-0.10365434999999999	-0.00016072666666666624	0.
-0.10365434999999999	0.001493726666666667	0.
-0.10365434999999999	0.0031481800000000004	0.
-0.10365434999999999	0.004802633333333334	0.
-0.10365434999999999	0.006457086666666667	0.
-0.10365434999999999	0.00811154	0.
-0.10365434999999999	0.009765993333333334	0.
-0.10365434999999999	0.011420446666666667	0.
-0.10365434999999999	0.0130749	0.
-0.10365434999999999	0.014729353333333334	0.
-0.10365434999999999	0.016383806666666667	0.
-0.10365434999999999	0.01803826	0.
-0.10365434999999999	0.019692713333333334	0.
-0.10365434999999999	0.021347166666666667	0.
-0.10365434999999999	0.02300162	0.
-0.10365434999999999	0.024656073333333334	0.
-0.09544991666666666	-0.023323073333333333	0.
-0.09544991666666666	-0.02166862	0.
-0.09544991666666666	-0.020014166666666666	0.
-0.09544991666666666	-0.018359713333333333	0.
-0.09544991666666666	-0.01670526	0.
-0.09544991666666666	-0.015050806666666666	0.
-0.09544991666666666	-0.013396353333333333	0.
-0.09544991666666666	-0.0117419	0.
-0.09544991666666666	-0.010087446666666666	0.
-0.09544991666666666	-0.008432993333333333	0.
-0.09544991666666666	-0.0067785399999999996	0.
-0.09544991666666666	-0.005124086666666666	0.
-0.09544991666666666	-0.003469633333333333	0.
-0.09544991666666666	-0.0018151799999999996	0.004095363125591466
-0.09544991666666666	-0.00016072666666666624	0.
-0.09544991666666666	0.001493726666666667	0.
-0.09544991666666666	0.0031481800000000004	0.
-0.09544991666666666	0.004802633333333334	0.
-0.09544991666666666	0.006457086666666667	0.
-0.09544991666666666	0.00811154	0.
-0.09544991666666666	0.009765993333333334	0.
-0.09544991666666666	0.011420446666666667	0.
-0.09544991666666666	0.0130749	0.
-0.09544991666666666	0.014729353333333334	0.
-0.09544991666666666	0.016383806666666667	0.
-0.09544991666666666	0.01803826	0.
-0.09544991666666666	0.019692713333333334	0.
-0.09544991666666666	0.021347166666666667	0.
-0.09544991666666666	0.02300162	0.
-0.09544991666666666	0.024656073333333334	0.
-0.08724548333333332	-0.023323073333333333	0.
-0.08724548333333332	-0.02166862	0.
-0.08724548333333332	-0.020014166666666666	0.
-0.08724548333333332	-0.018359713333333333	0.
-0.08724548333333332	-0.01670526	0.
-0.08724548333333332	-0.015050806666666666	0.
-0.08724548333333332	-0.013396353333333333	0.
-0.08724548333333332	-0.0117419	0.
-0.08724548333333332	-0.010087446666666666	0.
-0.08724548333333332	-0.008432993333333333	0.
-0.08724548333333332	-0.0067785399999999996	0.
-0.08724548333333332	-0.005124086666666666	0.
-0.08724548333333332	-0.003469633333333333	0.
-0.08724548333333332	-0.0018151799999999996	0.0019296494619049597
-0.08724548333333332	-0.00016072666666666624	0.
-0.08724548333333332	0.001493726666666667	0.
-0.08724548333333332	0.0031481800000000004	0.
-0.08724548333333332	0.004802633333333334	0.
-0.08724548333333332	0.006457086666666667	0.
-0.08724548333333332	0.00811154	0.
-0.08724548333333332	0.009765993333333334	0.
-0.08724548333333332	0.011420446666666667	0.
-0.08724548333333332	0.0130749	0.
-0.08724548333333332	0.014729353333333334	0.
-0.08724548333333332	0.016383806666666667	0.
-0.08724548333333332	0.01803826	0.
-0.08724548333333332	0.019692713333333334	0.
-0.08724548333333332	0.021347166666666667	0.
-0.08724548333333332	0.02300162	0.
-0.08724548333333332	0.024656073333333334	0.
-0.07904105	-0.023323073333333333	0.
-0.07904105	-0.02166862	0.
-0.07904105	-0.020014166666666666	0.
-0.07904105	-0.018359713333333333	0.
-0.07904105	-0.01670526	0.
-0.07904105	-0.015050806666666666	0.
-0.07904105	-0.013396353333333333	0.
-0.07904105	-0.0117419	0.
-0.07904105	-0.010087446666666666	0.
-0.07904105	-0.008432993333333333	0.
-0.07904105	-0.0067785399999999996	0.
-0.07904105	-0.005124086666666666	0.
-0.07904105	-0.003469633333333333	0.0013209463087575258
-0.07904105	-0.0018151799999999996	0.
-0.07904105	-0.00016072666666666624	0.005471277852792809
-0.07904105	0.001493726666666667	0.
-0.07904105	0.0031481800000000004	0.013125970390662696
-0.07904105	0.004802633333333334	0.00013479811053419128
-0.07904105	0.006457086666666667	0.0006798247458198669
-0.07904105	0.00811154	0.
-0.07904105	0.009765993333333334	0.
-0.07904105	0.011420446666666667	0.0002539274786438476
-0.07904105	0.0130749	0.
-0.07904105	0.014729353333333334	0.
-0.07904105	0.016383806666666667	0.
-0.07904105	0.01803826	0.
-0.07904105	0.019692713333333334	0.
-0.07904105	0.021347166666666667	0.
-0.07904105	0.02300162	0.
-0.07904105	0.024656073333333334	0.
-0.07083661666666666	-0.023323073333333333	0.
-0.07083661666666666	-0.02166862	0.
-0.07083661666666666	-0.020014166666666666	0.
-0.07083661666666666	-0.018359713333333333	0.
-0.07083661666666666	-0.01670526	0.
-0.07083661666666666	-0.015050806666666666	0.
-0.07083661666666666	-0.013396353333333333	0.
-0.07083661666666666	-0.0117419	0.0001570656312441987
-0.07083661666666666	-0.010087446666666666	0.
-0.07083661666666666	-0.008432993333333333	0.
-0.07083661666666666	-0.0067785399999999996	0.004618491108721568
-0.07083661666666666	-0.005124086666666666	0.002486746036598345
-0.07083661666666666	-0.003469633333333333	0.003908880227131243
-0.07083661666666666	-0.0018151799999999996	0.003305471971967694
-0.07083661666666666	-0.00016072666666666624	0.001274849412508931
-0.07083661666666666	0.001493726666666667	0.
-0.07083661666666666	0.0031481800000000004	0.0022303462047953554
-0.07083661666666666	0.004802633333333334	0.
-0.07083661666666666	0.006457086666666667	0.005972192011268295
-0.07083661666666666	0.00811154	0.
-0.07083661666666666	0.009765993333333334	0.
-0.07083661666666666	0.011420446666666667	0.
-0.07083661666666666	0.0130749	0.
-0.07083661666666666	0.014729353333333334	0.
-0.07083661666666666	0.016383806666666667	0.
-0.07083661666666666	0.01803826	0.
-0.07083661666666666	0.019692713333333334	0.
-0.07083661666666666	0.021347166666666667	0.
-0.07083661666666666	0.02300162	0.
-0.07083661666666666	0.024656073333333334	0.
-0.06263218333333333	-0.023323073333333333	0.
-0.06263218333333333	-0.02166862	0.
-0.06263218333333333	-0.020014166666666666	0.
-0.06263218333333333	-0.018359713333333333	0.
-0.06263218333333333	-0.01670526	0.
-0.06263218333333333	-0.015050806666666666	0.
-0.06263218333333333	-0.013396353333333333	0.0043077543707783945
-0.06263218333333333	-0.0117419	0.0009349323703767894
-0.06263218333333333	-0.010087446666666666	0.004151148657921685
-0.06263218333333333	-0.008432993333333333	0.008529061594292111
-0.06263218333333333	-0.0067785399999999996	0.01087094150997024
-0.06263218333333333	-0.005124086666666666	0.004240085667928786
-0.06263218333333333	-0.003469633333333333	0.0143341001197358
-0.06263218333333333	-0.0018151799999999996	0.0071076884869791185
-0.06263218333333333	-0.00016072666666666624	0.018383612650550146
-0.06263218333333333	0.001493726666666667	0.004664220303721281
-0.06263218333333333	0.0031481800000000004	0.009500031021670333
-0.06263218333333333	0.004802633333333334	0.005767569184529945
-0.06263218333333333	0.006457086666666667	0.0012010757016223473
-0.06263218333333333	0.00811154	0.0006417997674633723
-0.06263218333333333	0.009765993333333334	0.
-0.06263218333333333	0.011420446666666667	0.
-0.06263218333333333	0.0130749	0.005985141632139994
-0.06263218333333333	0.014729353333333334	0.00003730078199203198
-0.06263218333333333	0.016383806666666667	0.
-0.06263218333333333	0.01803826	0.
-0.06263218333333333	0.019692713333333334	0.
-0.06263218333333333	0.021347166666666667	0.
-0.06263218333333333	0.02300162	0.
-0.06263218333333333	0.024656073333333334	0.
-0.05442774999999999	-0.023323073333333333	0.
-0.05442774999999999	-0.02166862	0.
-0.05442774999999999	-0.020014166666666666	0.0002901956621445778
-0.05442774999999999	-0.018359713333333333	0.
-0.05442774999999999	-0.01670526	0.
-0.05442774999999999	-0.015050806666666666	0.
-0.05442774999999999	-0.013396353333333333	0.0033720655864039072
-0.05442774999999999	-0.0117419	0.004620449847437829
-0.05442774999999999	-0.010087446666666666	0.006912232510740649
-0.05442774999999999	-0.008432993333333333	0.0055564211197559
-0.05442774999999999	-0.0067785399999999996	0.031934017674532196
-0.05442774999999999	-0.005124086666666666	0.023708846337659652
-0.05442774999999999	-0.003469633333333333	0.018884247822998697
-0.05442774999999999	-0.0018151799999999996	0.02875459252337533
-0.05442774999999999	-0.00016072666666666624	0.06408192541458008
-0.05442774999999999	0.001493726666666667	0.026537275783151428
-0.05442774999999999	0.0031481800000000004	0.02357548891563774
-0.05442774999999999	0.004802633333333334	0.014927536083568586
-0.05442774999999999	0.006457086666666667	0.005682281171678406
-0.05442774999999999	0.00811154	0.0009196126523123033
-0.05442774999999999	0.009765993333333334	0.0011520698799381615
-0.05442774999999999	0.011420446666666667	0.009468685365682399
-0.05442774999999999	0.0130749	0.
-0.05442774999999999	0.014729353333333334	0.0041328569799218
-0.05442774999999999	0.016383806666666667	0.
-0.05442774999999999	0.01803826	0.
-0.05442774999999999	0.019692713333333334	0.
-0.05442774999999999	0.021347166666666667	0.
-0.05442774999999999	0.02300162	0.
-0.05442774999999999	0.024656073333333334	0.
-0.04622331666666665	-0.023323073333333333	0.
-0.04622331666666665	-0.02166862	0.
-0.04622331666666665	-0.020014166666666666	0.
-0.04622331666666665	-0.018359713333333333	0.00021256167179752072
-0.04622331666666665	-0.01670526	0.007729360404809304
-0.04622331666666665	-0.015050806666666666	0.004306605742115224
-0.04622331666666665	-0.013396353333333333	0.0023047864471521327
-0.04622331666666665	-0.0117419	0.01945484895562321
-0.04622331666666665	-0.010087446666666666	0.014657945699027964
-0.04622331666666665	-0.008432993333333333	0.03647827060148804
-0.04622331666666665	-0.0067785399999999996	0.04013424637656121
-0.04622331666666665	-0.005124086666666666	0.053852401963157735
-0.04622331666666665	-0.003469633333333333	0.0772301821195722
-0.04622331666666665	-0.0018151799999999996	0.07632898009369553
-0.04622331666666665	-0.00016072666666666624	0.09183995533634955
-0.04622331666666665	0.001493726666666667	0.10042266279189502
-0.04622331666666665	0.0031481800000000004	0.053779213072352686
-0.04622331666666665	0.004802633333333334	0.0378177757844863
-0.04622331666666665	0.006457086666666667	0.03779909189182095
-0.04622331666666665	0.00811154	0.015392468048403584
-0.04622331666666665	0.009765993333333334	0.010278172544529864
-0.04622331666666665	0.011420446666666667	0.019600787830345714
-0.04622331666666665	0.0130749	0.000577720529186173
-0.04622331666666665	0.014729353333333334	0.0003051149944047269
-0.04622331666666665	0.016383806666666667	0.
-0.04622331666666665	0.01803826	0.
-0.04622331666666665	0.019692713333333334	0.
-0.04622331666666665	0.021347166666666667	0.
-0.04622331666666665	0.02300162	0.
-0.04622331666666665	0.024656073333333334	0.
-0.03801888333333332	-0.023323073333333333	0.
-0.03801888333333332	-0.02166862	0.
-0.03801888333333332	-0.020014166666666666	0.
-0.03801888333333332	-0.018359713333333333	0.000306774902899675
-0.03801888333333332	-0.01670526	0.002647180511665624
-0.03801888333333332	-0.015050806666666666	0.
-0.03801888333333332	-0.013396353333333333	0.0034982022897422373
-0.03801888333333332	-0.0117419	0.00798822325132702
-0.03801888333333332	-0.010087446666666666	0.04456548825072767
-0.03801888333333332	-0.008432993333333333	0.07159477398560392
-0.03801888333333332	-0.0067785399999999996	0.06027014049595889
-0.03801888333333332	-0.005124086666666666	0.06255417808692419
-0.03801888333333332	-0.003469633333333333	0.10791778933002831
-0.03801888333333332	-0.0018151799999999996	0.15180378551701845
-0.03801888333333332	-0.00016072666666666624	0.12975764313764288
-0.03801888333333332	0.001493726666666667	0.13914617313298588
-0.03801888333333332	0.0031481800000000004	0.13538985157036257
-0.03801888333333332	0.004802633333333334	0.09513924175619716
-0.03801888333333332	0.006457086666666667	0.07123139059995985
-0.03801888333333332	0.00811154	0.03729826878317852
-0.03801888333333332	0.009765993333333334	0.02548556149613006
-0.03801888333333332	0.011420446666666667	0.0017345985406930344
-0.03801888333333332	0.0130749	0.00014805053046608024
-0.03801888333333332	0.014729353333333334	0.003131913480579246
-0.03801888333333332	0.016383806666666667	0.000511009016889207
-0.03801888333333332	0.01803826	0.
-0.03801888333333332	0.019692713333333334	0.
-0.03801888333333332	0.021347166666666667	0.
-0.03801888333333332	0.02300162	0.
-0.03801888333333332	0.024656073333333334	0.
-0.029814449999999992	-0.023323073333333333	0.
-0.029814449999999992	-0.02166862	0.
-0.029814449999999992	-0.020014166666666666	0.
-0.029814449999999992	-0.018359713333333333	0.
-0.029814449999999992	-0.01670526	0.
-0.029814449999999992	-0.015050806666666666	0.001051444639438855
-0.029814449999999992	-0.013396353333333333	0.0212344751406792
-0.029814449999999992	-0.0117419	0.018079165004729492
-0.029814449999999992	-0.010087446666666666	0.05104320177548519
-0.029814449999999992	-0.008432993333333333	0.10221699936151733
-0.029814449999999992	-0.0067785399999999996	0.12394274692692757
-0.029814449999999992	-0.005124086666666666	0.13781322232396986
-0.029814449999999992	-0.003469633333333333	0.1918404979116432
-0.029814449999999992	-0.0018151799999999996	0.23649704369964367
-0.029814449999999992	-0.00016072666666666624	0.331675225707975
-0.029814449999999992	0.001493726666666667	0.2546841576199058
-0.029814449999999992	0.0031481800000000004	0.23408615699876176
-0.029814449999999992	0.004802633333333334	0.18936428599053776
-0.029814449999999992	0.006457086666666667	0.11422057861590157
-0.029814449999999992	0.00811154	0.06186745573259752
-0.029814449999999992	0.009765993333333334	0.0472782386498604
-0.029814449999999992	0.011420446666666667	0.01573241077125787
-0.029814449999999992	0.0130749	0.014390719108230143
-0.029814449999999992	0.014729353333333334	0.009498527532119353
-0.029814449999999992	0.016383806666666667	0.00024731352538619915
-0.029814449999999992	0.01803826	0.000014078288609931016
-0.029814449999999992	0.019692713333333334	0.
-0.029814449999999992	0.021347166666666667	0.00008775137775793186
-0.029814449999999992	0.02300162	0.
-0.029814449999999992	0.024656073333333334	0.
-0.021610016666666662	-0.023323073333333333	0.
-0.021610016666666662	-0.02166862	0.
-0.021610016666666662	-0.020014166666666666	2.7026742176078426e-6
-0.021610016666666662	-0.018359713333333333	0.00016610151006114275
-0.021610016666666662	-0.01670526	0.0003087056262826878
-0.021610016666666662	-0.015050806666666666	0.009076007279905278
-0.021610016666666662	-0.013396353333333333	0.012335346636074487
-0.021610016666666662	-0.0117419	0.027683060819959276
-0.021610016666666662	-0.010087446666666666	0.06365758054705768
-0.021610016666666662	-0.008432993333333333	0.10935693583167612
-0.021610016666666662	-0.0067785399999999996	0.16298785522381623
-0.021610016666666662	-0.005124086666666666	0.21370194955677263
-0.021610016666666662	-0.003469633333333333	0.25696181133353774
-0.021610016666666662	-0.0018151799999999996	0.3515428112715645
-0.021610016666666662	-0.00016072666666666624	0.38722046808408905
-0.021610016666666662	0.001493726666666667	0.4243144241936144
-0.021610016666666662	0.0031481800000000004	0.433117958136092
-0.021610016666666662	0.004802633333333334	0.35018155206556856
-0.021610016666666662	0.006457086666666667	0.2161304026887149
-0.021610016666666662	0.00811154	0.14545360245842834
-0.021610016666666662	0.009765993333333334	0.05964906623857134
-0.021610016666666662	0.011420446666666667	0.04514542829469042
-0.021610016666666662	0.0130749	0.02178424220381156
-0.021610016666666662	0.014729353333333334	0.004828972642025419
-0.021610016666666662	0.016383806666666667	0.0014352544714762996
-0.021610016666666662	0.01803826	0.
-0.021610016666666662	0.019692713333333334	0.
-0.021610016666666662	0.021347166666666667	0.
-0.021610016666666662	0.02300162	0.
-0.021610016666666662	0.024656073333333334	0.
-0.013405583333333318	-0.023323073333333333	0.
-0.013405583333333318	-0.02166862	0.000012400170148371642
-0.013405583333333318	-0.020014166666666666	0.
-0.013405583333333318	-0.018359713333333333	0.00003348287572309608
-0.013405583333333318	-0.01670526	0.0011306247259895402
-0.013405583333333318	-0.015050806666666666	0.00808429273171797
-0.013405583333333318	-0.013396353333333333	0.01585222149561823
-0.013405583333333318	-0.0117419	0.05466078417056968
-0.013405583333333318	-0.010087446666666666	0.0966382255077462
-0.013405583333333318	-0.008432993333333333	0.15228509652970634
-0.013405583333333318	-0.0067785399999999996	0.26334280215371736
-0.013405583333333318	-0.005124086666666666	0.3268931419895209
-0.013405583333333318	-0.003469633333333333	0.3905898636925039
-0.013405583333333318	-0.0018151799999999996	0.49538002868947334
-0.013405583333333318	-0.00016072666666666624	0.5853347877772187
-0.013405583333333318	0.001493726666666667	0.590606307082239
-0.013405583333333318	0.0031481800000000004	0.5992444587499712
-0.013405583333333318	0.004802633333333334	0.4093328339253104
-0.013405583333333318	0.006457086666666667	0.275321797602985
-0.013405583333333318	0.00811154	0.19259565273684215
-0.013405583333333318	0.009765993333333334	0.11723097091929516
-0.013405583333333318	0.011420446666666667	0.06319105415956919
-0.013405583333333318	0.0130749	0.01727522451167348
-0.013405583333333318	0.014729353333333334	0.01618670157868081
-0.013405583333333318	0.016383806666666667	0.0010629729490704359
-0.013405583333333318	0.01803826	0.00047138833184312453
-0.013405583333333318	0.019692713333333334	0.
-0.013405583333333318	0.021347166666666667	0.00003628487597012385
-0.013405583333333318	0.02300162	0.
-0.013405583333333318	0.024656073333333334	0.
-0.005201149999999988	-0.023323073333333333	0.
-0.005201149999999988	-0.02166862	0.
-0.005201149999999988	-0.020014166666666666	0.
-0.005201149999999988	-0.018359713333333333	0.000015011444341257659
-0.005201149999999988	-0.01670526	0.0019133366002768294
-0.005201149999999988	-0.015050806666666666	0.008773594714583995
-0.005201149999999988	-0.013396353333333333	0.013482007852429664
-0.005201149999999988	-0.0117419	0.037879376622961605
-0.005201149999999988	-0.010087446666666666	0.08926228845395845
-0.005201149999999988	-0.008432993333333333	0.1640620232401293
-0.005201149999999988	-0.0067785399999999996	0.23603816106237085
-0.005201149999999988	-0.005124086666666666	0.39990395624702346
-0.005201149999999988	-0.003469633333333333	0.4422001293145994
-0.005201149999999988	-0.0018151799999999996	0.5008336288669866
-0.005201149999999988	-0.00016072666666666624	0.7215620812765186
-0.005201149999999988	0.001493726666666667	0.7455779784681105
-0.005201149999999988	0.0031481800000000004	0.7420122265406849
-0.005201149999999988	0.004802633333333334	0.5026169357999626
-0.005201149999999988	0.006457086666666667	0.40897160176706815
-0.005201149999999988	0.00811154	0.29794241073288974
-0.005201149999999988	0.009765993333333334	0.1654828369512756
-0.005201149999999988	0.011420446666666667	0.09567648713267321
-0.005201149999999988	0.0130749	0.03305293688223431
-0.005201149999999988	0.014729353333333334	0.00853432135637888
-0.005201149999999988	0.016383806666666667	0.0010373409035678905
-0.005201149999999988	0.01803826	0.004578569258843069
-0.005201149999999988	0.019692713333333334	0.
-0.005201149999999988	0.021347166666666667	0.
-0.005201149999999988	0.02300162	0.
-0.005201149999999988	0.024656073333333334	0.
0.0030032833333333425	-0.023323073333333333	0.
0.0030032833333333425	-0.02166862	0.
0.0030032833333333425	-0.020014166666666666	0.006512491059068359
0.0030032833333333425	-0.018359713333333333	0.0007184995748502171
0.0030032833333333425	-0.01670526	0.0010497150194563416
0.0030032833333333425	-0.015050806666666666	0.013324776265355139
0.0030032833333333425	-0.013396353333333333	0.006187115959311403
0.0030032833333333425	-0.0117419	0.03276434789945151
0.0030032833333333425	-0.010087446666666666	0.08686080871832838
0.0030032833333333425	-0.008432993333333333	0.19570649004875773
0.0030032833333333425	-0.0067785399999999996	0.34713151619794
0.0030032833333333425	-0.005124086666666666	0.46780765915932604
0.0030032833333333425	-0.003469633333333333	0.533077807214172
0.0030032833333333425	-0.0018151799999999996	0.6191125742364294
0.0030032833333333425	-0.00016072666666666624	0.7881897801010063
0.0030032833333333425	0.001493726666666667	0.9795201264984189
0.0030032833333333425	0.0031481800000000004	0.9107066047207698
0.0030032833333333425	0.004802633333333334	0.8447229284469776
0.0030032833333333425	0.006457086666666667	0.5579176492475256
0.0030032833333333425	0.00811154	0.3324861792665626
0.0030032833333333425	0.009765993333333334	0.26726645544972316
0.0030032833333333425	0.011420446666666667	0.1577446820664376
0.0030032833333333425	0.0130749	0.04794766865647023
0.0030032833333333425	0.014729353333333334	0.016375990679688045
0.0030032833333333425	0.016383806666666667	0.007413285578576822
0.0030032833333333425	0.01803826	0.004393859030594117
0.0030032833333333425	0.019692713333333334	0.010241007403442979
0.0030032833333333425	0.021347166666666667	0.
0.0030032833333333425	0.02300162	0.
0.0030032833333333425	0.024656073333333334	0.
0.011207716666666687	-0.023323073333333333	0.
0.011207716666666687	-0.02166862	0.
0.011207716666666687	-0.020014166666666666	6.427943117936788e-7
0.011207716666666687	-0.018359713333333333	0.00010468676343694518
0.011207716666666687	-0.01670526	0.0002877191883968371
0.011207716666666687	-0.015050806666666666	0.0029864459017379824
0.011207716666666687	-0.013396353333333333	0.00929376091668311
0.011207716666666687	-0.0117419	0.03743466044088702
0.011207716666666687	-0.010087446666666666	0.05756664322287941
0.011207716666666687	-0.008432993333333333	0.17737449783257855
0.011207716666666687	-0.0067785399999999996	0.259079851106194
0.011207716666666687	-0.005124086666666666	0.4593034426131334
0.011207716666666687	-0.003469633333333333	0.5712205316816972
0.011207716666666687	-0.0018151799999999996	0.6942352641812174
0.011207716666666687	-0.00016072666666666624	0.7833653681567918
0.011207716666666687	0.001493726666666667	1.
0.011207716666666687	0.0031481800000000004	0.9898744112170477
0.011207716666666687	0.004802633333333334	0.8020672197830487
0.011207716666666687	0.006457086666666667	0.6128850908900565
0.011207716666666687	0.00811154	0.46558818958081866
0.011207716666666687	0.009765993333333334	0.23732843805197715
0.011207716666666687	0.011420446666666667	0.11331727438945631
0.011207716666666687	0.0130749	0.07258364988014983
0.011207716666666687	0.014729353333333334	0.030559615775326256
0.011207716666666687	0.016383806666666667	0.017085516347973072
0.011207716666666687	0.01803826	0.0018434649583894812
0.011207716666666687	0.019692713333333334	0.0002526446098421964
0.011207716666666687	0.021347166666666667	0.
0.011207716666666687	0.02300162	0.
0.011207716666666687	0.024656073333333334	0.
0.019412150000000003	-0.023323073333333333	2.2902418199741764e-10
0.019412150000000003	-0.02166862	0.
0.019412150000000003	-0.020014166666666666	0.000022640241372761913
0.019412150000000003	-0.018359713333333333	0.0004162167905602037
0.019412150000000003	-0.01670526	0.0016949488130848184
0.019412150000000003	-0.015050806666666666	0.0006116653579103354
0.019412150000000003	-0.013396353333333333	0.01672286802630817
0.019412150000000003	-0.0117419	0.023074441295616584
0.019412150000000003	-0.010087446666666666	0.06565377495843039
0.019412150000000003	-0.008432993333333333	0.11799257400456514
0.019412150000000003	-0.0067785399999999996	0.25885514810258126
0.019412150000000003	-0.005124086666666666	0.3875205695128211
0.019412150000000003	-0.003469633333333333	0.507243902340706
0.019412150000000003	-0.0018151799999999996	0.5714473384967602
0.019412150000000003	-0.00016072666666666624	0.7301858629109643
0.019412150000000003	0.001493726666666667	0.9316571764431518
0.019412150000000003	0.0031481800000000004	0.8306102289183904
0.019412150000000003	0.004802633333333334	0.918749710943774
0.019412150000000003	0.006457086666666667	0.705783612480287
0.019412150000000003	0.00811154	0.44724304840299867
0.019412150000000003	0.009765993333333334	0.29452716733123113
0.019412150000000003	0.011420446666666667	0.1420551946378241
0.019412150000000003	0.0130749	0.0787938589953882
0.019412150000000003	0.014729353333333334	0.019267110036389028
0.019412150000000003	0.016383806666666667	0.025995385697883986
0.019412150000000003	0.01803826	0.0035336697016342933
0.019412150000000003	0.019692713333333334	0.00176179559274915
0.019412150000000003	0.021347166666666667	0.
0.019412150000000003	0.02300162	0.
0.019412150000000003	0.024656073333333334	0.
0.027616583333333347	-0.023323073333333333	0.
0.027616583333333347	-0.02166862	0.
0.027616583333333347	-0.020014166666666666	0.
0.027616583333333347	-0.018359713333333333	2.0141191935645457e-6
0.027616583333333347	-0.01670526	0.0001647388266256428
0.027616583333333347	-0.015050806666666666	0.0005975169982827287
0.027616583333333347	-0.013396353333333333	0.0031340414926082135
0.027616583333333347	-0.0117419	0.005400834704877572
0.027616583333333347	-0.010087446666666666	0.051680996072856214
0.027616583333333347	-0.008432993333333333	0.09670930602293626
0.027616583333333347	-0.0067785399999999996	0.18101996123089006
0.027616583333333347	-0.005124086666666666	0.24059546510741614
0.027616583333333347	-0.003469633333333333	0.4324992343067987
0.027616583333333347	-0.0018151799999999996	0.5395962465354879
0.027616583333333347	-0.00016072666666666624	0.598873871338113
0.027616583333333347	0.001493726666666667	0.7461065003367352
0.027616583333333347	0.0031481800000000004	0.7686506705598594
0.027616583333333347	0.004802633333333334	0.7584057216675086
0.027616583333333347	0.006457086666666667	0.6214282633407834
0.027616583333333347	0.00811154	0.4448550410076665
0.027616583333333347	0.009765993333333334	0.29709773442779386
0.027616583333333347	0.011420446666666667	0.17621079403687545
0.027616583333333347	0.0130749	0.07236535090156423
0.027616583333333347	0.014729353333333334	0.04347636648998681
0.027616583333333347	0.016383806666666667	0.02177729323386049
0.027616583333333347	0.01803826	0.001277307758001449
0.027616583333333347	0.019692713333333334	0.0014034748112841308
0.027616583333333347	0.021347166666666667	0.
0.027616583333333347	0.02300162	0.
0.027616583333333347	0.024656073333333334	0.
0.03582101666666669	-0.023323073333333333	0.
0.03582101666666669	-0.02166862	0.
0.03582101666666669	-0.020014166666666666	3.575013329675132e-9
0.03582101666666669	-0.018359713333333333	0.00007162795498443819
0.03582101666666669	-0.01670526	0.00001363342262753495
0.03582101666666669	-0.015050806666666666	0.0003427927309934811
0.03582101666666669	-0.013396353333333333	0.0019515153921513004
0.03582101666666669	-0.0117419	0.005464920790102218
0.03582101666666669	-0.010087446666666666	0.04413295927907847
0.03582101666666669	-0.008432993333333333	0.061601211751598065
0.03582101666666669	-0.0067785399999999996	0.11818418518051514
0.03582101666666669	-0.005124086666666666	0.21108012580961033
0.03582101666666669	-0.003469633333333333	0.3486700682808811
0.03582101666666669	-0.0018151799999999996	0.3863822690232611
0.03582101666666669	-0.00016072666666666624	0.39590938143451687
0.03582101666666669	0.001493726666666667	0.5405129226439153
0.03582101666666669	0.0031481800000000004	0.6555064897940284
0.03582101666666669	0.004802633333333334	0.5994563947459928
0.03582101666666669	0.006457086666666667	0.4703846556814847
0.03582101666666669	0.00811154	0.4006285945533681
0.03582101666666669	0.009765993333333334	0.27959499389289616
0.03582101666666669	0.011420446666666667	0.13575370304553303
0.03582101666666669	0.0130749	0.0807312220123808
0.03582101666666669	0.014729353333333334	0.05330631891634748
0.03582101666666669	0.016383806666666667	0.025070489820643315
0.03582101666666669	0.01803826	0.0017775262023679412
0.03582101666666669	0.019692713333333334	0.0010234783330239697
0.03582101666666669	0.021347166666666667	0.0002696720959292628
0.03582101666666669	0.02300162	0.0001681690416548503
0.03582101666666669	0.024656073333333334	0.
0.04402545000000001	-0.023323073333333333	0.
0.04402545000000001	-0.02166862	0.
0.04402545000000001	-0.020014166666666666	0.
0.04402545000000001	-0.018359713333333333	2.1303784736616314e-7
0.04402545000000001	-0.01670526	1.6694337082524725e-8
0.04402545000000001	-0.015050806666666666	0.0003640474097419238
0.04402545000000001	-0.013396353333333333	0.004203810702849722
0.04402545000000001	-0.0117419	0.007176903832448084
0.04402545000000001	-0.010087446666666666	0.017953770487101495
0.04402545000000001	-0.008432993333333333	0.04277256513224682
0.04402545000000001	-0.0067785399999999996	0.09229985872046041
0.04402545000000001	-0.005124086666666666	0.10117611067785835
0.04402545000000001	-0.003469633333333333	0.21664328612633849
0.04402545000000001	-0.0018151799999999996	0.3052626171877465
0.04402545000000001	-0.00016072666666666624	0.34333897816345194
0.04402545000000001	0.001493726666666667	0.3437586381201797
0.04402545000000001	0.0031481800000000004	0.4312174221501332
0.04402545000000001	0.004802633333333334	0.4213993125055198
0.04402545000000001	0.006457086666666667	0.40052579989884646
0.04402545000000001	0.00811154	0.3193374387134192
0.04402545000000001	0.009765993333333334	0.1988707943907161
0.04402545000000001	0.011420446666666667	0.10614042771774321
0.04402545000000001	0.0130749	0.09410768917067003
0.04402545000000001	0.014729353333333334	0.04233499496543276
0.04402545000000001	0.016383806666666667	0.008015279059411344
0.04402545000000001	0.01803826	0.010337390655566304
0.04402545000000001	0.019692713333333334	0.0010080862420152594
0.04402545000000001	0.021347166666666667	0.0023020619559937583
0.04402545000000001	0.02300162	0.
0.04402545000000001	0.024656073333333334	0.
0.05222988333333335	-0.023323073333333333	0.
0.05222988333333335	-0.02166862	0.
0.05222988333333335	-0.020014166666666666	0.
0.05222988333333335	-0.018359713333333333	8.713434004314314e-9
0.05222988333333335	-0.01670526	5.045917546170711e-7
0.05222988333333335	-0.015050806666666666	0.0000574038065380436
0.05222988333333335	-0.013396353333333333	0.00029559156575181865
0.05222988333333335	-0.0117419	0.0041636825698857976
0.05222988333333335	-0.010087446666666666	0.007964204475536592
0.05222988333333335	-0.008432993333333333	0.016568754047968336
0.05222988333333335	-0.0067785399999999996	0.02470494229752491
0.05222988333333335	-0.005124086666666666	0.07946372150621463
0.05222988333333335	-0.003469633333333333	0.13074330498242037
0.05222988333333335	-0.0018151799999999996	0.163294292357516
0.05222988333333335	-0.00016072666666666624	0.16351153411680164
0.05222988333333335	0.001493726666666667	0.2333848837254802
0.05222988333333335	0.0031481800000000004	0.2636675590718001
0.05222988333333335	0.004802633333333334	0.31295739644573106
0.05222988333333335	0.006457086666666667	0.2513797439038054
0.05222988333333335	0.00811154	0.1641930484206775
0.05222988333333335	0.009765993333333334	0.11661486121242019
0.05222988333333335	0.011420446666666667	0.06631580622058693
0.05222988333333335	0.0130749	0.06005426951292144
0.05222988333333335	0.014729353333333334	0.017170150669715493
0.05222988333333335	0.016383806666666667	0.013796141519567498
0.05222988333333335	0.01803826	0.004797826595286877
0.05222988333333335	0.019692713333333334	0.00610845509027025
0.05222988333333335	0.021347166666666667	0.
0.05222988333333335	0.02300162	0.
0.05222988333333335	0.024656073333333334	0.
0.06043431666666667	-0.023323073333333333	0.
0.06043431666666667	-0.02166862	0.
0.06043431666666667	-0.020014166666666666	4.854788771613515e-12
0.06043431666666667	-0.018359713333333333	2.0888804449481235e-9
0.06043431666666667	-0.01670526	0.
0.06043431666666667	-0.015050806666666666	2.1693673300642756e-6
0.06043431666666667	-0.013396353333333333	7.709912139456995e-6
0.06043431666666667	-0.0117419	0.0007610446217805108
0.06043431666666667	-0.010087446666666666	0.0008233413436241073
0.06043431666666667	-0.008432993333333333	0.0039504053770219455
0.06043431666666667	-0.0067785399999999996	0.019623116007870856
0.06043431666666667	-0.005124086666666666	0.05457930388975187
0.06043431666666667	-0.003469633333333333	0.07525344445752853
0.06043431666666667	-0.0018151799999999996	0.09529165562695711
0.06043431666666667	-0.00016072666666666624	0.10636077942462047
0.06043431666666667	0.001493726666666667	0.10412263186188156
0.06043431666666667	0.0031481800000000004	0.17271817181786353
0.06043431666666667	0.004802633333333334	0.14533906655439638
0.06043431666666667	0.006457086666666667	0.14083728557302794
0.06043431666666667	0.00811154	0.14432114938175278
0.06043431666666667	0.009765993333333334	0.06645596810013256
0.06043431666666667	0.011420446666666667	0.04901161385433493
0.06043431666666667	0.0130749	0.0487085953407016
0.06043431666666667	0.014729353333333334	0.008581754934215074
0.06043431666666667	0.016383806666666667	0.01710770098998889
0.06043431666666667	0.01803826	0.
0.06043431666666667	0.019692713333333334	0.0010576266896422627
0.06043431666666667	0.021347166666666667	0.
0.06043431666666667	0.02300162	0.
0.06043431666666667	0.024656073333333334	0.
0.06863875000000001	-0.023323073333333333	0.
0.06863875000000001	-0.02166862	0.
0.06863875000000001	-0.020014166666666666	0.
0.06863875000000001	-0.018359713333333333	0.
0.06863875000000001	-0.01670526	1.1364560008745707e-10
0.06863875000000001	-0.015050806666666666	1.9928006922683165e-6
0.06863875000000001	-0.013396353333333333	2.4617431687883297e-7
0.06863875000000001	-0.0117419	0.0002091586851695272
0.06863875000000001	-0.010087446666666666	0.00002191755701918082
0.06863875000000001	-0.008432993333333333	0.00609731084293555
0.06863875000000001	-0.0067785399999999996	0.009793521835288303
0.06863875000000001	-0.005124086666666666	0.0195973711888622
0.06863875000000001	-0.003469633333333333	0.028411320903528176
0.06863875000000001	-0.0018151799999999996	0.0357271550480483
0.06863875000000001	-0.00016072666666666624	0.06849404603003696
0.06863875000000001	0.001493726666666667	0.0590484094976897
0.06863875000000001	0.0031481800000000004	0.07816854566788851
0.06863875000000001	0.004802633333333334	0.09931562744342254
0.06863875000000001	0.006457086666666667	0.07727183146493706
0.06863875000000001	0.00811154	0.07276741529128501
0.06863875000000001	0.009765993333333334	0.05175275493381598
0.06863875000000001	0.011420446666666667	0.04069853647171881
0.06863875000000001	0.0130749	0.016154161769113173
0.06863875000000001	0.014729353333333334	0.007936696049650508
0.06863875000000001	0.016383806666666667	0.00470417133623858
0.06863875000000001	0.01803826	0.0038802508911628193
0.06863875000000001	0.019692713333333334	0.
0.06863875000000001	0.021347166666666667	0.
0.06863875000000001	0.02300162	0.
0.06863875000000001	0.024656073333333334	0.
0.07684318333333336	-0.023323073333333333	0.
0.07684318333333336	-0.02166862	0.
0.07684318333333336	-0.020014166666666666	0.
0.07684318333333336	-0.018359713333333333	0.
0.07684318333333336	-0.01670526	0.
0.07684318333333336	-0.015050806666666666	1.6381382464032745e-8
0.07684318333333336	-0.013396353333333333	4.465257157951819e-6
0.07684318333333336	-0.0117419	3.957198343589827e-6
0.07684318333333336	-0.010087446666666666	0.0001298301988819165
0.07684318333333336	-0.008432993333333333	0.00018755758975626973
0.07684318333333336	-0.0067785399999999996	0.008811827812536064
0.07684318333333336	-0.005124086666666666	0.007175141710441684
0.07684318333333336	-0.003469633333333333	0.015609880444531508
0.07684318333333336	-0.0018151799999999996	0.013168819009409452
0.07684318333333336	-0.00016072666666666624	0.025122975464224026
0.07684318333333336	0.001493726666666667	0.022603957093284926
0.07684318333333336	0.0031481800000000004	0.03302549914344642
0.07684318333333336	0.004802633333333334	0.05164594945243687
0.07684318333333336	0.006457086666666667	0.04137461591767508
0.07684318333333336	0.00811154	0.04697412520361929
0.07684318333333336	0.009765993333333334	0.025345198840029476
0.07684318333333336	0.011420446666666667	0.012711779330484384
0.07684318333333336	0.0130749	0.015560068612254608
0.07684318333333336	0.014729353333333334	0.0065114544917381795
0.07684318333333336	0.016383806666666667	0.000686296287800171
0.07684318333333336	0.01803826	0.
0.07684318333333336	0.019692713333333334	0.
0.07684318333333336	0.021347166666666667	0.
0.07684318333333336	0.02300162	0.
0.07684318333333336	0.024656073333333334	0.
0.08504761666666667	-0.023323073333333333	0.
0.08504761666666667	-0.02166862	0.
0.08504761666666667	-0.020014166666666666	1.0200044317012091e-7
0.08504761666666667	-0.018359713333333333	0.
0.08504761666666667	-0.01670526	0.
0.08504761666666667	-0.015050806666666666	4.41833322571963e-9
0.08504761666666667	-0.013396353333333333	2.6738347666400586e-8
0.08504761666666667	-0.0117419	8.627298527632019e-9
0.08504761666666667	-0.010087446666666666	3.917240586225243e-6
0.08504761666666667	-0.008432993333333333	0.000297786956906646
0.08504761666666667	-0.0067785399999999996	0.0007484657543115189
0.08504761666666667	-0.005124086666666666	0.00026815500598456604
0.08504761666666667	-0.003469633333333333	0.0040861140111938836
0.08504761666666667	-0.0018151799999999996	0.007846330513170942
0.08504761666666667	-0.00016072666666666624	0.015474160071444682
0.08504761666666667	0.001493726666666667	0.009833411106019038
0.08504761666666667	0.0031481800000000004	0.012593176650639788
0.08504761666666667	0.004802633333333334	0.02064249865897808
0.08504761666666667	0.006457086666666667	0.02058680569397814
0.08504761666666667	0.00811154	0.019749362831196313
0.08504761666666667	0.009765993333333334	0.00757942467587674
0.08504761666666667	0.011420446666666667	0.006252702539247904
0.08504761666666667	0.0130749	0.0026507337897659212
0.08504761666666667	0.014729353333333334	0.0010335860317987628
0.08504761666666667	0.016383806666666667	0.0008636590279825962
0.08504761666666667	0.01803826	0.
0.08504761666666667	0.019692713333333334	0.
0.08504761666666667	0.021347166666666667	0.
0.08504761666666667	0.02300162	0.
0.08504761666666667	0.024656073333333334	0.
0.09325205000000002	-0.023323073333333333	0.
0.09325205000000002	-0.02166862	0.
0.09325205000000002	-0.020014166666666666	0.
0.09325205000000002	-0.018359713333333333	0.
0.09325205000000002	-0.01670526	0.
0.09325205000000002	-0.015050806666666666	0.
0.09325205000000002	-0.013396353333333333	4.4537142570008377e-10
0.09325205000000002	-0.0117419	4.1308492143723544e-8
0.09325205000000002	-0.010087446666666666	2.6210795595228395e-10
0.09325205000000002	-0.008432993333333333	5.7905757143616796e-6
0.09325205000000002	-0.0067785399999999996	2.3231506148267976e-6
0.09325205000000002	-0.005124086666666666	0.00017153591875484445
0.09325205000000002	-0.003469633333333333	0.0008455930594838624
0.09325205000000002	-0.0018151799999999996	0.001344081046442838
0.09325205000000002	-0.00016072666666666624	0.001927608205191922
0.09325205000000002	0.001493726666666667	0.0025764728688880425
0.09325205000000002	0.0031481800000000004	0.006564230185067838
0.09325205000000002	0.004802633333333334	0.00597023093794093
0.09325205000000002	0.006457086666666667	0.008400282262933769
0.09325205000000002	0.00811154	0.006640213080076863
0.09325205000000002	0.009765993333333334	0.00371721682663123
0.09325205000000002	0.011420446666666667	0.002286767918651416
0.09325205000000002	0.0130749	0.000503347990551412
0.09325205000000002	0.014729353333333334	0.
0.09325205000000002	0.016383806666666667	0.
0.09325205000000002	0.01803826	0.0006286850895866197
0.09325205000000002	0.019692713333333334	0.
0.09325205000000002	0.021347166666666667	0.
0.09325205000000002	0.02300162	0.
0.09325205000000002	0.024656073333333334	0.
0.10145648333333336	-0.023323073333333333	0.
0.10145648333333336	-0.02166862	0.
0.10145648333333336	-0.020014166666666666	0.
0.10145648333333336	-0.018359713333333333	0.
0.10145648333333336	-0.01670526	0.
0.10145648333333336	-0.015050806666666666	0.
0.10145648333333336	-0.013396353333333333	0.
0.10145648333333336	-0.0117419	9.660002076433467e-8
0.10145648333333336	-0.010087446666666666	7.111073673079928e-6
0.10145648333333336	-0.008432993333333333	4.339726869847754e-6
0.10145648333333336	-0.0067785399999999996	0.0000284494534124379
0.10145648333333336	-0.005124086666666666	0.00031992694237503895
0.10145648333333336	-0.003469633333333333	0.00015430153173919749
0.10145648333333336	-0.0018151799999999996	0.0002068084317555638
0.10145648333333336	-0.00016072666666666624	0.00010821313619484336
0.10145648333333336	0.001493726666666667	0.00007492377650288887
0.10145648333333336	0.0031481800000000004	0.0018102861657626817
0.10145648333333336	0.004802633333333334	0.0010405255465748648
0.10145648333333336	0.006457086666666667	0.0063922095603788755
0.10145648333333336	0.00811154	0.0010141806275717113
0.10145648333333336	0.009765993333333334	0.
0.10145648333333336	0.011420446666666667	0.00026959622106838255
0.10145648333333336	0.0130749	0.000834249931905435
0.10145648333333336	0.014729353333333334	0.
0.10145648333333336	0.016383806666666667	0.
0.10145648333333336	0.01803826	0.
0.10145648333333336	0.019692713333333334	0.
0.10145648333333336	0.021347166666666667	0.
0.10145648333333336	0.02300162	0.
0.10145648333333336	0.024656073333333334	0.
0.10966091666666668	-0.023323073333333333	0.
0.10966091666666668	-0.02166862	0.
0.10966091666666668	-0.020014166666666666	0.
0.10966091666666668	-0.018359713333333333	0.
0.10966091666666668	-0.01670526	0.
0.10966091666666668	-0.015050806666666666	0.
0.10966091666666668	-0.013396353333333333	0.
0.10966091666666668	-0.0117419	0.
0.10966091666666668	-0.010087446666666666	0.
0.10966091666666668	-0.008432993333333333	0.
0.10966091666666668	-0.0067785399999999996	3.744354346104193e-8
0.10966091666666668	-0.005124086666666666	0.
0.10966091666666668	-0.003469633333333333	0.00003209338383155828
0.10966091666666668	-0.0018151799999999996	0.000010207925263715883
0.10966091666666668	-0.00016072666666666624	1.5399129861188862e-7
0.10966091666666668	0.001493726666666667	0.000011690693506919799
0.10966091666666668	0.0031481800000000004	0.00003627518733404223
0.10966091666666668	0.004802633333333334	0.00016713831085243174
0.10966091666666668	0.006457086666666667	0.00166767516243838
0.10966091666666668	0.00811154	0.0010160390947410553
0.10966091666666668	0.009765993333333334	0.0010600068256627967
0.10966091666666668	0.011420446666666667	0.
0.10966091666666668	0.0130749	0.
0.10966091666666668	0.014729353333333334	0.
0.10966091666666668	0.016383806666666667	0.
0.10966091666666668	0.01803826	0.
0.10966091666666668	0.019692713333333334	0.
0.10966091666666668	0.021347166666666667	0.
0.10966091666666668	0.02300162	0.
0.10966091666666668	0.024656073333333334	0.
0.11786535000000002	-0.023323073333333333	0.
0.11786535000000002	-0.02166862	0.
0.11786535000000002	-0.020014166666666666	0.
0.11786535000000002	-0.018359713333333333	0.
0.11786535000000002	-0.01670526	0.
0.11786535000000002	-0.015050806666666666	0.
0.11786535000000002	-0.013396353333333333	0.
0.11786535000000002	-0.0117419	0.
0.11786535000000002	-0.010087446666666666	0.
0.11786535000000002	-0.008432993333333333	1.0875564039956172e-11
0.11786535000000002	-0.0067785399999999996	0.
0.11786535000000002	-0.005124086666666666	4.1106665013782243e-10
0.11786535000000002	-0.003469633333333333	2.855799608961255e-9
0.11786535000000002	-0.0018151799999999996	0.0001313043650170466
0.11786535000000002	-0.00016072666666666624	1.545827723350885e-6
0.11786535000000002	0.001493726666666667	0.
0.11786535000000002	0.0031481800000000004	0.00006260154617891891
0.11786535000000002	0.004802633333333334	0.
0.11786535000000002	0.006457086666666667	0.000630457281202615
0.11786535000000002	0.00811154	0.
0.11786535000000002	0.009765993333333334	0.
0.11786535000000002	0.011420446666666667	0.
0.11786535000000002	0.0130749	0.
0.11786535000000002	0.014729353333333334	0.
0.11786535000000002	0.016383806666666667	0.
0.11786535000000002	0.01803826	0.
0.11786535000000002	0.019692713333333334	0.
0.11786535000000002	0.021347166666666667	0.
0.11786535000000002	0.02300162	0.
0.11786535000000002	0.024656073333333334	0.
0.12606978333333335	-0.023323073333333333	0.
0.12606978333333335	-0.02166862	0.
0.12606978333333335	-0.020014166666666666	0.
0.12606978333333335	-0.018359713333333333	0.
0.12606978333333335	-0.01670526	0.
0.12606978333333335	-0.015050806666666666	0.
0.12606978333333335	-0.013396353333333333	0.
0.12606978333333335	-0.0117419	0.
0.12606978333333335	-0.010087446666666666	0.
0.12606978333333335	-0.008432993333333333	0.
0.12606978333333335	-0.0067785399999999996	0.
0.12606978333333335	-0.005124086666666666	0.
0.12606978333333335	-0.003469633333333333	0.
0.12606978333333335	-0.0018151799999999996	4.403391714653993e-7
0.12606978333333335	-0.00016072666666666624	0.
0.12606978333333335	0.001493726666666667	0.0001972881790328939
0.12606978333333335	0.0031481800000000004	0.
0.12606978333333335	0.004802633333333334	0.
0.12606978333333335	0.006457086666666667	0.
0.12606978333333335	0.00811154	0.
0.12606978333333335	0.009765993333333334	0.
0.12606978333333335	0.011420446666666667	0.00012231611226662425
0.12606978333333335	0.0130749	0.
0.12606978333333335	0.014729353333333334	0.
0.12606978333333335	0.016383806666666667	0.
0.12606978333333335	0.01803826	0.
0.12606978333333335	0.019692713333333334	0.
0.12606978333333335	0.021347166666666667	0.
0.12606978333333335	0.02300162	0.
0.12606978333333335	0.024656073333333334	0.

==> data/fig7/hist_2d_7-8.dat <==
-0.07256964666666667	-0.023323073333333333	0.
-0.07256964666666667	-0.02166862	0.
-0.07256964666666667	-0.020014166666666666	0.
-0.07256964666666667	-0.018359713333333333	0.
-0.07256964666666667	-0.01670526	0.
-0.07256964666666667	-0.015050806666666666	0.
-0.07256964666666667	-0.013396353333333333	0.
-0.07256964666666667	-0.0117419	0.
-0.07256964666666667	-0.010087446666666666	0.
-0.07256964666666667	-0.008432993333333333	0.
-0.07256964666666667	-0.0067785399999999996	0.
-0.07256964666666667	-0.005124086666666666	0.
-0.07256964666666667	-0.003469633333333333	0.
-0.07256964666666667	-0.0018151799999999996	0.
-0.07256964666666667	-0.00016072666666666624	0.
-0.07256964666666667	0.001493726666666667	0.
-0.07256964666666667	0.0031481800000000004	0.
-0.07256964666666667	0.004802633333333334	0.
-0.07256964666666667	0.006457086666666667	0.
-0.07256964666666667	0.00811154	0.
-0.07256964666666667	0.009765993333333334	0.
-0.07256964666666667	0.011420446666666667	0.00008682704776796518
-0.07256964666666667	0.0130749	0.
-0.07256964666666667	0.014729353333333334	0.
-0.07256964666666667	0.016383806666666667	0.
-0.07256964666666667	0.01803826	0.0004462770218330405
-0.07256964666666667	0.019692713333333334	0.
-0.07256964666666667	0.021347166666666667	0.
-0.07256964666666667	0.02300162	0.
-0.07256964666666667	0.024656073333333334	0.
-0.06693974	-0.023323073333333333	0.
-0.06693974	-0.02166862	0.
-0.06693974	-0.020014166666666666	0.
-0.06693974	-0.018359713333333333	0.
-0.06693974	-0.01670526	0.
-0.06693974	-0.015050806666666666	0.
-0.06693974	-0.013396353333333333	0.
-0.06693974	-0.0117419	0.
-0.06693974	-0.010087446666666666	0.
-0.06693974	-0.008432993333333333	0.
-0.06693974	-0.0067785399999999996	0.
-0.06693974	-0.005124086666666666	0.
-0.06693974	-0.003469633333333333	0.
-0.06693974	-0.0018151799999999996	0.
-0.06693974	-0.00016072666666666624	0.
-0.06693974	0.001493726666666667	0.
-0.06693974	0.0031481800000000004	0.
-0.06693974	0.004802633333333334	0.
-0.06693974	0.006457086666666667	0.
-0.06693974	0.00811154	0.
-0.06693974	0.009765993333333334	0.
-0.06693974	0.011420446666666667	0.
-0.06693974	0.0130749	0.0006574477601588968
-0.06693974	0.014729353333333334	0.0007401068444752909
-0.06693974	0.016383806666666667	0.
-0.06693974	0.01803826	0.0004335303455357211
-0.06693974	0.019692713333333334	0.003558463014903472
-0.06693974	0.021347166666666667	0.
-0.06693974	0.02300162	0.
-0.06693974	0.024656073333333334	0.
-0.06130983333333333	-0.023323073333333333	0.
-0.06130983333333333	-0.02166862	0.
-0.06130983333333333	-0.020014166666666666	0.
-0.06130983333333333	-0.018359713333333333	0.
-0.06130983333333333	-0.01670526	0.
-0.06130983333333333	-0.015050806666666666	0.
-0.06130983333333333	-0.013396353333333333	0.
-0.06130983333333333	-0.0117419	0.
-0.06130983333333333	-0.010087446666666666	0.
-0.06130983333333333	-0.008432993333333333	0.
-0.06130983333333333	-0.0067785399999999996	0.
-0.06130983333333333	-0.005124086666666666	0.
-0.06130983333333333	-0.003469633333333333	0.
-0.06130983333333333	-0.0018151799999999996	0.
-0.06130983333333333	-0.00016072666666666624	0.
-0.06130983333333333	0.001493726666666667	0.
-0.06130983333333333	0.0031481800000000004	0.
-0.06130983333333333	0.004802633333333334	0.
-0.06130983333333333	0.006457086666666667	0.0002137883519527972
-0.06130983333333333	0.00811154	0.
-0.06130983333333333	0.009765993333333334	0.0009701477680263214
-0.06130983333333333	0.011420446666666667	0.0014398565334942574
-0.06130983333333333	0.0130749	0.004671465865835219
-0.06130983333333333	0.014729353333333334	0.00043192199224357413
-0.06130983333333333	0.016383806666666667	0.0011002478884247818
-0.06130983333333333	0.01803826	0.0038925621591798074
-0.06130983333333333	0.019692713333333334	0.0015284361146021973
-0.06130983333333333	0.021347166666666667	0.0010889488129524913
-0.06130983333333333	0.02300162	0.
-0.06130983333333333	0.024656073333333334	0.
-0.055679926666666664	-0.023323073333333333	0.
-0.055679926666666664	-0.02166862	0.
-0.055679926666666664	-0.020014166666666666	0.
-0.055679926666666664	-0.018359713333333333	0.
-0.055679926666666664	-0.01670526	0.
-0.055679926666666664	-0.015050806666666666	0.
-0.055679926666666664	-0.013396353333333333	0.
-0.055679926666666664	-0.0117419	0.
-0.055679926666666664	-0.010087446666666666	0.
-0.055679926666666664	-0.008432993333333333	0.
-0.055679926666666664	-0.0067785399999999996	0.
-0.055679926666666664	-0.005124086666666666	0.
-0.055679926666666664	-0.003469633333333333	0.
-0.055679926666666664	-0.0018151799999999996	0.
-0.055679926666666664	-0.00016072666666666624	0.
-0.055679926666666664	0.001493726666666667	0.
-0.055679926666666664	0.0031481800000000004	0.
-0.055679926666666664	0.004802633333333334	0.
-0.055679926666666664	0.006457086666666667	0.0008532130178123461
-0.055679926666666664	0.00811154	0.0005009834065320797
-0.055679926666666664	0.009765993333333334	0.001996630989567942
-0.055679926666666664	0.011420446666666667	0.0036793914612939693
-0.055679926666666664	0.0130749	0.0030561571293120076
-0.055679926666666664	0.014729353333333334	0.009250147727788488
-0.055679926666666664	0.016383806666666667	0.00763483401953949
-0.055679926666666664	0.01803826	0.005974893272003958
-0.055679926666666664	0.019692713333333334	0.0005814615604698387
-0.055679926666666664	0.021347166666666667	0.0005451878491267034
-0.055679926666666664	0.02300162	0.
-0.055679926666666664	0.024656073333333334	0.
-0.050050019999999994	-0.023323073333333333	0.
-0.050050019999999994	-0.02166862	0.
-0.050050019999999994	-0.020014166666666666	0.
-0.050050019999999994	-0.018359713333333333	0.
-0.050050019999999994	-0.01670526	0.
-0.050050019999999994	-0.015050806666666666	0.
-0.050050019999999994	-0.013396353333333333	0.
-0.050050019999999994	-0.0117419	0.
-0.050050019999999994	-0.010087446666666666	0.
-0.050050019999999994	-0.008432993333333333	0.
-0.050050019999999994	-0.0067785399999999996	0.
-0.050050019999999994	-0.005124086666666666	0.
-0.050050019999999994	-0.003469633333333333	0.
-0.050050019999999994	-0.0018151799999999996	0.
-0.050050019999999994	-0.00016072666666666624	0.
-0.050050019999999994	0.001493726666666667	7.036574654876758e-7
-0.050050019999999994	0.0031481800000000004	0.00003880619245218079
-0.050050019999999994	0.004802633333333334	0.000022717389501376688
-0.050050019999999994	0.006457086666666667	0.004434945565510698
-0.050050019999999994	0.00811154	0.008026285583840888
-0.050050019999999994	0.009765993333333334	0.010312943605858577
-0.050050019999999994	0.011420446666666667	0.011475144997938152
-0.050050019999999994	0.0130749	0.020711236828305363
-0.050050019999999994	0.014729353333333334	0.010856079789477112
-0.050050019999999994	0.016383806666666667	0.015283483636420537
-0.050050019999999994	0.01803826	0.002020475386443172
-0.050050019999999994	0.019692713333333334	0.0008606604227414356
-0.050050019999999994	0.021347166666666667	0.00019142884384599975
-0.050050019999999994	0.02300162	0.00011937610787555157
-0.050050019999999994	0.024656073333333334	0.
-0.04442011333333333	-0.023323073333333333	0.
-0.04442011333333333	-0.02166862	0.
-0.04442011333333333	-0.020014166666666666	0.
-0.04442011333333333	-0.018359713333333333	0.
-0.04442011333333333	-0.01670526	0.
-0.04442011333333333	-0.015050806666666666	0.
-0.04442011333333333	-0.013396353333333333	0.
-0.04442011333333333	-0.0117419	0.
-0.04442011333333333	-0.010087446666666666	0.
-0.04442011333333333	-0.008432993333333333	0.
-0.04442011333333333	-0.0067785399999999996	0.
-0.04442011333333333	-0.005124086666666666	0.
-0.04442011333333333	-0.003469633333333333	0.
-0.04442011333333333	-0.0018151799999999996	5.3430639862053433e-8
-0.04442011333333333	-0.00016072666666666624	1.0931192622669557e-7
-0.04442011333333333	0.001493726666666667	0.00005194711831821246
-0.04442011333333333	0.0031481800000000004	0.0001948667010795163
-0.04442011333333333	0.004802633333333334	0.008883211080446814
-0.04442011333333333	0.006457086666666667	0.008906524248421685
-0.04442011333333333	0.00811154	0.02649010887335372
-0.04442011333333333	0.009765993333333334	0.026316002516495355
-0.04442011333333333	0.011420446666666667	0.04161149038482899
-0.04442011333333333	0.0130749	0.046147099700425194
-0.04442011333333333	0.014729353333333334	0.025098058134890116
-0.04442011333333333	0.016383806666666667	0.01807751563843503
-0.04442011333333333	0.01803826	0.002416298506367126
-0.04442011333333333	0.019692713333333334	0.001901801120524575
-0.04442011333333333	0.021347166666666667	0.
-0.04442011333333333	0.02300162	0.
-0.04442011333333333	0.024656073333333334	0.
-0.03879020666666666	-0.023323073333333333	0.
-0.03879020666666666	-0.02166862	0.
-0.03879020666666666	-0.020014166666666666	0.
-0.03879020666666666	-0.018359713333333333	0.
-0.03879020666666666	-0.01670526	0.
-0.03879020666666666	-0.015050806666666666	0.
-0.03879020666666666	-0.013396353333333333	0.
-0.03879020666666666	-0.0117419	0.
-0.03879020666666666	-0.010087446666666666	0.
-0.03879020666666666	-0.008432993333333333	0.
-0.03879020666666666	-0.0067785399999999996	0.
-0.03879020666666666	-0.005124086666666666	0.
-0.03879020666666666	-0.003469633333333333	3.16383674557154e-6
-0.03879020666666666	-0.0018151799999999996	0.00009946390444299286
-0.03879020666666666	-0.00016072666666666624	0.0003046767369723769
-0.03879020666666666	0.001493726666666667	0.0002867913338729457
-0.03879020666666666	0.0031481800000000004	0.0032566645101695583
-0.03879020666666666	0.004802633333333334	0.015459147552105923
-0.03879020666666666	0.006457086666666667	0.03182079665969499
-0.03879020666666666	0.00811154	0.06722469111127567
-0.03879020666666666	0.009765993333333334	0.08585835219961024
-0.03879020666666666	0.011420446666666667	0.06426742438375059
-0.03879020666666666	0.0130749	0.08837720120942667
-0.03879020666666666	0.014729353333333334	0.026186309248990475
-0.03879020666666666	0.016383806666666667	0.019836141828361874
-0.03879020666666666	0.01803826	0.0024863534371920995
-0.03879020666666666	0.019692713333333334	0.0006882815748699122
-0.03879020666666666	0.021347166666666667	0.
-0.03879020666666666	0.02300162	0.
-0.03879020666666666	0.024656073333333334	0.
-0.0331603	-0.023323073333333333	0.
-0.0331603	-0.02166862	0.
-0.0331603	-0.020014166666666666	0.
-0.0331603	-0.018359713333333333	0.
-0.0331603	-0.01670526	0.
-0.0331603	-0.015050806666666666	0.
-0.0331603	-0.013396353333333333	0.
-0.0331603	-0.0117419	0.
-0.0331603	-0.010087446666666666	0.
-0.0331603	-0.008432993333333333	0.
-0.0331603	-0.0067785399999999996	0.
-0.0331603	-0.005124086666666666	2.9179887265819473e-10
-0.0331603	-0.003469633333333333	5.6504881643916254e-8
-0.0331603	-0.0018151799999999996	0.000050569482684358245
-0.0331603	-0.00016072666666666624	0.0033506547624481985
-0.0331603	0.001493726666666667	0.005964991401458255
-0.0331603	0.0031481800000000004	0.022283283015684333
-0.0331603	0.004802633333333334	0.05376531638941785
-0.0331603	0.006457086666666667	0.1040883202326895
-0.0331603	0.00811154	0.1371287436894237
-0.0331603	0.009765993333333334	0.10959714833475834
-0.0331603	0.011420446666666667	0.10352585164249935
-0.0331603	0.0130749	0.06207540788523104
-0.0331603	0.014729353333333334	0.0530826861752502
-0.0331603	0.016383806666666667	0.019849775957712198
-0.0331603	0.01803826	0.0023141088259168298
-0.0331603	0.019692713333333334	0.0001793417498364439
-0.0331603	0.021347166666666667	0.
-0.0331603	0.02300162	0.
-0.0331603	0.024656073333333334	0.
-0.027530393333333326	-0.023323073333333333	0.
-0.027530393333333326	-0.02166862	0.
-0.027530393333333326	-0.020014166666666666	0.
-0.027530393333333326	-0.018359713333333333	0.
-0.027530393333333326	-0.01670526	0.
-0.027530393333333326	-0.015050806666666666	0.
-0.027530393333333326	-0.013396353333333333	0.
-0.027530393333333326	-0.0117419	0.
-0.027530393333333326	-0.010087446666666666	0.
-0.027530393333333326	-0.008432993333333333	7.720104088515108e-12
-0.027530393333333326	-0.0067785399999999996	4.6811615597411495e-9
-0.027530393333333326	-0.005124086666666666	1.4175454665690462e-6
-0.027530393333333326	-0.003469633333333333	0.0007471656475338654
-0.027530393333333326	-0.0018151799999999996	0.00037590721885320317
-0.027530393333333326	-0.00016072666666666624	0.0050229735419287614
-0.027530393333333326	0.001493726666666667	0.013839937402923014
-0.027530393333333326	0.0031481800000000004	0.054425839576286585
-0.027530393333333326	0.004802633333333334	0.11734529013940175
-0.027530393333333326	0.006457086666666667	0.19597346630384094
-0.027530393333333326	0.00811154	0.22633102500027177
-0.027530393333333326	0.009765993333333334	0.19715092569034748
-0.027530393333333326	0.011420446666666667	0.1670620986498747
-0.027530393333333326	0.0130749	0.08633950045037289
-0.027530393333333326	0.014729353333333334	0.02654370838616834
-0.027530393333333326	0.016383806666666667	0.01597513662140882
-0.027530393333333326	0.01803826	0.005410969474248334
-0.027530393333333326	0.019692713333333334	0.0069264683297313705
-0.027530393333333326	0.021347166666666667	0.0000880481036212922
-0.027530393333333326	0.02300162	0.
-0.027530393333333326	0.024656073333333334	0.
-0.021900486666666663	-0.023323073333333333	0.
-0.021900486666666663	-0.02166862	0.
-0.021900486666666663	-0.020014166666666666	0.
-0.021900486666666663	-0.018359713333333333	0.
-0.021900486666666663	-0.01670526	0.
-0.021900486666666663	-0.015050806666666666	0.
-0.021900486666666663	-0.013396353333333333	0.
-0.021900486666666663	-0.0117419	0.
-0.021900486666666663	-0.010087446666666666	0.
-0.021900486666666663	-0.008432993333333333	0.
-0.021900486666666663	-0.0067785399999999996	1.5989707341035352e-6
-0.021900486666666663	-0.005124086666666666	0.0002800229708149372
-0.021900486666666663	-0.003469633333333333	0.0033348637802900504
-0.021900486666666663	-0.0018151799999999996	0.0049248942556599055
-0.021900486666666663	-0.00016072666666666624	0.03745202557645995
-0.021900486666666663	0.001493726666666667	0.05288281000469859
-0.021900486666666663	0.0031481800000000004	0.18083471872820153
-0.021900486666666663	0.004802633333333334	0.28117709190968115
-0.021900486666666663	0.006457086666666667	0.33064278981988965
-0.021900486666666663	0.00811154	0.3771659010587358
-0.021900486666666663	0.009765993333333334	0.28978777063210226
-0.021900486666666663	0.011420446666666667	0.1459535378204923
-0.021900486666666663	0.0130749	0.06929265016634953
-0.021900486666666663	0.014729353333333334	0.016682732770927185
-0.021900486666666663	0.016383806666666667	0.001741621230492819
-0.021900486666666663	0.01803826	0.001238352984513152
-0.021900486666666663	0.019692713333333334	0.
-0.021900486666666663	0.021347166666666667	0.
-0.021900486666666663	0.02300162	0.
-0.021900486666666663	0.024656073333333334	0.
-0.016270579999999993	-0.023323073333333333	0.
-0.016270579999999993	-0.02166862	0.
-0.016270579999999993	-0.020014166666666666	0.
-0.016270579999999993	-0.018359713333333333	0.
-0.016270579999999993	-0.01670526	0.
-0.016270579999999993	-0.015050806666666666	0.
-0.016270579999999993	-0.013396353333333333	0.
-0.016270579999999993	-0.0117419	0.
-0.016270579999999993	-0.010087446666666666	0.
-0.016270579999999993	-0.008432993333333333	3.728329889786236e-6
-0.016270579999999993	-0.0067785399999999996	0.00005468452061512094
-0.016270579999999993	-0.005124086666666666	0.00036527022882488916
-0.016270579999999993	-0.003469633333333333	0.010358748616022765
-0.016270579999999993	-0.0018151799999999996	0.03110658048328062
-0.016270579999999993	-0.00016072666666666624	0.08748658484484306
-0.016270579999999993	0.001493726666666667	0.14183666349166182
-0.016270579999999993	0.0031481800000000004	0.3197660586912793
-0.016270579999999993	0.004802633333333334	0.48483819056883803
-0.016270579999999993	0.006457086666666667	0.5858386168926671
-0.016270579999999993	0.00811154	0.47085095566372215
-0.016270579999999993	0.009765993333333334	0.3054657739676696
-0.016270579999999993	0.011420446666666667	0.12522173876295226
-0.016270579999999993	0.0130749	0.0477317724057754
-0.016270579999999993	0.014729353333333334	0.021161905458388305
-0.016270579999999993	0.016383806666666667	0.0031419193991405556
-0.016270579999999993	0.01803826	9.993583142678284e-6
-0.016270579999999993	0.019692713333333334	0.
-0.016270579999999993	0.021347166666666667	0.
-0.016270579999999993	0.02300162	0.
-0.016270579999999993	0.024656073333333334	0.
-0.010640673333333323	-0.023323073333333333	0.
-0.010640673333333323	-0.02166862	0.
-0.010640673333333323	-0.020014166666666666	0.
-0.010640673333333323	-0.018359713333333333	0.
-0.010640673333333323	-0.01670526	0.
-0.010640673333333323	-0.015050806666666666	0.
-0.010640673333333323	-0.013396353333333333	3.161503855637152e-10
-0.010640673333333323	-0.0117419	6.857227933314526e-8
-0.010640673333333323	-0.010087446666666666	2.8322015981244638e-8
-0.010640673333333323	-0.008432993333333333	5.1615671515067694e-6
-0.010640673333333323	-0.0067785399999999996	0.00023033023266627652
-0.010640673333333323	-0.005124086666666666	0.008074607265854739
-0.010640673333333323	-0.003469633333333333	0.03562287584519691
-0.010640673333333323	-0.0018151799999999996	0.09043813530794019
-0.010640673333333323	-0.00016072666666666624	0.16511466279582238
-0.010640673333333323	0.001493726666666667	0.34920905624014725
-0.010640673333333323	0.0031481800000000004	0.5933900209369483
-0.010640673333333323	0.004802633333333334	0.7260099916342263
-0.010640673333333323	0.006457086666666667	0.6197725168304974
-0.010640673333333323	0.00811154	0.41938114870832716
-0.010640673333333323	0.009765993333333334	0.24697551955864416
-0.010640673333333323	0.011420446666666667	0.11400448629642473
-0.010640673333333323	0.0130749	0.02203252184488063
-0.010640673333333323	0.014729353333333334	0.0066894015290221145
-0.010640673333333323	0.016383806666666667	0.0002028296739727343
-0.010640673333333323	0.01803826	0.
-0.010640673333333323	0.019692713333333334	0.
-0.010640673333333323	0.021347166666666667	0.
-0.010640673333333323	0.02300162	0.
-0.010640673333333323	0.024656073333333334	0.
-0.005010766666666666	-0.023323073333333333	0.
-0.005010766666666666	-0.02166862	0.
-0.005010766666666666	-0.020014166666666666	0.
-0.005010766666666666	-0.018359713333333333	0.
-0.005010766666666666	-0.01670526	0.
-0.005010766666666666	-0.015050806666666666	0.
-0.005010766666666666	-0.013396353333333333	0.
-0.005010766666666666	-0.0117419	3.5447311082793304e-8
-0.005010766666666666	-0.010087446666666666	6.5668539912403924e-6
-0.005010766666666666	-0.008432993333333333	0.00020756546442454187
-0.005010766666666666	-0.0067785399999999996	0.0036518361034930413
-0.005010766666666666	-0.005124086666666666	0.03167523828375489
-0.005010766666666666	-0.003469633333333333	0.10527597874176893
-0.005010766666666666	-0.0018151799999999996	0.2178395546852723
-0.005010766666666666	-0.00016072666666666624	0.3368084343558045
-0.005010766666666666	0.001493726666666667	0.5593841315946476
-0.005010766666666666	0.0031481800000000004	0.7974059936766178
-0.005010766666666666	0.004802633333333334	0.835447325500798
-0.005010766666666666	0.006457086666666667	0.6434585081417669
-0.005010766666666666	0.00811154	0.36002688193903454
-0.005010766666666666	0.009765993333333334	0.1832753519347549
-0.005010766666666666	0.011420446666666667	0.059453062832582684
-0.005010766666666666	0.0130749	0.02255092534994996
-0.005010766666666666	0.014729353333333334	0.0002497040990392569
-0.005010766666666666	0.016383806666666667	0.0013700874769020455
-0.005010766666666666	0.01803826	0.
-0.005010766666666666	0.019692713333333334	0.
-0.005010766666666666	0.021347166666666667	0.
-0.005010766666666666	0.02300162	0.
-0.005010766666666666	0.024656073333333334	0.
0.0006191400000000041	-0.023323073333333333	0.
0.0006191400000000041	-0.02166862	0.
0.0006191400000000041	-0.020014166666666666	0.
0.0006191400000000041	-0.018359713333333333	0.
0.0006191400000000041	-0.01670526	0.
0.0006191400000000041	-0.015050806666666666	0.
0.0006191400000000041	-0.013396353333333333	9.844348506966964e-10
0.0006191400000000041	-0.0117419	6.220737704307707e-7
0.0006191400000000041	-0.010087446666666666	0.0001227535701420131
0.0006191400000000041	-0.008432993333333333	0.002941938711610506
0.0006191400000000041	-0.0067785399999999996	0.02062475596303032
0.0006191400000000041	-0.005124086666666666	0.08403289410616342
0.0006191400000000041	-0.003469633333333333	0.189964139834322
0.0006191400000000041	-0.0018151799999999996	0.3620084395426403
0.0006191400000000041	-0.00016072666666666624	0.5681787032924115
0.0006191400000000041	0.001493726666666667	0.8640301225861358
0.0006191400000000041	0.0031481800000000004	0.9075062947724521
0.0006191400000000041	0.004802633333333334	0.8567085586656873
0.0006191400000000041	0.006457086666666667	0.45637133876913444
0.0006191400000000041	0.00811154	0.28208675962785185
0.0006191400000000041	0.009765993333333334	0.07375995451573575
0.0006191400000000041	0.011420446666666667	0.024789428313200447
0.0006191400000000041	0.0130749	0.007799047636426563
0.0006191400000000041	0.014729353333333334	0.008014139077708177
0.0006191400000000041	0.016383806666666667	0.
0.0006191400000000041	0.01803826	0.
0.0006191400000000041	0.019692713333333334	0.
0.0006191400000000041	0.021347166666666667	0.
0.0006191400000000041	0.02300162	0.
0.0006191400000000041	0.024656073333333334	0.
0.006249046666666674	-0.023323073333333333	0.
0.006249046666666674	-0.02166862	0.
0.006249046666666674	-0.020014166666666666	0.
0.006249046666666674	-0.018359713333333333	0.
0.006249046666666674	-0.01670526	0.
0.006249046666666674	-0.015050806666666666	3.1363883542023373e-9
0.006249046666666674	-0.013396353333333333	1.444918744690746e-8
0.006249046666666674	-0.0117419	0.000018145096191052987
0.006249046666666674	-0.010087446666666666	0.0001428144117854853
0.006249046666666674	-0.008432993333333333	0.011843046509926305
0.006249046666666674	-0.0067785399999999996	0.05145677760963936
0.006249046666666674	-0.005124086666666666	0.1186520970844605
0.006249046666666674	-0.003469633333333333	0.3423527713686386
0.006249046666666674	-0.0018151799999999996	0.492401545672425
0.006249046666666674	-0.00016072666666666624	0.6705019570858827
0.006249046666666674	0.001493726666666667	1.
0.006249046666666674	0.0031481800000000004	0.88279292930638
0.006249046666666674	0.004802633333333334	0.5620042036571663
0.006249046666666674	0.006457086666666667	0.3115705916924275
0.006249046666666674	0.00811154	0.12829285332929483
0.006249046666666674	0.009765993333333334	0.05480656165916672
0.006249046666666674	0.011420446666666667	0.020898446334199988
0.006249046666666674	0.0130749	0.
0.006249046666666674	0.014729353333333334	0.00315032907330954
0.006249046666666674	0.016383806666666667	0.
0.006249046666666674	0.01803826	0.
0.006249046666666674	0.019692713333333334	0.
0.006249046666666674	0.021347166666666667	0.
0.006249046666666674	0.02300162	0.
0.006249046666666674	0.024656073333333334	0.
0.011878953333333345	-0.023323073333333333	0.
0.011878953333333345	-0.02166862	0.
0.011878953333333345	-0.020014166666666666	0.
0.011878953333333345	-0.018359713333333333	0.
0.011878953333333345	-0.01670526	0.
0.011878953333333345	-0.015050806666666666	0.
0.011878953333333345	-0.013396353333333333	7.239005530151685e-6
0.011878953333333345	-0.0117419	0.000689361083577924
0.011878953333333345	-0.010087446666666666	0.004187562634319355
0.011878953333333345	-0.008432993333333333	0.031371110841194275
0.011878953333333345	-0.0067785399999999996	0.0975042928904913
0.011878953333333345	-0.005124086666666666	0.23475880326125526
0.011878953333333345	-0.003469633333333333	0.4713082479583471
0.011878953333333345	-0.0018151799999999996	0.6218168439471113
0.011878953333333345	-0.00016072666666666624	0.7462159503135403
0.011878953333333345	0.001493726666666667	0.8342802044203279
0.011878953333333345	0.0031481800000000004	0.7207238605372517
0.011878953333333345	0.004802633333333334	0.4172122489117518
0.011878953333333345	0.006457086666666667	0.1728486892992076
0.011878953333333345	0.00811154	0.03637173886048088
0.011878953333333345	0.009765993333333334	0.02113979793391682
0.011878953333333345	0.011420446666666667	0.010554995721738812
0.011878953333333345	0.0130749	0.004248599540664574
0.011878953333333345	0.014729353333333334	0.
0.011878953333333345	0.016383806666666667	0.
0.011878953333333345	0.01803826	0.
0.011878953333333345	0.019692713333333334	0.
0.011878953333333345	0.021347166666666667	0.
0.011878953333333345	0.02300162	0.
0.011878953333333345	0.024656073333333334	0.
0.01750886	-0.023323073333333333	0.
0.01750886	-0.02166862	0.
0.01750886	-0.020014166666666666	0.
0.01750886	-0.018359713333333333	0.
0.01750886	-0.01670526	8.067221696765128e-11
0.01750886	-0.015050806666666666	1.4262335905269507e-6
0.01750886	-0.013396353333333333	8.708169657974815e-7
0.01750886	-0.0117419	0.0034513968893877226
0.01750886	-0.010087446666666666	0.027809296668497435
0.01750886	-0.008432993333333333	0.06440102196574578
0.01750886	-0.0067785399999999996	0.19087616938988608
0.01750886	-0.005124086666666666	0.38438800361612174
0.01750886	-0.003469633333333333	0.5394403509666521
0.01750886	-0.0018151799999999996	0.6153403187483776
0.01750886	-0.00016072666666666624	0.7576380403683618
0.01750886	0.001493726666666667	0.6393273244403622
0.01750886	0.0031481800000000004	0.37279870336098825
0.01750886	0.004802633333333334	0.1935249126657948
0.01750886	0.006457086666666667	0.08293263695541349
0.01750886	0.00811154	0.02587873591903058
0.01750886	0.009765993333333334	0.0014619222126070336
0.01750886	0.011420446666666667	0.
0.01750886	0.0130749	0.
0.01750886	0.014729353333333334	0.
0.01750886	0.016383806666666667	0.
0.01750886	0.01803826	0.
0.01750886	0.019692713333333334	0.
0.01750886	0.021347166666666667	0.
0.01750886	0.02300162	0.
0.01750886	0.024656073333333334	0.
0.02313876666666667	-0.023323073333333333	0.
0.02313876666666667	-0.02166862	0.
0.02313876666666667	-0.020014166666666666	7.240581136343314e-8
0.02313876666666667	-0.018359713333333333	2.976994825465917e-11
0.02313876666666667	-0.01670526	0.
0.02313876666666667	-0.015050806666666666	1.2720114852301438e-6
0.02313876666666667	-0.013396353333333333	0.0007610704483418292
0.02313876666666667	-0.0117419	0.005605939634289895
0.02313876666666667	-0.010087446666666666	0.03036534151138254
0.02313876666666667	-0.008432993333333333	0.11497222098347991
0.02313876666666667	-0.0067785399999999996	0.25242160833436644
0.02313876666666667	-0.005124086666666666	0.433055726702152
0.02313876666666667	-0.003469633333333333	0.5010456856009115
0.02313876666666667	-0.0018151799999999996	0.5374083595137646
0.02313876666666667	-0.00016072666666666624	0.5110335216771661
0.02313876666666667	0.001493726666666667	0.3871716839878748
0.02313876666666667	0.0031481800000000004	0.28832996533989536
0.02313876666666667	0.004802633333333334	0.08503450943644407
0.02313876666666667	0.006457086666666667	0.024988910524200686
0.02313876666666667	0.00811154	0.0027558201462353263
0.02313876666666667	0.009765993333333334	0.00517712435184916
0.02313876666666667	0.011420446666666667	0.00018025240427645912
0.02313876666666667	0.0130749	0.
0.02313876666666667	0.014729353333333334	0.
0.02313876666666667	0.016383806666666667	0.
0.02313876666666667	0.01803826	0.
0.02313876666666667	0.019692713333333334	0.
0.02313876666666667	0.021347166666666667	0.
0.02313876666666667	0.02300162	0.
0.02313876666666667	0.024656073333333334	0.
0.02876867333333334	-0.023323073333333333	0.
0.02876867333333334	-0.02166862	0.
0.02876867333333334	-0.020014166666666666	3.446209732838995e-12
0.02876867333333334	-0.018359713333333333	1.586802269515263e-7
0.02876867333333334	-0.01670526	3.569795235214344e-7
0.02876867333333334	-0.015050806666666666	0.0002655520857623494
0.02876867333333334	-0.013396353333333333	0.006612427652917148
0.02876867333333334	-0.0117419	0.016957743308872866
0.02876867333333334	-0.010087446666666666	0.06920439702047058
0.02876867333333334	-0.008432993333333333	0.16362758757010948
0.02876867333333334	-0.0067785399999999996	0.30446542627997014
0.02876867333333334	-0.005124086666666666	0.438625019101992
0.02876867333333334	-0.003469633333333333	0.4102172909161974
0.02876867333333334	-0.0018151799999999996	0.38633452657017125
0.02876867333333334	-0.00016072666666666624	0.37399280976753074
0.02876867333333334	0.001493726666666667	0.18239862620875316
0.02876867333333334	0.0031481800000000004	0.06022119198083635
0.02876867333333334	0.004802633333333334	0.025316272980035418
0.02876867333333334	0.006457086666666667	0.012903163852333177
0.02876867333333334	0.00811154	0.00040975803868440505
0.02876867333333334	0.009765993333333334	0.
0.02876867333333334	0.011420446666666667	0.
0.02876867333333334	0.0130749	0.
0.02876867333333334	0.014729353333333334	0.
0.02876867333333334	0.016383806666666667	0.
0.02876867333333334	0.01803826	0.
0.02876867333333334	0.019692713333333334	0.
0.02876867333333334	0.021347166666666667	0.
0.02876867333333334	0.02300162	0.
0.02876867333333334	0.024656073333333334	0.
0.03439858000000001	-0.023323073333333333	0.
0.03439858000000001	-0.02166862	0.
0.03439858000000001	-0.020014166666666666	0.
0.03439858000000001	-0.018359713333333333	8.357496055171745e-6
0.03439858000000001	-0.01670526	9.909020218833792e-6
0.03439858000000001	-0.015050806666666666	0.0008742084279631594
0.03439858000000001	-0.013396353333333333	0.007832611036315456
0.03439858000000001	-0.0117419	0.023035332848697243
0.03439858000000001	-0.010087446666666666	0.08457095392739664
0.03439858000000001	-0.008432993333333333	0.18029857909684527
0.03439858000000001	-0.0067785399999999996	0.258073231767483
0.03439858000000001	-0.005124086666666666	0.27717679482254953
0.03439858000000001	-0.003469633333333333	0.22378090437385767
0.03439858000000001	-0.0018151799999999996	0.2124898202878732
0.03439858000000001	-0.00016072666666666624	0.16247785184492816
0.03439858000000001	0.001493726666666667	0.09722243418806838
0.03439858000000001	0.0031481800000000004	0.03772885510480422
0.03439858000000001	0.004802633333333334	0.010897948349572733
0.03439858000000001	0.006457086666666667	0.0004825789062889698
0.03439858000000001	0.00811154	0.
0.03439858000000001	0.009765993333333334	0.
0.03439858000000001	0.011420446666666667	0.
0.03439858000000001	0.0130749	0.
0.03439858000000001	0.014729353333333334	0.
0.03439858000000001	0.016383806666666667	0.
0.03439858000000001	0.01803826	0.
0.03439858000000001	0.019692713333333334	0.
0.03439858000000001	0.021347166666666667	0.
0.03439858000000001	0.02300162	0.
0.03439858000000001	0.024656073333333334	0.
0.04002848666666667	-0.023323073333333333	0.
0.04002848666666667	-0.02166862	0.
0.04002848666666667	-0.020014166666666666	2.5377511383797823e-9
0.04002848666666667	-0.018359713333333333	0.0003235657502059691
0.04002848666666667	-0.01670526	0.0008642174215830946
0.04002848666666667	-0.015050806666666666	0.00028285858276836534
0.04002848666666667	-0.013396353333333333	0.009110067688207055
0.04002848666666667	-0.0117419	0.03590587654524406
0.04002848666666667	-0.010087446666666666	0.07506118218182994
0.04002848666666667	-0.008432993333333333	0.1611534989495514
0.04002848666666667	-0.0067785399999999996	0.22654633410370834
0.04002848666666667	-0.005124086666666666	0.17060718995968727
0.04002848666666667	-0.003469633333333333	0.18201488852559675
0.04002848666666667	-0.0018151799999999996	0.12516146735985542
0.04002848666666667	-0.00016072666666666624	0.05890643981194542
0.04002848666666667	0.001493726666666667	0.022763276044529303
0.04002848666666667	0.0031481800000000004	0.0029815248962789874
0.04002848666666667	0.004802633333333334	0.002205954731763868
0.04002848666666667	0.006457086666666667	0.
0.04002848666666667	0.00811154	0.
0.04002848666666667	0.009765993333333334	0.
0.04002848666666667	0.011420446666666667	0.
0.04002848666666667	0.0130749	0.
0.04002848666666667	0.014729353333333334	0.
0.04002848666666667	0.016383806666666667	0.
0.04002848666666667	0.01803826	0.
0.04002848666666667	0.019692713333333334	0.
0.04002848666666667	0.021347166666666667	0.
0.04002848666666667	0.02300162	0.
0.04002848666666667	0.024656073333333334	0.
0.04565839333333334	-0.023323073333333333	0.
0.04565839333333334	-0.02166862	0.
0.04565839333333334	-0.020014166666666666	1.2715934459535398e-7
0.04565839333333334	-0.018359713333333333	9.739213078987774e-6
0.04565839333333334	-0.01670526	0.0005681287839918903
0.04565839333333334	-0.015050806666666666	0.007410636308959888
0.04565839333333334	-0.013396353333333333	0.012452017936574671
0.04565839333333334	-0.0117419	0.04859523067548977
0.04565839333333334	-0.010087446666666666	0.09565094218239052
0.04565839333333334	-0.008432993333333333	0.1096032386988476
0.04565839333333334	-0.0067785399999999996	0.09439953319737401
0.04565839333333334	-0.005124086666666666	0.08508728248270866
0.04565839333333334	-0.003469633333333333	0.06773434798346083
0.04565839333333334	-0.0018151799999999996	0.047546334748375434
0.04565839333333334	-0.00016072666666666624	0.018288336698713853
0.04565839333333334	0.001493726666666667	0.002464283117801922
0.04565839333333334	0.0031481800000000004	0.0011106039932394407
0.04565839333333334	0.004802633333333334	0.00009568749174165273
0.04565839333333334	0.006457086666666667	0.
0.04565839333333334	0.00811154	0.
0.04565839333333334	0.009765993333333334	0.
0.04565839333333334	0.011420446666666667	0.
0.04565839333333334	0.0130749	0.
0.04565839333333334	0.014729353333333334	0.
0.04565839333333334	0.016383806666666667	0.
0.04565839333333334	0.01803826	0.
0.04565839333333334	0.019692713333333334	0.
0.04565839333333334	0.021347166666666667	0.
0.04565839333333334	0.02300162	0.
0.04565839333333334	0.024656073333333334	0.
0.05128830000000001	-0.023323073333333333	0.
0.05128830000000001	-0.02166862	0.
0.05128830000000001	-0.020014166666666666	0.
0.05128830000000001	-0.018359713333333333	0.0000893650806374729
0.05128830000000001	-0.01670526	0.000751903133957346
0.05128830000000001	-0.015050806666666666	0.005882338348673862
0.05128830000000001	-0.013396353333333333	0.01611277454099739
0.05128830000000001	-0.0117419	0.030000881602989
0.05128830000000001	-0.010087446666666666	0.050362477672207355
0.05128830000000001	-0.008432993333333333	0.07128166024604461
0.05128830000000001	-0.0067785399999999996	0.05964985533993205
0.05128830000000001	-0.005124086666666666	0.037543766039957814
0.05128830000000001	-0.003469633333333333	0.016489529020975165
0.05128830000000001	-0.0018151799999999996	0.007349669914944262
0.05128830000000001	-0.00016072666666666624	0.010123229178788183
0.05128830000000001	0.001493726666666667	0.
0.05128830000000001	0.0031481800000000004	0.00806189366396322
0.05128830000000001	0.004802633333333334	0.
0.05128830000000001	0.006457086666666667	0.
0.05128830000000001	0.00811154	0.
0.05128830000000001	0.009765993333333334	0.
0.05128830000000001	0.011420446666666667	0.
0.05128830000000001	0.0130749	0.
0.05128830000000001	0.014729353333333334	0.
0.05128830000000001	0.016383806666666667	0.
0.05128830000000001	0.01803826	0.
0.05128830000000001	0.019692713333333334	0.
0.05128830000000001	0.021347166666666667	0.
0.05128830000000001	0.02300162	0.
0.05128830000000001	0.024656073333333334	0.
0.056918206666666665	-0.023323073333333333	1.6257460461923938e-10
0.056918206666666665	-0.02166862	0.
0.056918206666666665	-0.020014166666666666	0.
0.056918206666666665	-0.018359713333333333	0.0005117040299952437
0.056918206666666665	-0.01670526	0.002185404766119404
0.056918206666666665	-0.015050806666666666	0.014016344856772295
0.056918206666666665	-0.013396353333333333	0.015433404370290482
0.056918206666666665	-0.0117419	0.022575124396598003
0.056918206666666665	-0.010087446666666666	0.036687932334334754
0.056918206666666665	-0.008432993333333333	0.053097553375457865
0.056918206666666665	-0.0067785399999999996	0.02878530127699556
0.056918206666666665	-0.005124086666666666	0.005704425588835583
0.056918206666666665	-0.003469633333333333	0.002159999413071199
0.056918206666666665	-0.0018151799999999996	0.
0.056918206666666665	-0.00016072666666666624	0.
0.056918206666666665	0.001493726666666667	0.
0.056918206666666665	0.0031481800000000004	0.
0.056918206666666665	0.004802633333333334	0.
0.056918206666666665	0.006457086666666667	0.
0.056918206666666665	0.00811154	0.
0.056918206666666665	0.009765993333333334	0.
0.056918206666666665	0.011420446666666667	0.
0.056918206666666665	0.0130749	0.
0.056918206666666665	0.014729353333333334	0.
0.056918206666666665	0.016383806666666667	0.
0.056918206666666665	0.01803826	0.
0.056918206666666665	0.019692713333333334	0.
0.056918206666666665	0.021347166666666667	0.
0.056918206666666665	0.02300162	0.
0.056918206666666665	0.024656073333333334	0.
0.06254811333333335	-0.023323073333333333	0.
0.06254811333333335	-0.02166862	0.
0.06254811333333335	-0.020014166666666666	0.004641261650590987
0.06254811333333335	-0.018359713333333333	0.00004068752663488155
0.06254811333333335	-0.01670526	0.002421546577245958
0.06254811333333335	-0.015050806666666666	0.00454632255604656
0.06254811333333335	-0.013396353333333333	0.00936024742396616
0.06254811333333335	-0.0117419	0.0066313831463278615
0.06254811333333335	-0.010087446666666666	0.019439543947836087
0.06254811333333335	-0.008432993333333333	0.006486726641445555
0.06254811333333335	-0.0067785399999999996	0.0096870513892708
0.06254811333333335	-0.005124086666666666	0.
0.06254811333333335	-0.003469633333333333	0.
0.06254811333333335	-0.0018151799999999996	0.002907125505736998
0.06254811333333335	-0.00016072666666666624	0.
0.06254811333333335	0.001493726666666667	0.
0.06254811333333335	0.0031481800000000004	0.
0.06254811333333335	0.004802633333333334	0.
0.06254811333333335	0.006457086666666667	0.
0.06254811333333335	0.00811154	0.
0.06254811333333335	0.009765993333333334	0.
0.06254811333333335	0.011420446666666667	0.
0.06254811333333335	0.0130749	0.
0.06254811333333335	0.014729353333333334	0.
0.06254811333333335	0.016383806666666667	0.
0.06254811333333335	0.01803826	0.
0.06254811333333335	0.019692713333333334	0.
0.06254811333333335	0.021347166666666667	0.
0.06254811333333335	0.02300162	0.
0.06254811333333335	0.024656073333333334	0.
0.06817802	-0.023323073333333333	0.
0.06817802	-0.02166862	0.
0.06817802	-0.020014166666666666	0.
0.06817802	-0.018359713333333333	0.0001009890086726967
0.06817802	-0.01670526	0.00031048593265020836
0.06817802	-0.015050806666666666	0.0011805860054195359
0.06817802	-0.013396353333333333	0.0038202500648474623
0.06817802	-0.0117419	0.009761411834627453
0.06817802	-0.010087446666666666	0.0029594694920661705
0.06817802	-0.008432993333333333	0.0007478577649774769
0.06817802	-0.0067785399999999996	0.0018907058858095582
0.06817802	-0.005124086666666666	0.
0.06817802	-0.003469633333333333	0.
0.06817802	-0.0018151799999999996	0.
0.06817802	-0.00016072666666666624	0.
0.06817802	0.001493726666666667	0.
0.06817802	0.0031481800000000004	0.
0.06817802	0.004802633333333334	0.
0.06817802	0.006457086666666667	0.
0.06817802	0.00811154	0.
0.06817802	0.009765993333333334	0.
0.06817802	0.011420446666666667	0.
0.06817802	0.0130749	0.
0.06817802	0.014729353333333334	0.
0.06817802	0.016383806666666667	0.
0.06817802	0.01803826	0.
0.06817802	0.019692713333333334	0.
0.06817802	0.021347166666666667	0.
0.06817802	0.02300162	0.
0.06817802	0.024656073333333334	0.
0.07380792666666666	-0.023323073333333333	0.
0.07380792666666666	-0.02166862	8.80235764407422e-6
0.07380792666666666	-0.020014166666666666	0.
0.07380792666666666	-0.018359713333333333	0.00021776656120349146
0.07380792666666666	-0.01670526	0.004913382585049851
0.07380792666666666	-0.015050806666666666	0.0007337529789192977
0.07380792666666666	-0.013396353333333333	0.0023936870974871124
0.07380792666666666	-0.0117419	0.001148032802207127
0.07380792666666666	-0.010087446666666666	0.0029467253016317446
0.07380792666666666	-0.008432993333333333	0.
0.07380792666666666	-0.0067785399999999996	0.
0.07380792666666666	-0.005124086666666666	0.
0.07380792666666666	-0.003469633333333333	0.
0.07380792666666666	-0.0018151799999999996	0.
0.07380792666666666	-0.00016072666666666624	0.
0.07380792666666666	0.001493726666666667	0.
0.07380792666666666	0.0031481800000000004	0.
0.07380792666666666	0.004802633333333334	0.
0.07380792666666666	0.006457086666666667	0.
0.07380792666666666	0.00811154	0.
0.07380792666666666	0.009765993333333334	0.
0.07380792666666666	0.011420446666666667	0.
0.07380792666666666	0.0130749	0.
0.07380792666666666	0.014729353333333334	0.
0.07380792666666666	0.016383806666666667	0.
0.07380792666666666	0.01803826	0.
0.07380792666666666	0.019692713333333334	0.
0.07380792666666666	0.021347166666666667	0.
0.07380792666666666	0.02300162	0.
0.07380792666666666	0.024656073333333334	0.
0.07943783333333335	-0.023323073333333333	0.
0.07943783333333335	-0.02166862	0.
0.07943783333333335	-0.020014166666666666	0.
0.07943783333333335	-0.018359713333333333	0.00015088856315651465
0.07943783333333335	-0.01670526	0.
0.07943783333333335	-0.015050806666666666	0.
0.07943783333333335	-0.013396353333333333	0.
0.07943783333333335	-0.0117419	0.
0.07943783333333335	-0.010087446666666666	0.
0.07943783333333335	-0.008432993333333333	0.
0.07943783333333335	-0.0067785399999999996	0.
0.07943783333333335	-0.005124086666666666	0.
0.07943783333333335	-0.003469633333333333	0.
0.07943783333333335	-0.0018151799999999996	0.
0.07943783333333335	-0.00016072666666666624	0.
0.07943783333333335	0.001493726666666667	0.
0.07943783333333335	0.0031481800000000004	0.
0.07943783333333335	0.004802633333333334	0.
0.07943783333333335	0.006457086666666667	0.
0.07943783333333335	0.00811154	0.
0.07943783333333335	0.009765993333333334	0.
0.07943783333333335	0.011420446666666667	0.
0.07943783333333335	0.0130749	0.
0.07943783333333335	0.014729353333333334	0.
0.07943783333333335	0.016383806666666667	0.
0.07943783333333335	0.01803826	0.
0.07943783333333335	0.019692713333333334	0.
0.07943783333333335	0.021347166666666667	0.
0.07943783333333335	0.02300162	0.
0.07943783333333335	0.024656073333333334	0.
0.08506774	-0.023323073333333333	0.
0.08506774	-0.02166862	0.
0.08506774	-0.020014166666666666	0.
0.08506774	-0.018359713333333333	0.
0.08506774	-0.01670526	0.
0.08506774	-0.015050806666666666	0.
0.08506774	-0.013396353333333333	0.
0.08506774	-0.0117419	0.
0.08506774	-0.010087446666666666	0.
0.08506774	-0.008432993333333333	0.
0.08506774	-0.0067785399999999996	0.
0.08506774	-0.005124086666666666	0.
0.08506774	-0.003469633333333333	0.
0.08506774	-0.0018151799999999996	0.
0.08506774	-0.00016072666666666624	0.
0.08506774	0.001493726666666667	0.
0.08506774	0.0031481800000000004	0.
0.08506774	0.004802633333333334	0.
0.08506774	0.006457086666666667	0.
0.08506774	0.00811154	0.
0.08506774	0.009765993333333334	0.
0.08506774	0.011420446666666667	0.
0.08506774	0.0130749	0.
0.08506774	0.014729353333333334	0.
0.08506774	0.016383806666666667	0.
0.08506774	0.01803826	0.
0.08506774	0.019692713333333334	0.
0.08506774	0.021347166666666667	0.
0.08506774	0.02300162	0.
0.08506774	0.024656073333333334	0.
0.09069764666666669	-0.023323073333333333	0.
0.09069764666666669	-0.02166862	0.
0.09069764666666669	-0.020014166666666666	0.00020599765764431403
0.09069764666666669	-0.018359713333333333	0.
0.09069764666666669	-0.01670526	0.
0.09069764666666669	-0.015050806666666666	0.
0.09069764666666669	-0.013396353333333333	0.
0.09069764666666669	-0.0117419	0.
0.09069764666666669	-0.010087446666666666	0.
0.09069764666666669	-0.008432993333333333	0.
0.09069764666666669	-0.0067785399999999996	0.
0.09069764666666669	-0.005124086666666666	0.
0.09069764666666669	-0.003469633333333333	0.
0.09069764666666669	-0.0018151799999999996	0.
0.09069764666666669	-0.00016072666666666624	0.
0.09069764666666669	0.001493726666666667	0.
0.09069764666666669	0.0031481800000000004	0.
0.09069764666666669	0.004802633333333334	0.
0.09069764666666669	0.006457086666666667	0.
0.09069764666666669	0.00811154	0.
0.09069764666666669	0.009765993333333334	0.
0.09069764666666669	0.011420446666666667	0.
0.09069764666666669	0.0130749	0.
0.09069764666666669	0.014729353333333334	0.
0.09069764666666669	0.016383806666666667	0.
0.09069764666666669	0.01803826	0.
0.09069764666666669	0.019692713333333334	0.
0.09069764666666669	0.021347166666666667	0.
0.09069764666666669	0.02300162	0.
0.09069764666666669	0.024656073333333334	0.

==> data/fig8a_WaveFunctions.dat <==
0.	-5.748972664598205e-19	0.	0.	0.	0.	0.	0.	-4.027707951238604e-19	0.
0.001	0.02488930344577619	0.023620705692817795	0.022998257043920965	0.017471977701932585	0.016169834170356355	0.014965433322070931	0.014377190579564096	0.011506675534551558	0.009494608454918074
0.002	0.0659517191811406	0.06259201495433109	0.060944317539735816	0.04629590027930851	0.04284686253837762	0.03965654409554844	0.03809472768393428	0.030489691632832095	0.02515906123265846
0.003	0.10688613214870427	0.10144619706030614	0.09878090105356867	0.0750258154385315	0.06944017122849262	0.06427339188296351	0.0617329308902601	0.04941185682687622	0.040775181042375444
0.004	0.14761951111679802	0.14011716331279195	0.13644640856733606	0.10360859613899649	0.0959026882533456	0.08877395565748895	0.08524664888279061	0.06823808699255643	0.056315308678699744
0.005	0.18808531988080934	0.17854449685268262	0.17388472948288305	0.1319945876257833	0.12219062560846586	0.11311974913281495	0.1085937589615894	0.08693658862523379	0.07175451563727499
0.006	0.22822256464953258	0.21667343060639171	0.21104481672264114	0.1601388277645136	0.14826439054569973	0.13727589138439428	0.13173622655267495	0.1054784226767075	0.08706973016907477
0.007	0.2679768261146603	0.25445469125702286	0.2478808238347156	0.1880006739563767	0.17408824273362764	0.16121082373461174	0.15463903538468718	0.12383704224719984	0.10224019736588849
0.008	0.3072978123732013	0.29184400830958307	0.28435344838059096	0.21554316227175674	0.19963030719713432	0.18489677149131556	0.1772707071776005	0.14198889445333304	0.11724771482618017
0.009000000000000001	0.3461440672667388	0.32880517751668314	0.3204274317849028	0.24273436077818886	0.2248627024472625	0.20830939994369746	0.19960375764702393	0.15991312092845308	0.13207576960002554
0.01	0.3844802370920633	0.365303903160472	0.3560748342900106	0.2695469647713251	0.24976132475490692	0.23142765819877356	0.22161393900706683	0.17759172072899912	0.14671064731034233
0.011	0.42227070116792353	0.401314845092751	0.39126942628594336	0.2959535979097203	0.27430759794070825	0.25423527524197115	0.24328034866673978	0.19500976971674813	0.16114080697868127
0.012	0.4594949117701686	0.4368173464582918	0.4259943708411092	0.3219392755562575	0.29848238092692975	0.2767171938238514	0.26458561635081657	0.21215461523918877	0.175356696919956
0.013000000000000001	0.4961324575381494	0.47179448206826724	0.4602360235877444	0.3474871294555426	0.32227466044091546	0.29886475115106215	0.2855163836590691	0.22901760971332918	0.18935121950750494
0.014	0.5321685155173344	0.5062364853909749	0.4939862549010105	0.37258256516583144	0.3456767317690469	0.32066866300415087	0.306060308487919	0.2455880062005324	0.2031191303092413
0.015	0.567596418913722	0.5401402847858062	0.5272425819601001	0.39722182990607013	0.36868007318697915	0.342128242347586	0.3262142407284048	0.26186723487190555	0.21665770550230828
0.016	0.6024140179126304	0.5735035017838369	0.5600049939756911	0.4214002493335832	0.39128691569714114	0.36323921258537584	0.34596938374492503	0.27784722505300113	0.22996569533451716
0.017	0.6366224117372634	0.6063315201093588	0.5922830084233228	0.44511767958253595	0.41349728656897694	0.38400992417352914	0.3653276884190397	0.29353420410180453	0.2430446405831071
0.018000000000000002	0.6702323712471555	0.6386363789000089	0.6240816090770188	0.46837701503533224	0.4353182138482661	0.4044396742719498	0.38429209408021414	0.30892715672223797	0.25589628694223926
0.019	0.7032548387348969	0.6704275310557588	0.655412354462194	0.49118762711188135	0.4567529967276671	0.4245322065457121	0.4028654314072881	0.32403093580886755	0.2685230649192887
0.02	0.7357071024371536	0.7017170436929602	0.6862829061667245	0.5135574284867073	0.4778093078885565	0.44429680796993576	0.4210556082525194	0.3388494095339125	0.2809266136139592
0.021	0.7676014723966009	0.7325172156135504	0.7167015642282952	0.535495853138705	0.49849402724992276	0.4637332441158743	0.4388674643718958	0.3533862763727648	0.29310870258657434
0.022	0.7989527406359906	0.7628376874742636	0.7466777535131037	0.5570097131109666	0.5188101686943261	0.4828475458469578	0.45631016150144105	0.3676460262471196	0.30507292584986195
0.023	0.8297770996901116	0.7926877753449362	0.7762191352234126	0.5781081784472311	0.5387672323471925	0.5016439312680718	0.47338688803753787	0.38163054014361414	0.3168190969374806
0.024	0.8600863252212873	0.8220799174053994	0.8053316414710079	0.5987991064256046	0.5583686860921181	0.520124213068525	0.4901025228470306	0.39534432913837164	0.3283494918094015
0.025	0.8898904966213116	0.8510210943771136	0.8340252600875	0.6190876900123665	0.5776202941186971	0.5382927177161542	0.5064641918948248	0.40878828388535093	0.3396677032076942
0.026000000000000002	0.9192031838001216	0.8795208567103254	0.8623041262037086	0.6389822067129886	0.5965235239443119	0.5561501444151615	0.5224734649218928	0.4219649423498206	0.35077169812390785
0.027	0.9480344062104208	0.9075853734449114	0.890175285518336	0.6584873614529841	0.615084368880899	0.5737043433522538	0.5381380947737587	0.43487730498153115	0.3616648994195035
0.028	0.9763918804642138	0.9352240257619657	0.9176424758962053	0.6776077466607761	0.6333061724007604	0.5909533574888347	0.5534580969207871	0.44752884719115743	0.37234831697308857
0.029	1.0042856734322512	0.9624410781900693	0.9447126261497556	0.6963503837680688	0.6511923158672729	0.6079000585274738	0.5684384255716681	0.45991851588067784	0.3828214387452257
0.03	1.0317244508025318	0.9892436127049979	0.9713910850531607	0.7147183670851662	0.668744755355	0.624546343544049	0.5830812661211946	0.47204870146888095	0.39308621742055133
0.031	1.058716337086654	1.0156364127902238	0.9976821829183772	0.7327140974149481	0.6859660594538317	0.6408947647640378	0.5973910536704494	0.48392179612815117	0.4031433950976061
0.032	1.085266122041445	1.0416270810249453	1.023586606355678	0.7503447576234741	0.7028607531513712	0.6569471469868462	0.6113664236974944	0.49553811727731323	0.41299112459879045
0.033	1.1113812057924042	1.0672181221271149	1.0491135860422744	0.7676099343934818	0.7194288318350521	0.6727022807591679	0.6250139824484586	0.5068996160264835	0.42263464041256527
0.034	1.1370701485523464	1.0924165522172222	1.0742628937852827	0.78451390023042	0.7356734321575885	0.6881652751934736	0.6383331583216184	0.5180063340113089	0.43206968428634573
0.035	1.1623348256800612	1.117222408019851	1.0990366161429632	0.8010603439290346	0.7515955401345453	0.703334016346693	0.6513266812015706	0.5288583413438698	0.4412978212035128
0.036000000000000004	1.1871803367717304	1.1416430387842207	1.1234422553876682	0.8172513040148011	0.7671979790160016	0.7182120979456215	0.6639931189691841	0.5394579938279105	0.45032029361077686
0.037	1.2116152614223605	1.165681004987357	1.147479514636653	0.8330890812442532	0.7824797552815229	0.7327989324954256	0.6763377913134726	0.5498037275741327	0.45913660460078387
0.038	1.2356394096878476	1.1893391135648	1.1711522169299988	0.8485739709670233	0.7974445109073042	0.7470931069186845	0.6883593224868917	0.5598989619356055	0.4677468121004926
0.039	1.2592591000662154	1.2126216827956529	1.1944621746568145	0.8637106424976934	0.8120922776615244	0.7611009710638218	0.700059114406141	0.5697412513480276	0.47615166688377514
0.04	1.2824801857109969	1.235531104700896	1.2174140795127328	0.8784992454787708	0.8264253321003971	0.7748191877000404	0.7114404611438669	0.5793331947086159	0.4843505469821513
0.041	1.3053029006420072	1.258070441717916	1.2400073841680255	0.8929423067985299	0.8404437215521049	0.7882487471164544	0.7225012877579317	0.5886744659707086	0.4923445530699142
0.042	1.3277342529032166	1.2802421071920906	1.2622469033246415	0.9070395429897204	0.8541497550495849	0.8013897089739042	0.7332436053676816	0.5977661446890649	0.5001314680857639
0.043000000000000003	1.3497769165376825	1.3020512202498258	1.2841346597062764	0.9207944913250169	0.8675411043852027	0.8142464553806938	0.7436698779702055	0.6066073420702462	0.5077150962153584
0.044	1.3714336552534594	1.3234995752294858	1.3056706445283688	0.934210547157314	0.8806246671823453	0.8268164109427848	0.7537781812586136	0.6151979470881548	0.5150931033484296
0.045	1.3927086583984258	1.3445877639863097	1.3268622858000918	0.9472856557576397	0.8933961616891467	0.8391020812744793	0.763572764555778	0.6235419908094743	0.5222636681135413
0.046	1.413604235075753	1.3653207382802472	1.3477072084201351	0.9600226251970886	0.9058598671537206	0.8511036511732956	0.7730536931202523	0.6316377347604583	0.5292327607605909
0.047	1.434123544172976	1.3857026474571594	1.368207837435294	0.9724220913988999	0.9180162130847819	0.8628209497252988	0.7822195867647541	0.6394855426629891	0.5359963335665769
0.048	1.454270367893983	1.4057324760746357	1.3883705023871384	0.984489650946852	0.9298667687752228	0.8742563464510534	0.7910758329752459	0.6470847597961417	0.5425568795516609
0.049	1.4740497316705328	1.4254165805856407	1.4081960071809063	0.996222599537262	0.9414111163545427	0.8854097798758883	0.7996190075433058	0.6544386249974329	0.5489119504325586
0.05	1.4934623777958476	1.4447560757356575	1.4276852373808413	1.007623616729955	0.9526517526460427	0.8962835366804376	0.8078524620005537	0.6615481533987144	0.5550644660237738
0.051000000000000004	1.5125141119776222	1.4637525685719857	1.4468418073866216	1.0186950434313298	0.9635907306112399	0.9068763995616315	0.815776842864972	0.6684118021395592	0.5610144066139113
0.052000000000000005	1.5312068056403236	1.4824121156179553	1.4656684612191282	1.029440277123969	0.9742291337347314	0.9171908133733394	0.8233962231570555	0.6750304551611154	0.5667607914978154
0.053	1.5495439830435038	1.500735009766711	1.484168321022963	1.0398569657098335	0.9845679233861534	0.9272279074347684	0.8307063599569886	0.6814057836080262	0.5723059649713439
0.054	1.5675283910387041	1.5187266449491927	1.5023428304222146	1.0499504840518241	0.9946073895280891	0.936989153734514	0.8377141505358482	0.6875400828282251	0.5776493661915083
0.055	1.585164973830353	1.536389596437847	1.52019727247655	1.0597223995473004	1.0043509445116976	0.9464760945371588	0.8444183551700001	0.693433017458753	0.5827923347675341
0.056	1.6024553767338505	1.5537244241637667	1.5377312719335954	1.0691737117418791	1.0137990556658174	0.9556893904395029	0.8508201071189506	0.6990847019295259	0.587735027991018
0.057	1.6194061574908338	1.5707367550456586	1.5549492412310852	1.0783061203114992	1.0229552829422088	0.9646285947100124	0.8569225889779212	0.7044975634021359	0.5924769805830367
0.058	1.6360168955971761	1.5874300963447503	1.5718537668922228	1.0871197904853533	1.031817715050027	0.973297038304927	0.8627255261331862	0.7096714089082183	0.5970210768385082
0.059000000000000004	1.6522954997381656	1.6038058002903268	1.5884472347284584	1.095622912228898	1.040393180531695	0.9816975840206164	0.8682312993788994	0.714608328155443	0.6013673604226653
0.06	1.6682420507643452	1.6198659151808208	1.6047343914196084	1.1038121876026192	1.048679507106033	0.9898278204567447	0.873444096513896	0.7193103826203489	0.6055156242133137
0.061	1.6838601802731057	1.6356178853538557	1.6207179232121212	1.1116902406241955	1.0566790563504154	0.9976927207293264	0.8783605823364196	0.72377604381673	0.609467943433856
0.062	1.6991565511224318	1.651063966616853	1.636397996090654	1.119262449536037	1.064394288631658	1.0052934087226038	0.8829884366327835	0.7280095389064909	0.6132252018664489
0.063	1.714133385857963	1.6662050346700525	1.651780882624951	1.1265286781954698	1.0718271506198565	1.0126293216690399	0.8873256511871598	0.7320099969835876	0.6167854536986528
0.064	1.7287926793095383	1.6810464372284075	1.6668681964948344	1.1334911769272453	1.0789799248632412	1.019702155763088	0.8913741055707269	0.7357810381064414	0.6201533012353175
0.065	1.7431415258322147	1.6955910825464264	1.6816621762278938	1.1401532056797814	1.0858537499361622	1.0265164796144677	0.8951385430142871	0.7393217450628699	0.6233278853366268
0.066	1.7571802752471275	1.7098406272729567	1.6961669679406872	1.1465157953578937	1.092451922504862	1.0330696454303943	0.8986193224972998	0.7426345205518498	0.626310085631659
0.067	1.770913321615201	1.7238003501482722	1.710387109106125	1.1525841322804238	1.0987744442905634	1.0393666443216323	0.9018164085474606	0.7457203297470205	0.6291017427544341
0.068	1.784345792058403	1.7374729734519594	1.7243211739740936	1.1583571212208623	1.1048239674700788	1.04540713132413	0.9047362741572184	0.7485814457642881	0.631704142205189
0.069	1.7974801787756034	1.7508606944661576	1.7379767354747877	1.163837678799289	1.1106030925952703	1.051195650879503	0.9073772483979332	0.7512185379968018	0.6341148350695909
0.07	1.8103213437007835	1.7639698859246935	1.7513529137834012	1.1690323082227008	1.1161126394982108	1.056730126874391	0.909742225901564	0.7536317248846071	0.6363385434898876
0.07100000000000001	1.8228709834920127	1.7768004595211706	1.764456088745876	1.1739380966369208	1.1213577150280372	1.0620135055267534	0.9118341549825357	0.7558249751454833	0.6383757989833216
0.07200000000000001	1.8351327504799437	1.789355999802655	1.77728707160789	1.1785579720340948	1.1263363945259341	1.0670472853503097	0.9136567506044219	0.7577988435065897	0.640227647792099
0.073	1.8471110085976903	1.8016380829645835	1.7898480905621659	1.1828960264610149	1.1310510180182656	1.0718342335766229	0.915207259889134	0.7595553632072969	0.6418910489002174
0.074	1.8588080889998266	1.8136540801620782	1.8021414355787404	1.1869558454852747	1.1355057460163258	1.0763743008190423	0.9164925618011303	0.7610945278933402	0.6433726156224249
0.075	1.8702297390495004	1.8254026277163755	1.814171958480031	1.190736979834334	1.139700520322374	1.0806698812759583	0.9175127216561552	0.7624184018822712	0.6446687240324633
0.076	1.8813767345201846	1.8368881621436166	1.825941787626032	1.1942437334546825	1.1436359415311954	1.0847213251463135	0.918270013668868	0.7635290406410005	0.6457845880165214
0.077	1.8922527468165677	1.8481126531704843	1.8374515545787318	1.1974753637184457	1.1473182103643997	1.0885300797183521	0.9187665353969601	0.7644244040204629	0.646717424394025
0.078	1.9028587328861468	1.8590775575824052	1.8487034433013292	1.2004373663354626	1.150743483478516	1.0920998058327818	0.9190030965346961	0.7651102889795713	0.6474707612954148
0.079	1.9132013920684585	1.8697871451832495	1.8596999386988753	1.20312966365813	1.1539172229814791	1.0954287369719475	0.9189849440658624	0.7655857741120478	0.6480425959902401
0.08	1.9232806309430077	1.880243456965034	1.8704433298492233	1.2055531645944395	1.156837521153132	1.0985199322901176	0.9187091978748406	0.7658517193186167	0.6484377553653575
0.081	1.9331001514568582	1.8904458838868012	1.8809375136523923	1.2077126205222055	1.1595105029827935	1.1013739231530666	0.9181818725600295	0.7659108309909995	0.6486522589115715
0.082	1.942659609643214	1.900398800418073	1.8911793614440933	1.2096092170310369	1.1619322054999155	1.103991618240595	0.9174029609121876	0.7657637516780404	0.6486902614191568
0.083	1.9519646639231563	1.9101015197028504	1.9011745126490585	1.2112417125692005	1.1641078106642724	1.1063743614543573	0.9163746542888396	0.7654110649037137	0.6485512291261872
0.084	1.9610167317455414	1.9195606083335102	1.9109215088424116	1.2126149614950519	1.166036923308805	1.1085219899999579	0.9151006384271909	0.7648536059470978	0.6482370559172328
0.085	1.9698153212118228	1.928771976699233	1.9204257474626276	1.213730585467367	1.1677218038062749	1.1104387895799765	0.9135777352941009	0.7640934812564061	0.6477473806691771
0.08600000000000001	1.9783663292343012	1.937742973662364	1.9296882165056162	1.2145892644261862	1.1691641683224823	1.1121233811438411	0.9118136484256846	0.7631319348445997	0.6470847446625649
0.08700000000000001	1.9866694544951378	1.9464736466750774	1.9387098963982643	1.2151923262541957	1.170364820295393	1.1135775896650564	0.9098052359540673	0.7619709216470957	0.6462480319822679
0.088	1.9947281627843174	1.9549661365155262	1.9474913466537624	1.21554413079975	1.1713277339625339	1.1148037032851552	0.9075605109359026	0.760612795560803	0.6452399494500018
0.089	2.0025448142513813	1.9632232750172267	1.9560387723568198	1.215642848132885	1.1720508787022095	1.1158020576655483	0.9050756009189477	0.759057426465748	0.6440623257669247
0.09	2.010121956838105	1.9712453942321604	1.9643501052429342	1.2154954882247435	1.172538651482478	1.11657480318722	0.9023566068675771	0.7573049062132213	0.6427147547411918
0.091	2.0174617838450475	1.9790374602676346	1.9724306418852238	1.2150995578483248	1.172793151051568	1.1171239528913948	0.8994043963909859	0.7553588666383368	0.6411962690336699
0.092	2.024567312200297	1.9865999675654489	1.9802810318667805	1.214460698129397	1.1728143909091715	1.1174484536372467	0.8962205118011289	0.753222220815876	0.6395116452916023
0.093	2.031439571912472	1.9939373199867676	1.987904259187135	1.21357847276832	1.1726051506509945	1.117554091626033	0.8928075147483207	0.7508941943125221	0.6376615816921432
0.094	2.0380815976491475	2.0010511468123866	1.9953010555334674	1.2124569400626157	1.1721673234355403	1.1174386124832056	0.8891695143480569	0.7483784786570399	0.6356454884130743
0.095	2.044499848783791	2.007941524881454	2.0024750420519863	1.211096979833821	1.1715042738537917	1.1171069433455574	0.8853079901793703	0.7456749244044921	0.6334658208142365
0.096	2.050692415185866	2.0146165952872925	2.0094302983104972	1.2095019294146856	1.1706152849164793	1.1165580238281383	0.8812238147737835	0.7427863017677724	0.6311245074739787
0.097	2.0566641004029265	2.0210732065683032	2.0161657783088383	1.2076728658351954	1.1695058032873995	1.1157954322961188	0.8769217447809119	0.7397147753073043	0.628621008072263
0.098	2.06241788221784	2.0273176183501405	2.0226862832414976	1.2056139508546098	1.1681747940054938	1.1148209632868396	0.8724039212907961	0.7364620749028606	0.6259583160232977
0.099	2.0679558661746458	2.0333508158443143	2.0289937718901263	1.2033257404641922	1.1666253685366812	1.1136339064958087	0.8676700263193807	0.733028271485562	0.6231374689580931
0.1	2.073281642396888	2.0391752853670058	2.0350921512179383	1.2008120623316532	1.1648606675208875	1.112239235909002	0.8627266710594875	0.7294173765409855	0.6201591775044522
0.101	2.0783973359842203	2.044795252061282	2.0409817873596343	1.198075605120487	1.1628802374540166	1.1106383057849638	0.8575742846102883	0.7256293103559963	0.6170266910641484
0.10200000000000001	2.083302969039515	2.0502105835913804	2.0466645465229525	1.1951177913263156	1.1606887917710116	1.108830560452381	0.8522150847150761	0.7216678062899098	0.6137384081261803
0.10300000000000001	2.0880067572106547	2.055426378600714	2.052145410489602	1.191939566921306	1.1582862106005034	1.106818655239891	0.8466535377132722	0.7175354304274599	0.6102974837605363
0.10400000000000001	2.09250804299258	2.0604441550857544	2.0574265952337103	1.1885453278708276	1.1556768244528801	1.1046072052220222	0.8408875086142644	0.713231647859626	0.6067042254006696
0.105	2.0968096150503457	2.065264904875472	2.0625085434022967	1.1849363674876603	1.1528608729552563	1.102193966927784	0.8349259881807917	0.7087588764900737	0.6029629938738987
0.106	2.100911813404607	2.0698919406952547	2.0673936336727423	1.1811159674045835	1.1498421943406796	1.0995835425767388	0.8287664936120751	0.7041194649134219	0.5990721918622656
0.107	2.1048233294496	2.074327753690535	2.072085292356272	1.1770856370804488	1.1466201137781609	1.096775785758398	0.8224160545683313	0.6993142582930826	0.5950341962977186
0.108	2.1085407265346094	2.078575564106217	2.076586827859284	1.1728480774153822	1.1431978129887421	1.0937740914796545	0.8158727192291134	0.694348099043315	0.5908503993413198
0.109	2.1120687754025385	2.0826359610315595	2.0808969429376667	1.1684046822883605	1.139579363177339	1.090579129152595	0.8091405352922929	0.6892193559844139	0.5865225341413243
0.11	2.115411384221658	2.086512918352158	2.085021267589451	1.16376033334334	1.1357638497087652	1.0871939824704249	0.8022227799671352	0.6839316101014221	0.5820511541959477
0.111	2.1185672521304553	2.0902057652721577	2.0889610061914854	1.1589137783037915	1.1317535483372503	1.083618899217829	0.795123127029301	0.678486144038925	0.5774400019741572
0.112	2.121544433749758	2.093721476408569	2.0927183417815125	1.1538709697719751	1.1275530722524896	1.0798563913130101	0.7878421039591712	0.6728856589723545	0.5726868215713323
0.113	2.124338285282002	2.097059161572108	2.0962965212029463	1.1486308132748917	1.123161064898991	1.0759078337619663	0.7803831033770494	0.6671337441681389	0.567796477582422
0.114	2.126957790195656	2.1002206597814927	2.099695004698827	1.1431968413658562	1.1185817887250349	1.0717751219933014	0.7727498568580585	0.6612287040742217	0.5627681728976573
0.115	2.1294001628864176	2.1032103274274854	2.1029168172647337	1.1375726864446334	1.1138178779663637	1.0674599441665913	0.7649417682853182	0.6551724459869521	0.5576063646347811
0.116	2.1316712916901595	2.1060279504529054	2.105966202064933	1.1317596006626218	1.1088694391953915	1.062966238497579	0.7569642643707266	0.6489697180099797	0.5523076247096044
0.117	2.1337728931348496	2.1086762147855453	2.108844937583654	1.1257589273009068	1.103738117158834	1.0582921558168064	0.7488203624077364	0.6426204995938312	0.5468778575286337
0.11800000000000001	2.1357048670970746	2.1111578826626274	2.1115519766885025	1.1195749742332195	1.0984286650541581	1.0534422623287356	0.7405099216622795	0.6361302307694982	0.5413188159683087
0.11900000000000001	2.1374716340292093	2.1134769736853705	2.1140907254737398	1.113206356557971	1.0929389840462937	1.0484167101013993	0.7320396345346413	0.6294962632063453	0.535627566798549
0.12	2.1390753746865263	2.115630817555247	2.1164672630065353	1.1066600388757089	1.0872753005560054	1.043215711330468	0.7234070633167459	0.6227212558417977	0.529808674017272
0.121	2.1405178491303443	2.117625023714926	2.118676696923869	1.0999365006402548	1.0814359439445353	1.0378457459294297	0.714619628495829	0.615808314872518	0.5238634168406011
0.122	2.141799761519583	2.1194624855164728	2.1207259626289394	1.0930355478748732	1.0754248522039633	1.0323045871378562	0.7056759787387744	0.6087610063513491	0.5177950444005939
0.123	2.142925904275451	2.121141736702715	2.1226168709986175	1.085962759372653	1.0692446408570373	1.0265953615760943	0.6965806920216864	0.6015783736478406	0.5115990811591482
0.124	2.143896306166395	2.1226674597827446	2.124349558210026	1.0787195667082312	1.0628944808502172	1.0207176824639872	0.6873381899353351	0.594264314224902	0.5052842629429399
0.125	2.1447155206349455	2.124038232394135	2.125925792596022	1.071306332769608	1.0563793930699696	1.0146786369524643	0.6779466101904496	0.586819414422354	0.49884875352775543
0.126	2.1453827730081407	2.125261043294532	2.1273485237520937	1.063727206883227	1.0497004307315065	1.0084755848212674	0.6684120397708493	0.579246368783371	0.49229309904107377
0.127	2.1459014723579233	2.126332360966734	2.128619354030906	1.055983205134275	1.04285861346602	1.002108596260611	0.6587353499754541	0.5715481060981458	0.485621724208405
0.128	2.1462750561849067	2.127258688735218	2.129739176709938	1.0480768805710428	1.0358566050078424	0.9955848357875157	0.6489210922916919	0.5637230947217382	0.47883374317265703
0.129	2.1465022093028514	2.1280399454835077	2.1307116805504838	1.0400112773569719	1.0286973444131358	0.9889032983065109	0.6389710490861774	0.5557792520560225	0.47193124064455105
0.13	2.1465875836814647	2.1286786919298324	2.1315383264306456	1.0317876865038977	1.021379709219233	0.9820634827032553	0.6288879786510336	0.5477125817965056	0.4649169576012375
0.131	2.1465323133858965	2.1291747691981113	2.1322193674283803	1.0234100554800032	1.0139078517854017	0.9750714722760842	0.6186739032139744	0.5395269697755604	0.4577903768288064
0.132	2.1463363991756803	2.1295318191644674	2.1327578477018103	1.0148776961315285	1.0062838880972742	0.9679250916120442	0.6083310566272996	0.5312269732798921	0.4505552815742415
0.133	2.146007781057936	2.129750696724927	2.1331559313570456	1.0061934070596181	0.9985100947162406	0.9606289925746789	0.5978618560044833	0.5228121343024835	0.44321170230195317
0.134	2.145540840770734	2.1298352283733304	2.133415479311122	0.997362273102185	0.9905864920802373	0.9531832744546084	0.5872708009758115	0.5142846726066831	0.43576218343333245
0.135	2.144942666589291	2.1297847897258926	2.133535913153519	0.9883818298469097	0.9825150569482971	0.9455888805367778	0.5765594061249134	0.5056458690690804	0.4282070565267818
0.136	2.1442135641811353	2.1296011828726713	2.1335224626593163	0.9792593299327207	0.9743004147614676	0.9378504447164376	0.565730850149348	0.4968992250598927	0.4205495425451957
0.137	2.143354398402691	2.1292880201910447	2.1333740401922734	0.9699926968882346	0.9659405440921853	0.929966819146435	0.5547854422397444	0.48804678555833064	0.4127904513175212
0.138	2.1423676780387826	2.128844805253126	2.1330922175703613	0.9605844233527842	0.9574411188142209	0.9219400329411862	0.5437291786340687	0.4790901948163243	0.4049310426766481
0.139	2.1412559603760957	2.128276147525388	2.132681586431506	0.9510402172743592	0.9488026602469805	0.9137745414569335	0.5325633093061273	0.4700307863931508	0.39697365884752495
0.14	2.140021547172051	2.1275788413895276	2.1321415153298773	0.9413589914863518	0.9400262847065939	0.9054689159618513	0.5212897888183796	0.4608711842305178	0.38892020931661453
0.14100000000000001	2.1386639770436546	2.1267611252082133	2.131473297390845	0.9315433246778863	0.9311137840114564	0.8970242542066343	0.509912055155676	0.4516112802836943	0.3807703538918761
0.14200000000000002	2.1371861674314103	2.125819414355334	2.130678668382012	0.9215954684219574	0.9220687424741093	0.8884466512130522	0.4984330963886316	0.4422580622418882	0.3725279411527019
0.14300000000000002	2.1355906478796776	2.124755628135875	2.1297610349678795	0.9115196218288988	0.9128909701399178	0.8797329741761646	0.4868534862643695	0.432808035515854	0.36419335183325185
0.14400000000000002	2.1338773029005376	2.1235752127116045	2.1287206316791094	0.9013158590568985	0.9035839390658204	0.870888951001522	0.47517792813215204	0.4232663524199361	0.3557688223233567
0.145	2.132049306226581	2.12227711520317	2.1275589884221375	0.8909840992490771	0.8941488122124809	0.8619121846473007	0.4634070240492633	0.4136340736045255	0.3472543822070929
0.146	2.130108389500493	2.120860784132753	2.1262793852626474	0.8805301477253641	0.8845877560815109	0.8528092663762166	0.4515472951922264	0.40391378528374394	0.3386547544631585
0.147	2.1280557866074017	2.119331866039221	2.124879327816728	0.8699555512717028	0.8749028973541815	0.8435760922494369	0.43959686253014935	0.39410666223080604	0.3299697050940865
0.148	2.125892521503789	2.1176896650089634	2.123365572749768	0.8592618564535824	0.8650943583092185	0.8342193841483344	0.42756002685910055	0.384216848463084	0.32120091099065007
0.149	2.1236205797366963	2.1159371759398597	2.1217346166639683	0.8484489341302197	0.855166153634747	0.8247391178323783	0.4154389141889406	0.3742434055883094	0.3123501137400961
0.15	2.121243532529851	2.1140724417852255	2.1199924789036793	0.8375212819784177	0.8451187992859259	0.8151360640437729	0.4032380930066103	0.36418915748110653	0.30341886744121205
0.151	2.1187588495438274	2.1121020275910207	2.118137176113123	0.8264810928843973	0.8349541597123947	0.8054119141521273	0.39095807010603495	0.35405760049589174	0.29440857836129175
0.152	2.1161722019070752	2.110023371229983	2.1161713895463037	0.8153288398007384	0.824675445883278	0.7955693232583729	0.37860045781200485	0.3438484142888672	0.2853227950276839
0.153	2.1134827406082684	2.1078410067994855	2.114097626432897	0.8040672244387718	0.8142828031906146	0.7856092769148526	0.36617209281657415	0.3335671850494953	0.27616112995470754
0.154	2.110692916383111	2.105553300545431	2.111915433401811	0.7926995332818513	0.8037795737790856	0.775534152197277	0.35367053364757567	0.32321221130916095	0.2669251432307371
0.155	2.1078032815769068	2.103162821175321	2.10962648926115	0.7812271152321966	0.7931664352749617	0.7653464801799695	0.34110170498173586	0.3127865412939825	0.25761829113142853
0.156	2.1048167834269966	2.100671132052551	2.107234689653319	0.7696515778339637	0.7824456528992237	0.7550449689654899	0.32846739697306615	0.30229346319385497	0.2482409783999102
0.157	2.101735447624457	2.0980803489252704	2.104738681325418	0.7579732885494942	0.7716193699181099	0.7446327687482701	0.3157695849220367	0.2917338702829386	0.23879502733746144
0.158	2.09855788344725	2.0953928811100466	2.102140373674701	0.7461978692348703	0.760687462056267	0.7341133594549678	0.3030110257368419	0.28110952485932456	0.2292829474028247
0.159	2.095289104557461	2.0926077244898535	2.099443855258246	0.7343247726503207	0.7496549312717804	0.7234851285766705	0.290194045656535	0.2704232608265988	0.21970600087455863
0.16	2.0919264417102124	2.089727419387837	2.096646909263137	0.722356011545825	0.7385226894292931	0.7127521314877592	0.2773219406165568	0.2596766806821723	0.21006443342876235
0.161	2.0884738266454037	2.0867500968004813	2.093751571787731	0.7102939297005665	0.7272904328436997	0.7019148432340222	0.2643968585516752	0.24887273794159603	0.2003629576632362
0.162	2.0849331598811807	2.083683545416357	2.0907603725666126	0.6981410213495667	0.7159605527111139	0.6909755983533106	0.2514201194411576	0.2380116739831496	0.19060135834251551
0.163	2.081304664156549	2.0805239179220183	2.087673732085541	0.6859000203338992	0.7045369232333358	0.6799366750528922	0.23839573568992667	0.22709653833951282	0.1807798138077764
0.164	2.077590173722831	2.077274829179006	2.084493391619705	0.6735694240712726	0.6930183801903307	0.6687986216593775	0.22532571875231802	0.21612896549352847	0.1709042663621876
0.165	2.0737899558046173	2.0739388041389746	2.081220389869924	0.661154501798319	0.6814103265351303	0.6575626846529362	0.21221227745776572	0.2051114682093635	0.1609723036465598
0.166	2.0699074612603114	2.0705133178521584	2.0778562118975104	0.6486571956360371	0.6697116360781783	0.6462310555961309	0.19905824507845196	0.19404571881766897	0.15098786635462402
0.167	2.0659433580811117	2.067000815624411	2.074403419453196	0.63607787859688	0.6579253557728896	0.6348052875401544	0.18586600981303714	0.18293349093558708	0.14095280575897912
0.168	2.061897669699685	2.063405831357204	2.07086058657139	0.623418334127722	0.6460531844190023	0.623288135002542	0.1726378143636776	0.1717766921266186	0.1308669256449322
0.169	2.0577742581363183	2.0597259890799413	2.067229869349681	0.6106823058671319	0.6340962823368269	0.6116807026517994	0.1593763196464172	0.16057837989405832	0.12073445671420917
0.17	2.05357125546751	2.0559649942815605	2.0635157162454516	0.5978697214538561	0.622056633157336	0.5999847518052581	0.14608388189057608	0.14933933107709216	0.11055575094923337
0.171	2.0492913987531804	2.052121003039778	2.059713523677798	0.5849829873854472	0.6099366011730416	0.5881994639296995	0.13276310430975602	0.1380623932147925	0.10033305116087356
0.17200000000000001	2.0449373875123005	2.0481987016775673	2.0558302338312977	0.5720243345432401	0.5977359631986512	0.5763287898491731	0.11941608506086926	0.12674901966044289	0.09006595271545326
0.17300000000000001	2.0405076445362553	2.0441961281963636	2.0518636134903243	0.5589962650171418	0.5854589679582365	0.5643745065808846	0.10604539927339632	0.11540100805793295	0.07976074992326418
0.17400000000000002	2.0360063552044627	2.0401167842536885	2.0478140876551123	0.5459001866903002	0.5731061247291257	0.5523375566836349	0.09265350693367816	0.10402066402031335	0.06941418169068764
0.17500000000000002	2.0314337417594803	2.0359615874618133	2.043687959444525	0.5327369820700152	0.5606791720009303	0.5402199788045203	0.07924270091726415	0.09260933372676343	0.0590322507675064
0.176	2.0267888163735805	2.031731662433284	2.0394812779910416	0.5195109263072666	0.5481806690950839	0.5280242520477868	0.06581528378997285	0.08117057437597225	0.048613582542994416
0.177	2.0220765270184513	2.0274278407390813	2.0351964062744115	0.5062202327047385	0.5356126058095149	0.5157504685059179	0.05237376158131925	0.06970490279397981	0.03816099164352221
0.178	2.017295029018962	2.023049857716823	2.030835130915093	0.49286953170213793	0.5229729017996201	0.5034008064531761	0.03892049221910734	0.058214186371035745	0.027678336530647746
0.179	2.012446497073722	2.018602191019808	2.026398497100158	0.47945914398673206	0.5102681880614814	0.4909757235011992	0.02545767357144085	0.0467016331817657	0.017162462178188453
0.18	2.007531822629157	2.014083900367131	2.0218887404946795	0.4659935729769111	0.4974981080694634	0.4784773139176146	0.011987842326699232	0.03516790377970799	0.0066205164733486865
0.181	2.002552691582011	2.009496384178742	2.0173030740836926	0.4524707315851395	0.48466300061897677	0.4659095329952568	-0.0014868613108727849	0.023615131331139724	-0.003949909172825367
0.182	1.9975107729834052	2.0048404054587627	2.012649110654747	0.4388940475423613	0.47176739831091313	0.45327132023436195	-0.014964157066517825	0.01204585300995617	-0.014544481829638689
0.183	1.9924063848884355	2.0001162588957073	2.007921704283253	0.4252678358327336	0.4588107196563554	0.4405658753948042	-0.028441594037573202	0.00046212323449239257	-0.025162450595122537
0.184	1.9872415437315933	1.9953279192728814	2.003125683665455	0.4115896876958203	0.4457955039301171	0.427792853618222	-0.04191696990611412	-0.011135051617280997	-0.03580097089283932
0.185	1.9820162517799294	1.990474546810137	1.9982606667131286	0.3978642520228427	0.43272279710481654	0.41495574069696445	-0.05538800475259897	-0.02274348499307964	-0.04645946805759049
0.186	1.9767323109944328	1.985556539194306	1.993327991731647	0.38409186593528966	0.4195968021027432	0.4020565478241312	-0.06885237896248518	-0.034360040231788125	-0.05713748660812415
0.187	1.971389162470083	1.9805766386088652	1.988329404325531	0.3702748159729851	0.40641584988731655	0.3890958915202288	-0.08230795436724689	-0.045985215795663406	-0.06782975092040494
0.188	1.9659909348057736	1.9755359965346004	1.9832648832615296	0.35641337712716886	0.39318272491717515	0.3760740362397476	-0.09575244136277919	-0.05761477985076918	-0.07853731505510397
0.189	1.9605371024074756	1.9704344613079683	1.978136555651015	0.34251202128634384	0.37989948843897176	0.36299507043465007	-0.10918387946354918	-0.06924815367974618	-0.08925813912773584
0.19	1.9550271672069093	1.965273700072496	1.9729448591494159	0.32857359186231594	0.3665664805234477	0.3498569520627059	-0.12259955253424248	-0.08088320012394741	-0.0999888731378675
0.191	1.949466501114817	1.9600543803357722	1.967690107701403	0.31459382054277624	0.35318785021892185	0.33666664037583705	-0.13599774075205673	-0.09251795659076956	-0.1107290135782539
0.192	1.943850956393738	1.9547773658979866	1.9623761887515476	0.3005795193878309	0.3397638835855911	0.3234219062986275	-0.14937598536530783	-0.10414971057145672	-0.12147658964103986
0.193	1.9381843900974454	1.949443257966562	1.9569996472655409	0.28653092430759575	0.3262962813958005	0.31012362077003974	-0.16273229372061457	-0.11577838667383313	-0.1322296480474206
0.194	1.9324684259567113	1.9440562147480251	1.95156665472609	0.272450533081523	0.31278519605876265	0.2967771942623085	-0.1760643409330594	-0.1274012973830878	-0.1429862081033001
0.195	1.9267030785487602	1.938613142344712	1.9460730301736286	0.25833679464859094	0.2992347964067373	0.283381018581369	-0.1893703352633785	-0.13901577094099044	-0.15374600384340578
0.196	1.9208881914641984	1.9331171465016326	1.9405234730875902	0.24419542336745229	0.2856446528790289	0.2699367588113012	-0.20264717851549563	-0.1506221135498707	-0.16450484233639173
0.197	1.915027039803098	1.927570564457974	1.9349179085749155	0.23002599245558594	0.272017906015981	0.25644668466259907	-0.2158947742597923	-0.16221546882309706	-0.1752620996874848
0.198	1.9091201833376048	1.9219709310673652	1.9292561483810562	0.2158312309848849	0.25835473183808594	0.24291287991193528	-0.2291092360707207	-0.17379592759665882	-0.1860172838537114
0.199	1.903166180378396	1.9163215434568828	1.9235398612673469	0.2016108303818503	0.2446574977406352	0.2293367377392514	-0.24228944376443393	-0.18536120498953024	-0.19676770141358055
0.2	1.897168010929084	1.9106239169094985	1.9177730010149705	0.1873682921070267	0.23092754996944198	0.2157189915789674	-0.2554328466323807	-0.19691053625344226	-0.20751145548821748
0.201	1.8911268521632978	1.904876542135161	1.9119509714228695	0.17310456363155557	0.2171664873373445	0.20206306602695193	-0.2685374228986046	-0.20844015105026178	-0.21824624688792352
0.202	1.885043482113774	1.8990818806959016	1.906079858072629	0.1588213594564231	0.20337635026665266	0.18836806882629376	-0.2816010658950675	-0.21994985043553078	-0.22897050785488648
0.203	1.8789180378751915	1.8932406729452398	1.9001578607265563	0.14452033413098936	0.1895575205741017	0.17463676764548763	-0.29462162430510563	-0.2314385907806134	-0.23968332356524058
0.20400000000000001	1.8727522401713934	1.887355454721084	1.8941873163178837	0.1302029324166949	0.1757126332371914	0.16087052815269526	-0.3075964693597517	-0.24290165969863742	-0.250382881039092
0.20500000000000002	1.8665459794841022	1.881423510582283	1.8881657680254555	0.11587060493941348	0.1618429004209374	0.14707076140084377	-0.3205277890436796	-0.2543411221197538	-0.2610670426207775
0.20600000000000002	1.8603025255612424	1.875450525482461	1.882098496079781	0.10152539768937076	0.1479495088165698	0.13323931216911605	-0.333407005804175	-0.26575065945592546	-0.27173510225479297
0.20700000000000002	1.8540207006435665	1.8694323975308675	1.8759848859543218	0.08716825267430925	0.1340344321181067	0.11937725617113534	-0.346238285272968	-0.277132479693044	-0.2823823021808805
0.20800000000000002	1.8477004895977691	1.8633728583306244	1.86982367052407	0.07280130784688332	0.12009869231643908	0.10548664314372622	-0.35901488704928397	-0.28848360549910185	-0.29301095381635645
0.209	1.841345785227693	1.85727362458054	1.863620111279699	0.05842555644083375	0.10614441636402375	0.09156839625272656	-0.3717385904925151	-0.2998013645361869	-0.30361716564260416
0.21	1.834955397013759	1.851133148492328	1.8573709880324885	0.04404296748687404	0.09217231449314553	0.07762429597917078	-0.3844059795078581	-0.31108428400760224	-0.3141979185096171
0.211	1.828530503579438	1.8449552241419558	1.8510794067009446	0.029654642337090083	0.07818470207158215	0.06365603997343848	-0.39701476112446676	-0.3223333065636473	-0.3247550535788284
0.212	1.822071119319551	1.8387374608983866	1.8447458321893837	0.015262486452161023	0.06418247379546506	0.04966481550851109	-0.40956412306248646	-0.3335424302242849	-0.3352834744966565
0.213	1.8155802158499286	1.8324829718681084	1.8383711794687032	0.0008676987632746797	0.050167476366916826	0.03565211799262068	-0.4220508697405411	-0.34471421387907797	-0.3457829595296603
0.214	1.8090572984782058	1.826191875595951	1.831955997133324	-0.013528057027618168	0.03614077000942187	0.021619684329100844	-0.4344746886637881	-0.3558439691875111	-0.35625278451019715
0.215	1.8025043307857969	1.8198656230330847	1.8255014404784247	-0.02792347203529935	0.0221039380380519	0.007568984294979219	-0.4468315918266343	-0.366930681776711	-0.36668961359507546
0.216	1.7959201834346847	1.8135034174078206	1.8190081326892067	-0.04231695056671413	0.00805854710616348	-0.006498979118111231	-0.459123195587546	-0.3779722432287798	-0.3770927851418452
0.217	1.7893068968787778	1.8071085094988761	1.8124764409392302	-0.05670714554356816	-0.005994152921336128	-0.020582350597797377	-0.47134406569709586	-0.3889687434897808	-0.38745985596209526
0.218	1.7826662230529446	1.8006789946168718	1.8059081097069594	-0.07109264731791652	-0.0200524780362211	-0.034679658610302255	-0.48349641141272165	-0.39991815210224546	-0.3977886442815695
0.219	1.7759957227844616	1.7942185532571715	1.7993041139611832	-0.08547182979547353	-0.03411537020133269	-0.04878964511630117	-0.4955739051231785	-0.4108179526168052	-0.4080801447526235
0.22	1.7693002224245697	1.7877259136024017	1.7926636507497145	-0.09984366335651593	-0.04818121571121272	-0.06291059555168546	-0.5075784438483328	-0.4216681501555417	-0.4183306645674789
0.221	1.7625771666975594	1.781203115041129	1.785990024423867	-0.11420625615141074	-0.062248418219015514	-0.07704136256538312	-0.5195078373071529	-0.43246469060070125	-0.4285380132890769
0.222	1.755829772949299	1.774648266125378	1.779282324376718	-0.12855862976693955	-0.0763160225208587	-0.09118043638211693	-0.5313595330069001	-0.44320883592320703	-0.43870158434584255
0.223	1.7490567817714209	1.7680667995042776	1.772541425065519	-0.14289922306316277	-0.09038242033308426	-0.10532617199410596	-0.5431318300975985	-0.45389547538749997	-0.4488191180133344
0.224	1.742261300029911	1.7614557722179862	1.7657692609309337	-0.15722671445802655	-0.10444644210932735	-0.11947749415437907	-0.5548239933605423	-0.46452696786024794	-0.4588914155186342
0.225	1.7354410229818622	1.7548178141547737	1.7589644269491747	-0.17153973855544746	-0.1185064857519641	-0.1336327013667171	-0.5664314802499989	-0.47509854419097747	-0.4689129167351065
0.226	1.7286000200308504	1.7481524470145493	1.7521298552808036	-0.18583691092164176	-0.13256150415801338	-0.14779045605502478	-0.5779570628116287	-0.4856118327923395	-0.478883991253823
0.227	1.7217368031428495	1.7414606578185032	1.7452653517216103	-0.20011716241797894	-0.14660933842389276	-0.16194946205193844	-0.589397198617482	-0.4960610609052315	-0.48880431185128514
0.228	1.714852983361482	1.7347444536778613	1.7383721918628319	-0.21437877339090933	-0.16064985811985494	-0.17610830382727902	-0.6007509629281429	-0.506448673342488	-0.49867056967861134
0.229	1.7079486896819165	1.7280026063388656	1.7314506478348113	-0.22862053797357162	-0.17468109919597732	-0.1902653967817293	-0.6120152040063372	-0.5167720225144655	-0.5084810547573682
0.23	1.7010249454435704	1.7212377443393478	1.7245030310815799	-0.24284140747081434	-0.1887014129965421	-0.20441948456058937	-0.6231897861329931	-0.52702849944458	-0.518235070125737
0.231	1.6940836919368767	1.7144498389073144	1.717527271601255	-0.2570400291773695	-0.20270985430096242	-0.21856937294166218	-0.6342713725847524	-0.5372186245350699	-0.5279309780060142
0.232	1.6871231619748595	1.70763970404487	1.7105252460750573	-0.2712149897733337	-0.21670684559463846	-0.2327135105200323	-0.6452617124155636	-0.5473395692419388	-0.5375664244874747
0.233	1.6801452992749346	1.70080688496417	1.7034990768291025	-0.2853657304752998	-0.23068844994649917	-0.24685038694347686	-0.6561560356679675	-0.5573907812810025	-0.5471413930198022
0.234	1.6731518765496771	1.693954896910372	1.6964491851026406	-0.2994899033169295	-0.24465374066296033	-0.2609784237700476	-0.6669567256993321	-0.567367962901075	-0.556652053889934
0.23500000000000001	1.6661419860094902	1.6870824020722663	1.689373485772476	-0.31358653383232626	-0.2586027885858784	-0.2750970519880562	-0.6776592491110724	-0.5772749865338331	-0.5660988774958844
0.23600000000000002	1.6591164986204534	1.6801881697175134	1.6822764411417002	-0.32765420984587246	-0.2725333425308308	-0.28920611530498597	-0.6882632928977973	-0.5871053777697037	-0.5754797393109459
0.23700000000000002	1.6520782839977313	1.6732759854467443	1.6751575096936335	-0.34169282821232916	-0.28644374170963366	-0.3033010417205049	-0.6987671404450541	-0.5968611167231448	-0.584793951009206
0.23800000000000002	1.64502385586137	1.6663468903309233	1.6680154099342799	-0.35569923366774814	-0.30033567563780433	-0.3173819101382404	-0.709168035472061	-0.6065402335352311	-0.5940375542281764
0.23900000000000002	1.6379563847676208	1.6594003299883349	1.6608542894930869	-0.36967404574710794	-0.31420290185783545	-0.33144878226496355	-0.7194687315655729	-0.6161402411931972	-0.6032114404146673
0.24	1.6308769608970246	1.6524363359326455	1.6536719916980278	-0.3836168512363284	-0.32805008975009786	-0.3454981261687272	-0.7296647708475358	-0.6256586218338366	-0.6123125968746526
0.241	1.6237859953288805	1.6454558603828289	1.6464696498714468	-0.39752420248095865	-0.34187121660326897	-0.35952969804564905	-0.7397549908644833	-0.6350980619799902	-0.6213407110445954
0.242	1.6166830094817286	1.6384595848483705	1.63924958645337	-0.41139608031829655	-0.35566760383900975	-0.3735425920185643	-0.7497401751774101	-0.6444537290027796	-0.6302938322877368
0.243	1.6095699859110908	1.631447494743514	1.6320108516994536	-0.4252320583754832	-0.3694375393133929	-0.3875354214855077	-0.7596165361477323	-0.6537264818673767	-0.6391708396278377
0.244	1.6024459866334022	1.6244229595986217	1.6247556577359616	-0.4390286711592511	-0.3831789005661116	-0.4015069677193895	-0.769384643323259	-0.6629145815044508	-0.6479693304350391
0.245	1.5953119593234197	1.6173850242506116	1.617483248034796	-0.45278734967923967	-0.3968931193748224	-0.4154569161684649	-0.7790419361915148	-0.6720147270388103	-0.656690034027803
0.246	1.5881705283815004	1.61033365753495	1.6101951960506768	-0.4665054599177822	-0.41057630953286745	-0.4293815340120901	-0.7885886529399776	-0.6810284823255245	-0.6653280307330885
0.247	1.5810210146512083	1.6032679497470885	1.6028903961984007	-0.4801830946369681	-0.4242277215609932	-0.443280318490268	-0.7980234321397658	-0.6899553655607455	-0.6738855372248951
0.248	1.573862010605338	1.5961928976291617	1.5955719034697202	-0.4938168982082722	-0.43784748573902876	-0.4571532483647077	-0.807343358601263	-0.6987894657286833	-0.6823591235020078
0.249	1.5666978257400053	1.5891053865592109	1.5882393993079476	-0.5074091213562216	-0.4514330018136039	-0.4709981454839286	-0.8165509670275579	-0.7075342926891846	-0.6907484880907905
0.25	1.559524437907013	1.5820082636482848	1.580893082177218	-0.5209565058175691	-0.46498474906423937	-0.4848125336322769	-0.8256395081876603	-0.7161856544347813	-0.6990501078358349
0.251	1.5523468088397185	1.5749012619156557	1.573534925449844	-0.5344586704706733	-0.4785002681009196	-0.49859849379653226	-0.8346130749705152	-0.7247437857583171	-0.7072642218257001
0.252	1.5451643840123381	1.567784995767687	1.5661633251874933	-0.5479147069230165	-0.4919794458850399	-0.5123520281868461	-0.843469601121601	-0.7332072890899837	-0.7153903045877463
0.253	1.5379749090093953	1.5606588038217701	1.5587818374499296	-0.5613231340364617	-0.5054210397350468	-0.5260745362720809	-0.8522066183775061	-0.7415769916567443	-0.7234282029564549
0.254	1.53078241245264	1.5535255330212607	1.5513882367110563	-0.5746831354524933	-0.5188232842519883	-0.5397616528403099	-0.8608241685927357	-0.7498486092783019	-0.7313718940613513
0.255	1.5235872302130016	1.5463837299957697	1.5439847207976412	-0.5879926549890288	-0.5321863612512641	-0.5534136130416001	-0.8693212327117547	-0.7580216517771324	-0.7392239314376047
0.256	1.5163869757938468	1.539233824619655	1.5365709808965826	-0.6012538272692648	-0.5455093587231825	-0.5670304597290651	-0.8776949397430838	-0.7660960672384785	-0.7469797413844489
0.257	1.509185212449994	1.5320794803667759	1.52914827865084	-0.6144613671588732	-0.5587881766002012	-0.5806086290170795	-0.8859469715069707	-0.7740716967416389	-0.7546435313648263
0.258	1.5019796317333043	1.5249195957672426	1.5217176250983437	-0.62761824847266	-0.5720253211934117	-0.5941490011521101	-0.8940755923931051	-0.7819443796738911	-0.7622082130179859
0.259	1.4947737478825234	1.517753220979033	1.51427802261874	-0.6407211209903599	-0.585218271232373	-0.6076510410392306	-0.9020815655201553	-0.7897156567459573	-0.7696768962071705
0.26	1.4875663867243822	1.5105822940265914	1.506831549868425	-0.6537709537448119	-0.5983672573321789	-0.621110952619486	-0.9099589027508641	-0.7973829574927778	-0.7770457965505189
0.261	1.480359069410493	1.503404872112277	1.499378596871346	-0.6667658764585157	-0.6114692157972889	-0.6345287174423407	-0.9177115848365996	-0.8049483979418414	-0.7843135247270526
0.262	1.4731497675203116	1.4962265662350964	1.4919189629957414	-0.6797041802828774	-0.624523651654648	-0.647904691220334	-0.9253378254150438	-0.8124073952882865	-0.7914805472015297
0.263	1.4659423411254864	1.4890427090061293	1.4844526813633663	-0.6925848715472562	-0.6375307215017286	-0.6612337210485087	-0.9328348960078532	-0.8197598005017734	-0.7985445878510804
0.264	1.4587349030347667	1.4818578880931894	1.4769844644242691	-0.705409701108612	-0.6504899056482981	-0.6745205964570522	-0.940204946398265	-0.8270054187307512	-0.8055060265060985
0.265	1.4515297036356236	1.474669498315032	1.4695097247285374	-0.7181763253836403	-0.6633991670464264	-0.6877605203540388	-0.9474456905304299	-0.8341437973966064	-0.812359808926887
0.266	1.444325304485182	1.4674795211689293	1.462031089498704	-0.7308821030584823	-0.6762562226799372	-0.7009512275433939	-0.9545554072008657	-0.8411730443359514	-0.8191095090775908
0.267	1.4371234624838494	1.4602889662349512	1.4545483883520938	-0.7435276307314106	-0.6890620234817267	-0.7140951008771018	-0.9615348260981846	-0.8480926050667066	-0.8257526536282986
0.268	1.4299242900399687	1.4530970309825681	1.4470632388443478	-0.7561136399170371	-0.7018168533303406	-0.727189891881514	-0.9683812836632872	-0.8549019640721602	-0.8322864174226988
0.269	1.422728634491857	1.4459061832806106	1.4395762310880753	-0.7686357221965056	-0.7145181658044177	-0.7402332424639302	-0.9750978712366514	-0.8615986465249476	-0.8387101035046525
0.27	1.4155369965969085	1.4387140930806006	1.4320884385741326	-0.7810982555795503	-0.727163594676412	-0.7532249596152892	-0.9816802699214016	-0.8681840583290577	-0.8450246175848491
0.271	1.4083471034787407	1.4315228247337037	1.4245976672318807	-0.7934956676389139	-0.739754475370163	-0.7661642611386141	-0.98812951495214	-0.8746554781679531	-0.8512254173923889
0.272	1.4011628194407264	1.4243319099671585	1.4171062237592273	-0.8058280286873992	-0.7522902088533262	-0.7790510558052411	-0.9944456096837785	-0.8810141796846563	-0.8573154028784102
0.273	1.3939837038823535	1.4171426703624694	1.4096157308587307	-0.8180965464023702	-0.7647671767323536	-0.7918817627128477	-1.0006251480749784	-0.8872573354291287	-0.8632909989403854
0.274	1.3868114752637215	1.409956800862011	1.4021258906797054	-0.8302986150724345	-0.7771871887404993	-0.8046570976139108	-1.0066709121371	-0.8933847667018281	-0.8691514373488493
0.275	1.379642805420712	1.4027737468442931	1.3946346570418	-0.8424363398507558	-0.7895508000947208	-0.8173761857329445	-1.0125816545332733	-0.8993961252813493	-0.8748980030877362
0.276	1.3724809559394442	1.3955914781359275	1.3871457815129375	-0.854504587275978	-0.8018531525244735	-0.8300368749754975	-1.018355680947138	-0.9052920146628409	-0.8805260661222651
0.277	1.3653250537637338	1.3884147542432497	1.3796580507987066	-0.8665061890881505	-0.8140945571365028	-0.8426389355621148	-1.0239927777848992	-0.9110671672788159	-0.8860375880052546
0.278	1.3581785046479413	1.3812409690979581	1.3721731956942782	-0.8784386205338728	-0.8262760385864866	-0.855182684300017	-1.0294907980875065	-0.916725825373963	-0.89142967462175
0.279	1.351037298306987	1.3740699861770975	1.364691208875508	-0.8903033978137398	-0.8383965903666595	-0.867665555326062	-1.0348537819971118	-0.9222653736371704	-0.8967022576746491
0.28	1.343903295666707	1.3669050734219135	1.3572123121085773	-0.9020970194711466	-0.8504534359068736	-0.8800857299729706	-1.0400775438245975	-0.9276836520343796	-0.9018553617498071
0.281	1.3367802505765607	1.3597456848570189	1.3497364860368373	-0.9138192081408377	-0.8624465924110107	-0.8924449759272919	-1.0451620153101389	-0.9329825369946055	-0.9068867504201608
0.28200000000000003	1.3296637810895706	1.3525918227024791	1.342266084803138	-0.925471362820193	-0.8743759540035583	-0.90474065770898	-1.0501086666670039	-0.9381594494380764	-0.9117964827194558
0.28300000000000003	1.3225567991266711	1.345443060109691	1.3347986874518045	-0.9370525099481941	-0.8862406925525115	-0.9169730231225446	-1.0549153448816153	-0.9432158804356394	-0.9165812917820231
0.28400000000000003	1.3154576983161168	1.338300902226577	1.3273377004398563	-0.9485609813894835	-0.898040445549334	-0.9291394708415155	-1.0595823678702585	-0.9481492467292466	-0.9212454877997656
0.28500000000000003	1.308369741151415	1.3311658649897442	1.3198810612680143	-0.959996353002639	-0.9097728111093315	-0.9412399348821409	-1.0641103941368784	-0.9529592943575624	-0.9257822969974858
0.28600000000000003	1.3012915711709745	1.3240360052315987	1.3124300280778216	-0.9713560128991171	-0.9214389824100255	-0.9532738501683938	-1.0684975554752731	-0.9576465068136123	-0.9301942366052245
0.28700000000000003	1.2942223576321206	1.3169160064461136	1.3049854590961123	-0.9826442751282637	-0.933038157206634	-0.9652400815067907	-1.0727435041196458	-0.9622092008954664	-0.9344789247174372
0.28800000000000003	1.287166279949492	1.3098023543350312	1.297547625141678	-0.9938574888569539	-0.9445671107839947	-0.9771384116486134	-1.0768480849541855	-0.9666475581264693	-0.9386377829430691
0.289	1.2801201310991457	1.3026983664544474	1.2901172982551907	-1.0049943005863413	-0.9560296623169389	-0.9889661995218663	-1.0808123114656176	-0.9709605977978021	-0.9426677088657561
0.29	1.273085080409258	1.2956009624080915	1.2826943139397262	-1.0160552415237378	-0.9674193197350434	-1.0007224944255804	-1.0846358690751283	-0.9751469408828803	-0.9465694146327379
0.291	1.2660617518410189	1.2885136289482184	1.2752795935403691	-1.0270390940240968	-0.9787403578419276	-1.0124108957485	-1.0883150116763294	-0.9792091976976562	-0.9503413730091455
0.292	1.259050458969518	1.281435813660882	1.2678725170697924	-1.0379486342079138	-0.989990766423703	-1.0240267757577086	-1.091855571760278	-0.9831426552917832	-0.9539850664166991
0.293	1.2520516334514848	1.2743673851054331	1.2604754842088948	-1.0487796013536155	-1.0011701893290998	-1.03556826604733	-1.0952533016208676	-0.9869510909742679	-0.9574954524540475
0.294	1.2450651467884228	1.2673084261405227	1.2530864468679026	-1.0595314657968617	-1.0122763657351455	-1.047037467032533	-1.098508327478965	-0.9906300783610575	-0.9608757621645714
0.295	1.2380930949029578	1.2602612770480934	1.2457077743933598	-1.0702045313617057	-1.023309665290661	-1.0584322352496025	-1.101620084030794	-0.9941835417706749	-0.9641243803212338
0.296	1.231134454447929	1.2532230885471918	1.2383388220896845	-1.0808006766721179	-1.03426903333212	-1.0697518313100103	-1.1045908836228078	-0.9976071203505164	-0.967238891834201
0.297	1.224187614405242	1.2461984382325468	1.2309805136501764	-1.0913158284885953	-1.0451557686254338	-1.0809959314189475	-1.1074185068556983	-1.0009028394928237	-0.9702218406223302
0.298	1.2172562797818587	1.2391832540500325	1.2236315862424105	-1.1017516085220158	-1.0559682770138672	-1.0921640524201959	-1.1101036331482992	-1.0040694685036171	-0.9730693753752866
0.299	1.2103379864087973	1.2321812452110072	1.21629613197415	-1.1121074114109546	-1.066703103615282	-1.1032551773976036	-1.1126466112318902	-1.0071057261507856	-0.9757840286506334
0.3	1.2034355010879807	1.225189255945215	1.2089697089991647	-1.1223818595996002	-1.0773634784790338	-1.1142667830023436	-1.1150451813225033	-1.0100132546690719	-0.9783619688725413
0.301	1.1965460849272542	1.2182120564802663	1.2016560014279456	-1.1325747515430764	-1.087948888732844	-1.1252007129301838	-1.1173035574516061	-1.0127902135577924	-0.9808050092398586
0.302	1.1896737913785516	1.2112456796701931	1.1943542662119455	-1.14268817811082	-1.0984552678434663	-1.1360556609969545	-1.1194180690901856	-1.0154373489589426	-0.9831110436574628
0.303	1.182815792619951	1.2042929046055888	1.1870667285718466	-1.1527181384365657	-1.108885241929351	-1.1468301128672511	-1.1213886251348375	-1.017953833791924	-0.9852815013998377
0.304	1.1759734544454812	1.1973524574391246	1.1797893550164424	-1.162666189634736	-1.119237756860143	-1.1575228538916233	-1.123217713168217	-1.020338601317773	-0.9873149132067535
0.305	1.1691482810235614	1.1904274312480467	1.1725268974783565	-1.1725305333926705	-1.1295114723057162	-1.1681365662081193	-1.1249045371147994	-1.0225940944087584	-0.9892110094638782
0.306	1.1623384386711129	1.1835155158658939	1.1652770605044849	-1.182313491949916	-1.13970719361961	-1.1786664790115815	-1.1264476703092006	-1.0247167806407766	-0.9909681842978798
0.307	1.1555442521548644	1.1766166889232126	1.158042045808201	-1.1920112715688815	-1.1498222429883218	-1.189115019289754	-1.1278488545803085	-1.0267068598327924	-0.9925880211360804
0.308	1.1487685544149844	1.1697330672819817	1.1508195572828537	-1.201626701635262	-1.1598591155263902	-1.1994775197073402	-1.129108056963555	-1.0285674169569834	-0.9940671032369921
0.309	1.1420065409824867	1.1628647829937735	1.1436139973715114	-1.2111569661274388	-1.1698151853579635	-1.2097586862432648	-1.1302250406394534	-1.0302957614454606	-0.9954099643825679
0.31	1.135263903845007	1.1560114113509652	1.1364214589248511	-1.2206031671470663	-1.1796904900562337	-1.2199538786560171	-1.131199844727652	-1.031891547920691	-0.9966119327837566
0.311	1.1285392109427836	1.1491717378249737	1.129243581018539	-1.22996579135556	-1.189483163675158	-1.2300655012391828	-1.13203268540211	-1.0333556000293933	-0.9976731832768755
0.312	1.1218315930837977	1.142349275476205	1.1220828333296886	-1.239242157043942	-1.1991969750545037	-1.2400904720073338	-1.1327232698873422	-1.0346868974634509	-0.9985947523313874
0.313	1.1151421350973458	1.1355425454768178	1.1149369217910567	-1.2484329383669388	-1.2088276163012395	-1.2500276889243709	-1.1332730401240398	-1.0358851332422576	-0.9993745160401538
0.314	1.108470166231957	1.1287512748811537	1.1078082868488237	-1.2575379876143469	-1.2183759771115887	-1.2598792153290435	-1.1336821971131277	-1.0369521911132134	-1.0000145713956272
0.315	1.1018174421547147	1.1219765446205046	1.1006942208875998	-1.2665587521762112	-1.2278400346408034	-1.2696437854473634	-1.1339484972547995	-1.0378852204240856	-1.0005140214659798
0.316	1.0951820083273651	1.1152185169998434	1.0935974230073406	-1.2754910507555162	-1.2372231548921722	-1.2793188881927595	-1.1340746563673187	-1.03868664466498	-1.000871361555813
0.317	1.0885657842226524	1.1084775139153844	1.0865177299733093	-1.2843386563780539	-1.2465222143593504	-1.288906788368431	-1.1340597064961566	-1.039355174030802	-1.0010874619595054
0.318	1.0819692815056556	1.1017533550396712	1.0794552434012654	-1.2930990990821711	-1.2557364983199657	-1.2984058139828705	-1.1339055698203504	-1.0398906226269617	-1.0011609596973263
0.319	1.0753917213354955	1.0950457174330646	1.0724116098718697	-1.301773494842159	-1.2648673215262747	-1.3078143040733463	-1.13361065953242	-1.0402938929139174	-1.0010928142339108
0.32	1.0688334573262868	1.0883565166837108	1.0653833420001386	-1.3103596313996964	-1.2739123145774178	-1.3171329345020333	-1.133177503750276	-1.0405651030668162	-1.0008831260244326
0.321	1.0622938731638516	1.081685034709118	1.0583744185661041	-1.3188595844864102	-1.282873906831525	-1.3263607799357524	-1.1326030792252877	-1.0407017822487556	-1.0005315775792338
0.322	1.0557748635330655	1.0750312669942792	1.0513827943985952	-1.3272715345390962	-1.2917495330329056	-1.3354961695986338	-1.1318894022094295	-1.0407088669733884	-1.0000366843969462
0.323	1.0492764196261741	1.0683954396951334	1.0444107205871929	-1.3355954221648523	-1.3005394536103956	-1.34454305638259	-1.1310374692361376	-1.0405795475606407	-0.9993983666284509
0.324	1.042796970590768	1.0617795552735922	1.037457953051875	-1.3438333791537012	-1.3092433461418358	-1.3534953951593738	-1.1300476350384583	-1.040319959670376	-0.9986183154351851
0.325	1.0363375433461357	1.0551814486270494	1.0305220753613884	-1.3519807147393834	-1.3178629785647185	-1.3623565456396585	-1.1289202113044348	-1.0399282742412554	-0.9976959737896924
0.326	1.0299005027205348	1.0486010721627665	1.023608029538627	-1.360041103860878	-1.326394652497442	-1.3711237262886256	-1.1276565994571432	-1.0394038114085944	-0.9966299051679759
0.327	1.023483267943654	1.042040886115507	1.0167117858456303	-1.3680136714114184	-1.3348389346076188	-1.3797976051122791	-1.1262540765050357	-1.0387461723543434	-0.9954225040772805
0.328	1.0170864694118302	1.0354993049791328	1.0098364703593465	-1.3758980413557045	-1.3431975486607675	-1.388378935750858	-1.124714171485538	-1.037956631833578	-0.9940704003311832
0.329	1.0107121219064663	1.0289781325303906	1.0029804737115702	-1.3836931201670435	-1.3514685238645892	-1.3968650550065245	-1.1230394090280087	-1.0370360374124439	-0.9925768508265149
0.33	1.0043579225013206	1.0224759488672535	0.9961450969900143	-1.3913978327658774	-1.3596509708856819	-1.405256413562159	-1.1212283651155974	-1.035983421495322	-0.9909391751751652
0.331	0.9980250408102133	1.0159937716078227	0.989329372343062	-1.3990175518581056	-1.3677470617758831	-1.4135528652245808	-1.1192829845040506	-1.034799492054795	-0.9891609548504658
0.332	0.9917125915071686	1.0095309974390192	0.9825360881709254	-1.4065460224019712	-1.3757544465517035	-1.4217544675197438	-1.1172022303741505	-1.0334839330086618	-0.9872386523466112
0.333	0.9854229151504843	1.0030891559996584	0.9757616751525889	-1.413984848788941	-1.3836732632479953	-1.429861300168779	-1.1149860932061992	-1.032037092660725	-0.9851729295869709
0.334	0.9791558049346172	0.9966671811110627	0.9690094139537521	-1.4213359165968789	-1.3915035979855588	-1.4378709142981105	-1.112638378286481	-1.030459905775535	-0.9829654526428883
0.335	0.9729105275643022	0.9902674602300774	0.9622784835069756	-1.4285982266309885	-1.3992469758906	-1.445783460858708	-1.1101578274486035	-1.0287511540594836	-0.9806154257517554
0.336	0.9666870198503155	0.983885803750257	0.955569450911172	-1.4357717125771852	-1.406899223478313	-1.4535990632190523	-1.1075428599516073	-1.0269122054212327	-0.9781241623732289
0.337	0.9604850542912311	0.9775265925276546	0.9488821537823923	-1.4428542223775371	-1.4144646896161677	-1.4613197412726806	-1.1047970885694387	-1.0249440314851124	-0.9754898551364042
0.338	0.9543050146327943	0.9711895929178745	0.9422163876821648	-1.4498490646156725	-1.4219389010021506	-1.4689411618805785	-1.1019179376778112	-1.0228454651736574	-0.9727142636243052
0.339	0.9481494224570085	0.9648707433642187	0.9355725176521117	-1.4567541339561414	-1.429326359855232	-1.4764656883543734	-1.0989109684489884	-1.0206192499272402	-0.9697961431977098
0.34	0.9420148420845336	0.9585764128764496	0.9289522900648123	-1.4635695848752999	-1.4366224914540653	-1.4838925872361204	-1.095770602651803	-1.0182618370500365	-0.9667375187220462
0.341	0.9359038271459152	0.9523026737466797	0.9223524737475707	-1.470296247544892	-1.443831033917392	-1.4912206549196942	-1.0925033039334604	-1.015775377784938	-0.9635371056084038
0.342	0.9298135639896989	0.9460491897063178	0.9157777886823012	-1.4769320481228214	-1.4509485791696948	-1.4984509934891388	-1.0891063413180095	-1.013161078553764	-0.9601954972603601
0.343	0.923748363658868	0.9398184012267231	0.9092244202538573	-1.4834809811118521	-1.4579745084142406	-1.505580506673941	-1.0855804907996782	-1.0104179132633435	-0.956714085698416
0.34400000000000003	0.9177071176958738	0.933610189885006	0.902693553878374	-1.489938222633823	-1.4649135198974095	-1.5126134628302201	-1.0819275651733433	-1.0075470291858915	-0.9530915288622357
0.34500000000000003	0.911687952629654	0.9274233599180398	0.8961868265613462	-1.496307483073829	-1.4717607816624638	-1.5195457992004742	-1.078147752417514	-1.004549667318353	-0.949329394362388
0.34600000000000003	0.9056916039742522	0.9212583969905186	0.8897041459895737	-1.5025878720432793	-1.478516759570138	-1.5263802829969657	-1.0742401766059493	-1.001424299248828	-0.945428104037511
0.34700000000000003	0.8997204268059933	0.9151176391898812	0.8832436975592393	-1.5087785804973706	-1.4851849338481786	-1.5331140030883708	-1.0702094735171745	-0.9981731257717305	-0.9413871638615035
0.34800000000000003	0.893770543332423	0.9089975928663423	0.8768083809570782	-1.514879376043555	-1.491761568761691	-1.5397479846633733	-1.0660524107513285	-0.9947969827316882	-0.9372055557044519
0.34900000000000003	0.8878460161255926	0.902901808042829	0.8703955828676413	-1.5208912439632611	-1.4982478822224958	-1.546280976041823	-1.0617706497025126	-0.99129324973944	-0.9328865817218175
0.35000000000000003	0.881944295046195	0.8968263457200856	0.8640086029454178	-1.5268150891509056	-1.5046445455306805	-1.5527146355845256	-1.0573669013737108	-0.9876645668288444	-0.9284288218350671
0.35100000000000003	0.8760663872146266	0.8907754913141547	0.8576454844488549	-1.5326476550009058	-1.5109490793086053	-1.5590491162577151	-1.0528389249478374	-0.9839122020145138	-0.923836440839545
0.352	0.8702133169061693	0.8847470121263591	0.8513041903173714	-1.5383941543974384	-1.517163644514695	-1.5652823232197912	-1.0481922552680552	-0.9800369106042638	-0.9191033390785407
0.353	0.8643847463659554	0.8787433482127354	0.8449910472419422	-1.5440503841614759	-1.5232882984249783	-1.5714140352509764	-1.0434219917356633	-0.9760349946109833	-0.9142343134307485
0.354	0.8585784560857597	0.8727617609614718	0.8386995761038963	-1.5496162321493205	-1.5293224850132803	-1.577444761018316	-1.0385319977715632	-0.9719124948914974	-0.9092290810290808
0.355	0.8527960498232319	0.8668030877121242	0.8324343253675397	-1.555095249682773	-1.535264551095779	-1.58337432121544	-1.033521609143612	-0.967665837546368	-0.9040879928423267
0.356	0.8470389592611789	0.8608683269093889	0.8261929688122733	-1.560485042023243	-1.5411181297742653	-1.5892043550811707	-1.0283928120016603	-0.9632966309553974	-0.8988106578244577
0.357	0.8413073146324899	0.8549565700140774	0.8199777139594319	-1.56578757474205	-1.5468798852018275	-1.5949305031839334	-1.0231459225297028	-0.9588062092307572	-0.8933998076867216
0.358	0.8355984422502291	0.8490697341048971	0.8137874467074646	-1.5710010062226334	-1.55254998664942	-1.6005577087340004	-1.0177828561852644	-0.9541948297475495	-0.8878539867783406
0.359	0.8299138097118632	0.8432053370139279	0.8076219745547644	-1.5761255055790484	-1.5581298836617798	-1.606082631944571	-1.0123032106958803	-0.9494645988292678	-0.8821748450001093
0.36	0.8242540894341458	0.8373641548850566	0.8014825701687824	-1.5811627952375344	-1.5636206093393359	-1.61150672546089	-1.0067079988311254	-0.9446128249294754	-0.8763635543728828
0.361	0.8186192016237058	0.8315483618991678	0.7953686115583865	-1.5861126627606659	-1.569018976624739	-1.616828712960778	-1.0009970241339043	-0.9396429348182819	-0.8704197841133324
0.362	0.8130091332913931	0.825756440735494	0.789279683819998	-1.5909726058280567	-1.574327868929572	-1.6220479507914947	-0.9951729398223562	-0.9345544938681679	-0.8643436789446741
0.363	0.8074247691729621	0.8199884299606459	0.7832162032564141	-1.5957468336193308	-1.5795468531720251	-1.6271668951548677	-0.9892366719683294	-0.9293475665795565	-0.8581353827978409
0.364	0.8018634459548406	0.8142431079761242	0.777180799094245	-1.6004332685604268	-1.5846729369947938	-1.6321846543202647	-0.983189191418226	-0.9240238726933748	-0.85179792449093
0.365	0.7963269528929932	0.808524301959723	0.7711695020556738	-1.6050328342604727	-1.589710200128871	-1.6371010736361926	-0.9770284910293181	-0.9185844985194869	-0.8453301907609203
0.366	0.7908162539994563	0.8028280230839998	0.765184054174928	-1.6095434403044568	-1.594656703709174	-1.641914359043512	-0.9707585609999047	-0.9130270031844288	-0.8387349976973555
0.367	0.7853292537923979	0.7971583957747298	0.7592267053113219	-1.613969406438441	-1.5995142574814174	-1.646626583909887	-0.9643792756950731	-0.9073551441308325	-0.8320092546878595
0.368	0.7798681206718571	0.7915113297550991	0.7532933754107248	-1.6183070800194832	-1.6042810280337092	-1.6512358383462418	-0.9578919886467739	-0.9015696370742206	-0.825156187661775
0.369	0.7744326100013135	0.7858888008426568	0.7473876119569555	-1.6225586653217954	-1.6089566950871923	-1.655743722538813	-0.9512982662544119	-0.8956697992845984	-0.8181781561098085
0.37	0.7690211262141886	0.7802926204637928	0.7415080911167732	-1.6267234442453802	-1.6135434560194597	-1.6601506130110681	-0.9445971018014909	-0.8896557105325208	-0.8110730579967959
0.371	0.7636344374432927	0.7747191148109642	0.7356554530745647	-1.6308032855299677	-1.6180388880626306	-1.6644564823107157	-0.9377887272201937	-0.8835307991361863	-0.8038417115350952
0.372	0.758273474822851	0.7691714418353152	0.7298278007059913	-1.634795873959513	-1.622445418455445	-1.6686592482084595	-0.9308767056091385	-0.8772939408592977	-0.796486282799642
0.373	0.7529375759979494	0.7636482760209856	0.724028522529998	-1.6387046087026924	-1.6267628400709242	-1.6727620780600994	-0.9238617714200983	-0.8709468934930376	-0.7890081745152896
0.374	0.7476263266725286	0.7581485703845099	0.7182548528169495	-1.6425247818300408	-1.63098886977764	-1.6767605538120318	-0.9167451146505584	-0.86448764387577	-0.7814067178791483
0.375	0.7423410698656103	0.752675813350466	0.7125095376017884	-1.646262546086569	-1.6351278675338747	-1.6806597542589392	-0.9095247523684696	-0.8579210868967689	-0.7736833831367239
0.376	0.7370812976017574	0.7472274998916578	0.7067898044531464	-1.6499128974302657	-1.6391759987367196	-1.684456587900601	-0.9022041878062735	-0.8512450250073444	-0.765838466514786
0.377	0.7318459194701562	0.7418042205706434	0.701097832762752	-1.6534798928203744	-1.6431356266494594	-1.688152755925827	-0.8947843974587756	-0.8444616726397176	-0.7578736420118876
0.378	0.7266362606773189	0.7364048053439562	0.6954322557797933	-1.656962633189257	-1.6470064606020345	-1.6917477535054277	-0.8872656823766976	-0.8375712362540841	-0.7497898943841325
0.379	0.7214512438229932	0.7310321087413055	0.6897947085439924	-1.66036035639182	-1.6507877772119683	-1.695242390495072	-0.8796497719182707	-0.8305753419816516	-0.741587946412806
0.38	0.7162939792606374	0.7256838977801421	0.6841829380374911	-1.6636747127030032	-1.654481700088147	-1.6986339184988717	-0.8719351450037448	-0.8234736368414389	-0.7332667586281874
0.381	0.7111586648656121	0.7203603277156034	0.6785992738011342	-1.6669051946717348	-1.6580859116870914	-1.701924797309101	-0.8641255618235337	-0.8162671591678144	-0.7248308343431301
0.382	0.706051129052709	0.7150630786855325	0.6730435769947481	-1.6700529407227884	-1.6616006534537926	-1.705117302342778	-0.8562228801157448	-0.8089576621315497	-0.7162796521118017
0.383	0.7009673894374417	0.7097905399619363	0.6675154549571699	-1.6731149032995518	-1.6650298657145695	-1.708207234851135	-0.848224020890868	-0.8015447474768163	-0.7076126950867847
0.384	0.6959090699825884	0.7045424237537465	0.6620131715000802	-1.6760960594418113	-1.6683691613678515	-1.711196154366446	-0.8401343262654919	-0.794029239132323	-0.6988329280665683
0.385	0.690877522385577	0.6993208753721255	0.6565397394941364	-1.6789941915445874	-1.6716232405929115	-1.7140868045817395	-0.8319518013736779	-0.7864150992716784	-0.6899404159985012
0.386	0.6858702679821	0.6941236324609562	0.6510920818841907	-1.6818108691919982	-1.6747869900308505	-1.7168752419830198	-0.823679569399447	-0.7786997184425323	-0.6809361215551138
0.387	0.6808884522448202	0.6889509583682552	0.6456728792990921	-1.6845436363206212	-1.6778651840657826	-1.7195649037720695	-0.8153179309354447	-0.770884994717127	-0.6718214151897641
0.388	0.6759327335985595	0.6838058899598913	0.6402813192840825	-1.6871967444425298	-1.680856794365138	-1.7221550679636117	-0.8068659647069617	-0.7629714141097232	-0.6625984541070591
0.389	0.6710013261290607	0.6786838725441046	0.6349176438204186	-1.6897669721418054	-1.683759048842442	-1.7246449609226908	-0.7983285349707498	-0.7549613305886457	-0.6532668760255641
0.39	0.6660957368810339	0.6735885523310152	0.6295822187109322	-1.6922577784224493	-1.6865771474159774	-1.7270353907576472	-0.7897045317889029	-0.7468537383167894	-0.643826311430378
0.391	0.661215054642537	0.6685198410922519	0.6242733323898041	-1.6946671624841976	-1.689308039099959	-1.729327055868708	-0.7809939089516712	-0.7386531109898191	-0.6342819013275826
0.392	0.6563601136692558	0.6634749474992325	0.6189920405667949	-1.6969953674412284	-1.691952731277388	-1.7315188413072722	-0.7722007066022167	-0.7303554447694693	-0.6246314367619893
0.393	0.6515315553354345	0.6584552046154899	0.6137386524265176	-1.6992435765985077	-1.694511265129822	-1.7336123032610844	-0.7633238834914657	-0.7219658062831481	-0.6148764253698173
0.394	0.6467281580649209	0.6534614712592601	0.60851303954978	-1.70141175190473	-1.6969839800320807	-1.7356079570024625	-0.7543647188454957	-0.7134822031127933	-0.6050185189682975
0.395	0.6419485622896764	0.6484921087836386	0.6033174673176749	-1.7034994032199708	-1.6993728074238812	-1.7375032950821505	-0.7453240789527067	-0.7049067731718692	-0.5950607104319119
0.396	0.6371946788331397	0.6435512471220779	0.5981474324251767	-1.7055096459594317	-1.7016754141118104	-1.7393031292997145	-0.7362028737087715	-0.6962422014622169	-0.5850005190391795
0.397	0.6324665823452182	0.6386324805862753	0.5930051009130859	-1.7074402857498767	-1.7038920402675097	-1.7410048809617062	-0.7270036447684651	-0.6874853997724644	-0.5748414258134775
0.398	0.6277643556364725	0.6337400462659847	0.5878909430873254	-1.7092947746475438	-1.706024632896134	-1.7426066602403791	-0.7177270368645393	-0.678642155710028	-0.5645852387460282
0.399	0.6230855635186138	0.6288742265246202	0.5828040578140856	-1.7110682615959045	-1.7080750938064853	-1.7441130498096882	-0.7083747528059653	-0.6697089003976622	-0.5542305544409105
0.4	0.6184327564650329	0.6240325303912605	0.5777458339257566	-1.7127649122894828	-1.7100397117170452	-1.7455232565031045	-0.6989441772804635	-0.6606913323576229	-0.5437821441770198
0.401	0.6138056949795032	0.6192171824949209	0.5727157706285992	-1.714385485120885	-1.711920231722639	-1.7468365611447523	-0.6894431766805398	-0.6515866593591974	-0.5332379938863943
0.402	0.6092044618837353	0.6144281427167443	0.5677130269983257	-1.7159288946033746	-1.7137188346404582	-1.7480519388252185	-0.6798658490316912	-0.642398726540103	-0.5226007489577129
0.403	0.6046269023910998	0.6096633589771188	0.5627391508117575	-1.7173942607127817	-1.715434307631294	-1.7491723001049422	-0.670216531820443	-0.6331254685213061	-0.5118717620056823
0.404	0.6000756351493113	0.6049233645972787	0.5577929847184339	-1.7187840558749867	-1.7170664520960774	-1.750195580268467	-0.6604968548284034	-0.6237703144510474	-0.5010514480567597
0.405	0.5955490690133625	0.6002105099884798	0.5528735258680079	-1.7200974517679104	-1.7186148604877964	-1.7511249788087184	-0.6507072842775654	-0.614333287520848	-0.490142668972693
0.406	0.5910470101340776	0.5955223934402935	0.547982491622612	-1.7213358508668335	-1.7200819289541822	-1.7519592461349638	-0.6408479149139992	-0.6048146449155785	-0.4791445891733853
0.40700000000000003	0.5865709703461159	0.5908585308858986	0.5431190251073854	-1.722499970264578	-1.721467878969418	-1.7526980850913312	-0.6309213996223678	-0.5952176815744945	-0.4680613199598757
0.40800000000000003	0.5821184579185492	0.5862205606070453	0.5382852877805328	-1.7235875205070503	-1.7227709439582144	-1.7533419844149818	-0.6209276755433059	-0.5855422835791575	-0.4568909471830601
0.40900000000000003	0.5776933468640115	0.5816088705948772	0.5334767621968101	-1.724602247424702	-1.7239938618406674	-1.7538925632202977	-0.6108690063477592	-0.5757882985836812	-0.44563759747011655
0.41000000000000003	0.5732901389892656	0.5770212191696878	0.5286981003621626	-1.7255426101895632	-1.7251365898284776	-1.7543503418774153	-0.600746027570762	-0.565960051092038	-0.43429982748092294
0.41100000000000003	0.5689138821875805	0.5724594601520175	0.5239468887798717	-1.7264082832145031	-1.7261967629610584	-1.7547129326635962	-0.5905597235156548	-0.5560546861665714	-0.4228807955967482
0.41200000000000003	0.5645629409327955	0.5679240226326803	0.5192230397196913	-1.727202506978078	-1.7271788206655203	-1.754984595940392	-0.5803104959301141	-0.5460781695241355	-0.41138345152682076
0.41300000000000003	0.5602344610138007	0.5634125628808929	0.5145266544571567	-1.7279218365086564	-1.7280804386266697	-1.7551620165490065	-0.5700030691500974	-0.5360259392448689	-0.39980390515802927
0.41400000000000003	0.5559331238613058	0.5589272865293653	0.5098583596367992	-1.7285721726685608	-1.7289014522114	-1.7552475940095482	-0.5596329892571833	-0.5259017707673619	-0.3881490505070893
0.41500000000000004	0.551655919997934	0.5544657706749792	0.5052192552439295	-1.729147841813321	-1.7296451942696964	-1.7552420245337481	-0.5492045553220142	-0.5157071261808078	-0.37641847802604067
0.41600000000000004	0.5474020415288621	0.5500304436374406	0.5006061984292356	-1.729653536732946	-1.7303095561440838	-1.7551427445009011	-0.5387192038771469	-0.5054425585379052	-0.364611330754105
0.417	0.5431736517554935	0.5456213034974896	0.4960218504214274	-1.730087058272518	-1.7308957448693119	-1.7549544507987889	-0.5281785236488392	-0.49510989635877684	-0.3527320366923672
0.418	0.5389701025252289	0.5412359085118139	0.49146466091247276	-1.7304497541664656	-1.7314032096616518	-1.754674386423721	-0.5175789875855215	-0.4847092991571901	-0.34078074941709985
0.419	0.534791406337509	0.5368750707294176	0.48693491734038363	-1.730743096172361	-1.731834427941306	-1.7543047277979	-0.5069281917322737	-0.4742422433922724	-0.3287573377948293
0.42	0.5306364061296999	0.5325409152335999	0.48243411304069256	-1.7309666732135467	-1.7321867362792647	-1.753845626189257	-0.49622445315222397	-0.4637099746072136	-0.3166665975245934
0.421	0.5265075796385815	0.5282295525433336	0.4779594310257738	-1.7311214800286983	-1.7324621645068223	-1.7532966236091136	-0.48546774944020854	-0.4531133010192015	-0.30450901163346417
0.422	0.5224014696964204	0.5239455750061123	0.4735134582706296	-1.7312045111961887	-1.7326617280249592	-1.7526593915949202	-0.47466054159500776	-0.4424543152497225	-0.2922830030463779
0.423	0.5183181160988662	0.5196857823380041	0.4690950799150855	-1.731221394940444	-1.7327867408659918	-1.7519322615470707	-0.46380366143771856	-0.43173311146619087	-0.27999410896480276
0.424	0.5142624400612176	0.5154496707172491	0.4647039275586523	-1.7311684156062672	-1.7328330870678392	-1.7511170455988148	-0.45289941297142633	-0.4209503200806042	-0.26763984871278335
0.425	0.5102285598707895	0.5112394170496292	0.4603400534217937	-1.7310496123910988	-1.7328072148675222	-1.7502161758094075	-0.44194529396454624	-0.410108715528893	-0.25522472828896736
0.426	0.5062206221565205	0.5070547534472003	0.4560032727052229	-1.7308621741857422	-1.7327047887024183	-1.7492252939411004	-0.4309476729686854	-0.3992088900110764	-0.24274897018333447
0.427	0.5022352778445943	0.5028939435840478	0.45169609689850576	-1.730610036569429	-1.732528100461454	-1.7481509259143975	-0.41990298455979064	-0.38825130433475047	-0.23021394093565406
0.428	0.4982756803911881	0.4987574799679581	0.44741356074002564	-1.7302892280568654	-1.7322785735428115	-1.7469885613142027	-0.40881490717015084	-0.37723753732946064	-0.21762100110438415
0.429	0.49433869287929094	0.494646181747527	0.4431589850640473	-1.7299023475376163	-1.7319528657138286	-1.7457397690905596	-0.39768360148095344	-0.3661686849425682	-0.20497308071897297
0.43	0.4904256495629373	0.49056004051874397	0.43893310324768914	-1.7294520090773693	-1.7315560461785235	-1.7444063768161695	-0.38651131648685416	-0.3550461497175283	-0.1922702874251761
0.431	0.4865368144592521	0.48649811440012514	0.43473445256835413	-1.7289358142682931	-1.7310851614170366	-1.742988439110943	-0.3752994446633555	-0.3438712081833102	-0.1795146342874523
0.432	0.48267278674026437	0.4824596480444197	0.4305615832981462	-1.728354176154208	-1.7305420771915285	-1.741486211311876	-0.36404677577350497	-0.3326439182180987	-0.16670697367602394
0.433	0.47883060969021884	0.47844704010032213	0.4264170224355396	-1.727707907368412	-1.7299290280832695	-1.7398998180578695	-0.35275606367168266	-0.32136658932496953	-0.15384969236888618
0.434	0.4750130768949725	0.4744586965637372	0.42229946099551163	-1.7270002135067053	-1.7292427006976188	-1.7382303296448565	-0.34142800250993766	-0.3100404116312937	-0.1409417185372056
0.435	0.47122049263139676	0.4704945812124321	0.4182089540095083	-1.7262272567742163	-1.7284849529614177	-1.736478005975163	-0.33006364278784606	-0.2986662385927257	-0.12799017954944497
0.436	0.467448883636999	0.466555026756533	0.41414495363678844	-1.7253928622837758	-1.7276582191473628	-1.7346451427483551	-0.31866460347114944	-0.2872450519992687	-0.11499015021938985
0.437	0.46370345477770053	0.46263848624247755	0.41010637022616536	-1.72449428717968	-1.7267589843888633	-1.7327270079882433	-0.30723224596561494	-0.27577853015448545	-0.10194828333217015
0.438	0.4599792998005935	0.4587475541826322	0.4060966793650647	-1.7235350448995603	-1.7257913443235966	-1.7307302653345973	-0.29576650559731726	-0.2642668042378296	-0.08886212072251465
0.439	0.4562797016912002	0.4548801132605137	0.4021139115578798	-1.7225151437069923	-1.7247551691066392	-1.7286529992371231	-0.28426980336808866	-0.25271286057102954	-0.07573722153948675
0.44	0.4526019623384807	0.45103806857202244	0.3981580903133023	-1.7214342546881203	-1.723648685105424	-1.7264930029294157	-0.2727420964407028	-0.2411162575668765	-0.0625721736353051
0.441	0.4489478782815616	0.4472175888418888	0.3942291404996705	-1.7202921449850719	-1.7224739996823153	-1.7242566392285739	-0.26118556012364214	-0.2294780881311216	-0.049367436094447215
0.442	0.44531880222223247	0.44342427678674956	0.3903253292452407	-1.7190899387235563	-1.7212320716382086	-1.721938126862864	-0.2496005844643037	-0.21780124626293795	-0.036128874087273555
0.443	0.44170997332488215	0.439652284145466	0.38644958041696503	-1.717828719805985	-1.7199212020933434	-1.7195432297328042	-0.23798862094124856	-0.20608567963196944	-0.022854889147185586
0.444	0.43812598495240995	0.4359052251686127	0.3825998125017124	-1.7165066454438942	-1.7185452020349203	-1.717070222478959	-0.22635067630458083	-0.1943320197083321	-0.009546712832284143
0.445	0.4345646999305625	0.4321806485737913	0.37877595899097255	-1.7151289615265883	-1.7171014722102005	-1.7145173122829327	-0.21468776063595624	-0.1825426596538859	0.003792133170627987
0.446	0.43102583976208614	0.4284818754855483	0.37497900936618916	-1.7136906300493748	-1.7155908903324388	-1.7118902692306714	-0.20300068190290782	-0.1707182316271694	0.01716080064994241
0.447	0.4275095595505536	0.42480517507603105	0.3712088093962753	-1.7121964640124916	-1.7140164651762344	-1.7091847489081455	-0.19129098039338252	-0.15886014260893438	0.03055928126107943
0.448	0.4240166990460538	0.42115160577762634	0.3674646167729074	-1.710642604689635	-1.7123759515165764	-1.7064049525008846	-0.17955991931457838	-0.14696950178895163	0.04398399881270121
0.449	0.4205468346591883	0.41752364870710984	0.3637463726319699	-1.709034659247048	-1.7106716671204767	-1.7035502833800817	-0.16780860609121667	-0.13504748330145264	0.05743352917794986
0.45	0.41709768433807415	0.4139187544321833	0.36005599979190295	-1.7073680479342592	-1.7089004685999092	-1.7006195860105169	-0.15603741629878226	-0.12309485873802808	0.07090648108708858
0.451	0.41367257670176866	0.41033515731146125	0.3563882035850262	-1.7056482469229486	-1.7070664862726979	-1.6976149592783794	-0.14424783470561933	-0.11111366774424936	0.08440462905623808
0.452	0.4102702200852242	0.40677644045099565	0.35274948694807595	-1.7038703866929785	-1.7051709593841937	-1.6945372780653205	-0.13244143470199984	-0.09910487385312416	0.09792174976689144
0.453	0.40688784481553136	0.4032408551799779	0.3491351723997461	-1.7020396477881452	-1.703210704864116	-1.6913883257999023	-0.12061817757740471	-0.08706849805881836	0.11145667779962637
0.454	0.40352911548749093	0.3997284493749836	0.3455475106180914	-1.7001534405602876	-1.7011905150603175	-1.688163888718151	-0.10878030159369968	-0.0750070601689733	0.12501058157946032
0.455	0.4001928862837228	0.39623905882483007	0.34198418324995683	-1.6982143099845617	-1.6991055279313227	-1.6848707969693522	-0.09692821432264519	-0.0629222047946186	0.13857880058170108
0.456	0.39687882907107835	0.3927723158002977	0.33844748194345864	-1.6962222578956205	-1.696961009208639	-1.681504385576792	-0.0850630486544446	-0.050813073163636646	0.1521643660595175
0.457	0.39358556332421735	0.38933071711574	0.3349375123441961	-1.6941750819598413	-1.6947542312124184	-1.6780688287929488	-0.07318610882336501	-0.03868254933892731	0.16575934820322347
0.458	0.3903150001044809	0.38591007563418833	0.3314517183833166	-1.6920776437849985	-1.6924889680458943	-1.674562794445526	-0.061298277646357424	-0.02653178777245152	0.1793670722006463
0.459	0.38706625214815993	0.3825125428331104	0.32799245403789923	-1.6899256312121238	-1.6901610930008477	-1.6709882856038178	-0.04940079103555618	-0.014360291862015817	0.19298551471385877
0.46	0.3838386944957629	0.3791381117544034	0.3245574953043592	-1.6877238700208586	-1.6877756378031619	-1.6673450317597016	-0.03749440162513876	-0.002171637738937471	0.20661075504572185
0.461	0.3806339140651545	0.37578422875892364	0.32114801624838907	-1.6854720142679909	-1.6853312647046186	-1.663632037713446	-0.02557996263069791	0.010034668691734305	0.22024310165235822
0.462	0.3774495001564467	0.3724555472660931	0.3177639452738134	-1.6831668187951494	-1.6828271885631232	-1.6598527897182507	-0.01365894334517985	0.022255625219990083	0.23388260173544184
0.463	0.37428788803344526	0.36914827676051365	0.31440477642230924	-1.6808131182219999	-1.6802653562493624	-1.6560059536071294	-0.0017322983029916111	0.03449223482344982	0.24752299139022022
0.464	0.37114676429529325	0.36586307284624536	0.3110707216350531	-1.6784087954547429	-1.6776475163015716	-1.6520948301993112	0.010198500172608635	0.04674436825147754	0.26116566450136036
0.465	0.36802645646393944	0.3626007607295106	0.30776187177922015	-1.6759571684190937	-1.674971575970679	-1.6481156560858716	0.02213312524340158	0.059005600122638946	0.2748086155275917
0.466	0.3649282528731297	0.3593612419445651	0.3044787634981383	-1.6734555510904459	-1.6722388308574132	-1.6440726572740236	0.03407053155563837	0.07128011426408459	0.2884495064245418
0.467	0.36185066071691363	0.3561424759911387	0.3012200730425234	-1.6709064587135996	-1.6694505964341664	-1.639965502900017	0.0460090831874235	0.08356380645206551	0.30208867873717316
0.468	0.35879347914430015	0.3529462928103766	0.2979833731521975	-1.668309664839435	-1.6666088142349993	-1.6357947073509644	0.0579487899696767	0.095858551530908	0.31572414867270243
0.46900000000000003	0.3557586279945284	0.3497727418150771	0.2947750848140712	-1.6656645698684374	-1.6637085352077023	-1.6315602182096518	0.06988749855416916	0.10815802454765572	0.32935273906868784
0.47000000000000003	0.3527443274086084	0.3466220251188026	0.29158875746533713	-1.6629735507692152	-1.6607567321266972	-1.627263954344205	0.08182482487093497	0.12046641339706438	0.34297316505516207
0.47100000000000003	0.34975007454246715	0.3434917324701179	0.28842884233171573	-1.660236144923028	-1.6577487989529374	-1.6229061138718501	0.0937599232184217	0.13277943636077894	0.3565879236082037
0.47200000000000003	0.3467780655059195	0.340383625980763	0.2852911627290507	-1.6574535529144294	-1.6546889816817156	-1.6184856286002358	0.10569137680295045	0.14509591664782157	0.3701882545214307
0.47300000000000003	0.34382571792639327	0.33729650086444424	0.28217861113317405	-1.6546246012129153	-1.6515758033806387	-1.6140048632104398	0.11761780535361882	0.15741505211840628	0.3837783302054704
0.47400000000000003	0.3408943763694139	0.3342321535928996	0.27909084718605975	-1.6517499702645493	-1.648408338805714	-1.6094656987960847	0.12953940023572041	0.16973781799467735	0.39735418803444306
0.47500000000000003	0.3379819746688183	0.3311880339405118	0.2760257280356523	-1.6488328495870057	-1.6451907975157445	-1.604866389528225	0.14145438573931265	0.18205906785278908	0.41091517284800994
0.47600000000000003	0.3350910450303021	0.3281654274947477	0.27298601708969045	-1.6458710157631635	-1.6419213466100337	-1.6002090441881611	0.1533622966259665	0.19438303744669777	0.4244593537609027
0.47700000000000004	0.33221944924676594	0.3251666147353397	0.2699688481356257	-1.6428655000053887	-1.638599806554657	-1.5954926039061708	0.16526200077667022	0.20670373900422784	0.4379858991471091
0.47800000000000004	0.32936896581836805	0.3221865340736684	0.2669769943245377	-1.639817794449619	-1.6352302445356364	-1.590719583681935	0.17715239342709482	0.21902258235904304	0.45149183623797223
0.47900000000000004	0.326538047965568	0.31922816110205865	0.26400845036889314	-1.6367259013056008	-1.6318084922937275	-1.5858917656374572	0.18903216107643783	0.231334885568173	0.46497626487041954
0.48	0.32372795883289174	0.31629018437505024	0.2610626592214822	-1.6335943146987766	-1.62833914513989	-1.5810054167816447	0.20090113998409398	0.24364476145906	0.47843949035609673
0.481	0.3209376995686415	0.31337491134191975	0.25814026501677084	-1.630419984300382	-1.6248183439132233	-1.5760647560666423	0.21275751141485824	0.2559489304121484	0.4918761404271167
0.482	0.31816779709903653	0.31047980624838817	0.2552418312592332	-1.6272039595288803	-1.6212523524771818	-1.5710697425041027	0.22460187079636632	0.26824431609666094	0.5052896389775507
0.483	0.3154161026702825	0.30760494798946103	0.2523672844212463	-1.623947653489038	-1.6176364096908724	-1.5660202601027031	0.23642953534926886	0.28053269735009567	0.5186749026242101
0.484	0.31268476250841903	0.304752326009773	0.24951438287539288	-1.620651603219668	-1.6139732940900922	-1.5609166581395695	0.24824547215491938	0.292811249338335	0.532030536148951
0.485	0.3099715902926616	0.3019196126531081	0.2466853358560527	-1.6173162969065886	-1.6102646004537264	-1.5557608068388118	0.260044232069782	0.30507781980880005	0.5453564039495835
0.486	0.30728036368617107	0.2991074059484049	0.2438801308639866	-1.613940644868689	-1.6065083183099602	-1.5505554034456324	0.2718254084429806	0.31733392988540454	0.5586507064722364
0.487	0.30460708822461807	0.2963153867330898	0.24109804811339028	-1.6105284421968027	-1.6027050992745489	-1.5452960816003989	0.28359026907560186	0.3295783373941596	0.5719116806159492
0.488	0.30195240676538376	0.2935435938542359	0.23833655109735608	-1.6070760625541607	-1.5988589158209017	-1.5399863062593955	0.29533707956096583	0.34180674577622355	0.585138004050704
0.489	0.2993181777212277	0.2907932673620266	0.23559962072273397	-1.6035869284004085	-1.59496665419911	-1.5346269027714132	0.30706200284635726	0.35402092096806254	0.5983290198743428
0.49	0.29670228808080756	0.2880615110900985	0.2328849515642102	-1.6000586775305559	-1.5910296719769454	-1.529217843394582	0.3187682755067741	0.3662194818405732	0.6114809267602909
0.491	0.2941052309268085	0.2853508892916696	0.23019166733946406	-1.5964951697824927	-1.5870487465927476	-1.523761680930246	0.3304532173155952	0.37840067832090785	0.6245965420359427
0.492	0.2915282982274857	0.2826600555429703	0.2275223890151878	-1.5928953816101312	-1.583025989582026	-1.5182543901229189	0.3421163669988381	0.39056288027551267	0.6376699534130944
0.493	0.2889686262024368	0.2799902594702421	0.22487446475599193	-1.5892584363403475	-1.5789602807580003	-1.512702791998197	0.353755795944488	0.40270536894207376	0.6507007103862892
0.494	0.286427591074209	0.27733924021887096	0.2222484184340824	-1.585586791403247	-1.5748514330595498	-1.5071036882226494	0.365371415865423	0.414829460061708	0.6636903735963319
0.495	0.28390624652149726	0.27470772312416336	0.21964548036710857	-1.5818788714340355	-1.5707013576374054	-1.501457552317855	0.37696206581248537	0.42693086117987733	0.676633243542933
0.496	0.2814031824337759	0.2720964185395814	0.2170639773173198	-1.5781381000313874	-1.5665082044123197	-1.4957665990205642	0.3885280092743984	0.43901083341957153	0.6895301844219444
0.497	0.2789179732312197	0.26950479519378623	0.2145039551949295	-1.5743628355945052	-1.562276059323208	-1.4900327184067896	0.40006920413826064	0.4510664440536068	0.7023801508216447
0.498	0.2764527887811008	0.2669309772806746	0.21196741942579517	-1.57055313812877	-1.5580029999464933	-1.4842519182875447	0.411580707167954	0.46309742243296687	0.7151820840094298
0.499	0.2740034997471726	0.26437901638036687	0.20945007102457264	-1.566711090813622	-1.5536915770157864	-1.4784306962794218	0.42306436992332397	0.4751018126121386	0.7279334885694386
0.5	0.27157342073063495	0.26184496574245303	0.20695640899664827	-1.5628352744753689	-1.5493386886136873	-1.4725645768875013	0.43452131435804414	0.48707943494465233	0.7406321124677377
0.501	0.2691614620294864	0.25933014006125465	0.204483363970406	-1.5589282180638038	-1.5449490080071613	-1.466656504106378	0.4459467551374431	0.49903152056042055	0.7532784571632144
0.502	0.2667672574816848	0.2568349748267215	0.20203068632435664	-1.5549878053568267	-1.5405210458428837	-1.4607075734410178	0.45734099487453983	0.5109527863713867	0.7658709751405106
0.503	0.2643911457390887	0.25435815556568736	0.19960008064229104	-1.551018771307487	-1.5360538789982545	-1.4547196019863047	0.4687059439365281	0.522843922760489	0.7784067618999054
0.504	0.2620325910811457	0.25190128253042754	0.19719088369953414	-1.5470160884356277	-1.5315500327412126	-1.448690151005297	0.48003895215681813	0.5347063233994304	0.7908866351397683
0.505	0.2596917700892028	0.24946187371028672	0.19480256601546664	-1.5429839956856641	-1.5270096268351467	-1.4426219813368386	0.49133796820199394	0.5465361577653169	0.8033069825069732
0.506	0.25736871750531737	0.24704185274635648	0.19243501820392023	-1.5389197736047604	-1.5224336382701265	-1.436514380670645	0.5026040456106723	0.5583326181557152	0.8156685326366744
0.507	0.2550629401151312	0.2446414232533438	0.1900882789875402	-1.534829307403889	-1.5178223723718438	-1.430370598826018	0.5138349734583875	0.5700955270822062	0.827968526668464
0.508	0.25277470419847126	0.24225736655497943	0.18776230118782455	-1.5307080290136408	-1.5131736869360057	-1.4241870946413806	0.5250321702592959	0.5818237550522087	0.8402076934225181
0.509	0.2505036798639582	0.2398930744037343	0.18545697072187944	-1.5265575742520892	-1.5084927528851413	-1.4179675874708528	0.5361923923270703	0.5935160274216815	0.8523822256942511
0.51	0.2482498409485943	0.23754793026042242	0.18317191009236844	-1.5223790266350652	-1.503775575979652	-1.4117130118045695	0.5473159137368186	0.6051705493960504	0.8644909699934602
0.511	0.24601326345115865	0.23522045402281325	0.18090733895651354	-1.5181740961588066	-1.4990256467629803	-1.4054246497142842	0.5584024092642073	0.6167899794259302	0.8765343564429797
0.512	0.2437935610418965	0.23291030889056596	0.17866322021129147	-1.5139404761008886	-1.4942439374191636	-1.3990988784835385	0.5694521220533905	0.6283666139124604	0.8885116178464408
0.513	0.24159090670922007	0.2306196500370267	0.1764390719729935	-1.5096796229684895	-1.4894273489249783	-1.3927398705779546	0.5804618714095185	0.6399061113641648	0.9004184999597121
0.514	0.23940485049175908	0.2283462828223975	0.17423488956492422	-1.5053917636214842	-1.4845788183095345	-1.386347732104569	0.5914309872560438	0.6514055643903811	0.9122571217527765
0.515	0.2372358210823189	0.22609047788759845	0.17205069318562602	-1.5010798370477338	-1.4797003024530766	-1.379924307311453	0.6023623988545571	0.6628627403690281	0.9240234972281419
0.516	0.2350833800769272	0.22385379728157306	0.16988643447245674	-1.4967388992517936	-1.4747894309159002	-1.3734662512394824	0.6132497165801681	0.6742770858469725	0.9357191140625716
0.517	0.23294747233630542	0.22163423095288334	0.16774175416284942	-1.4923761030462928	-1.469849115967968	-1.3669793782909088	0.6240972737167388	0.685649643071387	0.9473399234182044
0.518	0.23082797701614438	0.21943039025801017	0.1656168782632739	-1.4879858715478729	-1.4648760700958299	-1.360461453123442	0.6349040103284287	0.6969756904191836	0.9588874221809874
0.519	0.22872489519260117	0.2172463936126253	0.1635114484281958	-1.4835721813818397	-1.4598743128535259	-1.3539115052388857	0.6456653626991287	0.7082581131854756	0.9703582677091804
0.52	0.22663809939817986	0.21507928538515494	0.16142531176476035	-1.479134791710415	-1.4548437925401088	-1.347334432627084	0.6563843055062163	0.7194930951956439	0.9817520327036053
0.521	0.22456754856604585	0.21292963114648653	0.1593585822519129	-1.4746725872227007	-1.4497845262012201	-1.3407287409216555	0.6670585693744534	0.7306823583233248	0.993068223638433
0.522	0.2225130145984194	0.2107956382710026	0.15731092731977256	-1.470189131711363	-1.4446972952212445	-1.3340935268574887	0.6776865613644466	0.7418225498743518	1.0043052419696723
0.523	0.2204744414259903	0.20868055215492803	0.15528232771653463	-1.4656818669121785	-1.439582814382989	-1.3274326017721234	0.6882710812316554	0.7529147204495983	1.0154606401057498
0.524	0.2184518569986359	0.20658280449010294	0.15327279419899467	-1.4611526442432181	-1.434439141700059	-1.320743644023477	0.6988080411908563	0.7639565001030917	1.0265360925718674
0.525	0.21644508282954816	0.20450020994598636	0.15128200920640225	-1.4566013606304213	-1.429269696007756	-1.314030446415553	0.709298254586894	0.7749486688624949	1.0375292019343236
0.526	0.214453930002255	0.2024357677114862	0.14930986147835898	-1.4520285718519241	-1.424074396910436	-1.3072889833019605	0.7197416771973348	0.7858885404394258	1.0484377506742464
0.527	0.21247860266479096	0.2003878607177179	0.14735656951938284	-1.44743434490308	-1.4188539078894347	-1.3005258181092885	0.730136308073391	0.7967763027691693	1.0592618879442963
0.528	0.21051887195326283	0.19835637771487646	0.1454217072169742	-1.4428189312402706	-1.4136054238317572	-1.2937365536980292	0.7404836363689062	0.8076106155657939	1.0699991458754867
0.529	0.20857435884238132	0.19634168122550916	0.1435049971168347	-1.4381834469616757	-1.4083338007307056	-1.2869241290754752	0.7507798047040931	0.8183920602109264	1.0806503792933102
0.53	0.2066452958122006	0.19434356883974824	0.1416069686409797	-1.4335289341747066	-1.4030385580355866	-1.2800892639129817	0.7610263930430031	0.8291179233007744	1.0912144644736803
0.531	0.20473156277786259	0.19236165992622453	0.13972683880522022	-1.4288533896745261	-1.3977186142381814	-1.2732317229922145	0.7712231581066797	0.8397887197592331	1.101689752163867
0.532	0.2028330000757143	0.19039616905516762	0.13786498397329408	-1.4241601993763804	-1.3923743323591249	-1.2663537668717306	0.7813670655697179	0.8504024635337757	1.112075066993726
0.533	0.20094944901324518	0.18844691266116304	0.1360208872771993	-1.419447240680893	-1.387007780067578	-1.2594549381925557	0.7914611218606409	0.860959876848931	1.1223672873942925
0.534	0.19908099733232393	0.1865136842915101	0.1341947999072728	-1.414716225189759	-1.3816192083236734	-1.2525346435998213	0.8015021179346117	0.8714592405148159	1.1325705228841145
0.535	0.1972273419754345	0.18459654027851455	0.13238635129941634	-1.4099686559499394	-1.3762083282182394	-1.2455949572810576	0.8114899520944857	0.8818991021623	1.1426799106233816
0.536	0.19538864200525816	0.18269530712463142	0.13059550974597953	-1.405201883900808	-1.370777024859222	-1.2386380508000836	0.8214262304190125	0.8922811305897682	1.1526949789416463
0.537	0.19356453365078075	0.1808098910740551	0.12882231279214837	-1.4004174510188483	-1.3653225500178698	-1.2316601811929044	0.8313062046837109	0.9026003312788002	1.1626165402910096
0.538	0.1917551194396966	0.178940236795727	0.12706646561879714	-1.3956173572477837	-1.3598492960175226	-1.224665398858528	0.8411337122395462	0.912860550489369	1.172441479886284
0.539	0.18996021886998707	0.1770863114512387	0.12532780151879946	-1.3908007452141908	-1.3543548984229024	-1.217653466271297	0.850904783792317	0.9230561925096283	1.182169044085208
0.54	0.18817980797483863	0.1752478642245606	0.12360644069213472	-1.385969204711315	-1.3488414436064913	-1.210625007971159	0.8606210831159878	0.9331928315236754	1.1918014562648074
0.541	0.18641386902879287	0.1734247876974907	0.12190219977483524	-1.3811214276859725	-1.3433070653945505	-1.2035819685595575	0.8702807038091122	0.9432641419521668	1.2013351593678945
0.542	0.18466212047679292	0.1716172192490106	0.12021485879943206	-1.3762567980705678	-1.3377561235757642	-1.1965222741428319	0.8798854774616081	0.9532721377825062	1.2107669153369878
0.543	0.18292444005187783	0.16982501406231992	0.11854437196589312	-1.3713785506529197	-1.3321845664995773	-1.189449787134658	0.889431258459556	0.9632154720523503	1.2201013700843601
0.544	0.18120108135582202	0.16804784993018426	0.11689073591910953	-1.3664858397809425	-1.3265963969002528	-1.1823615720691385	0.8989201579798918	0.9730922113386694	1.229334167498826
0.545	0.1794917633362242	0.16628571677381326	0.11525369253158081	-1.3615790911672532	-1.3209908119671272	-1.1752602602417705	0.9083514732581516	0.9829046903115025	1.238465435025973
0.546	0.17779615916016728	0.16453874409958988	0.11363309693648088	-1.3566584480593724	-1.315369800092178	-1.1681474242013432	0.9177255810590588	0.9926487934610375	1.2474932594190327
0.547	0.17611449649153238	0.16280657945059307	0.11202900930895054	-1.3517242088587358	-1.3097293622878399	-1.1610199370610537	0.9270400308102543	1.0023257522239069	1.2564189644036001
0.548	0.17444676782538948	0.1610892749560309	0.11044117908255552	-1.3467765858459997	-1.3040750543490696	-1.1538827303734054	0.9362935113325833	1.011935386021299	1.265239895165848
0.549	0.17279232566983585	0.15938664919330686	0.10886968735130459	-1.3418165067016343	-1.2984033189277118	-1.14673340580649	0.9454886532855724	1.0214753257442786	1.2739575994491281
0.55	0.1711517355089129	0.1576986987620351	0.10731416124995102	-1.336844746062594	-1.2927169664709703	-1.1395741855138144	0.9546225438191112	1.030946172813843	1.2825672026863728
0.551	0.16952454975393286	0.1560252077441476	0.10577448929413978	-1.3318599917408314	-1.2870168101023411	-1.1324051696831026	0.9636972811450288	1.0403469114238393	1.2910723582000985
0.552	0.16791082212752548	0.15436644300259217	0.10425097068211461	-1.3268643117657184	-1.2813010872154833	-1.1252260351298324	0.9727104811397526	1.0496765907684107	1.29946877491692
0.553	0.16631032292668205	0.15272180056482756	0.1027430381314942	-1.3218580763843548	-1.2755736252508263	-1.1180395196873958	0.9816613417536031	1.0589350149050007	1.3077584833335176
0.554	0.16472318979172929	0.15109136477195215	0.10125074395640349	-1.3168405767961995	-1.2698289887484515	-1.1108454839699222	0.990550017124484	1.068122932715206	1.3159406100578073
0.555	0.16314913735353662	0.14947535193852549	0.09977406644635911	-1.3118113249635601	-1.2640751502101366	-1.1036414036909197	0.9993785029831597	1.0772369282496308	1.3240120979463121
0.556	0.16158812424808358	0.14787324833115428	0.09831292612134358	-1.3067729153604009	-1.258306790417705	-1.0964321523591436	1.0081422521347905	1.0862777660428817	1.331974207624444
0.557	0.1600401240776656	0.14628528244665362	0.09686693856533954	-1.3017248722847852	-1.252526870148735	-1.0892173218600927	1.0168435349621614	1.0952447043916793	1.3398267681927982
0.558	0.15850498960346607	0.14471119347621972	0.09543629645967765	-1.296665703953195	-1.24673443301395	-1.0819954075359157	1.0254817090756367	1.104137058305138	1.3475680811402933
0.559	0.15698275259392147	0.14315081531532078	0.09402079964568213	-1.2915997855246728	-1.2409309838889897	-1.0747683553901657	1.0340557563170043	1.1129545736143707	1.3551967674751504
0.56	0.15547303525604098	0.1416042848469438	0.09262027565694492	-1.2865248889278442	-1.2351169596877971	-1.0675378585457256	1.0425661102906116	1.1216974367593529	1.362713007685864
0.561	0.15397609680148325	0.1400714472306651	0.09123467800568653	-1.2814383698258276	-1.2292919814061618	-1.0603019976967263	1.0510117980326803	1.1303642725308072	1.3701171717870788
0.562	0.15249164560406622	0.13855213134057148	0.08986390140040934	-1.2763478157514774	-1.2234578547011596	-1.0530640140897176	1.059392352620088	1.1389545506291712	1.3774079670148613
0.5630000000000001	0.15101974021069006	0.13704619660138145	0.08850774759806594	-1.2712466282818453	-1.217612716131034	-1.0458220800638516	1.067706361610431	1.147466560472692	1.3845858615293052
0.5640000000000001	0.1495602632896409	0.13555361538914226	0.08716621961513552	-1.2661383907754886	-1.2117591192623205	-1.0385773834158594	1.0759564075479306	1.1559029739029583	1.3916473908232194
0.5650000000000001	0.14811296536007035	0.13407457000728729	0.08583931934343633	-1.2610227801134697	-1.2058962235470962	-1.0313317599175587	1.0841400179351182	1.1642589674612311	1.3985948913791053
0.5660000000000001	0.14667802573205577	0.1326085259982518	0.08452657997097687	-1.2559022650085283	-1.2000243965184798	-1.0240846560335273	1.092257565406559	1.1725386316480875	1.4054266231211976
0.5670000000000001	0.14525499671430636	0.1311555285613429	0.08322817805086967	-1.2507733441512225	-1.1941469315653799	-1.0168369938394766	1.100308976175105	1.1807374243579025	1.4121428880057059
0.5680000000000001	0.14384422415624654	0.12971583623280297	0.08194411935669156	-1.245637559912481	-1.188260155036797	-1.0095886930487739	1.1082926983153727	1.188856895073702	1.4187415265120518
0.5690000000000001	0.1424454217169236	0.1282888635323529	0.08067391769814646	-1.2404972108171481	-1.182366180234008	-1.0023399326756472	1.1162103465765767	1.1968985445864297	1.425224603473581
0.5700000000000001	0.14105844129414713	0.12687489816284322	0.0794178251544676	-1.2353507402578288	-1.1764648820247023	-0.9950926497773087	1.1240599029317837	1.2048565667392068	1.4315910055450014
0.5710000000000001	0.13968325851176372	0.12547352946817059	0.07817540448262483	-1.2301997671805212	-1.1705583978890797	-0.9878470974375758	1.1318414171418283	1.2127345733739612	1.437837539769811
0.5720000000000001	0.1383198784879583	0.12408495846886164	0.07694698484973968	-1.2250425676180305	-1.1646449967986914	-0.9806032580238021	1.1395547032159672	1.2205320122549157	1.4439672510412953
0.5730000000000001	0.136968249679841	0.12270899764983091	0.07573200267264896	-1.2198826641148068	-1.158726960294207	-0.9733629750635777	1.1471996977146344	1.2282470485929626	1.4499778669437335
0.5740000000000001	0.13562793472972745	0.12134543597281659	0.0745306068435201	-1.2147170829485336	-1.1528016558972274	-0.9661245601878473	1.15477817842584	1.2358807250900024	1.4558701408332522
0.5750000000000001	0.1342993284075006	0.11999445899378999	0.07334284002922116	-1.2095468325892278	-1.1468730321633767	-0.9588885025257834	1.1622855436890471	1.2434317277677127	1.461641930600067
0.5760000000000001	0.13298211370724047	0.11865572300316943	0.07216821109797215	-1.204373137807336	-1.1409400368088791	-0.951658067261296	1.1697251526970747	1.250899211214586	1.4672959665230794
0.577	0.131676110599747	0.11732920755892576	0.07100682026176341	-1.1991966348529288	-1.1350020016650821	-0.9444314071375173	1.1770963189809849	1.258282971717874	1.4728285488610253
0.578	0.13038147715800774	0.1160149295004959	0.06985869215302216	-1.194017068531759	-1.1290606798743905	-0.9372101404786898	1.1843976784808288	1.2655826349091022	1.478240769632226
0.579	0.12909801496110446	0.1147127645216743	0.06872351711486761	-1.1888346053343473	-1.1231152641533386	-0.9299937897610596	1.191627395192905	1.2727989635323613	1.4835340970199495
0.58	0.12782552369105607	0.11342257783751294	0.06760115466879425	-1.1836492120640092	-1.1171673998943557	-0.9227835432818181	1.1987900756843428	1.2799299383152736	1.488704503767526
0.581	0.12656401947943352	0.11214428684979658	0.06649191332427623	-1.1784606658542907	-1.111217150671274	-0.9155794639265729	1.2058794957194885	1.286976384439099	1.4937553511073771
0.582	0.12531365602280692	0.11087782473979622	0.0653951659235267	-1.173271974126144	-1.1052641519226123	-0.908383429320875	1.2129017941807205	1.2939371019922665	1.4986849476179662
0.583	0.12407407237820814	0.10962308659760107	0.06431119863693703	-1.1680793607028894	-1.0993104502698685	-0.9011937473299984	1.219850748874746	1.3008126812720147	1.503490534595333
0.584	0.1228452232405185	0.10838014702450874	0.06323966725346128	-1.1628873707641172	-1.0933527025270269	-0.8940127336652663	1.226732474039768	1.3076022316993081	1.5081781667472756
0.585	0.12162715041456072	0.10714877184369355	0.06218053164496101	-1.1576916123004146	-1.0873964751649605	-0.8868381133580553	1.2335405239797754	1.3143058414429662	1.5127417820692934
0.586	0.12041982136542198	0.10592869389814283	0.061133752682348746	-1.1524982798480836	-1.081437893596787	-0.8796742535767608	1.240278944674864	1.3209208907444743	1.5171825643354473
0.587	0.11922286131638203	0.10472031850737988	0.0600993479259692	-1.1473012474536304	-1.0754797774747553	-0.8725191143903246	1.2469460002884052	1.3274516883169027	1.5215025370614552
0.588	0.11803644441380441	0.10352301334157069	0.0590770689117505	-1.1421049733530095	-1.0695209136438932	-0.8653743162335013	1.253540744582599	1.3338935627537012	1.5256978814570128
0.589	0.1168604302725745	0.10233721338751033	0.05806672234772149	-1.1369092885295047	-1.063562413422295	-0.8582384729022062	1.260064033244986	1.3402501007074439	1.5297721663269148
0.59	0.11569474643545155	0.10116242670318461	0.05706830472459908	-1.1317135180024382	-1.0576030660430258	-0.8511151874043148	1.2665170978090194	1.3465174850600186	1.5337234458529754
0.591	0.1145394168942719	0.09999887636847322	0.0560816566707369	-1.1265178437213204	-1.051646941206235	-0.8440020178158483	1.2728964865013073	1.352696176521415	1.5375528062422286
0.592	0.11339420655221075	0.09884619521438669	0.05510692156404359	-1.1213232434496951	-1.0456907557157782	-0.8368999042562214	1.2792050927564311	1.3587881362462804	1.5412581646831174
0.593	0.11225913296842843	0.09770464245845398	0.054143722488617804	-1.116130265535982	-1.0397358129684222	-0.8298098373044533	1.2854427214803874	1.3647906262108027	1.5448402487599293
0.594	0.11113397901920119	0.09657374954612102	0.053192280410685785	-1.1109358289797868	-1.0337829337659459	-0.8227328061657666	1.291606519181804	1.3707057833609813	1.5482997553968485
0.595	0.11001896455309113	0.09545371846994319	0.052251972051946455	-1.1057451221418877	-1.0278335495322546	-0.8156689349352568	1.2976995968508638	1.376530729786291	1.5516367754873963
0.596	0.10891371655506224	0.09434440611642439	0.05132330788834813	-1.1005560281159676	-1.021885189845015	-0.8086178143152998	1.30371840863972	1.3822682007055624	1.5548497097093825
0.597	0.10781839866452314	0.09324559824613957	0.05040584205182374	-1.0953684594268474	-1.0159403783388252	-0.8015806284129605	1.3096668686907675	1.3879145317725576	1.5579390103315962
0.598	0.10673274024056961	0.09215758443790266	0.049499341914383224	-1.090183915451378	-1.0099983885833999	-0.7945581527567528	1.3155423152651793	1.3934730064201344	1.5609077426678524
0.599	0.10565679041701737	0.09107981718575207	0.048604186620022936	-1.0850001605620054	-1.0040608659652008	-0.7875490141125481	1.321343006936471	1.3989395951019716	1.5637515677524765
0.6	0.10459037422557846	0.09001251921775544	0.047719780004675416	-1.0798214463908928	-0.9981259749125201	-0.7805552501482734	1.3270729666729928	1.4043182391360698	1.566471954436676
0.601	0.10353357448798958	0.08895541042620818	0.046846462815748474	-1.0746435991564438	-0.9921980543633118	-0.7735767718411282	1.3327302056969321	1.4096062923853188	1.5690702817113071
0.602	0.10248610474861743	0.08790881434398616	0.045983848724870324	-1.0694691727701042	-0.9862724487912503	-0.766613969648041	1.3383141455564918	1.4148037796447692	1.5715446027228064
0.603	0.10144806901377289	0.08687204299479723	0.04513196076701031	-1.0642993476270546	-0.9803516766507161	-0.7596686516363637	1.343824959263368	1.4199127625602515	1.5738957919811232
0.604	0.10041946505150105	0.08584565284254414	0.0442906978568946	-1.0591312852435482	-0.9744356473861789	-0.7527385486009628	1.3492631216252153	1.4249296911282576	1.5761256906231695
0.605	0.09940001820107466	0.08482907728153584	0.043459953370368024	-1.0539681290580714	-0.9685245320315976	-0.745826000355113	1.3546282668806457	1.4298558285484555	1.5782316917958998
0.606	0.09838985235040101	0.08382249275065377	0.042639558074472034	-1.0488103493846903	-0.9626204098083042	-0.7389297675577664	1.3599215749993492	1.4346924429302657	1.5802160947595751
0.607	0.09738874475260353	0.08282578654360626	0.04182950373295423	-1.043655590527279	-0.9567223749138593	-0.7320522138793211	1.3651402250598046	1.439437205624447	1.582077885604992
0.608	0.09639661994386528	0.08183879820755843	0.04102972560751307	-1.038506177015839	-0.9508301422212331	-0.7251923383988427	1.37028643951975	1.4440927291678818	1.583817026152322
0.609	0.09541352604973719	0.08086148462281377	0.040240203578369035	-1.0333598823218466	-0.9449442342116375	-0.7183515134747696	1.3753588224026239	1.4486545141274	1.5854336472818678
0.61	0.0944394016737791	0.07989384898831181	0.03946059496579026	-1.0282188376760053	-0.9390665745580061	-0.7115285856111534	1.3803592062117243	1.4531281626151005	1.586928858986095
0.611	0.09347394921609574	0.07893574580844492	0.03869099648157963	-1.0230851632873463	-0.9331940318445153	-0.7047260276350158	1.3852864390648827	1.4575091724555236	1.5883035814326205
0.612	0.09251745867271079	0.07798716736039102	0.03793133123681427	-1.0179549893993125	-0.9273304459484981	-0.6979430463729668	1.3901397715477668	1.4618003058644184	1.5895558754934433
0.613	0.09156960256246348	0.07704802660659912	0.03718140823282523	-1.0128303733030612	-0.9214740961804542	-0.6911799736296318	1.3949211106522093	1.465998359632634	1.5906866643882585
0.614	0.09063042638301741	0.07611811719717453	0.03644118739922238	-1.007713173862545	-0.915625276752727	-0.6844346574145967	1.399628638165192	1.4701066233324172	1.5916964442945742
0.615	0.0896996383461569	0.07519766674233914	0.03571070255905755	-1.0026014406936816	-0.9097858212018464	-0.6777137570568771	1.4042622119364538	1.4741229357250543	1.5925848790257615
0.616	0.08877753153466407	0.07428615772834246	0.03498970237990461	-0.9974954743020946	-0.9039541406811666	-0.6710104572870663	1.4088237022680246	1.4780471686143721	1.5933536685084981
0.617	0.0878638279017228	0.07338394360261306	0.03427796719002492	-0.992395073044536	-0.8981316726784967	-0.664331480727674	1.4133129964997517	1.4818810110890077	1.5940025690319288
0.618	0.0869586135293792	0.07249068714886081	0.033575909621973675	-0.9873037069363617	-0.8923186969146856	-0.6576726829217553	1.4177286565260674	1.4856243593181369	1.59453041561327
0.619	0.08606154304102054	0.0716063704921355	0.03288291188092397	-0.9822164639983179	-0.8865146313731433	-0.6510360452032283	1.4220700145079048	1.4892744410448195	1.5949396310587711
0.62	0.0851728409527274	0.07073103308946933	0.0321990867470619	-0.9771387485539004	-0.8807194752335886	-0.644420269532191	1.4263405462480463	1.4928360111951706	1.5952285719532002
0.621	0.08429223064152963	0.06986455245367455	0.03152448647625144	-0.972066250981749	-0.8749358425003241	-0.6378295393089363	1.4305375416434836	1.4963038558102641	1.595399399107142
0.622	0.08341982603739578	0.06900680639387814	0.03085879932089814	-0.9670027695168258	-0.869161246186496	-0.6312594478764807	1.4346610228917462	1.4996797253535155	1.595450773139055
0.623	0.08255544283450782	0.06815764440236488	0.03020206389871887	-0.9619457989377899	-0.8633968150552351	-0.6247139422235314	1.4387119070198837	1.5029667334551184	1.595385746880258
0.624	0.0816988564187159	0.06731728340915887	0.02955422338993139	-0.956898089259965	-0.8576434883112143	-0.6181906230689201	1.4426910058341533	1.5061615734765648	1.5952014467070872
0.625	0.08085048988340034	0.06648532198042476	0.028915193236598993	-0.9518563628881634	-0.8519025125415002	-0.6116923610589375	1.4465966092603881	1.5092656886679752	1.5949002975729423
0.626	0.08000995969854492	0.06566203518675924	0.02828472130521922	-0.9468243264673285	-0.8461698830528952	-0.6052176020885915	1.450431417597289	1.5122790255879888	1.594481376747065
0.627	0.07917712272813618	0.06484707094387411	0.02766296577484753	-0.941800321730202	-0.840451301387197	-0.5987673960186988	1.4541914910538023	1.5151999604893278	1.5939467141806458
0.628	0.07835205041274225	0.06404030731119395	0.02704955969825264	-0.9367840074261652	-0.8347423946752586	-0.5923437839571808	1.4578806900480263	1.5180301054648189	1.593296389620953
0.629	0.07753484218624387	0.06324204194219893	0.026444878022806595	-0.9317776711791089	-0.8290459390981135	-0.5859424825679052	1.4614970923556054	1.5207708450315607	1.592527501461488
0.63	0.07672508796631396	0.062451915013438844	0.02584830506941357	-0.9267792562535438	-0.8233618076987388	-0.5795677935468897	1.465040827778762	1.5234208402645002	1.5916459517617316
0.631	0.07592280404838622	0.061670003151913524	0.025260047533917758	-0.9217906263980232	-0.8176914270484718	-0.5732179294258214	1.4685133036890026	1.5259787127891962	1.590649197979959
0.632	0.07512818649153177	0.06089607746458349	0.024679986732877413	-0.9168101111815706	-0.8120319272137638	-0.5668942880831049	1.4719147017363838	1.5284468550001116	1.5895376772186518
0.633	0.074340882395115	0.06013009985528728	0.024108261640279252	-0.911841542945857	-0.8063847078332561	-0.5605972675084016	1.4752435086684754	1.5308240465037688	1.5883127696975166
0.634	0.07356116975747265	0.05937236419465374	0.02354441055137587	-0.9068788328671559	-0.8007516978228291	-0.5543260934141538	1.4785013285097282	1.5331117241120535	1.5869741005096558
0.635	0.07278854275642423	0.0586223342966619	0.02298841835082617	-0.9019288322436539	-0.7951315822655849	-0.5480808681230128	1.4816856176315105	1.5353100959093147	1.585523300585145
0.636	0.0720233322638307	0.057879999454278984	0.022440370362940436	-0.8969877384759204	-0.7895253784588153	-0.5418636601559715	1.4848000523971363	1.537417142377358	1.5839599475920183
0.637	0.07126532367675469	0.057145514912600934	0.0219001639648985	-0.8920565142907843	-0.7839326767295962	-0.5356720538073191	1.4878434100123978	1.5394343350963369	1.5822846977944633
0.638	0.07051445433704645	0.05641880785579848	0.02136761888364725	-0.8871358852203816	-0.778353444380489	-0.5295088185818786	1.490815231022234	1.541363709322094	1.580497185596783
0.639	0.06977068057009708	0.05569965290756433	0.02084278718038468	-0.8822245605678012	-0.7727879618158693	-0.523372910198237	1.4937169752094381	1.5432016087695928	1.5786014246551936
0.64	0.06903377989147008	0.05498799731149347	0.020325506356205218	-0.8773250943115691	-0.7672381950341118	-0.5172661603803866	1.4965472053257423	1.5449513023201957	1.5765929358899458
0.641	0.06830404247339888	0.05428400300288872	0.019815685988714797	-0.8724359013337774	-0.7617025697297496	-0.5111862703135039	1.499305925905345	1.546611341787919	1.5744774097922276
0.642	0.06758134493568954	0.0535872832040691	0.01931339414297304	-0.8675564949614676	-0.7561798185084413	-0.5051329919534969	1.501995315312289	1.5481816337315644	1.572252609389257
0.643	0.06686538926005833	0.05289801994577517	0.018818229395829604	-0.8626894785298915	-0.7506739724295723	-0.4991108505747037	1.5046130472166392	1.5496644751577566	1.5699196333871046
0.644	0.06615617171921467	0.05221601450304218	0.018330668892695204	-0.8578323693435972	-0.7451833955917015	-0.4931153179693996	1.5071612844962037	1.5510595386818995	1.567478313389698
0.645	0.06545368388765685	0.05154140611069705	0.017849999840758607	-0.8529876997290343	-0.7397070125681636	-0.4871508052589713	1.5096399067353412	1.5523661800139927	1.5649303625928264
0.646	0.06475802754722867	0.05087378745027001	0.017376650475784915	-0.8481530623767961	-0.7342465209273936	-0.4812131105152553	1.512048894820709	1.553583768437113	1.56227605736054
0.647	0.06406877743184956	0.050213335150478614	0.016910228274826584	-0.843330934388353	-0.7288022409339945	-0.47530619224834825	1.5143864617724843	1.5547133262434554	1.5595163474193594
0.648	0.06338638570678788	0.049560140354547186	0.016450720997092824	-0.838520257189314	-0.7233722632522714	-0.46942861440979405	1.516656073525513	1.5557560714496514	1.556651323647535
0.649	0.06271041202846701	0.04891374632259633	0.015998252996828825	-0.833721717961195	-0.717960491157432	-0.46358143118018164	1.5188572120338668	1.5567113305851223	1.55368359746055
0.65	0.06204087218601771	0.0482744719028661	0.015552538065745069	-0.8289353059268041	-0.7125646721041659	-0.4577629549878228	1.5209879998428355	1.5575798524543805	1.5506095376457711
0.651	0.061377884846851596	0.0476418910678396	0.015113719446682156	-0.8241600248898879	-0.7071837162309528	-0.45197543491031933	1.523050009713462	1.5583611406867501	1.5474344767950416
0.652	0.06072126034432273	0.047016312466311785	0.014681398118883113	-0.8193972027412342	-0.7018208773391807	-0.4462177629187525	1.5250440850350677	1.5590565870923625	1.544157339904725
0.653	0.06007081421576291	0.046397451819301	0.014255753718702215	-0.8146467450324149	-0.6964734943789318	-0.4404897025214062	1.5269705212256517	1.5596641130353681	1.540776260582314
0.654	0.059426771278087265	0.04578511203193993	0.013836688169627678	-0.809909051759074	-0.6911427447841111	-0.43479449238001106	1.5288265990272036	1.5601875712548805	1.5372978732000842
0.655	0.058788861370044576	0.045179658751575126	0.013424100262155113	-0.805183062652151	-0.6858321613378432	-0.42912803658311094	1.530616352111365	1.5606239258855459	1.5337178110141478
0.656	0.058157133579314506	0.04458075943332825	0.013017878507187237	-0.800469377932546	-0.6805371113149945	-0.4234930425905756	1.5323367224629088	1.5609754125170523	1.5300383366828987
0.657	0.05753173300983127	0.04398828085999508	0.012618061888042988	-0.7957702611766793	-0.6752591412639452	-0.41789089497681703	1.5339904279451009	1.561242805669212	1.5262599510042776
0.658	0.05691222568957842	0.0434023743614694	0.01222446217505367	-0.7910833581156884	-0.6699991380819343	-0.4123178189289451	1.5355787546918518	1.5614232165023014	1.5223855936445934
0.659	0.05629863297481421	0.04282286885915631	0.01183710181950717	-0.7864085826109171	-0.6647565640974907	-0.40677779630728633	1.537098655963017	1.5615210461387838	1.5184122811292913
0.66	0.055691128593854854	0.04224980312273749	0.011455857606260243	-0.7817465859285473	-0.6595316492622116	-0.40126697051521104	1.53854995120443	1.5615345671517835	1.5143432580757004
0.661	0.05508934046634062	0.04168301848196801	0.011080711791786655	-0.7770988475138281	-0.6543245873495744	-0.39579118625469856	1.5399351988961398	1.5614636090248326	1.510179577284654
0.662	0.0544937775550627	0.04112235735167485	0.010711525091272817	-0.7724649488909118	-0.6491366737865297	-0.39034442154445487	1.541256659076841	1.5613090931860198	1.5059200164255382
0.663	0.05390364254153796	0.04056794861835858	0.010348318050971424	-0.7678438147473182	-0.643965873746551	-0.3849311209218384	1.5425096863077004	1.561073178875375	1.5015680034925822
0.664	0.0533195045677678	0.04001985243031633	0.00999096746440476	-0.7632371230833873	-0.6388144997501001	-0.3795501368620886	1.5436968317671518	1.5607525588613598	1.497122286377233
0.665	0.05274103342318761	0.039477551228311314	0.009639427793929659	-0.7586427504025198	-0.6336819365691411	-0.37420102409125044	1.5448188866695685	1.5603502097323003	1.4925861421133362
0.666	0.05216822932379052	0.03894162276630285	0.009293661554483988	-0.754062824595841	-0.6285683475307761	-0.3688838833425377	1.5458756066576465	1.5598656425377007	1.4879569732932993
0.667	0.051601000129303104	0.03841144781555082	0.008953544588605004	-0.7494959345079303	-0.6234727858532061	-0.3636004331827258	1.5468671919389483	1.5593002212849427	1.483237471068105
0.668	0.05103948791988061	0.037887144505296975	0.008619041426093835	-0.7449440371474465	-0.618397090226495	-0.35834898280360894	1.547795193501701	1.5586532906131354	1.4784283384965464
0.669	0.050483152191146456	0.03736895357590432	0.008290095337331304	-0.7404052676617334	-0.6133415001355761	-0.35312888304365697	1.5486575090522472	1.5579240446674654	1.47353039329214
0.67	0.04993260757623409	0.03685624575245095	0.007966632410455228	-0.735881333259617	-0.6083028400016873	-0.3479437387570606	1.5494548863451079	1.5571161288974709	1.4685448230310683
0.671	0.0493874659495806	0.036349488086124926	0.0076486170950295735	-0.7313712910215372	-0.6032855783154013	-0.34279194228418736	1.5501906573943904	1.5562267138820227	1.463473094194438
0.672	0.04884759399927637	0.035848509204772075	0.0073359815903720335	-0.7268756621887412	-0.5982865883322094	-0.3376711001166493	1.5508614238666998	1.5552586971933298	1.4583148774700239
0.673	0.048313106782365875	0.035353251660828845	0.007028606279803788	-0.7223945030952226	-0.5933081632599878	-0.33258549342436966	1.5514676949577413	1.5542107638042895	1.4530715348937395
0.674	0.04778390176953781	0.03486349772001357	0.006726550971534215	-0.7179297750787356	-0.5883495970500037	-0.327533022006195	1.5520110277471002	1.5530832875616338	1.4477419433760075
0.675	0.047259858484748854	0.0343793625530246	0.006429598753687457	-0.7134777244557705	-0.5834120368912425	-0.32251189421528365	1.5524922926600033	1.5518784076484673	1.4423302636963764
0.676	0.046741031123367735	0.03390062122604223	0.006137815879998031	-0.7090397833047417	-0.5784924574574669	-0.3175254393084323	1.5529112054092669	1.5505959258856679	1.436836725785064
0.677	0.04622747099414673	0.033427404230404564	0.005851103989339089	-0.7046161777426295	-0.5735928181939832	-0.3125723338801463	1.5532676833197192	1.5492339996972457	1.4312614179565475
0.678	0.045718934240377346	0.03295944305066495	0.00556938599157906	-0.7002093316287329	-0.5687140428981211	-0.3076551262831762	1.5535610429730267	1.5477961805476803	1.425603646395067
0.679	0.04521550557558837	0.03249702327963543	0.005292608379248109	-0.6958166997402713	-0.5638583870154281	-0.3027684118791951	1.5537941653572072	1.54628138391248	1.4198683160346643
0.68	0.04471707251640018	0.03204000000274562	0.005020756736798497	-0.6914383208706866	-0.5590208752283112	-0.29791720351604634	1.553966294058118	1.5446901185306277	1.414053434884015
0.681	0.04422363643404574	0.031588046353040175	0.004753715550727824	-0.687076724684168	-0.5542035721721127	-0.2930991952990072	1.554077495124775	1.543023819861294	1.4081586617312292
0.682	0.04373509942269335	0.031141413589260453	0.004491451299474158	-0.6827293388323069	-0.5494073022485759	-0.28831495741615887	1.5541273629638181	1.5412813018453637	1.4021895676578229
0.683	0.04325148585600411	0.030699837376901677	0.004233925228708395	-0.6783961690119804	-0.5446312366714707	-0.2835652529402654	1.5541161182780683	1.5394637692939275	1.3961422901378715
0.684	0.04277268548287484	0.030263302430173063	0.003981035129975429	-0.6740793313509981	-0.5398760371505034	-0.2788485157682592	1.5540444364327988	1.5375721351935305	1.3900212105045204
0.685	0.04229873132168	0.02983195590098022	0.0037327405560507827	-0.669777457629903	-0.5351440191265552	-0.2741672223434629	1.5539141531131888	1.5356050381336477	1.3838258169372522
0.686	0.04182950871186866	0.029405689711769017	0.0034890214571140906	-0.6654915991254864	-0.5304301692250544	-0.2695190462336099	1.5537247255202704	1.533565852374238	1.3775582698448954
0.687	0.04136496685158733	0.028984463018773422	0.003249780235778971	-0.6612202638842869	-0.525739705102725	-0.264906152982853	1.5534754617477986	1.5314528148475957	1.371216698040019
0.6880000000000001	0.040905095309622934	0.02856802246540225	0.003015003882366937	-0.6569653936907319	-0.5210694796330393	-0.26032626009945703	1.5531687010739872	1.5292679912143934	1.3648059123768148
0.6890000000000001	0.040449974587595174	0.028156363627047085	0.0027846464690200598	-0.6527247620443157	-0.516420726240873	-0.2557817400410932	1.5528020254872215	1.5270107455319646	1.3583241943174755
0.6900000000000001	0.03999941608471589	0.027749671525274362	0.002558570529477033	-0.6485005914341394	-0.511794405993008	-0.2512721658451673	1.5523779143156318	1.5246816936731382	1.351772034651479
0.6910000000000001	0.03955337029030381	0.027347741731338228	0.0023367848894423407	-0.6442928439796468	-0.507187280358436	-0.24679581817194876	1.5518962356840484	1.522281267411027	1.345152403657892
0.6920000000000001	0.039111852751690816	0.026950479496227024	0.002119257272428992	-0.6401000916322191	-0.5026030698149397	-0.24235315656677395	1.5513554099900464	1.5198095160366627	1.338466137373095
0.6930000000000001	0.03867477374294415	0.026557932385109853	0.001905893753767672	-0.6359231718028822	-0.4980423524831167	-0.2379467411257858	1.5507596210913632	1.5172698702439098	1.3317122325304265
0.6940000000000001	0.03824208076816084	0.026170096212161032	0.0016966493394661303	-0.6317627881066222	-0.49349970090018314	-0.23357382118779949	1.5501046399069978	1.5146589076816308	1.3248942523377496
0.6950000000000001	0.03781397669930338	0.025786873134589855	0.0014914833815927167	-0.627618644568534	-0.4889805864610923	-0.22923369492086854	1.5493939718292764	1.5119791796979214	1.318011701625191
0.6960000000000001	0.037390002885302545	0.025408266611498337	0.001290339668400405	-0.6234885925410909	-0.4844852232618221	-0.2249299516956762	1.5486281629540577	1.5092318012379713	1.3110667796479716
0.6970000000000001	0.0369705430687254	0.025034040729577933	0.0010931689817040681	-0.6193766909556231	-0.4800104537553984	-0.22065953861438214	1.547806592975919	1.5064154965998495	1.3040579951113287
0.6980000000000001	0.03655513823042793	0.02466424233368421	0.0008999351115731892	-0.6152795270498802	-0.4755564456505841	-0.21642537910837573	1.5469289662919856	1.5035310993292546	1.296988406815552
0.6990000000000001	0.03614418551787701	0.024298938388346094	0.0007105462836059237	-0.6111988321230769	-0.4711262379320349	-0.21222402357082748	1.5459988984229038	1.5005799566641336	1.2898585322696097
0.7000000000000001	0.035737354244556346	0.023938185857658632	0.0005250050449702387	-0.6071345082498086	-0.4667170863992625	-0.2080578458907998	1.5450113786653625	1.4975637538303312	1.2826692953391106
0.7010000000000001	0.03533460794247307	0.023581478978117614	0.00034321232751754853	-0.60308644393	-0.46232901568618606	-0.20392612030429386	1.543969441454549	1.494481346575327	1.2754219714795245
0.7020000000000001	0.034936091918580395	0.023229322634715104	0.00016517655625887268	-0.5990546764269059	-0.45796450977335834	-0.19982881440621866	1.5428750460393472	1.4913321286761234	1.2681182559007669
0.7030000000000001	0.03454162111785349	0.0228812847144973	-9.191513798535375e-6	-0.5950392542867895	-0.45362169753861264	-0.1957659168495672	1.5417253314512809	1.488119220238115	1.2607580999721875
0.704	0.03415127927393158	0.022537508990684647	-0.00017993531734360104	-0.5910400330574352	-0.4493020993090853	-0.19173773341528516	1.5405234211565724	1.4848404583645038	1.2533417929510398
0.705	0.0337648061639298	0.02219806201152149	-0.000347097689468996	-0.5870576719612468	-0.44500536788874934	-0.18774376807259216	1.5392672802737464	1.481499935053058	1.2458723505156999
0.706	0.033382481544020404	0.02186246423519841	-0.0005107063640366069	-0.5830896684634804	-0.44073035306585984	-0.18378421804769784	1.5379596984554462	1.4780955630463275	1.2383495285776314
0.707	0.03300387590071721	0.02153118482955367	-0.0006708244804048647	-0.579140974857818	-0.43647693103588425	-0.17985923349500627	1.5366001315346063	1.4746283810955774	1.2307751938746225
0.708	0.03262938127981285	0.021203874134120518	-0.0008275329408771789	-0.5752069657409434	-0.4322470773922102	-0.17596861763744678	1.535187453925525	1.47109836813262	1.2231508862864389
0.709	0.032258579617411534	0.020880490258916345	-0.0009808042924793255	-0.5712902911783249	-0.4280397830558112	-0.17211213668614797	1.5337248256428413	1.4675073364663354	1.215474910208302
0.71	0.031891812937614616	0.020561205060061	-0.0011307288130153062	-0.5673887465906816	-0.42385471381841766	-0.16829028577199195	1.5322113611278503	1.4638564039406328	1.2077496195819208
0.711	0.03152862443544789	0.02024583739741462	-0.0012773757205759772	-0.5635057008062057	-0.41969144209161513	-0.16450264908548143	1.5306460861666416	1.4601435476807105	1.1999772443266987
0.712	0.031169352568104228	0.019934226709229706	-0.0014207254343479646	-0.5596382743194613	-0.4155518478224005	-0.1607492003488724	1.5290306551648047	1.4563723709075598	1.192158039353113
0.713	0.030813773150711057	0.019626701279119786	-0.0015608705648379223	-0.5557877594671333	-0.4114362418687554	-0.15703009002771978	1.5273660771669064	1.4525395030451551	1.184292651468489
0.714	0.0304619093180538	0.019322818185919622	-0.0016978208264220355	-0.5519533820282642	-0.40734214723925954	-0.1533451520623317	1.5256519280018768	1.4486500382536605	1.1763835884281895
0.715	0.03011371490748073	0.019022773188169376	-0.0018316633001210008	-0.548137376170982	-0.4032692632353928	-0.1496944395931668	1.5238873485472693	1.444702674789271	1.1684296372122864
0.716	0.0297690438394516	0.018726532740893666	-0.0019624117283088215	-0.5443374542583699	-0.39922267764320873	-0.1460778838465894	1.522074303288654	1.4406970126197862	1.1604336664178323
0.717	0.029428058712665607	0.0184339116491773	-0.002090073214054398	-0.5405538067322025	-0.39519542465401314	-0.142495344788734	1.5202148184188597	1.4366333596842151	1.1523958847582798
0.718	0.029090642507400018	0.018144917638178337	-0.002214785192389901	-0.5367862281840746	-0.3911922566530157	-0.13894660714949156	1.5183048050375472	1.4325147519184407	1.14431935320839
0.719	0.02875672695416827	0.017859541231998153	-0.0023364799916542524	-0.5330351646694382	-0.38721293377328153	-0.13543193346821392	1.5163481847376974	1.4283417774650964	1.1362008178342353
0.72	0.028426326818759333	0.01757789610898098	-0.002455301349421604	-0.5293020998964509	-0.3832559974281518	-0.13195136191293613	1.5143435575917656	1.424110453948071	1.1280433985029246
0.721	0.02809935838922648	0.017299735746719856	-0.00257120446987585	-0.5255858059717046	-0.37932184545472425	-0.12850448040841284	1.5122920116449616	1.4198267099219122	1.1198506952780396
0.722	0.027775781963990748	0.01702512193444319	-0.0026842726935655406	-0.5218863699294946	-0.37541081378264796	-0.1250914348424954	1.5101948946329213	1.4154876905085412	1.111620139970189
0.723	0.02745567929038161	0.016753850954128777	-0.0027945463032858723	-0.518204924131119	-0.37152217320008113	-0.12171208282689731	1.5080527054654154	1.4110976250633254	1.103354974198412
0.724	0.027138909746749304	0.016486076524078505	-0.002902050869540417	-0.5145382665240501	-0.3676573031081629	-0.11836629563248043	1.5058627191221798	1.4066521848882239	1.0950542439129582
0.725	0.02682549186452281	0.016221791393739464	-0.003006824721793507	-0.5108890838221145	-0.363815871178741	-0.11505424771013922	1.5036269497996857	1.4021557387839105	1.0867214816203161
0.726	0.02651535912213778	0.015960876794363702	-0.003108925791739459	-0.5072567612980937	-0.35999580096304573	-0.11177560970878525	1.5013471464626387	1.3976077156146025	1.078356439680751
0.727	0.026208500459948793	0.015703258493978196	-0.0032083959403471484	-0.5036410905643939	-0.3561999957402349	-0.10853045688327938	1.49902406851248	1.3930084479879548	1.069959161996936
0.728	0.025904875252485193	0.015448877078199842	-0.0033052353460991234	-0.5000424574287659	-0.3524262188672522	-0.10531857458296459	1.4966550428437715	1.3883581550303081	1.0615329594898293
0.729	0.02560449034469534	0.015197831184280176	-0.0033994832181633663	-0.49646242520014366	-0.3486764728927566	-0.102140160573998	1.4942424237105147	1.383659371081146	1.0530764728952806
0.73	0.0253072663463419	0.014950040911988757	-0.003491251428813514	-0.4928985393576059	-0.34494897501330957	-0.09899476029284163	1.491786419200441	1.3789110325159526	1.0445938584744205
0.731	0.0250131838477475	0.014705442297746958	-0.0035804755050573714	-0.48935055655428333	-0.3412433768157171	-0.0958825996733553	1.4892885828579674	1.374115339621873	1.036082304976055
0.732	0.024722249702049087	0.014464004867904223	-0.003667292917192319	-0.4858187405213909	-0.33756225200965745	-0.09280342866214172	1.4867467532947525	1.3692712314387467	1.0275453971274746
0.733	0.02443439013376724	0.014225681050134366	-0.003751642153423169	-0.4823048734431588	-0.3339053693629428	-0.08975704489350957	1.484162423776458	1.3643770772548058	1.0189825263790855
0.734	0.024149589787805632	0.013990497707265638	-0.0038336297405766823	-0.47880920574900304	-0.3302703177445232	-0.08674355829290589	1.4815364341928567	1.3594395057017148	1.0103968143196862
0.735	0.023867822706451252	0.013758367002783375	-0.003913251153162342	-0.47532928339472885	-0.32665760990797904	-0.08376282905324689	1.4788701884302353	1.3544540110252945	1.0017878160493927
0.736	0.023589063389273964	0.01352927810110345	-0.003990587425304634	-0.4718660054150037	-0.32306683019883	-0.08081484695645771	1.4761615176630094	1.349423530514677	0.9931566174445564
0.737	0.02331327584802742	0.01330317239368154	-0.004065609129068901	-0.4684201612726724	-0.31950064630616304	-0.07789930845973614	1.473412977960355	1.344348292873596	0.9845049825944191
0.738	0.023040446461234883	0.013080058695317476	-0.004138386471311888	-0.4649924465316016	-0.3159580379020357	-0.07501656402031133	1.470624635740156	1.3392285254675382	0.9758327168560629
0.739	0.022770527749421975	0.012859879218512622	-0.004208986079828288	-0.4615803452532397	-0.31243728700958423	-0.07216576125853966	1.4677959086989352	1.3340662390952907	0.9671422341661672
0.74	0.022503490903123896	0.012642610015156694	-0.004277380933548642	-0.45818550972449357	-0.3089399339664539	-0.06934743856116005	1.4649272133241689	1.3288596104397303	0.9584336079036866
0.741	0.022239322856468263	0.01242823163188204	-0.0043436428429963906	-0.45480734786731836	-0.3054667580691905	-0.06656116843653276	1.4620203946629517	1.323611201929407	0.9497087685270265
0.742	0.02197799956556682	0.012216700934484728	-0.004407786627192867	-0.4514466761554563	-0.3020145046372779	-0.06380679053624229	1.4590738135426917	1.3183221346656209	0.9409673166501917
0.743	0.021719487863243216	0.01200796247636023	-0.004469857932446612	-0.4481023661013433	-0.29858591869383094	-0.06108468834231058	1.4560891444954709	1.312991312098292	0.9322109647674978
0.744	0.021463758522743473	0.01180202818126976	-0.004529880641591289	-0.4447737687522779	-0.2951804366372328	-0.0583940390433506	1.4530664464228997	1.3076186633706028	0.9234398893758461
0.745	0.02121076589136539	0.011598838569911913	-0.004587894245786884	-0.4414630929978294	-0.2917971707312053	-0.0557351436488471	1.4500083810356865	1.3022065410372436	0.9146580031384355
0.746	0.020960528017315537	0.011398377448736185	-0.004643924580112042	-0.43817043348590823	-0.28843743173502845	-0.05310799516783699	1.446909607098051	1.2967547625778866	0.9058624776781381
0.747	0.020712955220694062	0.011200623475178674	-0.004698002898139406	-0.4348934331263912	-0.2851000572600758	-0.050512289291075235	1.4437777728915528	1.2912659402557034	0.8970568821851302
0.748	0.020468093588540133	0.011005533468042424	-0.00475016740458179	-0.43163433273374846	-0.28178560265721986	-0.0479477986086988	1.4406077921762603	1.2857379959185147	0.8882420160663063
0.749	0.020225867006548916	0.010813071831085987	-0.004800441027276994	-0.42839134595099865	-0.2784941686305142	-0.04541456395932156	1.437400764255265	1.280174037733707	0.8794162781597751
0.75	0.01998626036673512	0.010623225749598824	-0.0048488628813508645	-0.42516599039363157	-0.2752251207375249	-0.04291252701193368	1.4341593796646992	1.2745718937747677	0.8705836582310554
0.751	0.019749264734234974	0.01043596622595451	-0.004895451992556181	-0.42195603626631367	-0.2719790777488671	-0.04044124783287539	1.4308843857813554	1.2689332940316733	0.8617437189649462
0.752	0.019514821454133843	0.010251256706672271	-0.004940245591425532	-0.4187650917107271	-0.26875542474766323	-0.03800108199609275	1.4275720622548178	1.263260483419345	0.8528981184899843
0.753	0.019282943807419718	0.010069058680579711	-0.004983273586207165	-0.41558879049202835	-0.26555481333966424	-0.035591418330795106	1.424227781086018	1.2575520385306462	0.8440481130264778
0.754	0.019053578911406455	0.009889361617496612	-0.005024563328507583	-0.4124300933953975	-0.26237648169445865	-0.03321234057383491	1.420847266786353	1.251808514994218	0.8351925657023831
0.755	0.018826735689128685	0.009712134304358477	-0.005064144459396531	-0.4092885862096351	-0.25922081969491295	-0.03086376732126097	1.4174349188522468	1.24603226036119	0.8263352719573627
0.756	0.018602342484995992	0.009537352909396706	-0.005102043385752018	-0.40616355741636734	-0.25608753951480256	-0.028545371020828294	1.4139889575023346	1.240222559223584	0.8174746305180779
0.757	0.018380408131959916	0.009364979762911601	-0.005138289601999194	-0.40305391572962523	-0.2529768899648092	-0.026257240568048807	1.4105097144486713	1.2343806426436958	0.8086126917043993
0.758	0.018160907292585418	0.009194993050303786	-0.005172912063509734	-0.39996405464490287	-0.2498886766653177	-0.02399924710474018	1.40699939523291	1.228507425093507	0.7997512871330001
0.759	0.017943800612718837	0.009027373878773632	-0.005205951197951536	-0.3968877519820519	-0.24682321453884892	-0.021770981936721737	1.4034549703377075	1.2226020473214514	0.7908896396283744
0.76	0.017729078776291887	0.008862080204687506	-0.005237403119687856	-0.3938292726495901	-0.24377981007863542	-0.01957253873349276	1.39988153252252	1.2166673669157295	0.782031054883623
0.761	0.017516699307305334	0.008699099658896751	-0.005267309507268162	-0.39078847455242205	-0.24075871142917205	-0.017403521664471826	1.3962752577231192	1.210701342145026	0.7731724977401704
0.762	0.01730665186695034	0.008538398212423904	-0.005295713229043845	-0.38776322581166317	-0.23775990957075202	-0.015264302781726306	1.3926391126521753	1.204705557067442	0.76431933538889
0.763	0.01709891491477137	0.008379962255517407	-0.005322633885489345	-0.38475547651278497	-0.23478370140282062	-0.013154065820588028	1.3889723037580006	1.1986832745530078	0.7554690056280147
0.764	0.01689348440113925	0.00822374605137945	-0.005348073996053268	-0.3817638694877508	-0.2318293414720351	-0.011073318914200594	1.3852759487095678	1.192631655697696	0.7466239378895216
0.765	0.01669030519987299	0.008069731505676225	-0.00537209249599418	-0.37878936723118933	-0.22889747160703122	-0.009021392016276275	1.381548691356209	1.1865523148393362	0.7377857341596001
0.766	0.016489351206128874	0.007917898027153338	-0.005394698840920349	-0.3758303067934163	-0.22598757248232018	-0.0069983936502472244	1.3777943882721608	1.1804457773406098	0.728953889018076
0.767	0.016290638717859397	0.007768221197282824	-0.005415903019513407	-0.3728874970538059	-0.22309941304482897	-0.00500408787410205	1.3740087716332392	1.1743146380785783	0.7201308577705761
0.768	0.01609411180201474	0.00762069094538953	-0.00543575539759136	-0.36996148331077433	-0.22023376507593667	-0.003038348039221303	1.3701963522873268	1.168157159939847	0.7113155619719213
0.769	0.0158997616542315	0.00747525256720703	-0.005454287553567149	-0.36705310244889033	-0.21738990319893892	-0.0011010382350688415	1.3663547580456332	1.161973373709295	0.7025093527691092
0.77	0.015707565376192514	0.007331884260781849	-0.005471487832962925	-0.3641598122063272	-0.21456791535799236	0.0008080371636975652	1.362486669928957	1.1557672584159642	0.693714902284136
0.771	0.01551750558235961	0.007190582553301916	-0.005487406770021051	-0.36128371102681944	-0.2117678913735736	0.0026890049003289278	1.3585905415319415	1.1495364613627848	0.6849315451846456
0.772	0.015329547954325073	0.007051323746275731	-0.005502059816525375	-0.35842350764216246	-0.20898935662187218	0.004541996173076271	1.35466875864279	1.1432812261299257	0.6761593864236922
0.773	0.015143678639755898	0.006914052694227446	-0.0055154643357407974	-0.3555808118732137	-0.2062327605648599	0.006367199119838015	1.3507195626885333	1.137005629105197	0.6674004351177558
0.774	0.014959881595346582	0.006778788673227506	-0.005527658200329433	-0.3527532755414327	-0.2034979448330444	0.008164860586215628	1.3467438737863118	1.1307050916934929	0.6586567874204017
0.775	0.014778136847511295	0.006645485261373798	-0.005538666098078572	-0.349941288774384	-0.200784743125048	0.009934959365927084	1.3427435436363153	1.1243847336164847	0.6499268212239069
0.776	0.014598413566039135	0.006514125264659413	-0.005548509932510476	-0.3471468067240272	-0.19809312139780688	0.011677837336673883	1.3387165214687158	1.118044519522608	0.6412127403064449
0.777	0.014420698931875033	0.006384673377487029	-0.005557188125131172	-0.3443693670897557	-0.1954228364299792	0.013393566285634859	1.3346669927633097	1.1116828366870604	0.6325140847599271
0.778	0.014244968090037866	0.006257127688678404	-0.005564745488310305	-0.34160550535954526	-0.19277413611068617	0.015082295078045573	1.3305903239876535	1.1053020890075667	0.6238325531558307
0.779	0.01407121173165	0.006131447625449801	-0.005571202588756883	-0.33886120549821136	-0.19014697613549855	0.016744194772182648	1.326489624538465	1.0989028236726974	0.6151703495238743
0.78	0.01389938824723961	0.006007637878326258	-0.005576567612867707	-0.336130521526893	-0.18754091771055664	0.018379485878389487	1.3223659468851026	1.0924837114189712	0.6065257328923057
0.781	0.013729506788707851	0.005885639526756312	-0.005580882301292372	-0.33341640055085486	-0.18495634195413307	0.019988294073756952	1.3182187891017498	1.0860484527131118	0.5979010845857381
0.782	0.013561513340430697	0.005765451772549094	-0.005584155760255427	-0.3307174376843161	-0.18239285721186468	0.021570791886200362	1.3140491043710922	1.0795940184370552	0.5892969892589655
0.783	0.013395422339741097	0.005647051177984591	-0.005586401115791315	-0.3280360521702084	-0.1798505969663623	0.023127147932699967	1.3098563110296495	1.0731244141377427	0.5807139007562808
0.784	0.013231189699380034	0.005530426598895493	-0.005587655577341519	-0.3253712204291751	-0.17732916368536145	0.0246575578401488	1.3056410396139013	1.0666382009570423	0.5721528253742934
0.785	0.01306882160609689	0.005415520250030096	-0.005587924297834085	-0.32271996318959556	-0.17482885386838778	0.026162150603098656	1.301404893432423	1.0601367226007878	0.563613648777633
0.786	0.012908279398255213	0.005302359951894463	-0.005587236382858839	-0.3200860912539938	-0.1723497683022845	0.02764118797938005	1.297146269125549	1.053620650501082	0.555099352771435
0.787	0.012749549873515276	0.005190917355349368	-0.00558561275790633	-0.3174673015746818	-0.16989101835184214	0.029094721280635803	1.292866371871442	1.0470910910830336	0.546608278565407
0.788	0.012592598978090484	0.005081126096400476	-0.0055830757653595065	-0.31486562298339105	-0.16745354467149803	0.030522962631986852	1.2885653889034734	1.0405459132336996	0.5381413996301802
0.789	0.012437437969320203	0.0049730105934870095	-0.005579645133312801	-0.31227929416360023	-0.16503655436124312	0.03192610500961369	1.2842448501781887	1.0339884884234363	0.529700011083189
0.79	0.012284029749940483	0.004866526335442217	-0.0055753178343417925	-0.3097079599861245	-0.16264020924572725	0.033304495653948975	1.2799047733350688	1.0274184698226931	0.5212861126800332
0.791	0.012132374345843657	0.004761669353150729	-0.00557013881954044	-0.30715184087948844	-0.16026414899221103	0.03465787639211075	1.2755441099046896	1.0208359909575153	0.5128982402791082
0.792	0.011982420048122104	0.004658424432640122	-0.005564108910973374	-0.3046128312250867	-0.15790885956698486	0.035986686506763205	1.2711636991687871	1.0142412799560758	0.5045395185534955
0.793	0.011834189567713118	0.004556766570240636	-0.005557250232687424	-0.3020888294135444	-0.15557443230012044	0.03729118969836368	1.2667657680323143	1.0076370569163746	0.4962096288419797
0.794	0.011687633759715621	0.004456663519407286	-0.005549594792250109	-0.29958060850662876	-0.15325990874983228	0.03857149522734178	1.2623477942190164	1.0010221961745478	0.4879075537792812
0.795	0.011542755094587976	0.0043580975651350655	-0.00554115736780462	-0.29708805850924147	-0.15096562220629878	0.039827837910363185	1.2579121938657942	0.9943985201495293	0.4796353650442064
0.796	0.011399508418277006	0.004261064538444647	-0.005531939767351247	-0.29460975424085584	-0.14869176135820816	0.0410601929296089	1.253459310899845	0.9877647919635089	0.4713952023754259
0.797	0.011257912021123567	0.004165545459925604	-0.00552196790640034	-0.29214787773493567	-0.14643802980525555	0.04226887574579746	1.2489896089267825	0.9811216748628856	0.463184110914597
0.798	0.011117925309192145	0.00407152057978122	-0.005511257645112462	-0.2897024302237643	-0.14420431620461605	0.043453977407894306	1.2445005350743528	0.9744707434536029	0.45500574348262457
0.799	0.010979554101907783	0.003978944435676572	-0.005499842832900025	-0.2872703935959865	-0.1419904853888106	0.04461598294296916	1.2399957876771979	0.9678142692960625	0.44685982239036637
0.8	0.010842754167462026	0.003887828869612844	-0.005487712767111773	-0.2848555788866252	-0.1397965681704742	0.04575469341255116	1.2354745876316815	0.9611494185684702	0.43874901166094415
0.801	0.010707532213144414	0.0037981465822766545	-0.0054749097932397725	-0.2824533932020694	-0.13762229911209548	0.04687041692913296	1.2309370059667701	0.9544760848295362	0.4306700300090911
0.802	0.01057384690117313	0.003709891407770417	-0.00546142255735703	-0.2800682516255777	-0.13546824508402935	0.047963436607064744	1.226384805051568	0.9478006288452654	0.42262532421601684
0.803	0.010441720888581994	0.0036230239758792324	-0.005447285231742272	-0.2776979900975744	-0.13333355552911355	0.049033781663512806	1.2218168710053394	0.9411170245643667	0.414616292562592
0.804	0.01031109841322157	0.00353753657627401	-0.005432519415919294	-0.27534260960745255	-0.13121835551502478	0.050081732715580224	1.2172337428874376	0.9344292969194318	0.40664345403219737
0.805	0.010181978482550107	0.003453413704058275	-0.005417128865648211	-0.2730022210326927	-0.12912265469660655	0.05110737180975801	1.212635606246776	0.9277381735462698	0.3987051046812342
0.806	0.010054341733991863	0.0033706399920617972	-0.005401127618908045	-0.27067849624022794	-0.12704664944331165	0.05211120926083219	1.2080240002772897	0.9210421422399383	0.390804586509495
0.807	0.009928197748249344	0.0032892125612089124	-0.005384547342632962	-0.26836796150122216	-0.12498936717874824	0.05309291651556877	1.203397607133955	0.9143438675821318	0.3829417815282337
0.808	0.009803485774604662	0.0032090670679782436	-0.005367377243503876	-0.26607191831069765	-0.12295185516520793	0.05405299989521095	1.1987579448288201	0.9076419820083548	0.37511620192769446
0.809	0.009680231202165589	0.003130232796939297	-0.005349639978762044	-0.2637929984361693	-0.1209334024679802	0.05499176228550157	1.194105121338244	0.9009377279251378	0.3673299094557464
0.81	0.009558412024936127	0.003052687100229148	-0.005331379796717753	-0.2615273528092284	-0.1189340056082919	0.055908954605828134	1.1894399998623726	0.8942338433812014	0.3595832176347018
0.811	0.009437986147948874	0.0029763872474823233	-0.005312572205188403	-0.25927667037761515	-0.11695362196371353	0.05680516049696335	1.1847609080367034	0.8875267053292126	0.3518748862999316
0.812	0.009318962845382073	0.0029013382777410266	-0.0052932472448223725	-0.2570408203823724	-0.11499200674904142	0.057680342463741686	1.1800714540730965	0.8808192607302252	0.34420777880600145
0.8130000000000001	0.009201328940498674	0.0028275323994261105	-0.005273416439137976	-0.25481948223776196	-0.1130491758912093	0.058534855619562974	1.1753676103262731	0.8741119856179018	0.33658108428618816
0.8140000000000001	0.009085054724841902	0.0027549366674113466	-0.0052530951480719386	-0.2526133075642549	-0.11112526314726259	0.059368707302483975	1.1706545625791422	0.8674048384930156	0.3289964962384495
0.8150000000000001	0.00897013371692566	0.002683535186322682	-0.005232312527332325	-0.25042028052472437	-0.10922000857271494	0.06018218898333015	1.1659295860505177	0.8606991555501101	0.3214524393957006
0.8160000000000001	0.008856552125413253	0.002613319147702778	-0.005211048972992676	-0.2482439964821937	-0.10733317690723186	0.06097557582041799	1.1611924840082382	0.8539945533506466	0.3139502244152343
0.8170000000000001	0.008744293171216593	0.002544277501793071	-0.005189334049776599	-0.2460804314578829	-0.10546468898118325	0.06174878589700598	1.156446457637325	0.8472926414169486	0.306494015122521
0.8180000000000001	0.008633352896589917	0.0024763924166238305	-0.005167196468668195	-0.2439315967306379	-0.1036145378411309	0.06250206394365082	1.1516883132319302	0.8405920382101368	0.29907759887512725
0.8190000000000001	0.008523708927555936	0.002409637553555976	-0.005144632716725428	-0.241797363804884	-0.10178292024123214	0.06323583419189097	1.1469217673370489	0.8338929585628656	0.29170750191935235
0.8200000000000001	0.008415331913377478	0.002344018950494049	-0.005121661381593775	-0.2396777468098426	-0.0999694781028916	0.06395032358311695	1.142146775385776	0.8271998279356227	0.28438040780248214
0.8210000000000001	0.008308244677795187	0.0022795071908414143	-0.005098280750825047	-0.23757262839280588	-0.09817395267729861	0.06464534175767614	1.1373589410042024	0.8205088332626089	0.2770983600105332
0.8220000000000001	0.008202409589583081	0.0022160730922742124	-0.005074519794494741	-0.2354804903068508	-0.09639648690173207	0.06532115247221319	1.1325653725898053	0.81382253735842	0.2698592793304015
0.8230000000000001	0.008097801673527347	0.0021537449226849085	-0.0050503695070103095	-0.23340414969655565	-0.09463689591603566	0.06597811625338489	1.1277613868764604	0.8071411468841179	0.26266840402714275
0.8240000000000001	0.007994430940260429	0.0020924664040470192	-0.005025876214730465	-0.23134136803472	-0.09289549116076276	0.0666165316323253	1.1229508655064857	0.8004644640843119	0.2555239880124061
0.8250000000000001	0.007892280998438757	0.0020322407300200035	-0.005001015420179829	-0.22929249951538794	-0.09117152096295945	0.0672362304907259	1.1181305942943793	0.7937953088434442	0.2484244277547577
0.8260000000000001	0.007791326886199928	0.0019730633374716584	-0.004975826136948495	-0.22725581233166328	-0.08946506104989045	0.06783762348654204	1.1133036256496096	0.7871311294338874	0.2413723883255398
0.8270000000000001	0.007691566609290732	0.0019148916541092626	-0.004950301745724486	-0.22523606683735664	-0.08777656455131835	0.06842068725821922	1.1084689338727618	0.7804724347156613	0.23436671514088103
0.8280000000000001	0.007592985329549964	0.0018577436224937924	-0.004924464900195784	-0.22322850479466086	-0.08610533051838423	0.06898590973653743	1.1036265369223348	0.7738228433284938	0.22741043073611333
0.8290000000000001	0.007495567492123655	0.0018015857563585258	-0.004898328402984939	-0.22123472091087867	-0.08445123652245158	0.06953343812388511	1.0987785677698736	0.7671787689334697	0.22050124375658292
0.8300000000000001	0.007399298625613093	0.0017464292432624933	-0.004871877945986849	-0.21925634357173474	-0.08281453949159433	0.07006318797068752	1.0939245594472862	0.7605437490643523	0.2136388248461833
0.8310000000000001	0.007304183768333519	0.001692226510108186	-0.004845167537590851	-0.21729009258520654	-0.08119518095538625	0.07057554242630905	1.0890630722427106	0.7539162804180441	0.20682688293831736
0.8320000000000001	0.0072101713302934085	0.0016389840064732365	-0.004818164483877788	-0.21533833747159978	-0.07959262990430468	0.07107068877889544	1.0841977249830956	0.7472986573188494	0.20006539409438823
0.833	0.007117288455137455	0.001586701725780243	-0.004790894686705644	-0.21339878773887877	-0.07800725091790287	0.07154873045723788	1.079324253327806	0.7406893692001248	0.19335229859020547
0.834	0.007025524451917627	0.0015353289462184672	-0.004763394693529896	-0.2114737890543097	-0.07643885816925611	0.07200983467091385	1.0744478450815653	0.7340908826511079	0.1866890926939473
0.835	0.006934837923144317	0.001484893118444654	-0.004735626103302903	-0.20956300406116715	-0.07488723356195738	0.07245430012501494	1.0695652365972341	0.7275023282859261	0.18007622116465855
0.836	0.006845225782051675	0.0014353469548859517	-0.004707623944136933	-0.20766475971629506	-0.07335209445053054	0.07288226858518286	1.0646775851842885	0.7209256630778419	0.17351356050322647
0.837	0.0067566782121924965	0.0013867133782383754	-0.004679415364706115	-0.20578083367300948	-0.07183384179608394	0.07329379919323042	1.05978615756656	0.7143570793695857	0.16700117030396228
0.838	0.006669197442902312	0.0013389470720723546	-0.004650995766914379	-0.20390904765339662	-0.07033200036762156	0.07368914912782715	1.0548915702896895	0.7078020381139665	0.16054201822750536
0.839	0.006582749313688003	0.001292053622628612	-0.004622345079841802	-0.2020515212406431	-0.06884656379812336	0.07406865111108014	1.0499924619474525	0.7012590526069042	0.15413299100743083
0.84	0.0064973543278269656	0.0012460152628791929	-0.004593521103080455	-0.20020618349451713	-0.06737745551168212	0.07443231992586279	1.0450902572773686	0.6947261374649645	0.14777648819384182
0.841	0.0064129630975453475	0.0012008425885752746	-0.004564501958936774	-0.19837513155688102	-0.06592454875491648	0.07478033156543677	1.0401842452367023	0.6882080435359799	0.14147053518862623
0.842	0.006329587936425763	0.0011564869817883	-0.0045353114967063715	-0.19655642883810354	-0.0644875577816786	0.0751129567959844	1.035275242139621	0.6817023377960402	0.13521707504734698
0.843	0.006247219902157573	0.0011129612912549932	-0.004505937210191189	-0.19475099336262713	-0.06306680748090335	0.07543036628517494	1.0303649042933718	0.6752098638903954	0.12901811251428463
0.844	0.006165832828741093	0.0010702425973271143	-0.004476411794708328	-0.1929586653208587	-0.06166208293931656	0.07573264962566924	1.0254516493136756	0.6687316269847403	0.12286995038643411
0.845	0.006085421478417922	0.001028325201852847	-0.004446731104287867	-0.19117920586882547	-0.06027309789037258	0.07602005814211074	1.0205360484647437	0.6622672692161558	0.11677615711123124
0.846	0.0060059855798882235	0.000987202697991991	-0.004416893310112168	-0.18941273112884713	-0.05889986861099127	0.07629266013581981	1.0156177870349794	0.6558162483277774	0.1107342162614085
0.847	0.005927495955538126	0.0009468369540447294	-0.0043869448960237875	-0.18765894217146314	-0.05754227959409676	0.07655091738110378	1.0107008987942248	0.6493839196593234	0.10474604014149347
0.848	0.005849958985610361	0.0009072674870271636	-0.004356862222720706	-0.18591809757230576	-0.056200268975362	0.0767945944549118	1.005780833110422	0.6429624896046222	0.09881328370093978
0.849	0.005773356247733797	0.0008684388232602443	-0.004326661127900617	-0.18418998206384857	-0.05487365929880766	0.07702414781797369	1.000860268639273	0.6365599544599647	0.09293270480962207
0.85	0.005697685875752695	0.0008303635948552759	-0.004296319955571012	-0.1824743382284492	-0.05356242425524157	0.0772398036792336	0.9959364858190866	0.6301724419853081	0.08710932713552433
0.851	0.005622906927914456	0.0007929974624819145	-0.004265906577848256	-0.18077143700431292	-0.05226645390560707	0.07744161334834941	0.9910164274798412	0.6238021100502136	0.081337000861057
0.852	0.0055490671336527134	0.0007563722655888009	-0.004235383958185139	-0.17908094328456586	-0.050985655029403755	0.07762961483162373	0.9860936488164479	0.6174484355955906	0.07562022866776641
0.853	0.0054761065372137315	0.0007204631636018527	-0.004204772598260177	-0.1774030478631959	-0.04971988154257672	0.07780430627833965	0.9811699534994245	0.6111114179101149	0.069959143869327
0.854	0.005404028226580468	0.0006852690325656126	-0.004174081874632095	-0.17573749740374622	-0.04846911925136446	0.07796563263502192	0.9762505302710999	0.6047925158416323	0.06435222348655445
0.855	0.005332834901016622	0.000650750063376566	-0.004143306631151369	-0.17408437842702298	-0.04723321214391939	0.07811376435859482	0.9713287784428333	0.5984915681774723	0.058801031766848755
0.856	0.0052625028438971835	0.0006169250136331646	-0.004112474147855912	-0.17244353003211785	-0.046012047821889286	0.07824909765396276	0.9664084807022802	0.5922069339072049	0.05330469836459889
0.857	0.0051930244064306635	0.0005837628056015115	-0.004081573561102091	-0.1708148661227598	-0.0448055803437743	0.07837145931790142	0.9614891338843239	0.5859435798655157	0.04786332197087301
0.858	0.005124396250145807	0.0005512740211405516	-0.004050623514671296	-0.16919855249840637	-0.043613691747032536	0.07848117448832144	0.9565726196674582	0.5796984319520765	0.04247777787909779
0.859	0.005056595612470889	0.0005194350735453386	-0.00401962009406507	-0.16759419022567754	-0.042436258416015664	0.07857858307286902	0.9516566306617861	0.5734724244302303	0.03714778688047732
0.86	0.004989641073768912	0.0004882540745180606	-0.003988570628367221	-0.16600195454815225	-0.04127322687912814	0.07866372545282196	0.9467419645697646	0.5672666618787106	0.03187284669760948
0.861	0.004923479665461482	0.00045768600943589923	-0.00395748185493519	-0.16442181064623854	-0.04012446979595484	0.07873681848996164	0.9418313482452534	0.5610791798399315	0.0266536095019011
0.862	0.004858147543635525	0.00042775402854324006	-0.003926368502473941	-0.16285362641199197	-0.0389898958479398	0.0787976783750695	0.9369204235362585	0.5549134967914363	0.021491774242429762
0.863	0.004793614314117	0.0003984406562736148	-0.003895229109581941	-0.16129730307420223	-0.037869416043962933	0.07884698204814382	0.9320139315662567	0.5487675489999055	0.016386128709581227
0.864	0.004729862388965993	0.00036973130941970675	-0.003864088072766227	-0.15975258492765104	-0.03676293534380263	0.07888471369157406	0.92711129361934	0.5426430344538145	0.011336406692507683
0.865	0.004666915237082	0.00034162498558867015	-0.003832922270692623	-0.15821997581116268	-0.03567034041299859	0.07891090317381924	0.922210607570525	0.5365407085654728	0.006341521974547182
0.866	0.004604705660458961	0.00031410770922821467	-0.003801747364678006	-0.1566989922268518	-0.03459152842158516	0.0789260153002671	0.9173124399123755	0.530458011666756	0.0014041908188702212
0.867	0.004543297182638845	0.0002871672981644986	-0.003770569828362112	-0.15518964520510958	-0.033526419725679865	0.07892976510683641	0.912418147730877	0.5243975495207609	-0.003476991673263985
0.868	0.00448263276421693	0.0002608030409939697	-0.0037394044043112056	-0.15369177807053122	-0.0324749271977818	0.07892290537751431	0.9075291025688792	0.5183596053170603	-0.008302014809997815
0.869	0.0044227021710312436	0.00023499772959564196	-0.0037082440584490055	-0.15220546055871795	-0.03143694584638333	0.07890492210930995	0.9026427030572116	0.5123442758481996	-0.013070633136471332
0.87	0.004363520701931271	0.00020975288322556203	-0.0036771044640004497	-0.1507307962284878	-0.030412353210547208	0.07887654118386557	0.8977598181293074	0.5063515245072332	-0.0177832975833504
0.871	0.004305081697254606	0.00018505259745424016	-0.003645989044117716	-0.14926733131938646	-0.02940107249361019	0.07883763579297302	0.8928837819881252	0.5003820519096698	-0.022437655349315355
0.872	0.004247356420342449	0.0001608930926660138	-0.003614892836673683	-0.14781546217501504	-0.028403024154953733	0.07878849415435861	0.8880107902041106	0.49443536812126054	-0.02703773810726512
0.873	0.004190332281994506	0.00013725824850557215	-0.0035838227576935173	-0.14637473225024222	-0.02741807244388676	0.0787290865503811	0.8831427078771993	0.48851234635064245	-0.031579514202773384
0.874	0.00413403712760013	0.00011414855500875608	-0.003552782153773096	-0.14494527121601053	-0.026446134469100543	0.07865992030313454	0.878280496855158	0.48261340897310023	-0.03606489171852911
0.875	0.004078426620476036	0.00009155327060819001	-0.0035217885248274568	-0.1435271374849184	-0.025487128158085057	0.07858079781840627	0.8734246700749897	0.4767383741138593	-0.04049563546688573
0.876	0.004023523714355756	0.0000694614744930276	-0.003490842642218772	-0.14211987628320197	-0.024540960547808736	0.07849195527458439	0.868571330826114	0.4708872045165519	-0.044866698049161546
0.877	0.003969286912932852	0.00004787265379058571	-0.0034599452821889158	-0.1407238289540396	-0.023607499114517518	0.07839384995006761	0.8637273757476187	0.465061720549209	-0.04918425663339454
0.878	0.003915727969965509	0.000026771576990300243	-0.003429111305831666	-0.13933892086917188	-0.022686671046521854	0.07828628082101309	0.8588860090332168	0.4592603784660785	-0.05344373221607768
0.879	0.0038628334954624853	6.156060722275515e-6	-0.0033983253510726564	-0.1379647878550333	-0.02177838789851402	0.07816947410170712	0.8540533184568185	0.45348394238671547	-0.057646660058941424
0.88	0.0038106090553019873	-0.000013984545668268037	-0.003367600391239887	-0.1366014617053111	-0.020882564531576598	0.07804364952022465	0.8492254901025746	0.44773344817587857	-0.061793308940524205
0.881	0.0037590319746917877	-0.000033654719138759975	-0.0033369447543365955	-0.13524910690211459	-0.01999906590390094	0.07790897292255083	0.8444049582703311	0.4420086173011657	-0.06588435887034821
0.882	0.003708096075902444	-0.00005287017840653824	-0.0033063502818396636	-0.13390762302738174	-0.019127839742545637	0.07776557579251017	0.8395913927761612	0.436309536024772	-0.06991716605981013
0.883	0.0036577990544570073	-0.00007162949657927285	-0.003275831286582082	-0.13257662547315247	-0.018268747458063735	0.07761358674232821	0.8347850465271435	0.430635978404199	-0.07389486562006536
0.884	0.0036081387622464026	-0.00008993726367291142	-0.0032453912177576936	-0.13125638938465775	-0.017421747124971104	0.07745314972599418	0.8299857603054583	0.4249897595316339	-0.07781722564639554
0.885	0.0035590999256526904	-0.00010780963727116005	-0.0032150469108036626	-0.1299467087885366	-0.01658668155103956	0.0772843864384432	0.8251932958354687	0.41936944558715705	-0.08168153577831821
0.886	0.0035106643109367804	-0.0001252497428785278	-0.0031847810489163604	-0.12864754242704582	-0.015763472678395066	0.07710765758434414	0.820408550697171	0.4137760282155889	-0.08549276729217847
0.887	0.003462851808229873	-0.0001422640847799897	-0.0031545994205135226	-0.1273588974464502	-0.01495205462438737	0.07692295273768672	0.8156333391083628	0.40820941059169846	-0.08924509644097303
0.888	0.0034156335641396763	-0.0001588613275045861	-0.003124509222897142	-0.12608072288854127	-0.014152296167267554	0.07673039187491877	0.8108649200480178	0.4026699260236805	-0.0929423007693618
0.889	0.00336900770153628	-0.00017504710950948764	-0.003094518566403677	-0.12481266624834655	-0.013364170743355835	0.07652994430492874	0.8061038774984501	0.3971583375542964	-0.09658577050200562
0.89	0.003322977484133862	-0.00019082597048335139	-0.0030646254654191508	-0.12355506247305728	-0.012587504516553837	0.07632210504819316	0.8013512460162981	0.39167428512473607	-0.10017093250086848
0.891	0.00327752745394185	-0.0002061998680764059	-0.003034826787785136	-0.12230774539448638	-0.011822259649255904	0.07610684285393339	0.7966094228388314	0.38621822588797355	-0.10370078885559558
0.892	0.003232645329475616	-0.00022119126994927336	-0.003005144850417901	-0.12107063661825321	-0.01106827059734197	0.07588440649287116	0.7918729819435119	0.3807900410533934	-0.10717683907248074
0.893	0.0031883357647762467	-0.0002357911625953577	-0.002975557275517021	-0.11984352290033382	-0.010325542872734806	0.07565477642451582	0.7871463079443803	0.3753898347283191	-0.11059599795258196
0.894	0.003144581064771476	-0.00025001378724132486	-0.0029461021547231474	-0.11862665851692061	-0.00959388222637335	0.0754182294858797	0.7824299481098672	0.37001820538602614	-0.11396242344322985
0.895	0.003101391464734891	-0.0002638603986478283	-0.0029167394891957323	-0.11741956070083051	-0.00887329420394788	0.07517490737323992	0.7777229891318669	0.36467481607927005	-0.1172711943368358
0.896	0.0030587392007015227	-0.0002773442477209835	-0.0028875105445015253	-0.11622269713035338	-0.008163619417874288	0.07492475674507142	0.7730247278430504	0.3593608610450155	-0.12052710121797597
0.897	0.003016636220942605	-0.0002904653633240251	-0.0028583917132154264	-0.11503552525176827	-0.007464773779593439	0.07466821736102695	0.7683359219394374	0.35407542487274635	-0.12372690867996042
0.898	0.0029750671126428756	-0.0003032322488589811	-0.002829391484269181	-0.11385816577115608	-0.006776692830119113	0.07440511749497922	0.7636583117655296	0.3488197680465934	-0.126873130053035
0.899	0.0029340196778526732	-0.0003156418935489668	-0.002800535313942913	-0.11269056304639319	-0.006099231360489878	0.07413564882438804	0.7589883396455626	0.34359220838359794	-0.12996398486842867
0.9	0.0028935049607681567	-0.00032771397767512736	-0.002771785532841281	-0.11153279106091386	-0.005432354704020932	0.07386015051390549	0.7543297131397348	0.33839553061367655	-0.13300173755663963
0.901	0.0028534989573462425	-0.00033945528786244266	-0.0027431618619461404	-0.11038466819801224	-0.004775941574645233	0.07357877163025947	0.7496820854800946	0.3332270680705915	-0.1359836366182286
0.902	0.0028140117856116963	-0.000350854271020071	-0.002714689120404468	-0.10924615286323988	-0.004129915394530691	0.07329134802732518	0.7450427455991545	0.32808948535282284	-0.13891373118963804
0.903	0.002775024512818497	-0.00036192905278052245	-0.0026863347609669664	-0.1081170365939292	-0.0034941678267326054	0.07299818771847688	0.7404160565042066	0.3229819127080396	-0.14178846943820994
0.904	0.002736537994702546	-0.00037268719482771594	-0.002658133501451313	-0.10699739910028584	-0.002868646458637991	0.07269939717259198	0.7357988470850236	0.3179033716559703	-0.14461050565163414
0.905	0.002698539289645789	-0.0003831304864663757	-0.002630076292950166	-0.10588748794218802	-0.002253198889900016	0.07239505114204119	0.7311933990893943	0.312855764455716	-0.1473804768630867
0.906	0.0026610380140568643	-0.000393261176547125	-0.002602142040370482	-0.10478679177650593	-0.0016477656012845072	0.07208556406019682	0.7265979134357242	0.3078392847689677	-0.15009547992927416
0.907	0.0026240160034583307	-0.0004030875057249319	-0.0025743517484049924	-0.10369527147360122	-0.0010523016279081858	0.07177073148956645	0.722013314466184	0.30285165392004487	-0.15275878523361805
0.908	0.0025874599455485026	-0.0004126153858650481	-0.002546702399413607	-0.10261299004499869	-0.00046661245912674523	0.07145079005609221	0.7174405458412949	0.2978959858776244	-0.15536876245747067
0.909	0.0025513872785688655	-0.0004218425387849472	-0.0025192162114372595	-0.10154017779465052	0.00010928007392609074	0.07112574070956255	0.7128809121254929	0.29297051943616725	-0.15792679428557205
0.91	0.0025157726502273146	-0.0004307912980003823	-0.0024918751026178363	-0.10047632704178337	0.0006755260311510358	0.07079600629103464	0.7083311424001957	0.28807638753008674	-0.16043282327225322
0.911	0.002480614997715962	-0.0004394503265898223	-0.002464674114247558	-0.09942141687356118	0.0012322896348572893	0.07046136487705727	0.7037924944106138	0.28321286518588945	-0.16288660274912153
0.912	0.0024459169674105295	-0.0004478306014458369	-0.002437626449066478	-0.09837572028419618	0.001779424402258336	0.07012211402654427	0.6992680131212361	0.2783810378385685	-0.16528867192682462
0.913	0.002411658115122323	-0.00045593872302944136	-0.0024107411339099123	-0.09733909248974182	0.0023172232681612087	0.0697784476720521	0.6947538090834114	0.27358027647470956	-0.16763935907457533
0.914	0.0023778502672873623	-0.0004637798345879516	-0.0023840052662585658	-0.09631129957257202	0.0028457717606715123	0.06943034581910146	0.6902522228892973	0.2688106460041238	-0.1699389851849227
0.915	0.0023444759774215694	-0.00047135554769200125	-0.002357426743675096	-0.09529222352830152	0.003365098936739315	0.06907805190586619	0.6857622426964122	0.2640723404849073	-0.17218737910449425
0.916	0.002311539313359883	-0.0004786713857285974	-0.002331005409951245	-0.09428204841675085	0.0038751848915674	0.06872179867781203	0.681286314646063	0.2593661507805256	-0.17438580621980793
0.917	0.0022790222952647947	-0.00048572981746915363	-0.0023047456742294505	-0.09328071022170152	0.004376316015659628	0.06836130013146656	0.6768223758127806	0.2546913380228748	-0.17653297920189942
0.918	0.002246931498240755	-0.0004925405493446809	-0.002278644837359801	-0.09228798787063099	0.004868428255128395	0.06799683469453147	0.6723698573289414	0.2500490677060144	-0.17863064357837555
0.919	0.0022152641078253777	-0.000499106282961689	-0.002252708104988553	-0.09130394720088553	0.005351774707741851	0.06762880430243594	0.6679317792385491	0.24543769182482505	-0.18067832404090323
0.92	0.0021840012544960706	-0.0005054276730408122	-0.002226931967007918	-0.09032838117556402	0.005826266068889963	0.06725681108806984	0.6635048850350937	0.2408587006574113	-0.182675903363656
0.921	0.0021531475882999693	-0.0005115169271440694	-0.002201322962271289	-0.08936146793550104	0.006292090414399543	0.0668815210145604	0.6590932268725489	0.23631203734828607	-0.18462366807948202
0.922	0.0021226969911402977	-0.0005173691030698853	-0.0021758770098460525	-0.08840280242566757	0.006749245643592961	0.06650271159748442	0.6546940981274751	0.23179691927999838	-0.1865229574483098
0.923	0.0020926406768822505	-0.0005229933513533954	-0.002150600790562092	-0.08745272254642968	0.007197973347848	0.0661203842691789	0.6503065379873326	0.22731487846019816	-0.18837345562092872
0.924	0.002062981715809521	-0.0005284014031792957	-0.0021254903065198016	-0.08651114335542305	0.007638043789922281	0.06573499651045075	0.6459336299394196	0.2228643831856323	-0.19017675747251633
0.925	0.0020337089857948693	-0.0005335801136354607	-0.002100546918545323	-0.08557772111735679	0.008069970056694596	0.0653462956845211	0.6415741795434745	0.21844672194112838	-0.19192982358554786
0.926	0.0020048182286760774	-0.0005385443678903043	-0.002075775548526203	-0.08465243974486279	0.008493445679673816	0.06495477690831597	0.6372294097058788	0.2140614284124378	-0.19363580995134638
0.927	0.0019763124945570403	-0.000543300500452702	-0.0020511744143642593	-0.08373549039636616	0.00890899647127845	0.06456016343398924	0.6328965458650955	0.20970828462785696	-0.19529458409482303
0.928	0.0019481756730462794	-0.0005478516507523546	-0.0020267436735203715	-0.08282661938373508	0.009316067131935443	0.06416283700409944	0.6285796979768101	0.20538760004661075	-0.1969059892979689
0.929	0.001920413913171841	-0.0005521949337343474	-0.0020024854250605194	-0.08192586329378533	0.00971545714366347	0.06376276077336	0.6242746462744382	0.20110018407702615	-0.19847003792270135
0.93	0.0018930095455866646	-0.0005563431554600235	-0.0019783994934178305	-0.08103310098580761	0.01010661184474045	0.06336006675028606	0.6199841291519903	0.1968446322542499	-0.19998830911800913
0.931	0.0018659658563900433	-0.000560293690344878	-0.0019544870216195763	-0.0801484965119674	0.010490072956632446	0.06295490452406866	0.6157096257176131	0.1926222604341165	-0.20145913172649244
0.932	0.0018392812684908568	-0.0005640499604240429	-0.0019307475088179964	-0.07927158177508928	0.01086572406248507	0.06254718678251434	0.6114472104568494	0.18843266448296297	-0.2028851961575393
0.933	0.0018129592845558956	-0.0005676188929006679	-0.0019071845736636432	-0.07840279867874249	0.011233694596117404	0.06213725085312475	0.6071990131937475	0.18427606689663437	-0.20426445007231675
0.934	0.001786973316272109	-0.0005710018850505906	-0.001883793977304078	-0.07754157847373488	0.011593950046391886	0.06172516902603404	0.6029669851843148	0.18015197062155008	-0.20559882511082064
0.935	0.0017613332577387417	-0.0005742053939700385	-0.0018605814338448217	-0.07668835173982726	0.01194672488270291	0.0613109157445608	0.5987488628859482	0.17606101274632244	-0.2068890074928053
0.936	0.001736033896944458	-0.000577232820677096	-0.0018375436701407034	-0.07584264253892968	0.012292016665613897	0.06089472942599182	0.5945460524209629	0.1720025590750207	-0.20813337326098436
0.937	0.0017110700372622324	-0.0005800884774917103	-0.0018146822873313212	-0.07500465066951663	0.012630063361510294	0.060476393249225435	0.5903568423798676	0.16797706590539405	-0.20933467039809034
0.9380000000000001	0.0016864356960992503	-0.0005827700200388098	-0.0017920004227877327	-0.07417432245064809	0.012960639919634743	0.06005634416122542	0.5861819603450316	0.16398535437564685	-0.2104903802642913
0.9390000000000001	0.001662131139478815	-0.0005852818176319201	-0.0017694930696828303	-0.07335159769643201	0.013284122874570207	0.05963456712286796	0.5820236593527314	0.1600258670043182	-0.21160473971703353
0.9400000000000001	0.0016381476505841477	-0.0005876353749385614	-0.0017471640856178397	-0.07253633441184347	0.013600290989112633	0.05921106849253382	0.5778801619133681	0.15609908343752352	-0.21267312605277994
0.9410000000000001	0.0016144856518984251	-0.000589831582344476	-0.0017250117589971065	-0.07172844143948934	0.013909588425601846	0.058786179833635266	0.5737505759064805	0.15220606678496232	-0.21370009449583768
0.9420000000000001	0.0015911372457944576	-0.000591864587070093	-0.0017030382042565223	-0.07092803504657196	0.014211798911445705	0.05835970793552304	0.5696360965560618	0.14834604764024872	-0.2146848794019415
0.9430000000000001	0.001568101849537661	-0.0005937467024210485	-0.0016812435740047955	-0.07013499665588577	0.014507061464603078	0.057931721885460516	0.5655382049866049	0.1445187203730053	-0.21562695906707924
0.9440000000000001	0.0015453722608074045	-0.0005954779630726083	-0.0016596256251419457	-0.06934921680550665	0.014795480717786106	0.057502600467723645	0.5614556259499457	0.1407244671782069	-0.2165270026910714
0.9450000000000001	0.0015229477571747632	-0.0005970623193906571	-0.0016381871735824075	-0.06857072716677873	0.015077190859877423	0.057072249083141756	0.5573880327882454	0.13696327901637548	-0.21738536374502004
0.9460000000000001	0.0015008244473222955	-0.0005985024282810757	-0.0016169259075993385	-0.06779932298374594	0.015352163598326815	0.05664066979147055	0.5533350300831121	0.13323554359862108	-0.21820420029422444
0.9470000000000001	0.001478995428699829	-0.0005998011189302027	-0.0015958451866591875	-0.06703518859012361	0.015620769549553897	0.05620824272206336	0.5492979288601053	0.12954050031145836	-0.21898047722460087
0.9480000000000001	0.0014574617468524748	-0.0006009625856442173	-0.001574942751483904	-0.0662779614301633	0.015882639212180798	0.055774535743107374	0.5452783211872451	0.1258780254775077	-0.219717321679017
0.9490000000000001	0.0014362151305097343	-0.0006019877922552656	-0.001554217615145951	-0.06552814541913096	0.016137992022669502	0.055340260957417765	0.5412713462852132	0.12224923571837328	-0.2204133592467991
0.9500000000000001	0.0014152544679655237	-0.0006028814675472698	-0.0015336709387675825	-0.06478497813323293	0.016387015208788998	0.054904939431472705	0.5372825621648767	0.11865382561552028	-0.22106987890934904
0.9510000000000001	0.0013945773725378714	-0.0006036456891583468	-0.0015133024671383532	-0.0640488034157578	0.01662980185853294	0.054469032768659095	0.5333081895212718	0.11509024156362305	-0.22168872548523705
0.9520000000000001	0.0013741777266764955	-0.0006042839557124909	-0.001493113105297936	-0.06331972414989374	0.016866279048282175	0.05403254283037778	0.5293519154680316	0.11156095321968296	-0.22226684007173486
0.9530000000000001	0.0013540532706457667	-0.0006047976632058801	-0.001473102730649825	-0.0625973617806556	0.017096450731073236	0.053595260719008296	0.5254096977370564	0.10806368524113817	-0.22280714349200278
0.9540000000000001	0.0013341990999209822	-0.0006051908428487664	-0.0014532697167906263	-0.06188167715803673	0.017320793640964883	0.05315757820644637	0.5214846182305812	0.10459968877288969	-0.22331006111838106
0.9550000000000001	0.001314617074334844	-0.0006054658091087986	-0.0014336139337894063	-0.061172944453126245	0.017538957452729084	0.05271954422857249	0.5175750156615169	0.10116847942415486	-0.22377451535380272
0.9560000000000001	0.001295296129064246	-0.0006056249645315596	-0.0014141354119736862	-0.060470727050777696	0.0177512803190311	0.05228122730349786	0.5136807537308716	0.09777025790691156	-0.22420100803597537
0.9570000000000001	0.0012762399828596838	-0.0006056713426756623	-0.0013948348290622283	-0.05977529632391808	0.017957631864492854	0.0518424279183708	0.5098040227992439	0.09440448256252555	-0.22459184806483698
0.9580000000000001	0.0012574404726354588	-0.0006056072704710111	-0.0013757116119252045	-0.05908645506401491	0.01815829750749172	0.05140362284780984	0.5059422666360439	0.09107198524276164	-0.22494458982244445
0.9590000000000001	0.0012388961418030337	-0.0006054352433394935	-0.001356764204462163	-0.05840418472424189	0.018353187264683827	0.050964507999123825	0.5020985706831829	0.08777235918897305	-0.22526253624908057
0.96	0.0012206045353487	-0.000605157700276208	-0.0013379927839989676	-0.05772836579963029	0.018542241751835498	0.05052543027267094	0.49827018311289195	0.08450514162697247	-0.22554334562254164
0.961	0.001202562158857204	-0.0006047781847778655	-0.0013193988405609388	-0.05705898083635771	0.018725881353859	0.050086429402112165	0.4944586689104139	0.08127039005989344	-0.22579000527608586
0.962	0.0011847662382879747	-0.0006042976893185098	-0.0013009796710776562	-0.05639596102754769	0.01890407608180234	0.049647330105574476	0.4906618061722987	0.07806877368253251	-0.22600172227858473
0.963	0.0011672109019998562	-0.0006037189291980905	-0.0012827361913505923	-0.05573940736439925	0.01907667135500031	0.04920849164684851	0.4868834828455317	0.07489938265302734	-0.22617794534758653
0.964	0.0011498954651886829	-0.0006030442588158424	-0.001264667494380093	-0.055089071269462685	0.019243923522013873	0.048769737633387	0.4831219030776366	0.07176250647647381	-0.22632074967492577
0.965	0.001132818117107051	-0.0006022771698924263	-0.0012467710572342718	-0.05444512603310418	0.01940564400938584	0.04833151904104549	0.4793774905721401	0.06865887345737151	-0.2264286646695822
0.966	0.0011159736604743294	-0.0006014180383882057	-0.0012290504802781844	-0.05380735541809835	0.01956247007880241	0.047893377487814866	0.47564714211693426	0.0655866711577081	-0.22650327355539407
0.967	0.0010993608311076282	-0.0006004708941319417	-0.0012115027259484428	-0.05317578256297524	0.01971381156068721	0.0474557631297875	0.47193596200076493	0.0625472410679065	-0.2265460777118409
0.968	0.00108297358280147	-0.0005994365302722269	-0.0011941296622390869	-0.052550192705201074	0.01986026772090504	0.04701849611230874	0.4682392359729765	0.05954012670213145	-0.2265556858170816
0.969	0.0010668147141787367	-0.0005983178007784761	-0.0011769263377298862	-0.05193074546881424	0.02000143507794166	0.04658171753127318	0.46456168939103853	0.05656482127852998	-0.22653261767310834
0.97	0.0010508758896322302	-0.0005971169963415591	-0.0011598955117590479	-0.051317439321807004	0.02013782172609495	0.046145683418932645	0.4608988816853355	0.053621986195011656	-0.22647836686668182
0.971	0.0010351555721646811	-0.0005958355924866528	-0.0011430361607245576	-0.050709941634283336	0.020269251476599248	0.04571016776647966	0.457254247194655	0.050711245539019	-0.22639140292213888
0.972	0.0010196532431468034	-0.0005944764619796479	-0.0011263476489909079	-0.05010849755884385	0.020395698906062087	0.04527527813094727	0.4536255220617989	0.047832154118069486	-0.2262752019128012
0.973	0.0010043635346209069	-0.0005930408194301558	-0.0011098270260043377	-0.04951288687281435	0.02051745781740808	0.044841238721515235	0.45001508012714975	0.044985258239305645	-0.22612695912012656
0.974	0.0009892863542754534	-0.0005915312636975195	-0.001093478147319456	-0.04892336606727299	0.02063450058762549	0.04440810687414081	0.4464218029690985	0.042170312850397254	-0.2259487685347501
0.975	0.0009744157669245135	-0.000589949220766401	-0.0010772964016755211	-0.048339251506696546	0.020746882521204487	0.04397572713157032	0.442845195127359	0.039387261691118725	-0.22574191962221907
0.976	0.0009597527322483978	-0.000588297352504606	-0.0010612824751565198	-0.04776126367657893	0.020854579278145952	0.04354414985361772	0.4392846164008152	0.036635573270110355	-0.22550433365300038
0.977	0.0009452918084104877	-0.0005865773969763167	-0.001045436979489747	-0.047188841198471276	0.02095783019985576	0.043113722406302554	0.43574226753611045	0.03391561183265983	-0.2252379298458714
0.978	0.0009310306574276943	-0.0005847904753253665	-0.001029757844746629	-0.046622031485432584	0.021056582178730188	0.04268405638483977	0.4322161570551856	0.03122765250848053	-0.22494294408400212
0.979	0.0009169671213686392	-0.0005829393091438743	-0.001014244004740688	-0.04606095113191796	0.021150736439815424	0.04225557470580694	0.4287074711724504	0.02856990524251138	-0.22462099199345426
0.98	0.0009031020327481682	-0.0005810261386594587	-0.0009988972414456284	-0.045505394614541825	0.021240776618023524	0.04182828065767602	0.4252153739189679	0.025944739363842007	-0.22426925278583226
0.981	0.0008894264079500382	-0.0005790510566767461	-0.0009837126374206656	-0.04495544026585067	0.02132648563420575	0.04140218992909163	0.42174090032395967	0.023350515917041348	-0.22389084096545753
0.982	0.0008759430700777723	-0.0005770167969167797	-0.0009686913513688651	-0.04441076626781284	0.021407900398399397	0.04097725748379446	0.41828209639984076	0.020786800444513587	-0.2234860214997643
0.983	0.0008626484151730843	-0.0005749252522456535	-0.0009538337849901956	-0.04387174864257831	0.02148516974032911	0.040553524698915676	0.414841820888725	0.018254442007112015	-0.22305435130418444
0.984	0.0008495374417772778	-0.000572777937106661	-0.000939138088346395	-0.043338169619104604	0.021558182464447607	0.04013107600791634	0.41141937109524923	0.01575323749803914	-0.22259584670746813
0.985	0.0008366106832439485	-0.0005705764273956992	-0.0009246045092993166	-0.04280987213646113	0.021627281838339025	0.03971011237886838	0.40801351767544863	0.013282865793944415	-0.22211231734536502
0.986	0.0008238659327341133	-0.0005683218317687597	-0.000910229775166401	-0.04228697680528008	0.021692381242831307	0.03929039184348556	0.40462533816836793	0.010842420679611192	-0.22160297146744984
0.987	0.0008112977463258903	-0.0005660171725989174	-0.000896014946065401	-0.04176934077046271	0.02175357083737741	0.03887209031219346	0.4012548290109871	0.008433504847919132	-0.22106868924884732
0.988	0.0007989066428085275	-0.0005636626732150045	-0.0008819593452343217	-0.041256879694030114	0.021810801547061456	0.038455420052509126	0.39789989339522175	0.0060549551495672205	-0.2205096414322404
0.989	0.0007866895143669094	-0.0005612608528391012	-0.0008680612202913893	-0.04074952826627776	0.021864216972197863	0.03804015255813295	0.39456334981391095	0.0037065719124055596	-0.21992642760787676
0.99	0.0007746432342293653	-0.0005588130503502605	-0.0008543219457958502	-0.040247534504464166	0.021913866651616716	0.03762651980326357	0.39124342650334754	0.001388479103462903	-0.21931998554061863
0.991	0.0007627673194358837	-0.0005563202379511084	-0.0008407355545185499	-0.03975049207792743	0.0219598529678903	0.0372144520976061	0.38794170031151376	-0.0008991140217133042	-0.21868850062988218
0.992	0.000751059128215288	-0.000553783758632442	-0.0008273069889971002	-0.03925869815936322	0.02200203613051336	0.03680407334786746	0.38465660902274884	-0.00315697458002534	-0.21803504878886174
0.993	0.0007395162761212565	-0.0005512057349943124	-0.0008140316194228162	-0.03877170397682156	0.022040851191673143	0.03639529407657762	0.3813894546700723	-0.005385013797903959	-0.21735885657029286
0.994	0.0007281337058225179	-0.0005485873480987023	-0.0008009112294156451	-0.03828985933528001	0.022075908898380903	0.035988153012719425	0.3781402075377694	-0.007583052899028997	-0.21666112804117996
0.995	0.0007169152801920695	-0.0005459305725109115	-0.0007879410742481385	-0.037813025304206514	0.022107584136089393	0.03558284981889928	0.37490813119634603	-0.009751271799824601	-0.2159406779998901
0.996	0.0007058532060810726	-0.0005432358518750056	-0.0007751245710912737	-0.03734091794512315	0.022135925400777946	0.03517938113427241	0.3716917841984177	-0.011890201458299998	-0.2151994010347818
0.997	0.0006949498614704599	-0.000540504435191238	-0.0007624573229666449	-0.0368737865820668	0.022160748136749536	0.034777557675106166	0.36849281749276197	-0.013999555211592851	-0.21443726227774218
0.998	0.0006841992004280014	-0.0005377385561479741	-0.0007499391546718906	-0.03641156557008623	0.022182385737730292	0.034377778365531804	0.36531346246116436	-0.01607950060402641	-0.2136531205927646
0.999	0.0006736019164085952	-0.0005349376622695902	-0.0007375711488609978	-0.0359539297400374	0.022200598686118695	0.03397990698815435	0.3621495377061038	-0.018130872317857427	-0.21284980099819756
1.	0.0006631561585749418	-0.0005321063847789002	-0.0007253507452628208	-0.03550121703878665	0.022215648244898304	0.033583773158076057	0.35900417803939205	-0.02015228550352871	-0.21202678676519765
1.0010000000000001	0.0006528587933029556	-0.0005292431938546475	-0.0007132765110337878	-0.03505319724699451	0.022227394226488208	0.03318958453723721	0.3558741535398301	-0.022145938913929256	-0.21118364447681828
1.002	0.0006427074039226138	-0.000526351489800661	-0.0007013501322479782	-0.034609856434717284	0.022236178331957245	0.03279747372622424	0.35276312045875635	-0.0241098389799264	-0.2103208656424896
1.0030000000000001	0.0006327012793756787	-0.0005234294393426722	-0.0006895660451739311	-0.03417105837613438	0.022241878301570372	0.03240728105987065	0.3496689544504747	-0.026045313821433005	-0.20944024930770666
1.004	0.0006228380301305629	-0.0005204787774830777	-0.0006779273503692928	-0.033736979086190874	0.022244555397269574	0.032019314483320814	0.34659129256382976	-0.027952470113622133	-0.20854106347172818
1.0050000000000001	0.0006131157781516219	-0.0005175048297323825	-0.0006664318360478135	-0.03330742029393223	0.022244259308707506	0.03163322672765387	0.3435328910574109	-0.02983082838898246	-0.20762381596112595
1.006	0.000603531941948485	-0.0005145036004424887	-0.0006550772222230644	-0.03288218710947632	0.02224089478327183	0.03124937550084795	0.3404907780928339	-0.031681947513633194	-0.20668886693671196
1.0070000000000001	0.0005940868360258078	-0.0005114800160308961	-0.0006438645905834657	-0.032461614494326455	0.022234899692232427	0.030867578931295814	0.33746575565155257	-0.033504245882013714	-0.2057368764519461
1.008	0.0005847757129213782	-0.0005084325424734235	-0.0006327895010039489	-0.032045530151047524	0.022225897849162353	0.030487845007331715	0.33445701864697996	-0.03529828330518149	-0.2047680475556039
1.0090000000000001	0.0005755993867592672	-0.0005053614692064303	-0.0006218557720551325	-0.03163380584453021	0.022214281294808715	0.030110376087251433	0.33146827325420536	-0.037064990822839636	-0.20378268748340142
1.01	0.000566555348027226	-0.0005022729891054495	-0.0006110586999526301	-0.031226301492930195	0.022199858703091428	0.02973496355077299	0.32849531422146716	-0.03880416798105717	-0.20278114276364914
1.0110000000000001	0.0005576410263270039	-0.0004991611900678665	-0.000600399923029584	-0.030823267049631363	0.022182698685757778	0.029361820781523263	0.3255387059441204	-0.040515751607281894	-0.20176400395676275
1.012	0.0005488549009311796	-0.0004960336092325395	-0.0005898767673125813	-0.030424471312906706	0.022162955354629265	0.02899097067616897	0.3226005387037691	-0.042199778466611326	-0.20073138985939526
1.0130000000000001	0.0005401958609863577	-0.0004928868979220573	-0.0005794866703925588	-0.030030003541073748	0.022140659987157807	0.028622311702352157	0.3196779788253113	-0.04385687137848224	-0.19968374553619933
1.014	0.000531661572889008	-0.0004897245449583722	-0.0005692314632544862	-0.029639619373358808	0.022115779931874774	0.028255985523310986	0.3167749587748419	-0.04548691864870895	-0.19862153226405765
1.0150000000000001	0.0005232510480322957	-0.0004865440138703227	-0.0005591084447496759	-0.029253606881265572	0.022088541034873517	0.027891928916605618	0.3138876406381145	-0.04708984791966293	-0.19754508874076834
1.016	0.0005149626897601878	-0.00048335041573933625	-0.0005491174879880608	-0.028871687736596194	0.02205876145020611	0.027530250098125517	0.31101802983077187	-0.04866635339497767	-0.19645472642693532
1.0170000000000001	0.0005067938787095532	-0.0004801435486615146	-0.0005392582263960813	-0.02849375358660037	0.02202666930787068	0.027170846652180582	0.30816529209502624	-0.050215733815918234	-0.19535071243584062
1.018	0.0004987438012749757	-0.00047692131835727316	-0.0005295278393794822	-0.02811993839758935	0.02199218238157726	0.026813814650077664	0.3053297579783183	-0.05173969811766389	-0.19423362611834483
1.0190000000000001	0.0004908109081053314	-0.0004736887849579491	-0.0005199262281143931	-0.027750186126611752	0.0219552151171023	0.02645928229085981	0.30251140470791554	-0.05323659642379745	-0.19310377866537953
1.02	0.00048299326768517625	-0.00047044359421162193	-0.0005104508476596138	-0.027384549510960796	0.021916160279413587	0.026106993465220756	0.29970996908163905	-0.05470811539116947	-0.19196113697260908
1.0210000000000001	0.0004752899169776306	-0.00046718798582726404	-0.0005011029595487485	-0.027022626030309867	0.021874805266790733	0.0257571848920948	0.29692563680687345	-0.0561527935085501	-0.19080665278990078
1.022	0.0004676987974277199	-0.0004639244232665934	-0.0004918805876063919	-0.02666493985609889	0.021831384456665423	0.025409639013782397	0.2941580514396013	-0.057571865331803154	-0.18964024588978856
1.0230000000000001	0.0004602179682764348	-0.00046065188039915155	-0.00048278297841126906	-0.02631103054841321	0.021785713530555605	0.02506477643323182	0.2914083711515586	-0.05896530544679711	-0.18846223824548639
1.024	0.00045284742317152667	-0.0004573705682638937	-0.00047380787032800403	-0.02596089844364488	0.02173802130739986	0.024722169527551515	0.2886749931208339	-0.06033420896691839	-0.18727329072210272
1.025	0.00044558339988458735	-0.00045408117153068	-0.0004649545734814585	-0.025614605144901516	0.02168828134289462	0.024382035749735884	0.28595890906636945	-0.06167659624360264	-0.18607372899374713
1.026	0.0004384267265041364	-0.0004507853912066894	-0.00045622325712328145	-0.025272282578451672	0.021636322848571442	0.02404456670813997	0.2832594098088469	-0.06299459848623847	-0.18486343344240774
1.027	0.00043137487422859175	-0.0004474852007135598	-0.0004476130401126776	-0.024933621631130713	0.02158254918422986	0.023709404371526088	0.28057669117397405	-0.06428783842303835	-0.18364327332503133
1.028	0.0004244268718127433	-0.00044417856343201105	-0.0004391214004508042	-0.02459864209429599	0.021526985338661965	0.02337691612721989	0.2779113490437556	-0.06555583646353629	-0.18241323773392742
1.029	0.00041758107912389514	-0.00044086861820551024	-0.00043074714966033283	-0.024267468872475065	0.021469426531699334	0.023046775714089415	0.2752628852672228	-0.06679862065314819	-0.18117376312159156
1.03	0.00041083604052323465	-0.0004375543384642751	-0.0004224907398771859	-0.023939933528721355	0.02140984311347758	0.022719302693583486	0.27263103577428205	-0.0680180433784324	-0.1799253172381668
1.031	0.0004041904536073086	-0.00043423793373378536	-0.00041434876686265924	-0.02361584416899487	0.021348639000150695	0.022394172907402247	0.2700155579275383	-0.06921285501999438	-0.17866796504048923
1.032	0.00039764292508799435	-0.0004309188066613516	-0.0004063221977626585	-0.023295503620524082	0.021285624819026464	0.022071741484384528	0.2674172245353979	-0.07038347535308664	-0.17740218617516734
1.033	0.0003911916921629256	-0.0004275977159751859	-0.0003984107459783706	-0.02297882598501778	0.02122090281639292	0.02175184632886205	0.26483571277930307	-0.07153015400679713	-0.17612828764507094
1.034	0.00038483599275513324	-0.0004242762071291622	-0.00039061162630536506	-0.022665605545118622	0.021154449828828893	0.021434496987485094	0.2622706612404351	-0.07265289769410602	-0.17484666124545456
1.035	0.0003785755258786842	-0.0004209554726443589	-0.0003829228089981939	-0.02235577722397348	0.021086348804969075	0.02111971538095734	0.2597222267883997	-0.07375235447759651	-0.1735574780374884
1.036	0.00037240712080729483	-0.00041763363419180936	-0.0003753453689793799	-0.02204950435625916	0.02101649071702206	0.020807520902411895	0.25719104493902606	-0.07482794063601383	-0.17226103693866776
1.037	0.0003663302345988283	-0.00041431345617037256	-0.00036787752847435603	-0.02174674878015812	0.020945293193268745	0.020497910879891203	0.25467573383867886	-0.07588059485506884	-0.17095791200524846
1.038	0.0003603438974183446	-0.00041099271858918327	-0.00036051857266906803	-0.021447402337238207	0.02087240900916441	0.020190886722863902	0.2521774861167828	-0.0769103313271111	-0.1696480374651957
1.039	0.00035444653167690505	-0.00040767649002601645	-0.0003532683673983412	-0.0211513715581281	0.02079803489719889	0.01988644557156058	0.24969510511713067	-0.07791699836044004	-0.16833189198156795
1.04	0.0003486371761682795	-0.0004043619968884466	-0.00034612425280221407	-0.02085864881202225	0.020722159636730894	0.01958462864825552	0.24722974824691268	-0.07890076896165102	-0.1670099406331969
1.041	0.0003429144357352581	-0.0004010507910538983	-0.0003390842656940709	-0.020569294089513603	0.02064483854474922	0.019285411408037734	0.2447803434541747	-0.0798621178207914	-0.16568235853837943
1.042	0.0003372770684900284	-0.00039774253805409084	-0.0003321495329225582	-0.020283082751633957	0.02056622211154683	0.018988790969206904	0.24234802610443293	-0.08080121470955452	-0.16434922696256066
1.043	0.0003317244575769754	-0.00039443941279466597	-0.0003253179210470822	-0.020000296426919088	0.020485952014733286	0.018694798560063272	0.23993170526250834	-0.0817181340355422	-0.1630110439589154
1.044	0.0003262548664891185	-0.00039114039743302014	-0.0003185891856336659	-0.019720705099193367	0.020404626085028552	0.018403400839100206	0.23753151848252413	-0.08261285701454017	-0.1616681530589858
1.045	0.00032086699802083226	-0.0003878467227903362	-0.00031196087397825475	-0.019444293878063606	0.020321939390575222	0.01811463346889091	0.23514776318413344	-0.08348574659842099	-0.16032075782644406
1.046	0.000315560241489462	-0.0003845589943196026	-0.0003054327580003609	-0.019170989199043326	0.020237902551623853	0.017828491319020843	0.2327803562593897	-0.08433715818647934	-0.15896920771345907
1.047	0.0003103333415734232	-0.00038127774058284105	-0.0002990046124099526	-0.01890086956876631	0.02015277391871795	0.017544962570990228	0.2304286255843901	-0.08516699384703237	-0.15761367131453852
1.048	0.00030518526929250727	-0.0003780018460177129	-0.00029267384128737323	-0.018633901069273304	0.02006627247167616	0.01726406867907717	0.22809354385739422	-0.08597552261495305	-0.15625452068170567
1.049	0.00030011486601195137	-0.00037473376842694873	-0.000286442908324657	-0.018369863475137003	0.01997869064987922	0.016985785314920687	0.22577476955491765	-0.08676293567590952	-0.1548918892568175
1.05	0.0002951205053919273	-0.000371473109991488	-0.00028030454014082686	-0.018109121576052035	0.019889819744396842	0.016710130951678847	0.22347117390438548	-0.08752928298553081	-0.15352643352484377
1.051	0.00029020172253740385	-0.00036822057907657645	-0.0002742648574446206	-0.017851243439624794	0.019800101149815653	0.01643708442304717	0.22118452458465387	-0.08827513126828626	-0.1521578719713384
1.052	0.0002853580765417143	-0.0003649758001838462	-0.0002683175915990521	-0.017596277330519015	0.019709018740021376	0.016166685114628543	0.21891348011938405	-0.08900014375433296	-0.15078671537679136
1.053	0.00028058662696381825	-0.00036174167897984555	-0.00026246209550787714	-0.017344400163777383	0.019617191437581418	0.015898886285281924	0.21665796892652567	-0.0897049249794372	-0.14941360837498519
1.054	0.0002758880867762522	-0.00035851398048395187	-0.000256700559648156	-0.017095354581218136	0.019524173110307762	0.015633708949809314	0.21441870108592476	-0.09038939253100332	-0.14803810020030994
1.055	0.00027126141881090015	-0.0003552978769595087	-0.00025103020853460014	-0.016849265836134674	0.01943023465406028	0.015371154498949794	0.21219550349110017	-0.09105386422899643	-0.1466609879600723
1.056	0.00026670464131334226	-0.00035208942834410474	-0.0002454510238437031	-0.01660622363852589	0.019335178761862262	0.015111194894919853	0.20998761960985485	-0.09169853655472257	-0.1452823121502277
1.057	0.000262217018188093	-0.00034889234649725055	-0.00023995874427260074	-0.01636586667600822	0.019239329314737926	0.014853872362833188	0.20779565648606008	-0.09232356123246518	-0.14390239632719426
1.058	0.0002577983055925461	-0.00034570631826976703	-0.00023455588579817668	-0.016128299591939482	0.019142558145945298	0.014599145199757468	0.2056189881856399	-0.09292892034173604	-0.14252137098164985
1.059	0.000253446724496733	-0.0003425313091189032	-0.00022924089132405994	-0.015893588330919736	0.01904491690796041	0.01434701126869266	0.20345869619389223	-0.09351508322856916	-0.1411397740557815
1.06	0.00024916219284760283	-0.00033936702645861897	-0.00022401168767477312	-0.015661523938255595	0.01894643081395882	0.014097490273323863	0.2013132292059151	-0.09408213069614157	-0.13975753994480256
1.061	0.00024494273083523294	-0.00033621358872440676	-0.00021886709039356403	-0.015432481934857432	0.018847134703786392	0.0138505668665763	0.19918363353264962	-0.09463014010617772	-0.13837496317298367
1.062	0.00024078788826139687	-0.0003330731420390017	-0.00021380813224937303	-0.015205942602774818	0.018747052721110356	0.013606234492048478	0.19706987764907952	-0.09515941509208703	-0.1369922199083714
1.063	0.00023669637424792277	-0.0003299441732404554	-0.00020883211083943016	-0.01498211174438959	0.018646206609410593	0.013364479345097898	0.19497114789495232	-0.09567034906083509	-0.13560982746906539
1.064	0.00023266828776122127	-0.0003268294423696772	-0.0002039372006195436	-0.01476096352094675	0.01854462126617327	0.013125304474871561	0.1928877076783314	-0.09616258375711365	-0.13422780542896048
1.065	0.00022870171163922866	-0.00032372551403598047	-0.0001991244629945084	-0.014542467076169865	0.018442333050579456	0.012888705860791428	0.1908195350191932	-0.09663678309468207	-0.13284647816929054
1.066	0.00022479735858605044	-0.0003206348502495627	-0.0001943944390707779	-0.014326596151519915	0.018339366351854024	0.012654666038086198	0.18876665106887403	-0.0970927705945351	-0.13146582201047202
1.067	0.00022095270375112146	-0.0003175579174387387	-0.00018974118994368925	-0.014113291100734116	0.018235751862678996	0.01242320178386005	0.18672922360545133	-0.09753100876122713	-0.13008644439387562
1.068	0.00021716698832915753	-0.0003144940672531312	-0.0001851676332885932	-0.013902550391728163	0.0181314943247579	0.012194268226738147	0.18470688520412998	-0.09795160231056854	-0.12870821099186747
1.069	0.00021344001689248477	-0.00031144439419135216	-0.00018067196079211032	-0.013694364734580342	0.01802664677378264	0.011967905034803073	0.18269958858657653	-0.09835466851301107	-0.12733159107822212
1.07	0.00020977021272264047	-0.00030840881822531555	-0.0001762529291919628	-0.013488677055091715	0.017921212525946622	0.011744049444978815	0.18070759529514518	-0.0987406576653381	-0.1259566368849733
1.071	0.00020615811663650532	-0.0003053872870987772	-0.00017190970299490796	-0.01328547882387231	0.01781522467549318	0.011522744579629523	0.17873003674294058	-0.09910916616539588	-0.12458349753718634
1.072	0.00020260184342284535	-0.00030238001036198063	-0.0001676413877698319	-0.013084740599192748	0.017708706899376654	0.011303958770148803	0.17676784284052455	-0.09946104743894066	-0.12321269673953802
1.073	0.00019910065411236973	-0.0002993877375786535	-0.00016344738359904592	-0.012886437252326629	0.017601675863518938	0.01108768225475393	0.17482027479079082	-0.09979589683021708	-0.12184410968464589
1.074	0.00019565436345021398	-0.0002964112058360706	-0.00015932637860811393	-0.012690550813189053	0.017494168378890316	0.010873912159035125	0.17288771445072842	-0.10011434457489711	-0.12047812560803794
1.075	0.00019226127859339067	-0.000293448602663144	-0.00015527758429609667	-0.012497051154166397	0.017386208361712667	0.010662637220846266	0.17097008078887643	-0.10041643125858915	-0.11911479566334662
1.076	0.00018892227277643868	-0.00029050181837281854	-0.00015130026811489535	-0.012305915386754553	0.017277806047865805	0.01045385907685723	0.16906666975687334	-0.10070221387187464	-0.11775436572766071
1.077	0.00018563463726291166	-0.00028757045463648293	-0.00014739329390974794	-0.01211713700240091	0.017168982459572338	0.010247523711995589	0.16717826282190154	-0.1009719573148617	-0.11639710251079263
1.078	0.00018239788547660648	-0.0002846550529272595	-0.0001435561094961832	-0.011930670956391507	0.017059758339903665	0.010043682652443929	0.16530431155216102	-0.10122597320601509	-0.11504307016838991
1.079	0.00017921310927871507	-0.00028175494053363925	-0.00013978752728809486	-0.011746487318830986	0.01695017311043622	0.009842285082836293	0.16344535223446754	-0.10146413429190154	-0.11369267284545237
1.08	0.00017607715689059133	-0.00027887161554613667	-0.0001360866393931894	-0.011564594690633425	0.01684024060663857	0.009643334739794823	0.16160007358071174	-0.10168690346541892	-0.11234584861855505
1.081	0.00017299156406993252	-0.00027600356978209285	-0.00013245292196306343	-0.011384948229819055	0.016729980774270115	0.009446821291829777	0.1597694560797214	-0.1018942820398476	-0.11100290043420614
1.082	0.00016995378381318328	-0.00027315268119740765	-0.00012888533271142408	-0.01120752847712531	0.016619409556411325	0.009252725406115724	0.15795354924228538	-0.1020866771875591	-0.10966383102141655
1.083	0.00016696349213736063	-0.0002703176709699778	-0.0001253830072940695	-0.01103229950860941	0.01650856921247425	0.009061043355254476	0.1561518454291181	-0.10226400596735982	-0.10832897948728616
1.084	0.0001640213228950725	-0.0002675000718734862	-0.00012194516072305029	-0.010859264159654245	0.016397446702585354	0.008871749967260673	0.15436427643218237	-0.10242676889020966	-0.10699852718244292
1.085	0.0001611248598167351	-0.00026469873395945957	-0.00011857078044022384	-0.010688392102966345	0.01628607285156286	0.00868485227257877	0.1525909318477779	-0.10257471798702614	-0.10567249772149702
1.086	0.00015827477956269025	-0.000261914683628636	-0.00011525929660948178	-0.010519639374991415	0.01617448771704304	0.008500328896285988	0.15083157813952414	-0.10270834283285657	-0.10435132261211483
1.087	0.00015546966771270534	-0.00025914692321465975	-0.00011200957314529626	-0.010353023807914816	0.016062684328255313	0.008318159445049456	0.14908655804484583	-0.10282759207941239	-0.10303483111094455
1.088	0.00015270920483681857	-0.00025639700078913455	-0.000108820946846134	-0.01018847563023247	0.015950695054312118	0.008138346898534425	0.1473553434283459	-0.10293297067068571	-0.10172338354601315
1.089	0.00014999249907153076	-0.00025366397003459974	-0.00010569277699488287	-0.010026028930770987	0.015838532731359156	0.007960886004864515	0.14563794624032467	-0.1030244523201897	-0.10041702899178538
1.09	0.00014731916557915288	-0.0002509484915784348	-0.00010262398124202354	-0.009865614576951315	0.015726229515331473	0.007785747270689343	0.1439345668941876	-0.103102167895567	-0.09911602263700556
1.091	0.00014468844478867683	-0.00024825043696621055	-0.00009961402140977774	-0.009707243929361488	0.015613793491515345	0.0076128978892165385	0.1422450798609537	-0.1031662426430047	-0.09782039710047984
1.092	0.00014209916230295932	-0.0002455698275115663	-0.00009666168170430245	-0.009550870424354187	0.015501244587139928	0.007442367625968334	0.14056915053283106	-0.10321702738220687	-0.09653033836500696
1.093	0.00013955176408585784	-0.00024290706153449129	-0.00009376681219849521	-0.009396494835631201	0.015388594454699282	0.0072741184707152485	0.13890716888705004	-0.10325475176169122	-0.09524598970908786
1.094	0.00013704475340482243	-0.0002402619453957487	-0.00009092784788567562	-0.00924406667937144	0.015275870428465423	0.007108137694185618	0.13725871007079243	-0.10327930572985722	-0.09396748112921025
1.095	0.00013457885306974866	-0.00023763455169438383	-0.0000881447673298355	-0.00909361896445584	0.015163081708279676	0.0069444166895849205	0.1356236379362544	-0.10329118629393634	-0.09269494937071618
1.096	0.00013215185385266062	-0.00023502514140614928	-0.00008541629100923289	-0.0089450667335076	0.015050252916107364	0.006782931485461353	0.13400264390649633	-0.10329032393931636	-0.09142856682006308
1.097	0.00012976342351091609	-0.00023243358840825895	-0.00008274186286231621	-0.00879843716938579	0.014937387944096254	0.006623682528198369	0.13239469859105019	-0.10327701306175767	-0.09016848952860926
1.098	0.0001274142281144431	-0.0002298601138585582	-0.00008012069608034791	-0.008653683610764832	0.014824517215833893	0.0064666664249812145	0.13079985028906485	-0.10325118656580205	-0.08891475460356861
1.099	0.00012510269180304983	-0.00022730473404691492	-0.00007755185098564594	-0.008510818712705336	0.014711640472453684	0.006311838557551905	0.12921881392430626	-0.1032134667497436	-0.08766749577207142
1.1	0.00012282813128770145	-0.00022476743220885514	-0.00007503488279991669	-0.008369786718395472	0.014598794787310333	0.006159193070855405	0.12765075836470163	-0.10316369706823621	-0.08642668985781399
1.101	0.00012059067245915114	-0.00022224824461183624	-0.00007256905052912196	-0.008230563896694403	0.014485996401941882	0.006008714339653137	0.12609590027399903	-0.1031019825952301	-0.08519272948846611
1.102	0.0001183892188690429	-0.00021974737233276847	-0.00007015329252834366	-0.008093178140721805	0.014373217978777079	0.00586041387793843	0.12455434385452072	-0.10302881617310997	-0.08396569783466473
1.103	0.00011622348687145948	-0.00021726474303969233	-0.0000677872560433426	-0.007957572957399715	0.014260523999074778	0.005714222497425778	0.12302574302863827	-0.10294410283262015	-0.08274556319509851
1.104	0.00011409327043191851	-0.00021480037404893103	-0.000065470046543326	-0.007823731065286423	0.014147911374210053	0.005570191863718614	0.12151008610944239	-0.10284804895028511	-0.08153250993983033
1.105	0.00011199707537786514	-0.00021235445782371426	-0.00006320093568923735	-0.007691643283762793	0.014035385988666849	0.005428249161512815	0.12000755568393846	-0.10274100147007116	-0.0803266533545713
1.106	0.00010993515319744958	-0.00020992694985029394	-0.00006097909470175593	-0.007561287173366498	0.013922970019149685	0.005288416631774334	0.11851762216067166	-0.10262285737529808	-0.07912794267015077
1.107	0.00010790754791499451	-0.00020751770931668893	-0.00005880407638039264	-0.007432656676049825	0.013810689804644942	0.005150653772422262	0.11704058806917275	-0.1024940641965131	-0.07793666302982755
1.108	0.00010591219151983718	-0.0002051267805791427	-0.00005667522603344205	-0.007305713064312479	0.013698540708605845	0.00501496993949135	0.11557649255294727	-0.10235456937004093	-0.07675292973207029
1.109	0.00010394999944134761	-0.00020275447290317547	-0.00005459154079303977	-0.007180447952547904	0.013586523316140887	0.004881325546441852	0.11412484109107324	-0.10220453036738093	-0.07557650558118183
1.11	0.00010201969065492412	-0.00020040043934113389	-0.00005255256197401357	-0.00705683593286043	0.013474694691597152	0.004749721260271865	0.11268605615123073	-0.10204408483037311	-0.07440795245104094
1.111	0.0001001218814349842	-0.000198064948033682	-0.00005055764577447904	-0.006934879745608673	0.013363033323439475	0.004620128854013429	0.1112595197317936	-0.101873814878867	-0.0732470589118344
1.112	0.00009825427028384962	-0.00019574793474618935	-0.0000486059069748796	-0.006814544625901984	0.013251544615810632	0.004492549662558803	0.10984567624244551	-0.10169329134117605	-0.07209408900023624
1.113	0.00009641770390557046	-0.00019344929898235244	-0.00004669694103748581	-0.006695796820816227	0.013140280043599826	0.004366934755423537	0.10844427644974867	-0.10150304225924776	-0.0709488354358513
1.114	0.000094611460714878	-0.00019116920651421663	-0.00004482987301576648	-0.006578661113828778	0.013029220097088106	0.004243307002371422	0.10705520502916133	-0.10130310026157982	-0.0698117324809997
1.115	0.00009283502971175145	-0.0001889075063589933	-0.000043004190433800975	-0.00646307145945715	0.012918388531450945	0.00412163773258242	0.1056783463450233	-0.10109366608731703	-0.06868260564254813
1.116	0.00009108792450476042	-0.000186664328569019	-0.00004121923970556117	-0.006349058096451902	0.012807799624175801	0.004001904903945963	0.1043137197006758	-0.1008749811425331	-0.0675615267739369
1.117	0.00008936988488751921	-0.00018443950663370436	-0.0000394744942811824	-0.006236572700938911	0.01269745358672316	0.0038840697488106953	0.10296117910566088	-0.10064697075262523	-0.0664487714887433
1.118	0.0000876802273216458	-0.00018223303519756325	-0.00003776915568857365	-0.006125609878326874	0.012587360816740568	0.0037681664172243426	0.10162086154463293	-0.10041001092178146	-0.06534430655295123
1.119	0.00008601874914789372	-0.00018004499134449664	-0.000036102425561057945	-0.00601614756929528	0.012477545106773135	0.0036541422817292215	0.1002925533899075	-0.10016407272164515	-0.06424808765907755
1.12	0.00008438483711571337	-0.00017787542226865011	-0.00003447418297375225	-0.0059081780488534	0.012367999150118388	0.0035419945806783835	0.09897624217602807	-0.09990959751733881	-0.06316044924184445
1.121	0.00008277825236419713	-0.00017572417219072006	-0.00003288346852563245	-0.00580168405355683	0.012258766631621378	0.003431696567371733	0.09767182013803538	-0.09964648862672582	-0.06208115726972834
1.122	0.00008119841773279688	-0.00017359112262487508	-0.000031329746308392226	-0.005696629119914283	0.012149834008610366	0.0033232317931329086	0.09637901921743153	-0.09937503990419941	-0.061010435124411774
1.123	0.00007964500374855023	-0.00017147652678580516	-0.000029812289622822844	-0.005593020773670521	0.012041203457696097	0.003216610408485034	0.09509829430936514	-0.09909521872672325	-0.0599482999646515
1.124	0.00007811764122219476	-0.00016938029217681967	-0.00002833092154496094	-0.005490831304328095	0.011932890898147789	0.0031117638328061925	0.09382919337304615	-0.0988073812416392	-0.058894719260534516
1.125	0.00007661593611724603	-0.00016730210109132079	-0.00002688448779745197	-0.005390060226067099	0.011824923033704195	0.0030087288022793927	0.09257148903728418	-0.09851155416705488	-0.05784996958521701
1.1260000000000001	0.00007513939739726977	-0.00016524218836360468	-0.0000254729638540552	-0.005290668155508181	0.011717300501419033	0.0029074637109418166	0.09132568567374016	-0.09820793139840905	-0.05681397167632299
1.127	0.00007368769140176086	-0.00016320036133370816	-0.000024095430777672196	-0.00519265270796805	0.011610031228423748	0.002807946931590762	0.09009124925855591	-0.09789670042826387	-0.05578666207355037
1.1280000000000001	0.00007226056008646839	-0.00016117666112947703	-0.000022751347462253678	-0.005096002587053979	0.01150311639217662	0.002710173380858501	0.08886818504768772	-0.09757782532010231	-0.05476816610139844
1.129	0.00007085749014902218	-0.00015917109497301337	-0.00002144039230744431	-0.005000695270407201	0.011396567712879753	0.002614116021721016	0.08765663914527064	-0.09725175267886203	-0.053758570100690226
1.1300000000000001	0.00006947818836747556	-0.00015718359253362137	-0.000020161682934729712	-0.004906715500225435	0.011290400508402014	0.002519775584844419	0.08645623134240711	-0.09691834616133811	-0.05275793461089561
1.131	0.0000681221839555522	-0.00015521395118157485	-0.000018914878559692308	-0.004814042456533841	0.011184623111109723	0.002427115377697944	0.08526719323743757	-0.0965778728245645	-0.05176625206342399
1.1320000000000001	0.00006678923738328931	-0.00015326226276951528	-0.000017699532958619407	-0.004722673052522004	0.011079225783279266	0.0023361306450192824	0.0840892453963448	-0.0962305901384015	-0.05078360515879033
1.133	0.00006547895629725224	-0.00015132849662345777	-0.00001651476625438392	-0.004632599909053913	0.010974241208577313	0.002246795121066741	0.08292251618055457	-0.09587651720273019	-0.04980998107109243
1.1340000000000001	0.00006419097831318283	-0.00014941256558246533	-0.000015360388288914512	-0.004543783273436368	0.010869671980154937	0.002159109209413512	0.08176660352758242	-0.09551561425607055	-0.04884540569459417
1.135	0.00006292500164667033	-0.00014751432469369656	-0.000014235805611133743	-0.004456235900731393	0.010765518810746387	0.002073035312605088	0.08062192911674992	-0.0951483726360205	-0.04788987161922063
1.1360000000000001	0.00006168065456675512	-0.00014563388637034682	-0.000013140361846984967	-0.00436991632378376	0.010661791886519162	0.001988556234819945	0.07948798954641847	-0.09477469229673531	-0.04694338679277594
1.137	0.00006045762912163152	-0.00014377099720912798	-0.000012073550527844614	-0.004284838009112643	0.010558504667915808	0.00190567469003308	0.07836498353859803	-0.09439486816393297	-0.04600623261221159
1.1380000000000001	0.00005925552468488607	-0.00014192555227325243	-0.000011035062939820263	-0.004200947638453219	0.010455639313119673	0.0018243616302032776	0.07725283633131245	-0.0940088925141294	-0.04507812278687041
1.139	0.00005807411599867921	-0.00014009787737204936	-0.000010024254162911675	-0.004118295973781973	0.01035323803136801	0.0017446031937843136	0.07615120615432337	-0.0936170681114879	-0.044159200618053666
1.1400000000000001	0.000056912972166142306	-0.00013828735521388927	-9.04060920474517e-6	-0.004036805548216586	0.010251287206113732	0.0016663811502351205	0.0750603744974982	-0.09321937258672397	-0.0432495341116582
1.141	0.00005577192982221454	-0.00013649438710152295	-8.08372439390499e-6	-0.003956478824314399	0.010149788748681396	0.0015896795908401946	0.07398007091411571	-0.09281593650907127	-0.04234907942883461
1.1420000000000001	0.00005465053575359111	-0.00013471885767628766	-7.153120833121982e-6	-0.00387732228664015	0.010048767455071628	0.0015144808110467765	0.07291035063984355	-0.09240710120488899	-0.0414577448110836
1.143	0.000053548608321074946	-0.00013296019256683547	-6.248278302238078e-6	-0.0037993134612160375	0.00994820977324152	0.001440769046448261	0.0718511075982896	-0.09199276585496738	-0.04057574534188596
1.1440000000000001	0.0000524657309775336	-0.00013121884126608013	-5.368756209216872e-6	-0.003722424026209019	0.00984813724233871	0.0013685274847033931	0.07080223903473555	-0.09157306662938336	-0.039702933015882916
1.145	0.00005140166375815828	-0.00012949475425430798	-4.514089436644762e-6	-0.003646656043531899	0.009748535046457929	0.001297739185825394	0.06976354126369863	-0.0911485498812185	-0.03883949270757424
1.1460000000000001	0.00005035610135767146	-0.00012778752444656672	-3.6837945658822092e-6	-0.0035719941783464862	0.009649450808324652	0.001228387143653329	0.0687352600157514	-0.09071872290601958	-0.03798515903734837
1.147	0.00004932874625004292	-0.00012609724898024962	-2.877435275715275e-6	-0.003498426898106735	0.00955083992865173	0.0011604559834207944	0.06771707871846692	-0.09028404263795875	-0.03714013961421253
1.1480000000000001	0.00004831933113024766	-0.000124423779736638	-2.0946100735500385e-6	-0.003425931754806928	0.009452732603145782	0.0010939268588907199	0.06670912680419397	-0.08984457975208184	-0.03630454605169514
1.149	0.00004732758478299467	-0.00012276699539643255	-1.334803690173668e-6	-0.0033545049414857126	0.009355138859501663	0.0010287872313169894	0.06571108315199123	-0.08940063794972046	-0.035478111977394665
1.1500000000000001	0.000046353262489765134	-0.00012112693224064867	-5.976458335289574e-7	-0.0032841412203454766	0.00925806140650045	0.0009650152584931179	0.06472323445987614	-0.08895206713111907	-0.034661010305407663
1.151	0.000045395913218980533	-0.00011950349253292521	1.1737825577482882e-7	-0.0032148213774614402	0.009161485526213481	0.0009025987407516001	0.06374516967196936	-0.08849906655675624	-0.03385318017250182
1.1520000000000001	0.000044455538810210506	-0.00011789679604686223	8.105679396094675e-7	-0.0031465110741711066	0.009065441498462029	0.0008415203359013532	0.06277697769767238	-0.08804179601114452	-0.03305451101640187
1.153	0.00004353168659421563	-0.00011630616255047885	1.482464649596848e-6	-0.0030792495475998054	0.008969916194375045	0.0007817640752608358	0.06181866188039059	-0.08758048586612162	-0.032265277746350816
1.154	0.000042624118129677905	-0.00011473225735948148	2.1333998194444704e-6	-0.0030129655476289876	0.008874915182488225	0.0007233131147975633	0.0608700312000765	-0.08711519947315483	-0.031485068825955934
1.155	0.0000417326989881816	-0.00011317416919876352	2.7638002499752154e-6	-0.0029476808109200705	0.008780460332470305	0.0006661496616708126	0.059931113707036604	-0.08664579849208018	-0.030714280615051805
1.156	0.00004085692416710008	-0.00011163251508147826	3.374064938986651e-6	-0.002883375323377751	0.008686535479895138	0.0006102615996230304	0.05900178530142281	-0.08617271192161215	-0.029952707197295533
1.157	0.000039996782746068335	-0.00011010694348179038	3.964604503339329e-6	-0.0028200404162113885	0.008593161750456236	0.000555628665477281	0.05808201276702994	-0.08569596989544966	-0.029200247239042677
1.158	0.00003915201611793307	-0.00010859729316445326	4.535782181740269e-6	-0.0027576718693985126	0.008500327235278271	0.0005022359892621343	0.05717170182947584	-0.08521579796125188	-0.028457134707346808
1.159	0.00003832223866090814	-0.00010710346700858285	5.088027658359128e-6	-0.002696234321360782	0.008408037913331222	0.0004500702079974257	0.05627082811949001	-0.08473206654884935	-0.02772312832782913
1.16	0.00003750724911850098	-0.00010562556532707571	5.621690357118217e-6	-0.0026357609448256812	0.008316309906836915	0.0003991113174473351	0.05537926299028914	-0.08424508238275719	-0.026998199165602588
1.161	0.000036706888037706844	-0.00010416329018599639	6.137158953868927e-6	-0.0025761775575653292	0.008225139189179546	0.00034934720223390406	0.054497065827157465	-0.08375472774328133	-0.026282593042604264
1.162	0.000035920890037350524	-0.00010271662502854784	6.634762327840302e-6	-0.002517518136796618	0.008134513092444675	0.00030075862632111003	0.05362405783126614	-0.08326143636499955	-0.025576110863177993
1.163	0.00003514892095111902	-0.0001012854876355139	7.1149458735686125e-6	-0.0024597554055099577	0.008044463743619674	0.00025333294405807205	0.05276025116882255	-0.08276503356085001	-0.02487868461219924
1.164	0.00003439095492376521	-0.00009986983950634399	7.5779912075097394e-6	-0.002402889269111832	0.007954963943323646	0.0002070535832236008	0.05190548677430462	-0.08226587152544565	-0.024190290060901346
1.165	0.00003364667824244438	-0.00009846948705263566	8.024253150834977e-6	-0.0023469129822264122	0.00786603674054756	0.0001619051476428473	0.05105977119763573	-0.08176388589519366	-0.023511058121735692
1.166	0.000032915773103000365	-0.00009708438297964045	8.4541718796216e-6	-0.002291785932612849	0.007777689342185115	0.00011787203734826203	0.050223067523451057	-0.08125924871140021	-0.022840679298369086
1.167	0.000032198093253776784	-0.00009571441044005346	8.867995475690405e-6	-0.0022375216144728976	0.007689912180999517	0.00007493731205318409	0.049395249616111324	-0.08075199967600476	-0.022179488988552803
1.168	0.00003149358592801859	-0.00009435943694269646	9.266100380732857e-6	-0.0021841101067673336	0.007602704057335167	0.00003308781622804409	0.04857627421883576	-0.08024231576323354	-0.02152717720169768
1.169	0.00003080170970103203	-0.00009301934446441194	9.648818242456799e-6	-0.0021315352684383422	0.007516085917116806	-7.692485538983375e-6	0.04776605819298171	-0.07973048252548162	-0.02088383074377734
1.17	0.000030122575744044732	-0.00009169427910528044	0.00001001647489956804	-0.00207976999914984	0.007430019900102843	-0.00004741852986756577	0.04696459673249745	-0.07921613276757541	-0.02024941225360321
1.171	0.000029455809343473786	-0.00009038369304448036	0.000010369429717795664	-0.0020288420156961444	0.007344552237697791	-0.00008610606109071307	0.04617184758957456	-0.07869970391432982	-0.019623812489915356
1.172	0.00002880127420815913	-0.00008908796405123944	0.000010707934004690341	-0.0019787072525244017	0.007259683650738482	-0.00012376860524706762	0.04538761203147593	-0.07818141862747767	-0.01900710916930444
1.173	0.000028158635616368184	-0.00008780664106867793	0.000011032365574568409	-0.0019293791220354709	0.007175374912140109	-0.00016042159944105002	0.04461197577394938	-0.07766098709776938	-0.01839923472561273
1.174	0.000027527975864023652	-0.00008653980301888382	0.000011342998128177954	-0.0018808319233142388	0.007091669643389409	-0.0001960809956318015	0.043844802281718165	-0.07713876132746894	-0.017800090982673707
1.175	0.000026908796863483213	-0.00008528727847844423	0.000011640188417049295	-0.0018330524889693662	0.007008542864624899	-0.0002307602871514974	0.043086018880781056	-0.07661481651099845	-0.017209687985512194
1.176	0.00002630114963533926	-0.00008404881723537644	0.000011924189069584727	-0.0017860392572568462	0.006926011868297647	-0.00026447386436856613	0.04233558833674672	-0.07608918726763528	-0.01662795194136011
1.177	0.000025704723533984655	-0.00008282470428692214	0.000012195276097951077	-0.0017397952014667423	0.006844061183480039	-0.0002972368366178256	0.041593458605805475	-0.07556211585390678	-0.016054911718677727
1.178	0.00002511929710739226	-0.00008161447430159927	0.000012453823986065137	-0.00169428265022903	0.006762715760954582	-0.0003290633903985414	0.04085956095789356	-0.07503342972584504	-0.015490463799133387
1.179	0.00002454478828118692	-0.00008041844545561932	0.00001270002783949321	-0.0016495337681456546	0.006681960272958328	-0.0003599682165583604	0.04013382234009588	-0.07450351922408863	-0.014934514664535058
1.18	0.00002398102397681563	-0.00007923598461810814	0.000012934250498943296	-0.0016054888023396491	0.00660179918060232	-0.00038996441740149604	0.03941618062652921	-0.07397213696449745	-0.014387248435667395
1.181	0.00002342766563417664	-0.0000780673062084261	0.00001315674566772465	-0.0015621728641324684	0.006522233161907196	-0.00041906744761042634	0.03870661826612952	-0.07343964326886358	-0.013848271189068765
1.182	0.000022884775092001676	-0.0000769121806784979	0.000013367760233753783	-0.0015195767663954219	0.006443267836671923	-0.00044729088315749736	0.03800499633187134	-0.07290613040876467	-0.01331786476820081
1.183	0.00002235201667122579	-0.00007577063311851332	0.000013567567900646884	-0.0014776759855560273	0.006364890293005201	-0.000474646582876747	0.03731135898525119	-0.0723716355478282	-0.012795855758899518
1.184	0.00002182937751450496	-0.00007464232768218787	0.000013756454267205976	-0.001436458843410361	0.006287101959984576	-0.0005011512393914154	0.036625560513988	-0.07183616815053814	-0.012282115676756328
1.185	0.00002131644382495699	-0.00007352761567379866	0.000013934695131625698	-0.0013959165555960172	0.006209928055422617	-0.0005268179756912528	0.03594756276478285	-0.07129978473991032	-0.01177661987371584
1.186	0.00002081324804120289	-0.00007242593573493494	0.000014102548001026865	-0.0013560712171813457	0.006133346128356298	-0.0005516598920489924	0.03527732197347571	-0.07076270340086338	-0.01127942121842795
1.187	0.000020319629851768936	-0.00007133727347201988	0.000014260230036376936	-0.0013168695618528963	0.006057345692529134	-0.0005756912410239466	0.034614799485547805	-0.0702250097898711	-0.010790427936402136
1.188	0.00001983534066262433	-0.00007026167107291035	0.000014408023947805925	-0.0012783407116608312	0.005981957713589903	-0.000598922616452732	0.03395985271264111	-0.06968671385794406	-0.010309610973776438
1.189	0.000019360270471765967	-0.00006919911714980148	0.000014546134433189487	-0.0012404474844756657	0.005907170826845365	-0.0006213719974318971	0.033312503644155673	-0.06914785209786586	-0.00983687246273092
1.19	0.000018894203450190515	-0.00006814914258270118	0.000014674862521321417	-0.0012032023624192422	0.005832971449760289	-0.0006430483040253202	0.03267266476649587	-0.06860867640316752	-0.009372134988194477
1.191	0.00001843713057680375	-0.00006711181783064285	0.000014794399703828955	-0.0011665857646212478	0.0057593826185315345	-0.0006639660239423185	0.03204024555462569	-0.06806911034881523	-0.00891531701452665
1.192	0.00001798880721992149	-0.00006608706978217511	0.0000149049681366407	-0.001130604098358536	0.005686391664084173	-0.0006841382780163823	0.03141525684322602	-0.06752916693389305	-0.008466435199146874
1.193	0.000017549069688010148	-0.00006507492297901405	0.000015006873798779459	-0.0010952238525425107	0.005614000891610318	-0.0007035786859131215	0.030797609627149263	-0.06698916047934163	-0.00802547879325682
1.194	0.000017117806892210487	-0.00006407520691922572	0.000015100267311864597	-0.0010604469055991235	0.005542184165969288	-0.0007222982353243711	0.03018721794315711	-0.06644907563896871	-0.007592312507336637
1.195	0.000016694791074341775	-0.00006308756437018787	0.000015185375048142605	-0.001026283309590671	0.005470985622981887	-0.0007403099206211603	0.029584029906764602	-0.06590884473247582	-0.0071669031265496445
1.196	0.000016280097707330724	-0.00006211217164877984	0.000015262479112596822	-0.0009927080291319938	0.005400380760864203	-0.000757627994043105	0.028988039770394453	-0.0653686999960637	-0.006749256207699001
1.197	0.000015873356606905462	-0.000061148769268703	0.000015331734296486066	-0.0009597270447772104	0.005330368979904454	-0.0007742639657244532	0.0283991023084991	-0.06482870480937929	-0.006339088757547051
1.198	0.000015474541822990467	-0.000060197282072350625	0.000015393362781861057	-0.0009272958574897661	0.005260960188895911	-0.0007902303448639318	0.02781725712204902	-0.06428888216305799	-0.005936644620156861
1.199	0.00001508356426988527	-0.00005925780514068151	0.000015447541605622933	-0.0008954361619215455	0.005192131725811071	-0.0008055382067481148	0.027242398391495212	-0.06374927303221796	-0.005541714021599564
1.2	0.000014700160246682834	-0.00005832988670206998	0.000015494559872543025	-0.0008641534276670471	0.005123905847456114	-0.0008201995142750936	0.02667447622784065	-0.0632101222568572	-0.005154203200957202
1.201	0.00001432431231237331	-0.0000574136355259168	0.000015534550235521443	-0.0008334201876403346	0.00505626757731904	-0.0008342281810044136	0.02611343438825654	-0.06267124770174713	-0.00477405455490754
1.202	0.000013955872450144606	-0.00005650899925748945	0.000015567706946940005	-0.0008032344961068888	0.004989211546336379	-0.0008476341004150296	0.025559174926148898	-0.06213271795140879	-0.0044013247701971524
1.203	0.00001359471462491879	-0.000055615692111055135	0.000015594278303461894	-0.0007735670415823725	0.004922766736035183	-0.0008604293319767573	0.025011729909878065	-0.06159494784368987	-0.00403589335161228
1.204	0.000013240662288433676	-0.00005473386979650199	0.00001561441108469301	-0.0007444475447779997	0.0048568967476674595	-0.0008726264610178338	0.024470953153040785	-0.061057603069928315	-0.0036776435463591692
1.205	0.00001289359259121437	-0.000053863132736596734	0.00001562823646691394	-0.0007158430978184336	0.004791625537924994	-0.0008842356588701024	0.02393686454688925	-0.06052106368867542	-0.0033265697260892093
1.206	0.00001255348507713941	-0.000053003622645753865	0.00001563605272293127	-0.000687769441918513	0.004726931151668399	-0.0008952707853401338	0.023409393275902156	-0.05998504691033829	-0.0029825546318349248
1.207	0.000012220110437949228	-0.00005215503153654611	0.000015637987809222145	-0.0006601903560574914	0.004662825040601797	-0.0009057394415019919	0.02288843059143187	-0.05945007536901875	-0.0026455954174115833
1.208	0.000011893456426667369	-0.00005131750825857292	0.000015634202911343845	-0.0006331208503548569	0.0045992900687643655	-0.0009156551112729937	0.022373925354496144	-0.05891574236451683	-0.0023155821016361856
1.209	0.000011573272391999814	-0.00005049061324035844	0.00001562487513233859	-0.0006065572543769255	0.004536362459376068	-0.0009250286014325472	0.021865902562252303	-0.058382415244911084	-0.001992494394990496
1.21	0.000011259586272182835	-0.000049674543755645036	0.000015610211377893055	-0.0005804748664107119	0.004473998616883172	-0.00093387168901688	0.02136423422546625	-0.057849956898584874	-0.0016762136316333023
1.211	0.000010952195126062909	-0.00004886909989354023	0.000015590293664789587	-0.0005548675046420555	0.00441221742422256	-0.0009421928598030579	0.02086892419763972	-0.05731871673155718	-0.0013667357611749816
1.212	0.000010651020720184168	-0.00004807415324303883	0.000015565378329080023	-0.0005297378304600486	0.004351020247928084	-0.0009500041829018369	0.020379829717948807	-0.056788373405743414	-0.001063949431157278
1.213	0.000010355935888933849	-0.00004728970063679489	0.000015535578737029165	-0.0005050804084392321	0.004290385288764317	-0.0009573171685548344	0.019896996755207102	-0.05625935219013223	-0.0007678040558987565
1.214	0.000010066912552936577	-0.000046515449213501105	0.00001550106703377825	-0.00048087872360411967	0.004230335710307203	-0.0009641390738702434	0.01942033089977621	-0.05573128220198057	-0.00047825307234444087
1.215	9.783774155175807e-6	-0.00004575153661500285	0.000015461950604674173	-0.0004571376907543769	0.004170853110678086	-0.0009704838350125742	0.01894977475544051	-0.055204595762198036	-0.0001951839776309916
1.216	9.506392509313755e-6	-0.000044997692888823767	0.00001541847220706052	-0.00043385230806673096	0.004111939878533238	-0.000976360556092667	0.018485279917801817	-0.054679323282143096	0.00008142955202377657
1.217	9.234762071971879e-6	-0.000044253864242670326	0.00001537068670788598	-0.00041100557104159626	0.004053596984774353	-0.0009817770205129961	0.018026751714096935	-0.05415535631004918	0.0003516552709551257
1.218	8.96869486709415e-6	-0.000043519831040472475	0.000015318800387959128	-0.0003885972850587577	0.003995824855488444	-0.0009867470655836401	0.01757425019992264	-0.05363265885123126	0.000615572548504589
1.219	8.70807373407073e-6	-0.000042795887093957705	0.000015262921033467722	-0.00036661787790514427	0.003938621673734334	-0.0009912781549017836	0.017127578254947828	-0.053111528886038324	0.0008732546536684531
1.22	8.452896363587899e-6	-0.000042081442830476064	0.00001520321690280582	-0.0003450671676800403	0.00388197576619335	-0.0009953811126596815	0.016686801590269768	-0.05259194439252157	0.0011247513031836728
1.221	8.203041062627205e-6	-0.00004137671599279372	0.000015139789329401676	-0.0003239299731288411	0.0038258880351894307	-0.000999064726612753	0.016251789173791713	-0.05207385972866132	0.0013701559158504541
1.222	7.958321889810436e-6	-0.0000406815358478718	0.000015072823628636292	-0.00030320888188344487	0.003770339391626242	-0.001002337844642058	0.015822540838812103	-0.05155753835514544	0.0016094936959649784
1.223	7.718841810276813e-6	-0.00003999582674467188	0.000015002401671219971	-0.0002828985992683914	0.00371537282632094	-0.0010052127792953315	0.015398985001376774	-0.051042636097465136	0.0018428827778650802
1.224	7.484276319558292e-6	-0.00003931931588430144	0.000014928662675674205	-0.0002629824177036457	0.0036609577604068844	-0.0010076958803652647	0.01498106720744077	-0.050529484298306254	0.002070341582244584
1.225	7.254719292155921e-6	-0.000038652201417696326	0.000014851743952229008	-0.00024346662641419993	0.003607080304743734	-0.0010097960261656502	0.014568789621701966	-0.050018196306211134	0.0022919900843265343
1.226	7.030049540631487e-6	-0.00003799420468443621	0.00001477176834202594	-0.0002243422656402136	0.0035537687355794313	-0.0010115263087802063	0.014161978759279242	-0.04950852106540499	0.00250784075381303
1.227	6.8101011129478375e-6	-0.0000373452809389849	0.000014688842911150382	-0.00020559967769675472	0.0035010005752542576	-0.0010128903715975997	0.013760727459058857	-0.04900081558023795	0.0027180183722051755
1.228	6.5947954570275395e-6	-0.00003670537129983968	0.000014603119455670164	-0.000187234799669387	0.0034487516942697705	-0.0010139015137428436	0.013364849255971997	-0.04849493386547139	0.002922539858969486
1.229	6.3841293142265905e-6	-0.00003607422401415947	0.000014514653123655316	-0.00016924383316821163	0.0033970695031660682	-0.0010145667686944362	0.012974437882623391	-0.04799109425716125	0.003121499098093285
1.23	6.1779660601285306e-6	-0.00003545200548723906	0.000014423618454301462	-0.00015162099580352285	0.0033459333905800424	-0.001014893721597981	0.012589319782255083	-0.04748915607932653	0.00331496087838413
1.231	5.976240916642044e-6	-0.000034838231493296884	0.00001433010033232184	-0.0001343597941115607	0.0032953196990985656	-0.001014893021074547	0.012209516253435887	-0.04698913384432357	0.0035029769369419542
1.232	5.778795740885131e-6	-0.00003423325866947565	0.000014234198822814745	-0.00011745886811071024	0.0032452310014201365	-0.001014569758996043	0.011834933393390272	-0.046491263633299744	0.003685649410673248
1.233	5.585743519091032e-6	-0.00003363667372920712	0.000014136042835495731	-0.00010090858319811635	0.0031956779899305564	-0.0010139359599118374	0.011465605159828023	-0.04599537282148953	0.0038630298580870723
1.234	5.3968273384048525e-6	-0.00003304865293993539	0.000014035711687598899	-0.00008470707488802487	0.003146671278817896	-0.0010129970189073315	0.011101364661747529	-0.04550147495983657	0.004035181726813111
1.235	5.212016458054336e-6	-0.00003246879432685856	0.000013933312323674668	-0.00006884484416599902	0.0030981708605251853	-0.0010117619227143515	0.010742296684336542	-0.045010067828493164	0.004202171808630768
1.236	5.031372396599863e-6	-0.00003189726923980883	0.00001382894946924065	-0.00005331734746408397	0.0030502018893265722	-0.0010102396831621527	0.01038819112892546	-0.04452047230275724	0.004364069163847385
1.237	4.8545966974218295e-6	-0.00003133380247674743	0.000013722726771591737	-0.000038121375957218167	0.0030027576024781984	-0.0010084372451642652	0.010039176154998107	-0.04403342870923165	0.004520948306095249
1.238	4.681745848970758e-6	-0.000030778394737796326	0.000013614709009948756	-0.000023257878650286912	0.0029558188872732052	-0.0010063617757203663	0.009695079642220978	-0.043548494232198885	0.004672870160432322
1.239	4.5127008425857736e-6	-0.000030231120061386203	0.000013505028323522742	-8.71482502149746e-6	0.0029094079349945776	-0.0010040207434340754	0.00935587061536072	-0.04306569624086291	0.004819907953999291
1.24	4.3474744673943854e-6	-0.000029691532039119704	0.000013393745511512273	5.511475993721579e-6	0.0028635085681474304	-0.0010014229955662278	0.009021530555356847	-0.04258535494100438	0.004962110359232702
1.241	4.185875570372195e-6	-0.000029159930654317103	0.000013280968056819214	0.00001942908168398776	0.002818109228990392	-0.000998575883575795	0.0086920758825864	-0.04210738059315557	0.005099590111393641
1.242	4.027903601040284e-6	-0.00002863590193562723	0.000013166765707196835	0.00003303745597799416	0.0027732245623937842	-0.0009954836586001407	0.008367334623171982	-0.041631849349921535	0.005232359913424609
1.243	3.8734849611637326e-6	-0.00002811959665226925	0.00001305124015627871	0.00004634472868840587	0.002728836097762615	-0.0009921577339334251	0.008047299359553735	-0.04115860028848311	0.005360520896422863
1.244	3.722638429359891e-6	-0.00002761076825325864	0.000012934442248688635	0.00005934679332828918	0.0026849447273241166	-0.000988603385985621	0.007732024415549184	-0.0406878522691246	0.005484119609050704
1.245	3.575149539094517e-6	-0.000027109363108014736	0.000012816488992282798	0.00007206227626606787	0.0026415527989851117	-0.0009848271282793543	0.0074212746032852744	-0.04021965358755636	0.005603250518020665
1.246	3.4310643346222953e-6	-0.000026615187907684572	0.000012697446061813294	0.00008448707253105891	0.0025986558475825715	-0.0009808355272202737	0.007115212123404664	-0.03975378360233367	0.005717939414927927
1.247	3.2902714843144525e-6	-0.000026128580172124004	0.00001257736550646878	0.00009662620464780049	0.002556265445119467	-0.000976637007459043	0.006813625389662755	-0.0392905161355056	0.005828303972696355
1.248	3.1526797378876126e-6	-0.000025649069495299897	0.000012456354395638016	0.00010848425432696774	0.0025143494656105552	-0.0009722361037259146	0.0065165682819042815	-0.0388298766197591	0.005934365859517857
1.249	3.0182394321843525e-6	-0.000025176625940807705	0.000012334469556618645	0.00012006372874939645	0.002472919751406647	-0.0009676416465507349	0.0062239913592232	-0.03837166265626893	0.006036205833399518
1.25	2.8870528281531625e-6	-0.000024711242807310663	0.000012211786380890802	0.0001313753894883233	0.0024319736013257392	-0.000962858005002773	0.005935783636081788	-0.037916119623297904	0.006133881595130202
1.2510000000000001	2.7587882979768128e-6	-0.000024252885499296807	0.000012088373986838338	0.00014241678035919862	0.0023915078998504222	-0.0009578936381671718	0.005651953116162144	-0.03746313295292263	0.00622748785706056
1.252	2.63359086356759e-6	-0.000023801270833427504	0.000011964288384229123	0.0001531962458033824	0.0023515162521538114	-0.0009527517280799319	0.005372438073003033	-0.03701279130563572	0.006317040452157679
1.2530000000000001	2.5113435092802266e-6	-0.00002335645393545876	0.000011839594212008502	0.0001637122167540161	0.002311999395383549	-0.0009474420194142467	0.005097229570686519	-0.036565215304877274	0.006402641531265603
1.254	2.391980340874671e-6	-0.000022918492385471032	0.000011714364279756167	0.00017397659186173373	0.0022729513487636196	-0.0009419674217478736	0.004826265009967872	-0.036120183102124274	0.006484352759211932
1.2550000000000001	2.275401394580066e-6	-0.000022486981599229702	0.000011588680194642149	0.0001839902638279369	0.0022343678757654607	-0.0009363366314103981	0.0045594545800558516	-0.035677974150144696	0.006562228759188014
1.256	2.1616593730558524e-6	-0.000022062335521732562	0.000011462574397418321	0.00019375897535379863	0.0021962495761878938	-0.0009305524409106904	0.004296834268319186	-0.03523857323030635	0.00663634222346742
1.2570000000000001	2.050663374966069e-6	-0.000021643861989731464	0.00001133610367090536	0.00020327820992101535	0.0021585932984336882	-0.000924623302006147	0.00403829044302648	-0.03480184401718799	0.006706744413858856
1.258	1.9423041691258532e-6	-0.000021231969048005743	0.000011209330344171584	0.00021256215921051328	0.0021213912747087764	-0.0009185520534850486	0.0037838692462615828	-0.034367781196788884	0.00677349703362477
1.2590000000000001	1.8366221096608873e-6	-0.000020826391537426094	0.000011082311746861353	0.00022160770047907716	0.0020846463078902254	-0.00091234764110418	0.0035333937039565572	-0.03393659312381653	0.006836669179877411
1.26	1.733439622206013e-6	-0.000020426909788759077	0.000010955104643315495	0.00023042250501801198	0.002048349844418135	-0.00090601237471898	0.0032869552115947845	-0.03350813605422992	0.0068963210376695215
1.2610000000000001	1.6328286949087748e-6	-0.000020033727937003816	0.000010827765731139623	0.00023900865080816688	0.0020125008686826804	-0.0008995538806519985	0.00304442547774233	-0.03308248315284974	0.00695253581526989
1.262	1.5347067130651716e-6	-0.000019646632547861432	0.000010700323835267308	0.0002473702057273181	0.0019770966790077817	-0.0008929756602183707	0.002805821471396871	-0.03265971364260713	0.0070053370425796156
1.2630000000000001	1.4390091919884206e-6	-0.000019265566856832035	0.00001057284870671195	0.00025550954377036024	0.0019421321437688996	-0.0008862849464978992	0.002571061849002087	-0.03223977061584395	0.00705481049358621
1.264	1.3457271247090625e-6	-0.000018890432760427937	0.00001044539325636334	0.00026343706072942826	0.0019076069369080464	-0.000879484374064289	0.0023401461896615777	-0.03182266438619605	0.0071010063378140875
1.2650000000000001	1.2547561015674445e-6	-0.0000185212072463138	0.00001031797645317322	0.00027114709613373206	0.0018735139988987827	-0.0008725801373376047	0.0021129973227306895	-0.031408489486585624	0.007144001344055896
1.266	1.1660590637186278e-6	-0.000018157767477022563	0.000010190676679448268	0.00027864456439507916	0.001839854608636224	-0.0008655782930254351	0.0018896111036955533	-0.03099721948016285	0.007183843362191432
1.2670000000000001	1.0796241656146936e-6	-0.000017800077216217472	0.00001006350837970013	0.00028593839943343686	0.0018066229482308909	-0.0008584816913865262	0.0016699055750336242	-0.030588762153806986	0.007220580951344467
1.268	9.953838098942752e-7	-0.000017448035079216963	9.936531709501343e-6	0.0002930283250485151	0.0017738130984024368	-0.0008512947643439888	0.0014538254834021592	-0.030183373075338665	0.007254283601742975
1.2690000000000001	9.133029787087631e-7	-0.000017101597330566545	9.809776366171304e-6	0.00029991764862236873	0.0017414268575350691	-0.0008440240513250521	0.0012414370200174215	-0.029780694498214463	0.007285023737853432
1.27	8.333544805276121e-7	-0.000016760679889062556	9.6832926914669e-6	0.0003066088010304815	0.0017094583367210394	-0.0008366741898978255	0.0010326113969280834	-0.02938120207162734	0.007312850295137181
1.2710000000000001	7.554661196435733e-7	-0.00001642523483596996	9.55710273621023e-6	0.0003131093930110339	0.0016779050488481147	-0.0008292457576233053	0.0008273251910565129	-0.028984471848743313	0.0073378112874899724
1.272	6.796067361956376e-7	-0.000016095140071941602	9.431259901987581e-6	0.0003194142518078071	0.001646761899835782	-0.0008217496149266396	0.0006255546284434522	-0.02859074688004075	0.007359963474552932
1.2730000000000001	6.057528741325981e-7	-0.00001577038434821831	9.30579792015806e-6	0.00032554090443778793	0.0016160271012224752	-0.00081418362688664	0.0004271907968950439	-0.02819989633397256	0.007379381311218087
1.274	5.338523027302755e-7	-0.00001545089575322959	9.18075853433429e-6	0.0003314758064213905	0.0015856989608037137	-0.0008065546643280612	0.00023232643546472996	-0.02781207791973002	0.007396110214861841
1.2750000000000001	4.6387119259576615e-7	-0.000015136564789162496	9.056151781737618e-6	0.0003372325068940323	0.001555769172904477	-0.000798867150407542	0.00004083517640108246	-0.02742726723779273	0.007410209438774669
1.276	3.9577154021632055e-7	-0.00001482735555257027	8.93201825679728e-6	0.0003428136236426738	0.0015262394104173153	-0.0007911256284934975	-0.00014729664878156828	-0.02704541314538644	0.0074217338302899095
1.2770000000000001	3.294950877016834e-7	-0.00001452320641410026	8.808398940330062e-6	0.00034821737788712936	0.00149710403741693	-0.0007833312834904886	-0.00033210787470883824	-0.02666656239311205	0.007430735223124121
1.278	2.6503514555318696e-7	-0.000014224018908604865	8.685319751373317e-6	0.00035345101554936796	0.001468360756271807	-0.0007754914291769734	-0.0005136519179418722	-0.026290711715623374	0.0074372736360531376
1.2790000000000001	2.0232889109416088e-7	-0.00001392976881404918	8.562810932743613e-6	0.0003585164004199589	0.0014400050489217615	-0.000767607412152486	-0.000691920860481492	-0.025917863541599744	0.007441401376880313
1.28	1.4135458990814844e-7	-0.000013640376282454398	8.440899218278715e-6	0.00036341542919693474	0.0014120343760406265	-0.0007596836641555175	-0.0008669917051040265	-0.025548028429404315	0.007443162142066695
1.281	8.20895853013407e-8	-0.00001335577701703089	8.319608742581709e-6	0.00036815017428579606	0.0013844446514444107	-0.0007517244438662393	-0.0010388743748218892	-0.02518118605187586	0.007442632601725299
1.282	2.4475212829944707e-8	-0.000013075894702884375	8.198958459622289e-6	0.0003727282517174157	0.0013572338346005378	-0.0007437320331699195	-0.0012076442901303962	-0.024817377780087396	0.007439837888565921
1.283	-3.151395723838403e-8	-0.000012800700032295924	8.079010179524672e-6	0.0003771463288004517	0.0013303993732985057	-0.0007357099787737579	-0.0013732969897210547	-0.024456590028087127	0.007434851361004822
1.284	-8.590669391921617e-8	-0.000012530096939167665	7.959724538119593e-6	0.00038140668109547173	0.0013039341656513707	-0.0007276621282435732	-0.0015358622566988053	-0.02409880917052959	0.007427707191672419
1.285	-1.3874398226426467e-7	-0.000012264035131096135	7.841191076244372e-6	0.00038552386318380615	0.0012778383903436041	-0.0007195919523869853	-0.0016954361538404506	-0.023744063618801492	0.007418475860743806
1.286	-1.9004404816003713e-7	-0.000012002473969219649	7.723372540806872e-6	0.0003894873744882432	0.0012521077464751956	-0.0007115035463896134	-0.0018520034902268848	-0.023392355316924407	0.007407204186915438
1.287	-2.398406712900788e-7	-0.000011745317165997737	7.6063363321883306e-6	0.0003933009371326589	0.0012267385311219331	-0.0007033966725197042	-0.00200556250888927	-0.023043677693027023	0.007393919149848664
1.288	-2.881872020466063e-7	-0.000011492534922839884	7.4900894687496225e-6	0.0003969756983753368	0.0012017287902798286	-0.0006952784496920115	-0.0021562247907260437	-0.02269800538088785	0.00737869966165478
1.289	-3.3507709078144897e-7	-0.000011244073411166997	7.374626393226113e-6	0.0004005062934881486	0.0011770725112552932	-0.0006871487650169604	-0.002304003627019373	-0.02235536401129984	0.007361585623166911
1.29	-3.805852900887657e-7	-0.000010999846840141782	7.259988144147008e-6	0.00040389684132877325	0.0011527699133563774	-0.0006790140274859234	-0.0024489194948751607	-0.02201577269310372	0.007342623423978601
1.291	-4.2469819018269223e-7	-0.00001075979346124826	7.146205492168857e-6	0.0004071587070517099	0.0011288147854787646	-0.0006708724097882218	-0.0025909796570010423	-0.021679201236408225	0.007321860451361919
1.292	-4.674743395023629e-7	-0.000010523899393265874	7.033272127285696e-6	0.0004102770770761884	0.0011052059393804347	-0.0006627304406526301	-0.002730235446345571	-0.021345660144703446	0.007299342481485661
1.293	-5.089239597462789e-7	-0.000010292072693641904	6.92121131973172e-6	0.00041327172750287846	0.0010819385431289244	-0.0006545889631043309	-0.0028667800590416407	-0.021015139185178028	0.007275119958794225
1.294	-5.490985240793989e-7	-0.000010064266015162122	6.810030337150437e-6	0.0004161359733263697	0.0010590097795546668	-0.0006464516416044249	-0.0030005443107976836	-0.02068764895248869	0.007249239321898116
1.295	-5.87981735299851e-7	-9.840414028127797e-6	6.699749936237118e-6	0.00041887272122336557	0.001036417607643443	-0.0006383205951059152	-0.0031315950836916136	-0.020363176781844537	0.007221737864587066
1.296	-6.256448459038921e-7	-9.620473481642133e-6	6.59039036561233e-6	0.0004214870350807533	0.001014156798753238	-0.0006301979637738643	-0.003260009177259812	-0.020041717823754225	0.007192684967351543
1.297	-6.620940498850494e-7	-9.404395163637666e-6	6.481972115809465e-6	0.0004239771177999772	0.0009922276330832148	-0.0006220857497676876	-0.003385768268572552	-0.019723283664109945	0.007162106416130347
1.298	-6.973674003038483e-7	-9.192131023344036e-6	6.3744666532442205e-6	0.0004263494348354944	0.000970622098926894	-0.000613988241557807	-0.0035089638388974657	-0.019407871057012936	0.007130045435691006
1.299	-7.314794939902541e-7	-8.983595524411174e-6	6.267918354084424e-6	0.00042860193515937954	0.0009493401175072588	-0.0006059061077107224	-0.003629592659340779	-0.019095450606716163	0.007096548448531686
1.3	-7.644459398819152e-7	-8.778753467709282e-6	6.1623576503078795e-6	0.00043074301455756157	0.0009283778495987984	-0.0005978430477835374	-0.0037476473954752444	-0.01878603552519907	0.00706165671383157
1.301	-7.963189798529883e-7	-8.577566426984561e-6	6.0577569689143395e-6	0.00043276941890684146	0.0009077306475417092	-0.0005897994379770526	-0.00386319160942928	-0.018479621090144206	0.007025430620789256
1.302	-8.27106546954235e-7	-8.379983244338119e-6	5.9541311739927105e-6	0.00043468530798693443	0.0008873983203711	-0.0005817797089966865	-0.003976255395157264	-0.018176210514074066	0.006987898279038826
1.303	-8.568171032009457e-7	-8.185915937077584e-6	5.851494309999961e-6	0.00043649304410265787	0.0008673761505469369	-0.0005737817351777535	-0.004086883406077187	-0.017875783443976334	0.006949090639558118
1.304	-8.854958600888284e-7	-7.995356846033756e-6	5.7498693787878985e-6	0.00043819457748160977	0.0008476601456804912	-0.0005658121860735342	-0.0041950757644576096	-0.017578350877104843	0.00690907238144975
1.305	-9.131541734047849e-7	-7.808232564775022e-6	5.6492348270614915e-6	0.00043979118207567244	0.0008282469177423595	-0.0005578709146486291	-0.004300906025989528	-0.01728387261037291	0.006867862026808218
1.306	-9.398258750049804e-7	-7.624498474641774e-6	5.549623226539179e-6	0.0004412858224923133	0.0008091361374369559	-0.0005499600740649315	-0.004404327057803359	-0.01699238225058547	0.006825518982795305
1.307	-9.65534022176693e-7	-7.444104459181677e-6	5.451031515530877e-6	0.0004426798973804734	0.0007903218990387376	-0.000542079422754591	-0.00450545762551747	-0.016703841225486314	0.006782060448851167
1.308	-9.902937602821686e-7	-7.267003229742452e-6	5.3534586908132934e-6	0.0004439757440878009	0.0007718021949996649	-0.0005342347170556632	-0.004604271204522675	-0.016418260654165684	0.006737552130105455
1.309	-1.0141089502694918e-6	-7.093161943626341e-6	5.256926895557723e-6	0.00044517529218900044	0.000753573935183889	-0.0005264260479380787	-0.004700842218862659	-0.016135632754292754	0.006692022294761846
1.31	-1.0370250472605697e-6	-6.922512196165216e-6	5.161428541042544e-6	0.0004462802310427189	0.0007356344335786725	-0.0005186531609259842	-0.004795112100765787	-0.015855933529818816	0.006645496133911553
1.311	-1.0590645866779023e-6	-6.755001019094412e-6	5.066964641276542e-6	0.0004472931174427593	0.0007179793075877934	-0.0005109193663807472	-0.004887211197300803	-0.015579176160428101	0.0065980199483009535
1.312	-1.0802327066151688e-6	-6.590607300611656e-6	4.973539620965005e-6	0.00044821517431493365	0.0007006073289363276	-0.0005032253437809196	-0.004977127367145421	-0.015305331140926134	0.006549634153410955
1.313	-1.1005521027693873e-6	-6.429281235470734e-6	4.8811727067088936e-6	0.0004490476972726599	0.0006835134610995591	-0.0004955739801214893	-0.005064823918877068	-0.015034414992057231	0.006500371944712329
1.314	-1.1200225129212548e-6	-6.2709618918997825e-6	4.789852434928531e-6	0.00044979422111897355	0.0006666961234871385	-0.00048796612779388864	-0.005150455884016046	-0.014766394846843814	0.0064502721214350104
1.315	-1.138703132063511e-6	-6.115606442201622e-6	4.6995781375749495e-6	0.0004504548337513825	0.0006501527892530067	-0.00048040377572687424	-0.0052339767191135755	-0.01450126689431169	0.006399360589729378
1.316	-1.1566045521618515e-6	-5.963170610605349e-6	4.610364661363638e-6	0.0004510324738739778	0.0006338780837126525	-0.0004728870658848285	-0.005315391218419757	-0.01423902012445466	0.006347684082399399
1.317	-1.1737180126482106e-6	-5.813640410146832e-6	4.522204007299509e-6	0.00045152842824481605	0.0006178712469011073	-0.0004654158787126694	-0.00539478269488191	-0.013979647990787193	0.006295260131971966
1.318	-1.1900947907432288e-6	-5.666932252387712e-6	4.435093794867378e-6	0.00045194376557959235	0.0006021264244778792	-0.00045799465752895406	-0.005472132190808653	-0.013723164016454119	0.006242157170055388
1.319	-1.2057169886038476e-6	-5.523009415756782e-6	4.3490489594335526e-6	0.0004522812214424157	0.0005866448465631721	-0.00045062354010682215	-0.005547456297105386	-0.013469509493349826	0.006188374874707975
1.32	-1.220623702530376e-6	-5.3818643039294025e-6	4.26405661226613e-6	0.00045254196516853265	0.000571419717154976	-0.000443303787530246	-0.005620876113650811	-0.013218689051625848	0.006133931687888497
1.321	-1.2348324410152905e-6	-5.243416515450366e-6	4.180122743516612e-6	0.0004527279803287667	0.0005564515125319975	-0.0004360350921460795	-0.005692306638121716	-0.012970717050934865	0.006078900501897567
1.322	-1.2483567663530262e-6	-5.107642905569977e-6	4.097234886581508e-6	0.0004528403975026982	0.0005417360068327352	-0.0004288198922768941	-0.0057618005757005195	-0.01272555092877122	0.006023299298893448
1.323	-1.261228336126175e-6	-4.974489283911974e-6	4.015413711037535e-6	0.0004528813462951075	0.000527268503738681	-0.0004216587007892355	-0.005829440693530792	-0.012483212353245472	0.005967145249059707
1.324	-1.2734214764940611e-6	-4.8439354261525505e-6	3.934650545145486e-6	0.00045285151551745874	0.0005130479830824955	-0.0004145538430550285	-0.005895215755190737	-0.012243640866481309	0.005910496014972282
1.325	-1.284969647741292e-6	-4.715936788896697e-6	3.854914990680993e-6	0.0004527531645831829	0.0004990724110922419	-0.00040750253816017025	-0.005959129458206794	-0.012006871552496096	0.005853348682580103
1.326	-1.295923188311617e-6	-4.590429315191674e-6	3.7762508044548503e-6	0.00045258779066061224	0.0004853357734969838	-0.00040050893895322447	-0.006021201139919072	-0.011772865450610317	0.00579575249300837
1.327	-1.3062535058241223e-6	-4.4673948248483565e-6	3.698626778669776e-6	0.0004523566725611279	0.00047183786190560333	-0.00039357395497457737	-0.006081521916705947	-0.011541616444178717	0.005737742676447069
1.328	-1.3159919695110482e-6	-4.346799117219589e-6	3.622038801831513e-6	0.00045206114332429576	0.00045857526770613815	-0.0003866977144529117	-0.006140050342247272	-0.011313125275319328	0.0056793092020308335
1.329	-1.3251614365120491e-6	-4.228595621436237e-6	3.546480782704515e-6	0.00045170330407976253	0.0004455457488603662	-0.00037988125229748037	-0.006196817943861564	-0.011087359857236545	0.005620529612138195
1.33	-1.3337628550678968e-6	-4.112743354163044e-6	3.471994129065713e-6	0.00045128359803878497	0.0004327450629579714	-0.00037312326944614123	-0.006251867988683485	-0.010864301187406064	0.005561407380816211
1.331	-1.3418087733583008e-6	-3.999228690040834e-6	3.398505543821944e-6	0.0004508040098173657	0.00042017076623400505	-0.00036642551696387305	-0.006305248540053083	-0.01064393700859797	0.005501958798821007
1.332	-1.349340566335408e-6	-3.887984539735276e-6	3.3260775155760244e-6	0.00045026642301009565	0.0004078209065879611	-0.00035979025936844314	-0.006356973221896415	-0.010426284638046325	0.005442234349657403
1.333	-1.3563355050700962e-6	-3.778995661502961e-6	3.254659143576128e-6	0.0004496713945491274	0.00039569298899324175	-0.0003532174951957289	-0.006407004491747287	-0.010211302168122483	0.0053822540147064925
1.334	-1.362832056724758e-6	-3.6722028484257818e-6	3.1842673852466517e-6	0.00044902066617815464	0.00038378301824673036	-0.00034670700740390423	-0.006455405720133044	-0.009998986185292952	0.0053220059557647715
1.335	-1.3688173816333246e-6	-3.5676034480591027e-6	3.114884746337607e-6	0.0004483154971806414	0.00037209034483497204	-0.0003402586315332887	-0.006502273236165579	-0.009789315477769258	0.005261577661891356
1.336	-1.3743242414919735e-6	-3.4651258975194556e-6	3.04651223931572e-6	0.00044755703650802063	0.00036061035201788807	-0.0003338747635535199	-0.006547487488713883	-0.009582262553472274	0.005200963958317546
1.337	-1.3793653536711312e-6	-3.364767293441333e-6	2.979153820898012e-6	0.00044674690218974374	0.0003493410047650927	-0.00032755403901233907	-0.006591167205795859	-0.00937783996432037	0.005140161798087297
1.338	-1.3839418873123688e-6	-3.2664700759748667e-6	2.9128050790752705e-6	0.0004458856927484659	0.0003382798763909632	-0.0003212988802748806	-0.006633295875298213	-0.009176022604484777	0.005079238488757318
1.339	-1.3880779895365822e-6	-3.17021582903593e-6	2.847436879056433e-6	0.0004449753865396729	0.000327423853586462	-0.0003151078391393655	-0.006673918759067124	-0.008976787128936018	0.005018182566147876
1.34	-1.3917834338896212e-6	-3.07595950930013e-6	2.783067657191007e-6	0.0004440167494008666	0.0003167705084054062	-0.0003089831254734022	-0.006713039590744215	-0.008780120332779385	0.004957035867530257
1.341	-1.3950430527669173e-6	-2.983686632503149e-6	2.7196713471310973e-6	0.00044301141211442407	0.0003063180059020015	-0.0003029223561731439	-0.006750706329982054	-0.008586013871426455	0.004895812496435087
1.342	-1.3979115042065536e-6	-2.8933486160436413e-6	2.657241890885287e-6	0.00044196015179594574	0.0002960625548565889	-0.00029692776824888275	-0.006786942938821923	-0.00839445520496806	0.004834558990282248
1.343	-1.400376054608613e-6	-2.8049253976456345e-6	2.595801087140649e-6	0.000440864297773901	0.00028600253971148713	-0.00029100108312304104	-0.006821708245851142	-0.00820541143691538	0.00477324376358597
1.344	-1.4024520629748414e-6	-2.7183776965149944e-6	2.5353414900917032e-6	0.00043972495769859356	0.0002761348930369308	-0.0002851388156084846	-0.006855075279481501	-0.008018881608302596	0.004711920356432979
1.345	-1.4041297337117732e-6	-2.633678866045495e-6	2.475816116420943e-6	0.00043854320080903607	0.00026645745658559485	-0.0002793447695679733	-0.006887050454357378	-0.007834849687579975	0.004650631301002786
1.346	-1.4054504316305023e-6	-2.5507836707685054e-6	2.4172433480180685e-6	0.00043731969251796184	0.0002569675388039403	-0.0002736167875651071	-0.006917684210572571	-0.007653276573072997	0.004589359292878474
1.347	-1.406405835309582e-6	-2.469663967477513e-6	2.359618712923925e-6	0.0004360566490168638	0.0002476630058538692	-0.000267954764711863	-0.006947006399275936	-0.0074741907904055885	0.004528139386068105
1.348	-1.4070238524814192e-6	-2.3903209554624085e-6	2.3029316364600693e-6	0.000434754627735181	0.00023854088962393108	-0.0002623604387174675	-0.006974927713457134	-0.007297528051543166	0.004466983662546258
1.349	-1.4072979787758476e-6	-2.3126932799104996e-6	2.2471662797073517e-6	0.0004334147110998425	0.00022959905652970207	-0.000256834811396565	-0.007001585963588293	-0.007123299303960424	0.004405903721000116
1.35	-1.4072415324146156e-6	-2.236763860032223e-6	2.1923384301915692e-6	0.00043203709036237456	0.00022083474568521577	-0.0002513763799541617	-0.007026945855068662	-0.006951485836252078	0.00434492835210103
1.351	-1.4068549078760316e-6	-2.162487301859772e-6	2.1383945500837725e-6	0.0004306242328440324	0.00021224590892460167	-0.00024598323260474847	-0.00705105116312333	-0.00678206434877019	0.0042840779539691076
1.352	-1.4061726442845786e-6	-2.089863999158775e-6	2.0853832253444074e-6	0.00042917622416922623	0.00020383043040795272	-0.00024065912958831076	-0.007073899319239848	-0.006615023905047012	0.004223358689429958
1.353	-1.4051731958848563e-6	-2.018846257048661e-6	2.0332718917312214e-6	0.0004276940803963133	0.00019558537547624227	-0.00023540277948688954	-0.007095529184185143	-0.006450328716377577	0.0041627897335853835
1.354	-1.4038818233950346e-6	-1.94941374489393e-6	1.982043807038736e-6	0.00042617895177093055	0.00018750868675146165	-0.00023021273602595615	-0.007115947662594416	-0.006287988059447179	0.004102396017755917
1.355	-1.402316620198856e-6	-1.8815240783525823e-6	1.9316995400308855e-6	0.0004246319858567172	0.00017959795722932346	-0.00022509010115427498	-0.00713516879499248	-0.006127968729751002	0.004042201863748792
1.356	-1.400466998731392e-6	-1.8151794772834439e-6	1.8822298187701079e-6	0.0004230539908253952	0.00017185105087532781	-0.00022003559690776957	-0.007153241913712753	-0.005970262538062968	0.003982191945506088
1.357	-1.3983479312859021e-6	-1.7503281553823115e-6	1.8336282758561526e-6	0.00042144580381875	0.00016426541021972887	-0.0002150480816624477	-0.007170134480039736	-0.005814838307032118	0.003922387144308088
1.358	-1.3959795661157306e-6	-1.6869442627838838e-6	1.7858846497167235e-6	0.00041980853903965685	0.00015683871186621584	-0.00021012770232822322	-0.007185909306826224	-0.005661694653182519	0.003862822902796913
1.359	-1.3933503616599978e-6	-1.625033935929495e-6	1.7389892707964158e-6	0.00041814211186348927	0.00014956938402738113	-0.00020527423725479085	-0.007200582833295547	-0.005510803461410076	0.0038034958207538144
1.36	-1.390471234116175e-6	-1.564539621043058e-6	1.6929363711876424e-6	0.0004164489251233366	0.00014245452160140305	-0.00020048758296439546	-0.00721414464440984	-0.0053621567998126075	0.0037444378808975383
1.361	-1.387351713625151e-6	-1.5054340290055537e-6	1.6477179956081763e-6	0.00041472922501153796	0.0001354922416343511	-0.00019576787485312786	-0.007226623402191055	-0.005215729226730643	0.003685641817933619
1.362	-1.3840208413003273e-6	-1.4477013557103643e-6	1.6033223272993403e-6	0.000412983434663993	0.00012867980460304552	-0.0001911144009170075	-0.007238038300510684	-0.005071501657133283	0.0036271327765855592
1.363	-1.3804469068906954e-6	-1.3913246353522681e-6	1.5597437707692273e-6	0.0004112127071847793	0.00012201602338313743	-0.0001865275245590509	-0.0072484252253013	-0.004929461650482268	0.0035689146019202258
1.364	-1.376674495824264e-6	-1.3362722986770236e-6	1.5169722295141712e-6	0.00040941790279609003	0.00011549772985158735	-0.00018200670580551168	-0.00725775907415475	-0.004789588789377082	0.003510993461413814
1.365	-1.3726837718651886e-6	-1.2825312407474831e-6	1.475000970039406e-6	0.00040759986738106934	0.00010912366935076496	-0.00017755180610951027	-0.00726610212773065	-0.004651861025127349	0.003453403467459452
1.366	-1.3684891998833501e-6	-1.2300603534805338e-6	1.4338165947795987e-6	0.00040575883544212877	0.00010289098258206455	-0.000173162692522771	-0.007273448789055943	-0.0045162725427529676	0.003396147453480061
1.367	-1.364108334417877e-6	-1.178836979847095e-6	1.3934152902954956e-6	0.00040389692901028715	0.00009679821133565074	-0.00016883874533399698	-0.0072798264231932405	-0.004382789517110039	0.0033392171483594456
1.368	-1.3595343078915074e-6	-1.128859639480328e-6	1.353785894880846e-6	0.00040201346101755	0.00009084275949381882	-0.00016458010353480763	-0.007285216866415109	-0.004251405580495558	0.0032826500948759142
1.369	-1.354789013455166e-6	-1.0800907433428896e-6	1.3149198364649839e-6	0.00040010970983777217	0.00008502282998495438	-0.00016038610089939677	-0.00728967681901082	-0.004122098304894869	0.003226428577027896
1.37	-1.3498489206870146e-6	-1.0325038984102892e-6	1.2768103582930078e-6	0.00039818674747402536	0.0000793365436012778	-0.00015625678705590083	-0.0072932230013899755	-0.00399485467983339	0.0031706004213297436
1.371	-1.3447555203274272e-6	-9.860884554843583e-7	1.2394444819487163e-6	0.00039624485041442846	0.00007378150146648152	-0.00015219152581611415	-0.0072958456477645916	-0.003869648560790543	0.003115142041800987
1.372	-1.3394822895541068e-6	-9.408178182239117e-7	1.2028149019259384e-6	0.0003942854964766617	0.00006835602391710039	-0.00014819008986813976	-0.007297569925725092	-0.0037464675246459246	0.0030600641188303786
1.373	-1.3340664630531192e-6	-8.966706818357442e-7	1.1669145610946117e-6	0.0003923080857459099	0.00006305795885183208	-0.00014425235276945044	-0.007298419723195999	-0.0036252881647185187	0.003005397629439147
1.374	-1.3284880799033803e-6	-8.536235126306071e-7	1.1317339283045845e-6	0.00039031384160175106	0.00005788567322227146	-0.00014037761036682098	-0.007298409239608561	-0.0035060977297519938	0.0029511378776544543
1.375	-1.3227837133241866e-6	-8.11660452129925e-7	1.0972618682899472e-6	0.00038830458874540433	0.000052836655133362605	-0.00013656556862603783	-0.0072975326398925485	-0.0033888740524764794	0.0028972802414295256
1.3760000000000001	-1.3169071214863375e-6	-7.707527009936096e-7	1.063493114321583e-6	0.00038627895545419253	0.000047909235127772055	-0.0001328159197909181	-0.0072958184086958444	-0.0032736104011154496	0.002843867141348989
1.377	-1.3109147918708365e-6	-7.308918139729644e-7	1.0304149041226461e-6	0.00038423899179306983	0.000043101831058866905	-0.00012912839646082993	-0.007293300661564497	-0.0031602688519841216	0.002790867428479309
1.3780000000000001	-1.3047905602675693e-6	-6.920524393365762e-7	9.98021318577518e-7	0.00038218503813653885	0.00003841236391763052	-0.00012550224673210547	-0.007289975019044318	-0.0030488449606713612	0.002738301571630082
1.379	-1.2985350709246585e-6	-6.542167039388982e-7	9.663003544256417e-7	0.000380117749057216	0.00003383828673992316	-0.00012193739265900295	-0.0072858531066365	-0.0029393133808179274	0.0026861941468101563
1.3800000000000001	-1.2921612050635352e-6	-6.17364766713915e-7	9.35245854544921e-7	0.0003780378279076515	0.000029379221272083377	-0.00011843309196541911	-0.007280960288840907	-0.002831660622957138	0.002634526571340776
1.381	-1.2856681054759256e-6	-5.814753402030973e-7	9.048492730597794e-7	0.0003759456682592406	0.000025031887502614007	-0.00011498914575066643	-0.007275298193297305	-0.002725866983045593	0.002583317659395969
1.3820000000000001	-1.279066460601372e-6	-5.46535333020392e-7	8.750986562539037e-7	0.00037384144751234475	0.000020795352819444538	-0.00011160510370944598	-0.007268903702606433	-0.002621915249974302	0.0025325809170543435
1.383	-1.2723598434043852e-6	-5.125210086063377e-7	8.459884746275398e-7	0.00037172652343229443	0.000016667553358943934	-0.00010828028034479408	-0.007261766676509679	-0.002519784133480143	0.00248230050148717
1.3840000000000001	-1.2655496792553547e-6	-4.794162434467092e-7	8.175075559743603e-7	0.0003696007584643136	0.000012646621383673859	-0.00010501442496395713	-0.007253896591653631	-0.0024194657306476183	0.0024325087333654724
1.385	-1.2586473236319937e-6	-4.472084058682085e-7	7.896493191102675e-7	0.0003674653611467744	8.73084328347329e-6	-0.00010180682594062185	-0.007245344003100547	-0.002320924306396735	0.002383178059068839
1.3860000000000001	-1.2516421315215316e-6	-4.1586462943956693e-7	7.624028582088253e-7	0.00036532098046668097	4.9188418796960114e-6	-0.00009865745868098045	-0.00723608708583286	-0.002224159675829104	0.0023343371512605624
1.387	-1.2445560029303704e-6	-3.8538439984067374e-7	7.357589221789026e-7	0.00036316710602053584	1.2081409097374705e-6	-0.00009556519937547979	-0.007226138445176096	-0.0021291354197447167	0.002285997643113149
1.3880000000000001	-1.2373882111156197e-6	-3.55745208427905e-7	7.097121085766482e-7	0.0003610048887226278	-2.4022519546693083e-6	-0.0000925299489690775	-0.007215543768205657	-0.0020358542709385643	0.0022381367269498726
1.389	-1.2301495708016086e-6	-3.269289937418967e-7	6.842506696076333e-7	0.0003588356370712608	-5.913758697890465e-6	-0.00008955119544177326	-0.007204285489994223	-0.0019442814611412903	0.0021907678537146013
1.3900000000000001	-1.2228124196517607e-6	-2.989204215641831e-7	6.593675274180428e-7	0.0003566588946891299	-9.329053483348953e-6	-0.00008662844099138628	-0.007192390189532681	-0.0018544031981908861	0.0021439127382540672
1.391	-1.2154106713470392e-6	-2.7170436187708093e-7	6.350543596426312e-7	0.0003544747334762188	-0.000012649074298463019	-0.00008376094860555507	-0.007179868137911214	-0.0017661993899690646	0.0020975528564227573
1.3920000000000001	-1.207946891973501e-6	-2.452586852385273e-7	6.113001276229192e-7	0.0003522851016558667	-0.000015875517541649327	-0.00008094841702107225	-0.007166731572131102	-0.0016796666743110753	0.002051698840270988
1.393	-1.200408981684371e-6	-2.1957943352385146e-7	5.880995856070999e-7	0.00035008917204886825	-0.0000190102654449475	-0.00007819013732360666	-0.007152995950510515	-0.0015947695435284855	0.0020063584659540798
1.3940000000000001	-1.1928040214318662e-6	-1.9463958895302582e-7	5.654433376463559e-7	0.00034788796072954264	-0.000022054678891987944	-0.00007548578380101816	-0.007138662596564212	-0.0015115008350509531	0.0019615329249853533
1.395	-1.1851471056106226e-6	-1.7042936406562324e-7	5.433201440622109e-7	0.00034568182599728644	-0.000025010347198910335	-0.00007283455247482326	-0.007123755819293131	-0.0014298349439863882	0.001917216615470843
1.3960000000000001	-1.1774448015062082e-6	-1.46930942274318e-7	5.217254404610093e-7	0.00034347123824557505	-0.000027878894162215265	-0.00007023624499680267	-0.007108270056977662	-0.0013497552708411223	0.0018734183064692351
1.397	-1.1696865467560986e-6	-1.2413579662970488e-7	5.006499525853494e-7	0.00034125682017159504	-0.00003066195729137487	-0.00006768983613129016	-0.007092257695861777	-0.0012712468118787376	0.001830139621400511
1.3980000000000001	-1.1618747916590575e-6	-1.0202759537723034e-7	4.800841594265524e-7	0.00033903846881868293	-0.000033360881248228964	-0.00006519521622701218	-0.007075678572914702	-0.0011942945289011816	0.0017873814874929084
1.399	-1.1540153930146667e-6	-8.058793944652242e-8	4.6002058842048603e-7	0.00033681709008771295	-0.00003597695348736343	-0.0000627517273314523	-0.007058570805649648	-0.0011188812569756634	0.0017451459323424418
1.4000000000000001	-1.146116309606679e-6	-5.979914119974064e-8	4.4045098540214904e-7	0.0003345933430593139	-0.00003851185621620926	-0.00006035854701764656	-0.007040952725959455	-0.001044982485139371	0.0017034330556742624
1.401	-1.1381817548219337e-6	-3.966025435156213e-8	4.2136682963173597e-7	0.0003323666261289825	-0.00004096712471118838	-0.00005801548462146543	-0.00702283562229569	-0.0009725834218216644	0.0016622451408032325
1.4020000000000001	-1.1301989827452828e-6	-2.0147689221701887e-8	4.0276235328289535e-7	0.00033013837745520577	-0.00004334427970016731	-0.000055721743922991646	-0.007004200142378544	-0.0009016617972454422	0.0016215840307782837
1.403	-1.1222078537110994e-6	-1.2508022516963023e-9	3.84627195113463e-7	0.0003279089502312047	-0.00004564476613748489	-0.00005347684636713632	-0.006985094617683808	-0.0008322134814213523	0.0015814481736429484
1.4040000000000001	-1.1141638626043475e-6	1.7042280612542104e-8	3.669534645797998e-7	0.0003256773838495687	-0.00004786952364833412	-0.00005128008331694363	-0.006965504352579812	-0.000764210319855887	0.0015418394595025989
1.405	-1.1060979021119635e-6	3.4744817142071575e-8	3.4973482713282793e-7	0.00032344593096857556	-0.00005002053812863386	-0.000049131158856898184	-0.00694544397803638	-0.0006976435372780066	0.0015027595900708817
1.4060000000000001	-1.09800861175677e-6	5.187096117176144e-8	3.3296171708282253e-7	0.00032121361063071623	-0.00005209896559480897	-0.00004702917483002006	-0.006924950504502484	-0.0006324877943772265	0.0014642058142161096
1.407	-1.0898974677347458e-6	6.843203442312324e-8	3.166279215544749e-7	0.0003189812173348415	-0.000054105893919258316	-0.0000449737579027287	-0.006904003667442534	-0.0005687214263698731	0.0014261796188793296
1.408	-1.081765935077665e-6	8.444150444674496e-8	3.007252962505157e-7	0.00031674907066420703	-0.00005604331482378156	-0.000042964490159118396	-0.006882611556257608	-0.0005063433753483249	0.0013886808463321688
1.409	-1.0736158209897537e-6	9.990970857581686e-8	2.852449639960324e-7	0.0003145170348485868	-0.00005791173508367529	-0.00004100030405482425	-0.006860809455072211	-0.0004453228997948705	0.0013517083240365037
1.41	-1.0654501922364916e-6	1.1485026905306171e-7	2.701813418146589e-7	0.0003122868168574213	-0.00005971303401521521	-0.00003908095252500623	-0.006838599610301359	-0.0003856469061264171	0.0013152621632538555
1.411	-1.0572719075311789e-6	1.2927354979460442e-7	2.5552868722560036e-7	0.0003100575546685998	-0.00006144850461710725	-0.00003720598114794597	-0.006815975889121932	-0.0003273039230554176	0.0012793422687219682
1.412	-1.04908452949725e-6	1.4319196631867506e-7	2.4127521483686437e-7	0.00030782970367392444	-0.00006311892309347696	-0.00003537462063016708	-0.006792959096418581	-0.0002702679459677677	0.0012439456536839013
1.413	-1.0408869057122862e-6	1.5661575243395952e-7	2.2741481409463575e-7	0.00030560379518862967	-0.00006472619735632614	-0.000033586267197084445	-0.0067695609526420945	-0.0002145320249750482	0.0012090748788809033
1.414	-1.0326827107911978e-6	1.6955520290092262e-7	2.1394259270423177e-7	0.00030337989189570876	-0.0000662712044079404	-0.000031840298948239814	-0.006745805696666992	-0.0001600681305824526	0.0011747245086798472
1.415	-1.0244753074793664e-6	1.820249620341432e-7	2.0085001841967474e-7	0.0003011585736621354	-0.00006775505363262691	-0.0000301363761705038	-0.006721677309937479	-0.0001068773648120597	0.0011408954003941274
1.416	-1.0162654866595395e-6	1.9403171663842485e-7	1.881281345892838e-7	0.0002989401014656139	-0.00006917970818925872	-0.000028473607687210594	-0.006697186775327445	-0.00005491907264685474	0.0011075859337573116
1.417	-1.008053496671718e-6	2.0558903076154562e-7	1.7577309505872701e-7	0.0002967246157397622	-0.0000705454560950828	-0.000026851682612928887	-0.006672356676206357	-4.196220949584731e-6	0.0010747943426570388
1.418	-9.998433568553102e-7	2.1670452957039749e-7	1.6377714054449054e-7	0.00029451305855493037	-0.00007185379698058514	-0.00002526991155829967	-0.006647178637934221	0.000045312589796623476	0.0010425192532883807
1.419	-9.916381514734124e-7	2.2739085226943397e-7	1.5213113068737642e-7	0.0002923043768909749	-0.0000731060961592149	-0.000023727798654950054	-0.0066216815948546715	0.00009362758032621784	0.0010107578107710021
1.42	-9.834368569696393e-7	2.3765626009924395e-7	1.408312395564924e-7	0.0002900996201809315	-0.00007430302043257704	-0.00002222479694963403	-0.006595868574463622	0.00014075695705922822	0.0009795081584410014
1.421	-9.752412239038059e-7	2.47510421139807e-7	1.298696787922824e-7	0.0002878990037864976	-0.00007544623534816691	-0.000020760084158938246	-0.0065697435891194245	0.0001867213583738262	0.0009487695974670642
1.422	-9.670569297895306e-7	2.5696450746576535e-7	1.1923764982635655e-7	0.00028570279780783654	-0.00007653686410296735	-0.0000193332859432324	-0.006543310313130289	0.0002315398450251796	0.0009185361233520871
1.423	-9.58881129968126e-7	2.660277591077128e-7	1.0893282772204663e-7	0.00028351129283703974	-0.00007757566966806734	-0.000017943833420734776	-0.006516600373017557	0.0002752296310926303	0.0008888094008699479
1.424	-9.507174802441894e-7	2.747086386388442e-7	9.894567667283817e-8	0.0002813248347487751	-0.00007856381212899535	-0.00001659111111147499	-0.006489600604217504	0.000317798957211212	0.0008595854600582648
1.425	-9.425657580272574e-7	2.8301548060971985e-7	8.927030352520904e-8	0.0002791428817856502	-0.00007950248941160444	-0.000015274598973340006	-0.006462326051278359	0.0003592681521110944	0.0008308619961870902
1.426	-9.344300105694832e-7	2.9095909653913595e-7	7.99008519804073e-8	0.0002769668269317141	-0.00008039264822190401	-0.000013993708282479543	-0.006434767346482888	0.0003996513686731027	0.0008026341462070636
1.427	-9.263113849729696e-7	2.985476967276069e-7	7.083110504140676e-8	0.0002747961443385958	-0.00008123546330570007	-0.000012747878822762225	-0.00640696729367961	0.0004389585008917234	0.000774900840073475
1.428	-9.182092031866364e-7	3.057895043629115e-7	6.205437981527222e-8	0.0002726311667706992	-0.00008203187282091687	-0.000011536563710393176	-0.006378918658495884	0.0004772129707501919	0.0007476591016483158
1.429	-9.101260085448959e-7	3.126935863890034e-7	5.356466364142904e-8	0.00027047182105259754	-0.00008278302914212395	-0.00001035918942860314	-0.006350615843111102	0.0005144246121208383	0.000720905353243797
1.43	-9.020629783741012e-7	3.192681087382178e-7	4.53564807317039e-8	0.0002683190225145119	-0.0000834896989209373	-9.21523619432225e-6	-0.006322076796584638	0.0005506149875194708	0.0006946372131497942
1.431	-8.940214603990873e-7	3.2552071570558254e-7	3.7423468304410334e-8	0.00026617257435816586	-0.00008415306760128932	-8.104136588834517e-6	-0.006293306404426982	0.0005857998037732816	0.0006688502931345773
1.432	-8.860044956385738e-7	3.3146010197692664e-7	2.9759693914789688e-8	0.0002640323668700737	-0.00008477394510566195	-7.025332328152856e-6	-0.0062643316248344166	0.0006199810752977469	0.0006435415660134549
1.433	-8.780099857128533e-7	3.370942563527194e-7	2.235960183925056e-8	0.0002618988419023699	-0.0000853535562176399	-5.97829889771229e-6	-0.00623511112513199	0.000653185353042316	0.000618708475892604
1.434	-8.700403306645026e-7	3.4243033528385136e-7	1.5217199574091738e-8	0.000259772678427002	-0.00008589241062168892	-4.962501428981017e-6	-0.006205709397921073	0.0006854285277250354	0.000594346048978867
1.435	-8.62097316621593e-7	3.4747665778373236e-7	8.327298987810764e-9	0.00025765337037725826	-0.0000863919611604292	-3.977375943517359e-6	-0.006176116644986875	0.0007167161869023068	0.0005704518748669465
1.436	-8.541818029158851e-7	3.52239638303318e-7	1.6837066098581064e-9	0.0002555412441997663	-0.00008685261371354117	-3.022423796127869e-6	-0.00614631031423175	0.0007470775658636919	0.0005470214175807369
1.437	-8.462948712846346e-7	3.567276460631691e-7	-4.718521417430304e-9	0.00025343686119568053	-0.00008727569825092085	-2.0971079777483937e-6	-0.006116317864332388	0.0007764995590345358	0.000524051441133068
1.438	-8.384376602619958e-7	3.6094697447670246e-7	-1.0885333681969438e-8	0.0002513400266228971	-0.00008766204497215278	-1.2009013361888439e-6	-0.006086158523509881	0.0008050324290810736	0.0005015392065802146
1.439	-8.306104511701258e-7	3.649057712857124e-7	-1.6821380088541946e-8	0.0002492503591785278	-0.00008801222902163665	-3.332788826332288e-7	-0.00605583674938227	0.0008326606314481475	0.00047947779550021357
1.44	-8.228132629068589e-7	3.6860984671511184e-7	-2.2532294095770277e-8	0.0002471691761875269	-0.00008832725664489653	5.06286086903243e-7	-0.006025318930966293	0.0008594022931392878	0.0004578656086525299
1.441	-8.150504435054566e-7	3.7206636411358904e-7	-2.802328464106423e-8	0.00024509637438604423	-0.00008860816438931144	1.3182842824367718e-6	-0.00599468057658595	0.0008852888253147125	0.0004366968486984182
1.442	-8.073188569646872e-7	3.752828363280976e-7	-3.3299529558216794e-8	0.00024303082049867967	-0.00008885567911473399	2.103240673597732e-6	-0.005963874539023572	0.0009103135880005793	0.00041597108576616035
1.443	-7.996218385763669e-7	3.7826426533012645e-7	-3.836570114050103e-8	0.0002409743297954618	-0.00008907049538550998	2.8616491999996184e-6	-0.005932913098887617	0.0009345231995926337	0.0003956809386084663
1.444	-7.919605196616653e-7	3.810177961656397e-7	-4.322706994620065e-8	0.00023892581525187804	-0.0000892535651331183	3.594016494602866e-6	-0.00590181441578329	0.0009578876101351743	0.00037582160638314577
1.445	-7.843340821278372e-7	3.8355044198040816e-7	-4.788854522035827e-8	0.00023688619604700074	-0.00008940562715551822	4.3008406987966815e-6	-0.005870594624726999	0.000980441389174132	0.00035639158743579164
1.446	-7.767444651514733e-7	3.858670842464265e-7	-5.2354389668986564e-8	0.0002348551266405733	-0.00008952744788558203	4.982616388696888e-6	-0.00583923579099942	0.0010022129718135714	0.00033738535513771844
1.447	-7.691897873176031e-7	3.8797399896753466e-7	-5.663006761197764e-8	0.00023283350166236125	-0.00008962005146397882	5.6398056875167e-6	-0.0058077665408737	0.001023185792529995	0.0003187984684670716
1.448	-7.616739848452508e-7	3.898776820523637e-7	-6.071996480816192e-8	0.00023082022137885087	-0.00008968374450503885	6.272925250358878e-6	-0.0057761897880277855	0.0010433773675579603	0.00030062600642341585
1.449	-7.54197236271432e-7	3.915834538492637e-7	-6.462854795358673e-8	0.000228816585321916	-0.00008971973280110857	6.882440881101901e-6	-0.005744484682263021	0.0010628240291225388	0.00028286370954582884
1.45	-7.46759573925534e-7	3.9309707915368787e-7	-6.8360424932782e-8	0.00022682179180916195	-0.0000897284204741688	7.468839045455612e-6	-0.005712699834716608	0.0010815262491690274	0.00026550795783996116
1.451	-7.393608430003888e-7	3.9442455918221894e-7	-7.192000455855074e-8	0.00022483617577208608	-0.0000897108366594824	8.032548277191323e-6	-0.005680789512818542	0.001099503867510369	0.0002485550909530486
1.452	-7.320011952886964e-7	3.955703360076139e-7	-7.53114093478008e-8	0.00022286012652301262	-0.00008966738973488718	8.574076911364274e-6	-0.0056488127233669215	0.0011167469064096807	0.00023199748448531646
1.453	-7.246826333108558e-7	3.9654090847849335e-7	-7.853957460888043e-8	0.00022089364223241907	-0.00008959898217906452	9.093869126362789e-6	-0.005616734769930892	0.001133302238943387	0.0002158330797055671
1.454	-7.174071032586889e-7	3.973409834940441e-7	-8.160807406659627e-8	0.00021893657535969628	-0.00008950613029242785	9.592387244508773e-6	-0.0055845935970802365	0.0011491481303322671	0.0002000586242304439
1.455	-7.101719600039331e-7	3.979758097426502e-7	-8.452140199086906e-8	0.00021698932487700893	-0.00008938969087761307	0.000010070053376121374	-0.0055523679210363035	0.0011643086410865016	0.00018466462702920245
1.456	-7.029786260232126e-7	3.984496625751951e-7	-8.72835055645297e-8	0.0002150519023013553	-0.00008925025303186003	0.000010527358522341344	-0.005520058237991699	0.0011788035010429157	0.0001696522289248524
1.457	-6.958285937175318e-7	3.987682229239784e-7	-8.989850715719e-8	0.00021312456911581833	-0.00008908844785346946	0.000010964700359183109	-0.005487702021492359	0.0011926424424351973	0.00015501190871202163
1.458	-6.887222282701361e-7	3.989366282404673e-7	-9.237016201943248e-8	0.00021120690145421842	-0.00008890506987890467	0.000011382521956462578	-0.005455268117998468	0.0012058349570283546	0.00014074301977216966
1.459	-6.816579894115203e-7	3.9895847185394996e-7	-9.470253804876164e-8	0.00020929938920475252	-0.00008870044292593524	0.000011781288594620189	-0.0054227902427784	0.0012183890877000478	0.00012683618549610542
1.46	-6.746387926472423e-7	3.988391793324311e-7	-9.689951369392598e-8	0.0002074014922791262	-0.00008847564535468675	0.000012161380049879687	-0.005390252294885112	0.00123032414266663	0.00011329201120309257
1.461	-6.676628287784318e-7	3.985833630931144e-7	-9.896469454861902e-8	0.0002055140786959846	-0.00008823096457698861	0.000012523262269732569	-0.005357686368737112	0.001241648658944649	0.00010010103481886796
1.462	-6.607334916243308e-7	3.981949184875299e-7	-1.0090179443967358e-7	0.00020363740083949582	-0.00008796696355564055	0.000012867313516989543	-0.0053250574433721595	0.0012523713056177	0.00008726336830141863
1.463	-6.538470729156825e-7	3.976791011489729e-7	-1.0271444550907861e-7	0.00020177051521520997	-0.00008768437802883234	0.000013193947572824958	-0.0052924067761253545	0.0012625082307487954	0.00007476946980191908
1.464	-6.470064477181049e-7	3.9703888022453173e-7	-1.0440563765844728e-7	0.00019991473868592624	-0.00008738373261814962	0.000013503593833194536	-0.005259737183336446	0.00127206676262822	0.00006261642657028754
1.465	-6.402121967346769e-7	3.962787018170619e-7	-1.0598000646758027e-7	0.00019806840822368232	-0.00008706559310740409	0.000013796631434057291	-0.005227012786537002	0.0012810610562560588	0.00005080207720934549
1.466	-6.334624276674511e-7	3.954035972398867e-7	-1.0744000885802236e-7	0.00019623330979484863	-0.00008673072019556554	0.000014073468557972286	-0.00519429117467098	0.0012895009087649503	0.00003931780215047292
1.467	-6.267607946073759e-7	3.9441610167817296e-7	-1.0878912221698718e-7	0.00019440838267993453	-0.00008637947507508509	0.000014334479767663985	-0.005161539569106317	0.0012973977717323283	0.00002816127889162574
1.468	-6.201027577452773e-7	3.933214039542963e-7	-1.1003097054179527e-7	0.00019259411217254781	-0.00008601223874531554	0.000014580063878136138	-0.0051287670655133805	0.0013047612080749936	0.000017327281019465868
1.469	-6.134941877182681e-7	3.9212239654128767e-7	-1.1116846336519377e-7	0.00019079059977054723	-0.00008562995287952092	0.000014810599978881388	-0.005096005800752774	0.0013116015052021053	6.809800675698413e-6
1.47	-6.069306437752136e-7	3.908233582920671e-7	-1.1220491519146952e-7	0.00018899774257469904	-0.00008523269560826606	0.00001502645201129106	-0.005063218969294597	0.0013179314184058183	-3.39434353565152e-6
1.471	-6.00413622991577e-7	3.894275117558977e-7	-1.1314370710110947e-7	0.00018721564815470972	-0.00008482127687278476	0.000015227992750205015	-0.005030431078443447	0.0013237612217847456	-0.000013289784721567878
1.472	-5.939447600981892e-7	3.87938416826427e-7	-1.1398739093526012e-7	0.00018544422986463633	-0.00008439608763576199	0.000015415611658415046	-0.004997662359901	0.0013290991996322285	-0.000022882474270784052
1.473	-5.875213287238353e-7	3.8635975991677113e-7	-1.1473926210176073e-7	0.00018368382829626735	-0.00008395769068697564	0.00001558961890014162	-0.0049648889106824095	0.0013339566025421848	-0.00003217516080825897
1.474	-5.811473043588454e-7	3.846954751745168e-7	-1.1540200746279906e-7	0.00018193424642613812	-0.0000835063392458914	0.000015750415393889475	-0.004932136221874238	0.0013383429320618595	-0.00004117775503351942
1.475	-5.74820496554623e-7	3.829473725405601e-7	-1.1597859696789655e-7	0.00018019531141756753	-0.00008304299781909538	0.000015898340572950256	-0.004899380197275725	0.0013422704723109293	-0.0000498878928471992
1.476	-5.685413174998532e-7	3.811198452647545e-7	-1.1647180815464665e-7	0.00017846753635951992	-0.00008256758990976178	0.000016033715787970342	-0.004866652347720904	0.0013457467878116	-0.0000583122129008496
1.477	-5.623105466547841e-7	3.792160967054683e-7	-1.1688446770964532e-7	0.0001767507490448209	-0.00008208086776535065	0.00001615687963000498	-0.004833946975180157	0.0013487830046138038	-0.00006645856850420539
1.478	-5.561263020382143e-7	3.7723828192669107e-7	-1.172191413431595e-7	0.00017504470568625576	-0.00008158314793872822	0.000016268202880433804	-0.004801259676962607	0.0013513874725171791	-0.00007433032200467851
1.479	-5.499907297476444e-7	3.7519085372609346e-7	-1.1747866394147803e-7	0.00017334995556547126	-0.00008107515057743623	0.00001636797213528687	-0.004768616129925379	0.001353570517321191	-0.00008193031273424163
1.48	-5.439025583464616e-7	3.7307558522295636e-7	-1.1766554439918573e-7	0.00017166607622358466	-0.00008055681761832964	0.00001645654378490958	-0.0047359889556287975	0.00135534066055929	-0.00008926531169042406
1.481	-5.378620952886574e-7	3.708951119203093e-7	-1.1778210764172628e-7	0.00016999323192171576	-0.0000800289716242573	0.00001653422766389118	-0.00470341314678972	0.0013567096813232977	-0.00009633745420890827
1.482	-5.318694272090664e-7	3.6865349962289627e-7	-1.1783111049482285e-7	0.00016833133106743779	-0.00007949191271332639	0.000016601310219030554	-0.0046708608793543365	0.001357683639153659	-0.00010315283092774682
1.483	-5.259259635244798e-7	3.6635250597709896e-7	-1.1781481034295845e-7	0.00016668054433924176	-0.00007894623539939382	0.000016658126723636388	-0.004638353063429438	0.0013582750001117068	-0.00010971607349106452
1.484	-5.20029350666752e-7	3.639950828041021e-7	-1.1773553174356559e-7	0.0001650409393583912	-0.00007839185639305795	0.000016704991386830656	-0.00460588901484532	0.0013584883100177937	-0.00011603148422293624
1.485	-5.141812701680291e-7	3.6158396053161985e-7	-1.1759569369937953e-7	0.00016341229186111558	-0.00007782949530952171	0.000016742172000837303	-0.004573477270531228	0.0013583363343493576	-0.0001221031967026383
1.486	-5.083828603525319e-7	3.5912195290207494e-7	-1.173974629329745e-7	0.00016179481037642828	-0.00007725945701558205	0.000016769995422711792	-0.004541124568826105	0.0013578256660621364	-0.0001279381485727916
1.487	-5.026300580484785e-7	3.566103147220968e-7	-1.1714306400259017e-7	0.00016018844459075605	-0.00007668215248041234	0.000016788708652654823	-0.004508817233789031	0.0013569659809369646	-0.00013353559464096112
1.488	-4.969255991745566e-7	3.540530132028638e-7	-1.1683492192765446e-7	0.00015859328901492194	-0.0000760980474361714	0.00001679862977399619	-0.004476570200798444	0.0013557645373522913	-0.0001389056635455438
1.489	-4.912715356072425e-7	3.5145147170320054e-7	-1.1647467244879455e-7	0.00015700916845459833	-0.00007550715829092122	0.00001680002569699275	-0.004444383638160694	0.0013542325796054493	-0.00014404832284430592
1.49	-4.856615051495793e-7	3.488082700041224e-7	-1.1606483893946449e-7	0.00015543623072992652	-0.00007491020295682799	0.00001679315616616801	-0.0044122537429066135	0.0013523741890878118	-0.00014897001751354013
1.491	-4.801023459455726e-7	3.461256626904094e-7	-1.1560716741948858e-7	0.00015387424621008723	-0.00007430728547905148	0.000016778323419779772	-0.004380186449305099	0.0013502021930648814	-0.00015367636949835785
1.492	-4.745892708657682e-7	3.4340582455568826e-7	-1.1510361502129563e-7	0.00015232341159262213	-0.00007369897634742557	0.00001675578306821987	-0.004348195140330722	0.0013477197098912923	-0.00015816811346722672
1.493	-4.6912400183884395e-7	3.406507289002799e-7	-1.1455613606504169e-7	0.00015078371476431028	-0.00007308547470167453	0.00001672577069017871	-0.0043162810978447565	0.0013449401641536752	-0.00016245227889073646
1.494	-4.6370779892353894e-7	3.378628923350027e-7	-1.1396678655525978e-7	0.00014925513647839783	-0.00007246695684807108	0.000016688546901640504	-0.004284422456224087	0.0013418664892648697	-0.00016653153334085833
1.495	-4.583377055986244e-7	3.3504416513759556e-7	-1.1333719504928006e-7	0.0001477377320919083	-0.00007184387791916726	0.000016644378813846006	-0.004252663502495789	0.0013385088320198486	-0.00017041240096187126
1.496	-4.5301544090492134e-7	3.3219566819829156e-7	-1.1266918545061557e-7	0.00014623127260777574	-0.00007121663470637592	0.000016593505478755524	-0.004220969207454949	0.0013348743677624344	-0.0001740967183505095
1.497	-4.4773832923756594e-7	3.293203406748895e-7	-1.1196456230139686e-7	0.00014473600281864288	-0.00007058520131200385	0.000016536167806050877	-0.0041893506953669946	0.0013309702478633734	-0.00017758877109363372
1.498	-4.425100233259468e-7	3.264202243065413e-7	-1.1122502224612212e-7	0.00014325173404194214	-0.0000699502325674707	0.000016472609744872266	-0.00415782990198869	0.001326805734876508	-0.00018089399837626117
1.499	-4.373294377447335e-7	3.234961563997495e-7	-1.1045218133900414e-7	0.00014177844453459954	-0.00006931193979555017	0.000016403038190385887	-0.004126385727091708	0.0013223857889526438	-0.00018401497310410693
1.5	-4.321944644120889e-7	3.205500531055904e-7	-1.0964763509930286e-7	0.0001403162849946819	-0.00006867032888835378	0.000016327697552612306	-0.004095030086434966	0.00131771956883779	-0.0001869574146703866
1.5010000000000001	-4.2710750077223835e-7	3.1758484943090777e-7	-1.0881304109125742e-7	0.00013886518656545013	-0.0000680260406868927	0.000016246812005615874	-0.004063765282660321	0.001312812553487425	-0.00018972388143063577
1.502	-4.220645025935188e-7	3.146009379151589e-7	-1.0794971917335307e-7	0.00013742491250412215	-0.00006737925585513387	0.000016160605168884725	-0.004032587629970453	0.0013076732301981545	-0.00019231869218872422
1.5030000000000001	-4.1706979487351385e-7	3.1160020414587184e-7	-1.0705944814289676e-7	0.00013599577016947174	-0.00006673003090282463	0.000016069279934793707	-0.004001513448112536	0.0013023055608681346	-0.00019474608485275447
1.504	-4.121212836535714e-7	3.085844750377856e-7	-1.0614373971422143e-7	0.0001345773864638532	-0.00006607867242153877	0.000015973030863214068	-0.0039705333550769375	0.001296720554611568	-0.00019700859152032473
1.5050000000000001	-4.0721835124052556e-7	3.0555503645205586e-7	-1.0520349565028666e-7	0.0001331700490344461	-0.00006542548538027481	0.000015872091465567386	-0.0039396552742474245	0.0012909228826708617	-0.0001991120760876879
1.506	-4.0236203078557125e-7	3.02514244543172e-7	-1.0424080099107524e-7	0.00013177360819577132	-0.00006477080132088103	0.000015766671214465046	-0.003908878581417037	0.0012849188226383356	-0.00020105985882409776
1.5070000000000001	-3.9754918218371383e-7	2.99462055901854e-7	-1.0325626801263257e-7	0.00013038820864216035	-0.00006411487039154258	0.000015656931646137963	-0.003878185513641575	0.0012787147286675493	-0.00020285419572974137
1.508	-3.927846634370344e-7	2.9640105408370024e-7	-1.0225181893936879e-7	0.00012901340389114373	-0.0000634577193735654	0.0000155430778840278	-0.0038476176925600278	0.0012723183123600189	-0.00020450098491321488
1.5090000000000001	-3.880632327650382e-7	2.933318295390262e-7	-1.0122834096102871e-7	0.00012764958191653183	-0.00006279972875602609	0.000015425301116134203	-0.0038171338248669568	0.001265734474649346	-0.0002060005870377812
1.51	-3.8338808327769184e-7	2.9025702791494045e-7	-1.001872161942653e-7	0.00012629671118878524	-0.00006214098056866512	0.000015303795747860985	-0.0037867823511307406	0.0012589701978843405	-0.00020736069400509942
1.5110000000000001	-3.7875818915275417e-7	2.8717594964443614e-7	-9.912971569627626e-8	0.00012495441100415696	-0.0000614818651152982	0.000015178718851237117	-0.0037565264707691334	0.0012520316597517556	-0.0002085827539623887
1.512	-3.7417189470778434e-7	2.8409157894248817e-7	-9.805689082708101e-8	0.00012362283456387178	-0.0000608224947661913	0.000015050274678102139	-0.003726376249818323	0.0012449235268229	-0.00020966987676001098
1.5130000000000001	-3.6962949694910527e-7	2.8100390387317123e-7	-9.696968249812287e-8	0.00012230200392342655	-0.000060163032433364466	0.000014918609017010501	-0.003696351222532237	0.0012376530911585222	-0.00021062613341347496
1.514	-3.651315676256691e-7	2.779157066933822e-7	-9.586959906449618e-8	0.0001209918067550401	-0.00005950380438726655	0.000014783908941638917	-0.0036664306085154737	0.0012302273240738949	-0.0002114547765587996
1.5150000000000001	-3.606791261851682e-7	2.748260371841441e-7	-9.475730320233589e-8	0.00011969235785543413	-0.00005884484255129572	0.000014646331289867758	-0.00363663023585621	0.0012226481400329434	-0.00021215891107543666
1.516	-3.562691094792698e-7	2.717370721276852e-7	-9.363422387953129e-8	0.00011840356233894499	-0.00005818641420818995	0.0000145060363823789	-0.0036069646861777225	0.0012149258104080162	-0.0002127430657104129
1.5170000000000001	-3.519037748418823e-7	2.686500959569169e-7	-9.250110425898622e-8	0.00011712531827673671	-0.0000575286307034772	0.000014363179298187764	-0.0035773814145614153	0.0012070619996323102	-0.00021321087862188122
1.518	-3.4758102839592773e-7	2.655663961879133e-7	-9.135907995926988e-8	0.00011585740635868365	-0.000056871870897839635	0.00001421792242437324	-0.003547945030824789	0.0011990647701740395	-0.0002135629830809711
1.5190000000000001	-3.4330168972618585e-7	2.624859240712302e-7	-9.020887364419631e-8	0.00011460016952375677	-0.000056216189194566594	0.000014070409849620024	-0.003518632287288212	0.0011909392127184462	-0.00021380548894011777
1.52	-3.3906493888105544e-7	2.594102309747038e-7	-8.90517086083676e-8	0.00011335358412885845	-0.00005556162465071792	0.000013920772651312938	-0.0034894255525735507	0.0011826885757580089	-0.00021394030465780555
1.5210000000000001	-3.3487115295063506e-7	2.563402277832825e-7	-8.788804398356707e-8	0.00011211715352124092	-0.00005490847181274091	0.00001376917216729366	-0.003460348005417018	0.001174318841068815	-0.00021396921693252085
1.522	-3.307190951295739e-7	2.532766603811474e-7	-8.671899734637882e-8	0.00011089114990468123	-0.00005425677544826283	0.000013615746576904296	-0.00343140063700561	0.0011658358241432528	-0.00021389860171551923
1.5230000000000001	-3.2660955335750413e-7	2.502205764831435e-7	-8.55456656462415e-8	0.00010967545809186983	-0.0000536068665207494	0.000013460611624516733	-0.0034025849211028305	0.0011572452254191533	-0.00021372865494092525
1.524	-3.225428416931486e-7	2.4717289283231074e-7	-8.43683174637169e-8	0.00010847019938526463	-0.00005295870316651616	0.000013303901154632216	-0.003373885828940928	0.0011485499855608287	-0.00021346293828217828
1.5250000000000001	-3.1851638230117493e-7	2.4413429730733614e-7	-8.31879337368957e-8	0.00010727524886323164	-0.00005231261371023837	0.000013145778607825475	-0.003345316147275796	0.0011397578471307747	-0.00021310460385229026
1.526	-3.1453182691189725e-7	2.411055276356918e-7	-8.200544653400153e-8	0.00010609045309790664	-0.00005166859939929093	0.000012986329935545468	-0.003316884473185081	0.0011308694769514623	-0.00021265871590917687
1.5270000000000001	-3.105872657559336e-7	2.3808745626641825e-7	-8.082132686866365e-8	0.00010491572642528621	-0.000051026829621813436	0.000012825694795116402	-0.003288578408128371	0.0011218922823235669	-0.00021212511007609995
1.528	-3.066857975785482e-7	2.3508073196326335e-7	-7.963648166318423e-8	0.00010375131787759526	-0.000050387399730896086	0.000012663984098679283	-0.003260401433403721	0.0011128295585467482	-0.00021150702972881226
1.5290000000000001	-3.028223719882738e-7	2.3208616064634885e-7	-7.845128863322501e-8	0.00010259688448426379	-0.0000497505801066528	0.000012501314723714903	-0.003232358578971905	0.0011036870957735942	-0.0002108077940922366
1.53	-2.990002229838608e-7	2.2910431394657296e-7	-7.726668560123632e-8	0.0001014526802362645	-0.000049116404793673965	0.000012337798326477632	-0.0032044453202776805	0.0010944682786663135	-0.00021003191979202863
1.5310000000000001	-2.9521997055784115e-7	2.261356595416365e-7	-7.60832184145594e-8	0.000100318193279844	-0.000048484914761442686	0.000012173529406079842	-0.003176677917023331	0.00108517751796856	-0.00020918002778572313
1.532	-2.9147784030382205e-7	2.2318129901848193e-7	-7.490144849604401e-8	0.0000991938784704925	-0.00004785633726825937	0.000012008655044046907	-0.0031490522489549195	0.0010758196478292364	-0.0002082539721684931
1.5330000000000001	-2.877746021698523e-7	2.2024145401244236e-7	-7.372203561051492e-8	0.00009807943512628636	-0.000047230490490462916	0.00001184321288633427	-0.0031215573563935306	0.0010663986680327895	-0.0002072597822256773
1.534	-2.8411101638384283e-7	2.1731697605338836e-7	-7.254557179252665e-8	0.00009697473828947751	-0.00004660804860523689	0.00001167737648243573	-0.0030941881668848847	0.0010569184724764167	-0.00020619613816914804
1.5350000000000001	-2.8048755314984067e-7	2.1440819916372517e-7	-7.137230588500944e-8	0.00009587989860887098	-0.00004598867020411113	0.000011511170300067638	-0.0030669700839921037	0.0010473830606630612	-0.00020506788707462992
1.536	-2.769025772155603e-7	2.1151552475116588e-7	-7.020309991459845e-8	0.00009479492364476073	-0.00004537240135066801	0.00001134475212479011	-0.0030398829240561765	0.0010377963095746605	-0.0002038764098110395
1.537	-2.7335495254279927e-7	2.086398339440086e-7	-6.903829175733409e-8	0.00009371967310412405	-0.00004475970699508462	0.000011178165044133124	-0.0030129482670380793	0.0010281599739496246	-0.0002026253625337389
1.538	-2.698468011765032e-7	2.0578146258684792e-7	-6.787818071280125e-8	0.00009265405757328004	-0.00004415040990620489	0.000011011506929103864	-0.0029861469447285847	0.0010184824087079891	-0.00020131638834558474
1.539	-2.66374655798621e-7	2.0294079026376574e-7	-6.672359822686447e-8	0.00009159805628882695	-0.0000435448049377125	0.000010844875837008407	-0.0029594870753715087	0.0010087644801598994	-0.00019995216749747977
1.54	-2.629413572262334e-7	2.0011829004657004e-7	-6.557465137628563e-8	0.00009055154714929958	-0.00004294268401466758	0.00001067835609514858	-0.0029329649087859767	0.0009990086533310358	-0.00019853348583809288
1.541	-2.595453803992474e-7	1.9731450462052807e-7	-6.443205939479539e-8	0.00008951465815239902	-0.00004234432624259303	0.000010512012442414873	-0.002906584504024905	0.000989220624252895	-0.0001970650138121173
1.542	-2.5618590396544803e-7	1.9452975925739138e-7	-6.329602029826868e-8	0.00008848721330787736	-0.000041749663888526296	0.000010345942500027373	-0.002880350096506893	0.000979402963141427	-0.0001955473656104782
1.543	-2.52863936755567e-7	1.9176436583034092e-7	-6.216681979568322e-8	0.00008746925451724681	-0.000041158962631630795	0.000010180189415013194	-0.0028542722678009777	0.0009695587406355543	-0.00019398313272036478
1.544	-2.4957767310730766e-7	1.8901868505151342e-7	-6.104515761333876e-8	0.0000864605300739528	-0.00004057232303555814	0.000010014846840320992	-0.0028283207032737422	0.0009596923184165236	-0.00019237448775327994
1.545	-2.4632916998492013e-7	1.8629332454736222e-7	-5.993114104456163e-8	0.00008546126916904243	-0.00003998946680788214	9.849980593694647e-6	-0.002802512841779975	0.0009498058033817183	-0.0001907233765652803
1.546	-2.431150657114797e-7	1.8358828813032862e-7	-5.882500237750136e-8	0.00008447113654930573	-0.00003941083313824299	9.685653458762224e-6	-0.0027768664763303356	0.0009399036822497506	-0.0001890320609888459
1.547	-2.3993752407795084e-7	1.8090404607407597e-7	-5.7727279692852904e-8	0.00008349031683381968	-0.00003883640535569373	9.521924847793393e-6	-0.0027513526596720504	0.00092998760345322	-0.0001873026059108899
1.548	-2.3679426655614125e-7	1.7824086992647637e-7	-5.663828101656969e-8	0.00008251857890905867	-0.00003826605071821332	9.358869029944695e-6	-0.0027260003548373805	0.000920061141508945	-0.00018553673664530143
1.549	-2.336862153816076e-7	1.7559907805569602e-7	-5.555820012779474e-8	0.0000815559153038056	-0.000037700057948198494	9.196547023992225e-6	-0.0027007773456588853	0.00091012822280074	-0.00018373634739327036
1.55	-2.3061364805410137e-7	1.7297897457196838e-7	-5.448712908071154e-8	0.00008060243801914446	-0.00003713822489844443	9.035027185276727e-6	-0.002675704214307923	0.0009001903751612384	-0.0001819034326574773
1.551	-2.2757497160521902e-7	1.7038053244967877e-7	-5.342564903247536e-8	0.00007965769637696706	-0.00003658080980103388	8.874331156530486e-6	-0.002650781940892393	0.0008902491199612682	-0.00018004003034720252
1.552	-2.2457089876602548e-7	1.6780441099034715e-7	-5.2373643861454105e-8	0.00007872220406329517	-0.00003602806945127215	8.714527381233246e-6	-0.002626011593007615	0.0008803120553775126	-0.00017814755352754983
1.553	-2.216012570511926e-7	1.6525051626845785e-7	-5.13317402797138e-8	0.00007779535924354132	-0.00003547938709637383	8.5556549393678e-6	-0.002601376488163075	0.0008703771837309253	-0.0001762282014180757
1.554	-2.1866476128584473e-7	1.6271899396596168e-7	-5.029995807599233e-8	0.00007687762517199633	-0.000034935421330174434	8.39780566871015e-6	-0.0025769073157209453	0.0008604483544601008	-0.00017428345408080866
1.555	-2.157619587347656e-7	1.6021035673024298e-7	-4.927840268201964e-8	0.00007596833545014459	-0.000034396108412052434	8.240980838182129e-6	-0.0025525770401933173	0.0008505291489876079	-0.00017231496917747413
1.556	-2.1289056963015593e-7	1.5772454802689763e-7	-4.826742289349508e-8	0.00007506804692379923	-0.00003386118640316315	8.085238756008846e-6	-0.0025283916099049877	0.0008406212140265804	-0.00017032440270889386
1.557	-2.100540500033488e-7	1.5526163025963049e-7	-4.7267089881859164e-8	0.00007417637870973506	-0.00003333102566094143	7.930637411797342e-6	-0.0025043552945800654	0.0008307274769100451	-0.00016831348273804101
1.558	-2.072501228321125e-7	1.528220732693151e-7	-4.627757693319744e-8	0.00007329325900234274	-0.00003280530339010471	7.777181850745078e-6	-0.002480478898335773	0.0008208503937891835	-0.0001662838123685788
1.559	-2.0447713880095823e-7	1.5040576080540682e-7	-4.5299050914669035e-8	0.0000724187789405021	-0.000032284431767841354	7.624964032064531e-6	-0.0024567398394366173	0.0008109910744578249	-0.0001642366920463487
1.56	-2.017357073872275e-7	1.4801286361395227e-7	-4.433159099141981e-8	0.00007155264591858412	-0.00003176832747011631	7.47397044107463e-6	-0.0024331443774486317	0.0008011538841042282	-0.00016217385116630247
1.561	-1.9902816492444642e-7	1.456436427266548e-7	-4.337543786145089e-8	0.00007069513538236118	-0.0000312568408881078	7.324277706066716e-6	-0.002409720057155417	0.0007913387791603119	-0.00016009671232618188
1.562	-1.9635095540085835e-7	1.4329791677526575e-7	-4.2430667973470814e-8	0.00006984595087813064	-0.00003075012648230909	7.175882125239057e-6	-0.002386428830777642	0.0007815496620886512	-0.0001580066321655929
1.563	-1.9370433435596133e-7	1.4097592283754558e-7	-4.1497483022801944e-8	0.00006900505831256839	-0.000030248301255148254	7.028845627700642e-6	-0.0023632965268578924	0.0007717870446838429	-0.00015590500510381404
1.564	-1.910903183170243e-7	1.3867784934312235e-7	-4.057576981589065e-8	0.00006817255222925326	-0.00002975134184516621	6.883170832500197e-6	-0.002340310589964316	0.0007620549915381666	-0.00015379320501188632
1.565	-1.8850478391686164e-7	1.3640355748529002e-7	-3.966566114625971e-8	0.00006734828481916934	-0.00002925907861860424	6.7388992016650165e-6	-0.002317468643103884	0.0007523545575681504	-0.00015167275283104045
1.566	-1.8595054308059998e-7	1.3415330101240546e-7	-3.876751706826539e-8	0.00006653227004300246	-0.000028771554608536664	6.5960766286909914e-6	-0.0022947748427289225	0.0007426851289726929	-0.00014954444306535447
1.567	-1.834262333536673e-7	1.3192682971844684e-7	-3.788103747267177e-8	0.00006572420615478993	-0.000028289020886308314	6.454694452062202e-6	-0.0022722273311601704	0.0007330524807805046	-0.00014741009169912963
1.568	-1.8093179118072907e-7	1.2972445576142133e-7	-3.70063958539881e-8	0.00006492422008025634	-0.00002781147229075106	6.3148036790565636e-6	-0.0022498498420737826	0.0007234576827840063	-0.00014527047649472532
1.569	-1.7846691255725324e-7	1.2754625739954044e-7	-3.614361969521182e-8	0.00006413232372341301	-0.000027338722542857778	6.176421563947008e-6	-0.00222760005654216	0.0007138999562810713	-0.00014312702752078014
1.57	-1.760311934545926e-7	1.2539200314927992e-7	-3.529301790704335e-8	0.00006334830067262405	-0.000026870899879340117	6.03954188455283e-6	-0.0022055223813254752	0.0007043827574717769	-0.00014098091821499234
1.571	-1.736242922080625e-7	1.2326175943322883e-7	-3.4454285038083435e-8	0.00006257229897336237	-0.000026407849721496	5.9042214868964145e-6	-0.002183574428399358	0.0006949096592127338	-0.00013883313140814965
1.572	-1.7124619045244394e-7	1.211556593307409e-7	-3.362757983870657e-8	0.00006180399039119301	-0.000025949838678271137	5.770458398237973e-6	-0.002161778938569281	0.0006854767198276628	-0.00013668470553172645
1.573	-1.688965919968166e-7	1.1907352804595025e-7	-3.281293815189157e-8	0.00006104349000183905	-0.000025496873458119	5.638273512467925e-6	-0.0021401447293841547	0.0006760921904836015	-0.00013453698183209765
1.574	-1.6657495157946387e-7	1.1701544179901587e-7	-3.201033930016033e-8	0.00006029069337332408	-0.000025048641756005598	5.507675739684996e-6	-0.002118650326650343	0.0006667522183421788	-0.0001323905893132131
1.575	-1.6428139057931873e-7	1.1498139762816022e-7	-3.121978523223208e-8	0.00005954570631804766	-0.000024605308153161824	5.378684084799573e-6	-0.002097307073149351	0.0006574629021022104	-0.00013024669518450554
1.576	-1.6201546766289408e-7	1.1297120339658502e-7	-3.044127554373915e-8	0.00005880824257623086	-0.000024167077427975582	5.2513210196972844e-6	-0.002076112964675135	0.0006482212666813523	-0.0001281065076409456
1.577	-1.597767868832467e-7	1.1098501195244638e-7	-2.9674937926360097e-8	0.00005807845724777898	-0.000023733581086956125	5.125580745318986e-6	-0.0020550677481986227	0.0006390309565029124	-0.00012597052377100393
1.578	-1.575652428275284e-7	1.0902268500697066e-7	-2.8920528171124673e-8	0.00005735591190610107	-0.000023305069167500213	5.001485318566263e-6	-0.0020341696227360283	0.0006298933840869097	-0.00012384014486990468
1.579	-1.553804422553348e-7	1.0708420701485837e-7	-2.8178157366587945e-8	0.00005664120798462041	-0.000022881481997116007	4.879056486846492e-6	-0.0020134218021016503	0.0006208096081281748	-0.00012171571280686339
1.58	-1.5322224167693454e-7	1.051694991658946e-7	-2.7447772642536432e-8	0.000055933519491247906	-0.000022462811779373214	4.7582689590569685e-6	-0.00199282082511156	0.0006117806775650027	-0.00011959837184918995
1.581	-1.5109045770036517e-7	1.0327850111883632e-7	-2.6729273502438327e-8	0.00005523350603676001	-0.000022049024376633187	4.6391449338652615e-6	-0.001972367622072325	0.0006028072886087791	-0.00011748903489501038
1.582	-1.489845919390469e-7	1.014110669274162e-7	-2.6022835187016197e-8	0.00005454042175127166	-0.000021640141821432757	4.521697105907562e-6	-0.0019520626310770488	0.0005938909940244436	-0.00011538813363334214
1.583	-1.4690454242898863e-7	9.956712044709045e-8	-2.5328213246216505e-8	0.0000538548858031069	-0.000021236157968162248	4.405934965734234e-6	-0.0019319054728059713	0.0005850328097824096	-0.00011329664892263188
1.584	-1.4485017030824962e-7	9.774675438407572e-8	-2.464546615924433e-8	0.000053176349470275994	-0.000020837019596260674	4.291826038537687e-6	-0.0019118933626921387	0.0005762339106722856	-0.0001112152757420378
1.585	-1.4282103277678545e-7	9.59496307274976e-8	-2.3974311675669308e-8	0.00005250503423713643	-0.00002044276050016678	4.1794167306535525e-6	-0.0018920301295733515	0.0005674954724346078	-0.00010914498601967635
1.586	-1.408168665009185e-7	9.41758689993509e-8	-2.3315064708250607e-8	0.00005184078121578888	-0.000020053352699071594	4.0687049099304644e-6	-0.0018723138328690992	0.0005588175327501065	-0.00010708601445073878
1.587	-1.388375197586893e-7	9.242520730654235e-8	-2.2667431241941302e-8	0.00005118345425223285	-0.000019668767967761505	3.959662998487038e-6	-0.0018527425443441246	0.0005502033463951173	-0.0001050393054748419
1.588	-1.3688276687735905e-7	9.069755836523326e-8	-2.203137633345313e-8	0.000050533143951244275	-0.000019289015971700797	3.852296281480194e-6	-0.0018333159496762444	0.000541650105682633	-0.00010300530467443184
1.589	-1.3495220787552177e-7	8.899295550263622e-8	-2.1406776408093574e-8	0.00004988959712155543	-0.00001891405042224439	3.7466281408091276e-6	-0.0018140377694992663	0.0005331615838295369	-0.0001009848376094244
1.59	-1.3304573533756198e-7	8.731103139368113e-8	-2.0793681252090688e-8	0.00004925299545750435	-0.00001854387845747872	3.642636704673455e-6	-0.0017949038132244295	0.0005247395101419462	-0.00009897817859358293
1.591	-1.3116288543029607e-7	8.565198449398245e-8	-2.0191933727301937e-8	0.000048623175982763794	-0.000018178476851543374	3.540345410884827e-6	-0.0017759131543746698	0.0005163811448289045	-0.00009698614682583736
1.592	-1.2930382693951035e-7	8.401544423683324e-8	-1.9601498713198904e-8	0.000048000111859624036	-0.000017817830810734908	3.439718035493587e-6	-0.0017570681701403364	0.0005080904012080481	-0.00009500918904001927
1.593	-1.2746797739129442e-7	8.240119388515248e-8	-1.9022265233307177e-8	0.000047383732944380946	-0.00001746190351875456	3.340749397169314e-6	-0.001738367951274008	0.0004998666031404113	-0.00009304788615213505
1.594	-1.2565511975310052e-7	8.080943378266967e-8	-1.845413753240068e-8	0.000046774012247854074	-0.000017110679989273653	3.24346041515425e-6	-0.0017198109267674972	0.0004917099558669094	-0.0000911026346854815
1.595	-1.238652230337786e-7	7.923978225407313e-8	-1.7897030494990802e-8	0.000046170919435091674	-0.000016764145498686366	3.147846329001473e-6	-0.0017013977962542315	0.0004836202411327838	-0.00008917383899103903
1.596	-1.2209783306460322e-7	7.76921952871863e-8	-1.7350872530924814e-8	0.00004557436602388383	-0.00001642226364783906	3.0538872514402764e-6	-0.0016831270665360642	0.0004756010736912783	-0.00008726216034547795
1.597	-1.2035296368213452e-7	7.616634012102024e-8	-1.681553882800142e-8	0.00004498410830399213	-0.000016085039827794206	2.9615722353065555e-6	-0.0016649977894650026	0.0004676505094043339	-0.00008536772968524838
1.598	-1.1862995762876129e-7	7.466244907965806e-8	-1.629093359089656e-8	0.000044400421227763534	-0.0000157524248012055	2.87089603986498e-6	-0.0016470114275635018	0.00045977158936445826	-0.0000834913130417377
1.599	-1.1692904223223568e-7	7.31799990998912e-8	-1.5776976833383814e-8	0.0000438229800416604	-0.000015424383767183478	2.78187824372835e-6	-0.0016291682429654109	0.0004519598431199889	-0.00008163286559340169
1.6	-1.1524967233607596e-7	7.171920323448934e-8	-1.5273559564897228e-8	0.000043251874735933166	-0.000015100926606418887	2.694464645466516e-6	-0.0016114636722993324	0.000444222095481156	-0.00007979298661012884
1.601	-1.1359177682660181e-7	7.027942874989498e-8	-1.4780572903122843e-8	0.00004268703807210861	-0.000014781998226637778	2.6086724164808437e-6	-0.0015939021679234266	0.00043655417652099993	-0.00007797197337172116
1.602	-1.119550271653967e-7	6.886089077544725e-8	-1.4297892045174782e-8	0.00004212843020951517	-0.000014467589716449906	2.5244894537224686e-6	-0.0015764798244459468	0.00042895849193398726	-0.00007617020339627408
1.603	-1.1033930496809889e-7	6.746333105422657e-8	-1.3825429410307073e-8	0.00004157589667137516	-0.000014157650998395756	2.441919664491048e-6	-0.0015591968725749705	0.0004214364758827033	-0.00007438797087810011
1.604	-1.0874415198608863e-7	6.608653866394362e-8	-1.3363072770354416e-8	0.000041029590484818976	-0.000013852166966157787	2.3609185559283437e-6	-0.0015420534914513298	0.00041398499891722113	-0.00007262531603037051
1.605	-1.0716978663794589e-7	6.473041686909156e-8	-1.2910696474364359e-8	0.00004048931902202622	-0.000013551108109140387	2.281503208925187e-6	-0.001525049604957015	0.00040660773824147047	-0.00007088307103741818
1.606	-1.0561562125593468e-7	6.339460106713702e-8	-1.2468197038811612e-8	0.00003995485834113751	-0.000013254447891953008	2.2036583149002516e-6	-0.0015081825939576951	0.0003993030591230786	-0.0000691608111445
1.607	-1.0408133827654609e-7	6.207929709120983e-8	-1.2035441567460326e-8	0.00003942655807874136	-0.000012962172069645481	2.127354738157088e-6	-0.0014914548286252256	0.00039207116315820116	-0.00006745910746192105
1.608	-1.0256707462139255e-7	6.078396874591013e-8	-1.161235803156524e-8	0.00003890396371312546	-0.000012674210861349168	2.0525976252613954e-6	-0.0014748644509917995	0.0003849139867961588	-0.00006577821667865655
1.609	-1.010725773796568e-7	5.950864463386353e-8	-1.1198774315549969e-8	0.000038387450753945186	-0.000012390555373905207	1.9793672953307063e-6	-0.001458411091839134	0.0003778311093813068	-0.0000641183391176764
1.61	-9.959737591967216e-8	5.82529511256279e-8	-1.0794595634236227e-8	0.00003787661582857289	-0.000012111169973303973	1.9076548396637356e-6	-0.0014420915709518422	0.0003708216562213677	-0.0000624793246287008
1.611	-9.814139314529508e-8	5.7016962187231976e-8	-1.0399721750717972e-8	0.000037371565855283926	-0.000011836035286415335	1.8374427945364277e-6	-0.0014259094448032074	0.0003638849083010488	-0.00006086184884910625
1.612	-9.67043739347395e-8	5.580045769686795e-8	-1.001399639360012e-8	0.00003687207110818976	-0.00001156510695675682	1.7687184286394163e-6	-0.0014098629350681262	0.0003570243926148474	-0.0000592655627664835
1.613	-9.528619696727477e-8	5.46031906702867e-8	-9.63730604641955e-9	0.0000363781986071989	-0.000011298338281797259	1.7014678343427906e-6	-0.001393948894340514	0.0003502379563168591	-0.00005769090742328334
1.614	-9.388661759380058e-8	5.342485277371058e-8	-9.26955773115965e-9	0.000035890211644757015	-0.000011035737299311573	1.6356759063660456e-6	-0.0013781715499446886	0.00034352687701884733	-0.00005613800320646485
1.615	-9.250537529727535e-8	5.226547789373653e-8	-8.910597063062766e-9	0.000035407466591589145	-0.00001077722790197487	1.5713287819550286e-6	-0.0013625258608983512	0.00033688932574802756	-0.000054606728378258856
1.616	-9.114227715365614e-8	5.1124723008024873e-8	-8.560301305926594e-9	0.00003493028929959582	-0.00001052278661248475	1.508411362799031e-6	-0.0013470129622766053	0.00033032696621714333	-0.0000530974854219173
1.617	-8.979728596369443e-8	5.0002454779732334e-8	-8.218554468460236e-9	0.000034458616284454066	-0.00001027239194386874	1.4469077728748695e-6	-0.001331633771525066	0.0003238395233147839	-0.000051609972207802714
1.618	-8.846989644557828e-8	4.8898663792437004e-8	-7.885266403535899e-9	0.000033992355641651154	-0.000010026016035137592	1.3868041771938077e-6	-0.0013163855592203005	0.0003174270887562257	-0.00005014465714528351
1.619	-8.716010012266894e-8	4.781282554970628e-8	-7.56025399450555e-9	0.0000335314397759382	-9.7836056296971e-6	1.3280825715778177e-6	-0.0013012672939520201	0.00031108731660621427	-0.0000487012648386199
1.62	-8.586775698825388e-8	4.674511321361502e-8	-7.2434245700272946e-9	0.000033075815826895756	-9.545114402470408e-6	1.270729109931591e-6	-0.001286281222994404	0.00030482472495793356	-0.00004728018040065817
1.621	-8.459248302568048e-8	4.569505092579588e-8	-6.934644114366455e-9	0.000032625317904169135	-9.3105415095678e-6	1.2147257669128744e-6	-0.0012714240033756307	0.0002986359388679824	-0.00004588108680034729
1.622	-8.33343046308852e-8	4.466246456354958e-8	-6.633821044507678e-9	0.0000321800974093335	-9.079818181044155e-6	1.160057242621727e-6	-0.0012566981927943483	0.00029252117391488826	-0.00004450408743582058
1.623	-8.209273691617336e-8	4.364744687514932e-8	-6.340761931832797e-9	0.000031740107081973745	-8.852924968997977e-6	1.1067082400948878e-6	-0.0012420992341676614	0.00028648073982922174	-0.00004314920362576216
1.624	-8.08678767812042e-8	4.264945724916619e-8	-6.055415673212055e-9	0.00003130511958967427	-8.629852119233047e-6	1.0546594508625643e-6	-0.0012276298542449166	0.0002805156062016321	-0.00004181659286594861
1.625	-7.965940099133292e-8	4.166857154960197e-8	-5.777620223949829e-9	0.000030875139675059135	-8.410498912483181e-6	1.0038978044919482e-6	-0.0012132855364276752	0.00027462344059895884	-0.000040505935536270976
1.6260000000000001	-7.846707760149706e-8	4.070463038696194e-8	-5.507256607384334e-9	0.000030450315568578757	-8.194887481471142e-6	9.544032043379025e-7	-0.001199069995537918	0.000268805824190973	-0.00003921738498155781
1.627	-7.72907432194575e-8	3.9757217897652804e-8	-5.244202498606654e-9	0.00003003040514323715	-7.982948602565899e-6	9.061595265097285e-7	-0.0011849813096234112	0.0002630623250839647	-0.00003795092164322372
1.6280000000000001	-7.613040816293484e-8	3.882621988836035e-8	-4.988332757078364e-9	0.000029615532368078468	-7.774650215592264e-6	8.591506626416202e-7	-0.0011710170694130472	0.0002573925799127515	-0.000036706454006299946
1.629	-7.498550635129662e-8	3.791147973908489e-8	-4.739532670903403e-9	0.000029205346711036064	-7.569990718799621e-6	8.133601600284199e-7	-0.0011571765046181261	0.0002517953594209366	-0.00003548392970440737
1.6300000000000001	-7.385616822148365e-8	3.7012865920834526e-8	-4.4976850621336135e-9	0.00002880003498674421	-7.368869744084407e-6	7.687681256439781e-7	-0.0011434622190087459	0.00024627246057118554	-0.000034283300594061425
1.631	-7.274219862893601e-8	3.61300073971104e-8	-4.262643440519797e-9	0.000028399560557177818	-7.171291901596066e-6	7.253609855557223e-7	-0.001129870501015012	0.0002408220720778437	-0.0000331043945213586
1.6320000000000001	-7.164326720662261e-8	3.526290205682317e-8	-4.0342930885930676e-9	0.000028003795896313796	-6.977229057700913e-6	6.83116644164246e-7	-0.0011164033651241657	0.0002354441260645477	-0.00003194716688631839
1.633	-7.055925287486336e-8	3.441134204323526e-8	-3.812552199312754e-9	0.000027612731108933267	-6.786610353780359e-6	6.420215836462578e-7	-0.0011030572773413426	0.00023013873359274597	-0.00003081166376137671
1.6340000000000001	-6.948993229815895e-8	3.3575173407838966e-8	-3.597245373219857e-9	0.000027226308159422323	-6.599431422579352e-6	6.020569530354615e-7	-0.0010898325596646323	0.00022490612267838625	-0.000029697573150473033
1.635	-6.84352359968968e-8	3.275395176525602e-8	-3.388297322932545e-9	0.000026844482670675332	-6.415614523966691e-6	5.632071132026099e-7	-0.0010767297232948726	0.0002197447734332299	-0.000028604863871264788
1.6360000000000001	-6.739510219302206e-8	3.1947738976870556e-8	-3.185556474732025e-9	0.00002646709612127283	-6.235168534841083e-6	5.254512271941793e-7	-0.0010637492952864146	0.0002146553509193621	-0.000027533521597605957
1.637	-6.63689926995387e-8	3.1156478485378147e-8	-2.9889122578085094e-9	0.000026094407069072177	-6.058035209525593e-6	4.887761311732748e-7	-0.0010508868038445575	0.00020963708313054632	-0.000026483223176391813
1.6380000000000001	-6.535699133401142e-8	3.037962111610713e-8	-2.798272570982306e-9	0.000025726143265836014	-5.884170410678244e-6	4.531604024639136e-7	-0.0010381428795017246	0.00020468913292266358	-0.00002545399431730702
1.639	-6.435895518125343e-8	2.9617057332522584e-8	-2.6135057597045573e-9	0.000025362294918555955	-5.713520473226359e-6	4.185869915390749e-7	-0.0010255179950556235	0.00019981251111103834	-0.000024445644729596724
1.6400000000000001	-6.337455260112413e-8	2.886876462439775e-8	-2.434500281505477e-9	0.000025002861750930965	-5.546105125461972e-6	3.85043055930265e-7	-0.0010130103145635234	0.00019500635056264538	-0.000023458088448723983
1.641	-6.240388319296224e-8	2.8134504701474743e-8	-2.2611309978869443e-9	0.000024647747036019598	-5.381832361643785e-6	3.525053975615656e-7	-0.0010006187005226746	0.00019026903397539256	-0.000022491110304925423
1.6420000000000001	-6.144654877472934e-8	2.741410680021257e-8	-2.093285249065792e-9	0.0000242969029213875	-5.220674189513091e-6	3.209609670104547e-7	-0.0009883456641652587	0.000185602006639944	-0.000021544514909736108
1.643	-6.050242119340229e-8	2.670736055091276e-8	-1.9308664471213284e-9	0.00002395021024258689	-5.062627115651681e-6	2.9039132004327853e-7	-0.0009761882400236659	0.00018100393758640056	-0.000020618269547760615
1.6440000000000001	-5.95714271165175e-8	2.6014123816611302e-8	-1.7737471798254077e-9	0.000023607949622813618	-4.907624023407239e-6	2.607774961972456e-7	-0.0009641455613070646	0.00017647433924647177	-0.000019712154900080095
1.645	-5.865327484034284e-8	2.5334121712359873e-8	-1.6218347585722702e-9	0.000023269762176145294	-4.755624184366979e-6	2.3210435912362187e-7	-0.0009522175443030643	0.00017201310359710322	-0.000018825970279575673
1.6460000000000001	-5.77478637035005e-8	2.466728792818037e-8	-1.4750062006531924e-9	0.000022935712481401707	-4.606598884398197e-6	2.0435596742991689e-7	-0.0009404028625874369	0.0001676197165211223	-0.00001795945323467772
1.647	-5.685524105853405e-8	2.4013280708305284e-8	-1.3331584107393761e-9	0.00002260573373497417	-4.460531282721038e-6	1.7751201828357135e-7	-0.0009287020504145099	0.00016329370507552507	-0.000017112571218767648
1.6480000000000001	-5.597494704418463e-8	2.3372093344959487e-8	-1.1961962792316988e-9	0.000022279816688607395	-4.317341987434629e-6	1.515572722233599e-7	-0.0009171111743483082	0.00015903468502402363	-0.000016285024445581502
1.649	-5.5106830889262804e-8	2.27435830323091e-8	-1.0639889608477283e-9	0.000021957920984982122	-4.177045247731975e-6	1.2647520645509707e-7	-0.0009056339289272249	0.0001548422178058796	-0.000015476764870722686
1.6500000000000001	-5.425103468724756e-8	2.2127336040417697e-8	-9.364486571902658e-10	0.000021639979277932197	-4.0395608916226505e-6	1.0224911608446912e-7	-0.000894267446789449	0.00015071588612385734	-0.000014687306007603925
1.651	-5.340732228538311e-8	2.152332148055235e-8	-8.134696033344901e-10	0.000021325967243039525	-3.904864056043302e-6	7.886184443467739e-8	-0.0008830118765251296	0.00014665498836624588	-0.000013916888811343307
1.6520000000000001	-5.257518646603941e-8	2.093145252772179e-8	-6.949489087864564e-10	0.000021015852131498137	-3.7729236589271965e-6	5.629742875796453e-8	-0.0008718648149499223	0.00014265942831228874	-0.000013165022038601467
1.653	-5.1755053750892024e-8	2.035143111403607e-8	-5.807885513433237e-10	0.000020709585833704648	-3.6437183874956014e-6	3.453934040395174e-8	-0.0008608273956859558	0.00013872829990775598	-0.000012431440220064866
1.6540000000000001	-5.094639559010402e-8	1.9783225282732294e-8	-4.708871012873732e-10	0.000020407112068805248	-3.517181251453649e-6	1.357103847852519e-8	-0.0008498972708948754	0.00013486138418238386	-0.0000117161520664424
1.655	-5.0149067718810476e-8	1.9226481293765473e-8	-3.6514503087923293e-10	0.000020108431237477674	-3.3932908308545023e-6	-6.623454090696256e-9	-0.0008390767582589312	0.00013105827389679956	-0.000011018784890209786
1.6560000000000001	-4.936304887521998e-8	1.868098651272922e-8	-2.6346501458892054e-10	0.000019813464991511514	-3.2720143615943673e-6	-2.60600667028722e-8	-0.0008283602783131016	0.0001273181902302855	-0.000010339306918000823
1.657	-4.858823987750413e-8	1.8146914703403833e-8	-1.657522710809029e-10	0.000019522204948537637	-3.1533160718446586e-6	-4.4754732855299486e-8	-0.0008177521781765604	0.00012364084245094435	-9.677170147058825e-6
1.6580000000000001	-4.782435896471091e-8	1.7623765723427382e-8	-7.191178020829554e-11	0.000019234593691689566	-3.0371548566971713e-6	-6.272330903703589e-8	-0.0008072484428338241	0.00012002557181120643	-9.032621842162516e-6
1.659	-4.707131134478827e-8	1.71115372946504e-8	1.8149810625833442e-11	0.000018950604951464312	-2.923502917474082e-6	-7.998124850967368e-8	-0.000796850875753291	0.00011647208008470309	-8.405003953902835e-6
1.6600000000000001	-4.632911775018249e-8	1.6609999063484283e-8	1.0452205612718798e-10	0.000018670201116012515	-2.8123162021326135e-6	-9.654430297968713e-8	-0.0007865567717708768	0.00011297948390636668	-7.794300760926726e-6
1.661	-4.559739850771551e-8	1.6119023729641494e-8	1.8730008060727238e-10	0.00001839332519802582	-2.70356473032606e-6	-1.1242760717703151e-7	-0.0007763661319542779	0.00010954757837465771	-7.200304316327463e-6
1.6620000000000001	-4.487619668120258e-8	1.5638441963537316e-8	2.665728271159574e-10	0.000018119963870562047	-2.597217287454439e-6	-1.2764628216457212e-7	-0.0007662775817836766	0.00010617575652590578	-6.6227810298796344e-6
1.663	-4.4165245665458155e-8	1.5168102098596653e-8	3.4242528130853075e-10	0.000017850073778013138	-2.493230155923916e-6	-1.4221534102346826e-7	-0.000756291704349294	0.00010286340408710267	-6.061322053820749e-6
1.6640000000000001	-4.3464586487371455e-8	1.4707814053703502e-8	4.1494436038609115e-10	0.00001758363039937903	-2.3915788587412045e-6	-1.5614997932696516e-7	-0.0007464062968923191	0.00009961008084713434	-5.515979128219955e-6
1.665	-4.277392640581477e-8	1.4257453611324697e-8	4.842201792726621e-10	0.000017320563004969353	-2.292220210149153e-6	-1.6946437753311452e-7	-0.000736621031200872	0.0000964149725122995	-4.986340114667059e-6
1.666	-4.209323103860789e-8	1.3816866552481674e-8	5.503355648662662e-10	0.00001706086809318638	-2.1951241869189984e-6	-1.8217365220980896e-7	-0.0007269380086265171	0.00009327802539261416	-4.472230423719704e-6
1.667	-4.14223577477078e-8	1.3385857345716508e-8	6.133701798571276e-10	0.000016804490821883994	-2.1002609835564672e-6	-1.9429179941907542e-7	-0.0007173534388992839	0.00009019826616170316	-3.973399732104343e-6
1.668	-4.076112135039357e-8	1.296432717020912e-8	6.734099204320443e-10	0.000016551417639657684	-2.0075918543210746e-6	-2.0583306509089557e-7	-0.0007078674550564515	0.00008717518960698803	-3.4896294277213575e-6
1.669	-4.01094098949699e-8	1.2552095388683973e-8	7.305303961149473e-10	0.000016301586768715263	-1.917083730343644e-6	-2.1681172627027875e-7	-0.0006984782596597776	0.000084208420050695	-3.020665757742592e-6
1.67	-3.9467205357218074e-8	1.2149005196650438e-8	7.848163318954242e-10	0.00001605498561039321	-1.8287088149041424e-6	-2.2724151473630044e-7	-0.0006891859606069215	0.00008129729229438179	-2.5663049988139944e-6
1.671	-3.8834292589320674e-8	1.1754932661152305e-8	8.363411739322824e-10	0.000015811555587542598	-1.7424269808734924e-6	-2.371362405956378e-7	-0.0006799926190360079	0.00007844111783579009	-2.126297754039533e-6
1.672	-3.821048900471212e-8	1.1369707336160253e-8	8.851847806979618e-10	0.00001557129941003192	-1.6582093635721261e-6	-2.4650924411045846e-7	-0.0006708931604360673	0.00007563956705693782	-1.700387679703165e-6
1.673	-3.7596004371051924e-8	1.0993186745490827e-8	9.314205845330407e-10	0.000015334153877420296	-1.5760238092776344e-6	-2.5537393248759585e-7	-0.0006618894503095856	0.00007289192075649143	-1.2883729158248427e-6
1.674	-3.6990223004327634e-8	1.0625243413079293e-8	9.751222646278187e-10	0.000015100083033001078	-1.495841378799584e-6	-2.637439894740723e-7	-0.0006529805450470941	0.00007019768152095013	-8.900158007209695e-7
1.675	-3.639344105640802e-8	1.026573027600342e-8	1.0163620501281853e-9	0.00001486906623720397	-1.4176225864854528e-6	-2.7163162536614066e-7	-0.0006441647829592172	0.00006755619037604192	-5.050778945813044e-7
1.676	-3.580536426882588e-8	9.914489575792377e-9	1.0552156708491761e-9	0.00001464108332683323	-1.3413400829427596e-6	-2.790489075429033e-7	-0.0006354418829985352	0.0000649669522759513	-1.332895370623574e-7
1.677	-3.522581233222994e-8	9.571395462397784e-9	1.0917454223495023e-9	0.000014416074689721917	-1.2669681076713254e-6	-2.860119162212192e-7	-0.0006268118896072195	0.00006242935637710144	2.255161304508973e-7
1.678	-3.465484087754515e-8	9.236299651488514e-9	1.1260263757257658e-9	0.000014194012132040056	-1.1944680738415531e-6	-2.9252981742290524e-7	-0.000618275117222578	0.00005994284356719291	5.716335045590597e-7
1.679	-3.409226918369919e-8	8.909080919591758e-9	1.1581248571091076e-9	0.00001397488258093403	-1.12380770409493e-6	-2.9861552429416816e-7	-0.000609827113064458	0.000057506822867475745	9.05255580113443e-7
1.68	-3.353793270374716e-8	8.58957690352356e-9	1.1881061321883748e-9	0.000013758636229346482	-1.0549646126300127e-6	-3.0428240186069686e-7	-0.0006014700555922085	0.00005512074488919092	1.2266368432778177e-6
1.681	-3.299183061830619e-8	8.277689218321114e-9	1.2160383627075878e-9	0.000013545235332893938	-9.879035349676348e-7	-3.095401230084649e-7	-0.0005932024835901983	0.00005278395085542282	1.5359869593317777e-6
1.682	-3.245359631108914e-8	7.973270240924539e-9	1.2419787011479982e-9	0.000013334669400528233	-9.225930533230993e-7	-3.144027832500336e-7	-0.0005850252998830348	0.00005049589724719369	1.8335614343850351e-6
1.683	-3.192346173523164e-8	7.676164924881872e-9	1.2659993917847898e-9	0.000013126904130100287	-8.59009910996631e-7	-3.1888003166846343e-7	-0.0005769354101412248	0.00004825611212376448	2.1195690402285315e-6
1.684	-3.140123145865174e-8	7.386282713117252e-9	1.288152176362985e-9	0.000012921902724361888	-7.97116269605158e-7	-3.2298540688629427e-7	-0.0005689324560990863	0.00004606386752875288	2.394234692522975e-6
1.685	-3.088674834462001e-8	7.103472104619589e-9	1.308504614344329e-9	0.000012719618614751943	-7.36887981789081e-7	-3.267286475341613e-7	-0.0005610176741050948	0.0000439187022073819	2.6578114694249007e-6
1.686	-3.0379833372592947e-8	6.827612413595358e-9	1.3271083736613003e-9	0.000012520044488361964	-6.782999429519555e-7	-3.3011994354549435e-7	-0.0005531886826830308	0.000041819932566079075	2.91049995259355e-6
1.687	-2.9880617584201583e-8	6.558588405892157e-9	1.3440295362103981e-9	0.000012323145234885447	-6.213129895276535e-7	-3.331719237526162e-7	-0.0005454467769610398	0.0000397670274763965	3.152527569544357e-6
1.688	-2.9388687850541373e-8	6.29625319240002e-9	1.359315767008523e-9	0.000012128879277222243	-5.659088715648001e-7	-3.358934882207756e-7	-0.0005377883450829677	0.00003775945315108071	3.3841303763759077e-6
1.689	-2.890420461101259e-8	6.040508841967906e-9	1.3730328952947488e-9	0.000011937241354949264	-5.120538534458332e-7	-3.382964593855198e-7	-0.0005302137393664618	0.00003579655371429166	3.605517548952292e-6
1.69	-2.8426832869846952e-8	5.7912146479367205e-9	1.3852274514686468e-9	0.00001174815919849666	-4.5972374283069666e-7	-3.4039069663763076e-7	-0.000522723562684874	0.00003387788127195384	3.816907201546174e-6
1.691	-2.79567423021609e-8	5.548261166026996e-9	1.3959565830658745e-9	0.000011561659384531573	-4.0888878194612683e-7	-3.421855852872864e-7	-0.0005153175672132995	0.000032002714802362655	4.018540839234831e-6
1.692	-2.749366712207913e-8	5.311539760277398e-9	1.4052666236262619e-9	0.000011377664031546735	-3.5952338065885067e-7	-3.436931120987263e-7	-0.0005079918080253106	0.000030170527403212273	4.210601171656039e-6
1.693	-2.7037555545212524e-8	5.080936789932663e-9	1.4132166021747796e-9	0.000011196183407360101	-3.115955171575052e-7	-3.449211157107819e-7	-0.0005007503025483065	0.000028380757142267234	4.393304369181688e-6
1.694	-2.6588169203290704e-8	4.856299684085915e-9	1.4198503542368666e-9	0.000011017151636350298	-2.6508757897727713e-7	-3.458789698301581e-7	-0.0004935881177484581	0.00002663285552210108	4.5669142767582495e-6
1.695	-2.6145708684101985e-8	4.637555477845467e-9	1.4252141252819432e-9	0.000010840572348153876	-2.1996571015269302e-7	-3.4657825233358834e-7	-0.00048650635229224555	0.000024926195735205206	4.731575796991058e-6
1.696	-2.570998751648783e-8	4.424576942689425e-9	1.4293622334270344e-9	0.000010666395076037299	-1.7621041084868696e-7	-3.4702367209012867e-7	-0.0004795054120722015	0.00002326032679712929	4.88753104112642e-6
1.697	-2.5280738157287952e-8	4.217248083369549e-9	1.432340952627949e-9	0.000010494608966574986	-1.337881986438584e-7	-3.472291836940655e-7	-0.0004725809312897511	0.000021634590795675555	5.0349788414547354e-6
1.698	-2.4858028104356695e-8	4.015478448743266e-9	1.4341915196388535e-9	0.000010325159539518871	-9.267977548321481e-8	-3.4720152430830883e-7	-0.0004657381908775722	0.00002004844148542424	5.174131418857725e-6
1.699	-2.4441733634297396e-8	3.819152028336203e-9	1.4349590796038576e-9	0.000010158062689067877	-5.286024442627732e-8	-3.469480656253804e-7	-0.00045897211500105695	0.000018501315909315618	5.305192088342354e-6
1.7	-2.403175940512767e-8	3.6281517208569677e-9	1.434687922960549e-9	9.993263770835036e-6	-1.4302165198964156e-8	-3.464805641171011e-7	-0.00045228286194316314	0.000016992664839800793	5.428347540865049e-6
1.701	-2.3628032488438004e-8	3.442392730555913e-9	1.4334211854277454e-9	9.830748990960042e-6	2.3020377788130112e-8	-3.4580368190070365e-7	-0.000445669233236048	0.000015521906830193676	5.54381245156583e-6
1.702	-2.323045347063837e-8	3.2617414104663924e-9	1.4311967213658529e-9	9.670468350790798e-6	5.912781347896863e-8	-3.449284288892816e-7	-0.00043913308397096573	0.000014088470209774879	5.6517847387220525e-6
1.703	-2.283893882820361e-8	3.0861344062338206e-9	1.4280579295579452e-9	9.512403734789214e-6	9.40488592689488e-8	-3.4385997668507895e-7	-0.00043267185581326604	0.00001269206225702057	5.752427814997724e-6
1.704	-2.2453428349936392e-8	2.9154485628398e-9	1.4240436381245665e-9	9.356551201096044e-6	1.278028393823799e-7	-3.426079878855629e-7	-0.0004262843171288431	0.000011331665880869602	5.845972709387376e-6
1.705	-2.2073800323112886e-8	2.7495827833218208e-9	1.41919082734608e-9	9.202863562431668e-6	1.604150994950391e-7	-3.4118044180080957e-7	-0.0004199719206758319	0.000010007153281052626	5.932580984026283e-6
1.706	-2.1700033961533845e-8	2.588452169102507e-9	1.4135382714184832e-9	9.051338489921483e-6	1.9190647289601537e-7	-3.3958328053941e-7	-0.0004137326899132585	8.71772303911062e-6	6.012448726039784e-6
1.707	-2.133198856737546e-8	2.431961686972682e-9	1.407119329814813e-9	8.901921356273397e-6	2.223025536891132e-7	-3.378265502383897e-7	-0.00040756616966387615	7.462929074405758e-6	6.085780474615952e-6
1.708	-2.096959746480977e-8	2.279985936676688e-9	1.399973651466275e-9	8.754587784831476e-6	2.5162268677281494e-7	-3.359139653314576e-7	-0.0004014724070159254	6.2424808045453395e-6	6.152722836433439e-6
1.709	-2.0612789650881553e-8	2.1324787697284914e-9	1.3921339320212255e-9	8.609341441467422e-6	2.798959041938846e-7	-3.338533999647714e-7	-0.000395447953611012	5.055269319002434e-6	6.213486379320565e-6
1.71	-2.026150146699006e-8	1.9893025520278785e-9	1.3836334940421247e-9	8.466137944325286e-6	3.071386799092523e-7	-3.3165358471977314e-7	-0.00038949551420774557	3.901295788500988e-6	6.268231705229484e-6
1.711	-1.9915660410274247e-8	1.8504101616455202e-9	1.374505472072727e-9	8.324967236372086e-6	3.3337232177199343e-7	-3.2931924111866057e-7	-0.0003836157251147677	2.7797598802951836e-6	6.3171413328521216e-6
1.712	-1.957514665817655e-8	1.715680719301093e-9	1.3647808320736139e-9	8.18578077778198e-6	3.5862064652228055e-7	-3.268574959403533e-7	-0.00037780346887537555	1.6901835483210657e-6	6.360378736025089e-6
1.713	-1.9239941347572734e-8	1.5850358431751847e-9	1.3544902548868416e-9	8.048587259344072e-6	3.82902319555137e-7	-3.242731377196548e-7	-0.00037205974854013585	6.321121685858549e-7	6.39812089757604e-6
1.714	-1.8909938005566018e-8	1.4583865258286829e-9	1.3436647677714123e-9	7.913320197843822e-6	4.0623803360699167e-7	-3.215746496131449e-7	-0.00036638461400928995	-3.949202602153891e-7	6.430536070591557e-6
1.715	-1.8585047061939465e-8	1.335653016706443e-9	1.3323343979794174e-9	7.779984789484852e-6	4.2864847173461164e-7	-3.1876714452740253e-7	-0.00036077740719285523	-1.391496268530123e-6	6.457798231896943e-6
1.716	-1.8265250418341554e-8	1.2167435408983307e-9	1.3205266599107573e-9	7.648567694407969e-6	4.501601122307965e-7	-3.158583020153008e-7	-0.00035523865908264216	-2.358340712740234e-6	6.480041376596476e-6
1.717	-1.7950423041979606e-8	1.1015832116045437e-9	1.308266415997592e-9	7.519023858525001e-6	4.7078274918150514e-7	-3.128487714964413e-7	-0.00034976637064228845	-3.2954711197461793e-6	6.49746210697843e-6
1.718	-1.7640531291935436e-8	9.90089758695506e-10	1.2955852032239499e-9	7.391342021496129e-6	4.905449836120603e-7	-3.097504892193531e-7	-0.0003443594182250542	-4.203836878529478e-6	6.5101912791999745e-6
1.719	-1.7335484623297246e-8	8.821780623476085e-10	1.2825080139832398e-9	7.265495569656879e-6	5.094614622504159e-7	-3.0656449885314696e-7	-0.0003390182963932926	-5.083805608105279e-6	6.518382001407055e-6
1.72	-1.703523083602097e-8	7.777721507824832e-10	1.2690568453968027e-9	7.141464989097941e-6	5.275513612049173e-7	-3.0329803222283084e-7	-0.00033374273938082565	-5.935749157178411e-6	6.522202996651422e-6
1.721	-1.673968419796768e-8	6.767835652175438e-10	1.2552598507713178e-9	7.019226784725899e-6	5.448338377280846e-7	-2.999539055079223e-7	-0.0003285309011944351	-6.760298946585527e-6	6.521810516706611e-6
1.722	-1.6448785215236847e-8	5.791633589066707e-10	1.2411399064365003e-9	6.898752451146007e-6	5.613297963882441e-7	-2.965389849312365e-7	-0.0003233837104933074	-7.5578909571206e-6	6.517334496974002e-6
1.723	-1.61624828060005e-8	4.848065782792205e-10	1.2267187354583868e-9	6.780033854005129e-6	5.77056458613867e-7	-2.9305984970570395e-7	-0.0003182977155473236	-8.329052699157336e-6	6.508908485447108e-6
1.724	-1.5880695385166363e-8	3.936543254274211e-10	1.212019579613527e-9	6.663040019915024e-6	5.920298894336908e-7	-2.8951667520694907e-7	-0.00031327659504003013	-9.073911613117187e-6	6.496706021174841e-6
1.725	-1.5603351288965727e-8	3.056208617900111e-10	1.197063213411409e-9	6.547745151415845e-6	6.062697103210944e-7	-2.859186337130532e-7	-0.00030831600823723245	-9.793571987358891e-6	6.480845424816849e-6
1.726	-1.533041794210428e-8	2.2066519764263363e-10	1.1818711253757186e-9	6.434143074136121e-6	6.197919541375566e-7	-2.822679821674891e-7	-0.0003034166072755479	-0.000010487876802105323	6.461470696235343e-6
1.727	-1.5061790792385437e-8	1.3868143835479234e-10	1.1664637418294136e-9	6.322207818026886e-6	6.326165481300587e-7	-2.785690829111849e-7	-0.0002985780000869993	-0.000011157911122048273	6.438728332982866e-6
1.728	-1.479745189065815e-8	5.961203764188173e-11	1.1508604184017335e-9	6.211910436876027e-6	6.447572296317232e-7	-2.7482704508711094e-7	-0.00029380058869064467	-0.000011803447726325055	6.4127195892266925e-6
1.729	-1.4537291144376432e-8	-1.6604803144546542e-11	1.1350816622002094e-9	6.103240268080255e-6	6.56233158113931e-7	-2.710435041014987e-7	-0.0002890823241436933	-0.000012425555196604853	6.38360098228886e-6
1.73	-1.428129423450113e-8	-9.00368549699998e-11	1.119143449379238e-9	5.9961719173324e-6	6.670596996264846e-7	-2.6722616348373977e-7	-0.0002844231798327416	-0.000013024309966211795	6.351482105572104e-6
1.731	-1.4029393788591706e-8	-1.607549180045832e-10	1.1030634499987069e-9	5.890692602577784e-6	6.772532757283427e-7	-2.6337562773098847e-7	-0.00027982369340593836	-0.000013600311246938357	6.316506188055111e-6
1.732	-1.3781499805188725e-8	-2.2882441739205678e-10	1.0868600916335327e-9	5.786763791206243e-6	6.868296951467054e-7	-2.594969605628993e-7	-0.0002752820183854022	-0.000014153942099205822	6.278778896295858e-6
1.733	-1.3537580155557062e-8	-2.9430512558149917e-10	1.0705479133923173e-9	5.684389385697907e-6	6.958062854397499e-7	-2.555937021932239e-7	-0.0002707973703457977	-0.000014685734017497604	6.238424369758662e-6
1.734	-1.3297578106382321e-8	-3.57260418026781e-10	1.0541463196105082e-9	5.583541085403018e-6	7.041949914888144e-7	-2.516708735047493e-7	-0.0002663699918119803	-0.000015196139628279999	6.195557901023592e-6
1.735	-1.3061420301399113e-8	-4.177565133090206e-10	1.0376682740010033e-9	5.4841984650873365e-6	7.12014325541064e-7	-2.477273456344088e-7	-0.00026199902284215835	-0.0000156851964323451	6.150292185033122e-6
1.736	-1.2829082064369516e-8	-4.758420616858009e-10	1.0211269937211011e-9	5.38634102573123e-6	7.192795364284888e-7	-2.4377033453313393e-7	-0.0002576838544118015	-0.000016153878887989817	6.102751803322726e-6
1.737	-1.2600453415509297e-8	-5.3159100478289e-10	1.0045398381590126e-9	5.289947501948745e-6	7.260010990710292e-7	-2.3980369395823923e-7	-0.00025342451462622264	-0.00001660227562646917	6.053031956525563e-6
1.738	-1.2375536072972238e-8	-5.850523004333695e-10	9.879185152744876e-10	5.195005719955802e-6	7.32197885944291e-7	-2.3582705239286258e-7	-0.0002492196402170351	-0.000017030836566029897	6.001252181429495e-6
1.739	-1.2154258147303947e-8	-6.362847758119891e-10	9.712741042301117e-10	5.101494155802714e-6	7.37880824903209e-7	-2.3184489396118128e-7	-0.0002450687845132613	-0.000017440236477650456	5.947505060973634e-6
1.74	-1.1936558616030275e-8	-6.853474933313052e-10	9.546254840884615e-10	5.009404613614991e-6	7.430659510817029e-7	-2.2785943931007886e-7	-0.0002409722295321901	-0.000017830413563831483	5.891884713724265e-6
1.741	-1.172238617116563e-8	-7.322905558997954e-10	9.379779579425941e-10	4.918693229220675e-6	7.477666494359516e-7	-2.2387587700416197e-7	-0.00023692885121406909	-0.000018202130787554516	5.834530877782332e-6
1.742	-1.1511691773585625e-8	-7.771752709337194e-10	9.213490727851433e-10	4.829368839156793e-6	7.51996313299057e-7	-2.198941831913743e-7	-0.0002329378143224575	-0.00001855560939812065	5.775501996681252e-6
1.743	-1.1304434002155725e-8	-8.20052244912377e-10	9.04744523710878e-10	4.741414079989121e-6	7.557688810174349e-7	-2.1591761515893257e-7	-0.0002289997720361682	-0.000018891569256564093	5.714901000261429e-6
1.744	-1.110053503655148e-8	-8.609673844991714e-10	8.881776989855144e-10	4.6547929826491746e-6	7.590960953734302e-7	-2.119488925344418e-7	-0.00022511320138910584	-0.000019209932675720183	5.652826663004387e-6
1.745	-1.0899971261766161e-8	-8.999806972134633e-10	8.716607235597904e-10	4.5694914965035176e-6	7.619920484314364e-7	-2.0799004830548994e-7	-0.00022127753780190704	-0.000019511238307820068	5.589383490255381e-6
1.746	-1.070269065138989e-8	-9.371349111631787e-10	8.551993599159195e-10	4.485490205733292e-6	7.64466119456308e-7	-2.0404344687195573e-7	-0.00021749263020272823	-0.000019796068363731253	5.524628960155559e-6
1.747	-1.050864155201569e-8	-9.724824626705106e-10	8.388057357919799e-10	4.402793824619329e-6	7.665355174337359e-7	-2.0011113520841065e-7	-0.00021375816997255904	-0.00002006454179226788	5.458667639501114e-6
1.748	-1.0317774195903508e-8	-1.0060718071159498e-9	8.224859742956955e-10	4.321368607099972e-6	7.682100233356031e-7	-1.9619554221927968e-7	-0.00021007324594986038	-0.00002031728859655379	5.39158243037432e-6
1.749	-1.0130024850028353e-8	-1.037958408439355e-9	8.062527944484296e-10	4.241205902311439e-6	7.695011314142701e-7	-1.922981634287147e-7	-0.0002064375883130089	-0.00002055441529401688	5.323462509226084e-6
1.75	-9.945385184821154e-9	-1.0681757082832007e-9	7.901122456161344e-10	4.162276950718257e-6	7.704194226500033e-7	-1.8842110698359338e-7	-0.00020285065068219294	-0.000020776365111355384	5.254363920833501e-6
1.7510000000000001	-9.76378382059469e-9	-1.0967753062780398e-9	7.74069203470625e-10	4.084569653830702e-6	7.709795255247501e-7	-1.8456608407521377e-7	-0.00019931195953955754	-0.00002098346848918588	5.184406353921738e-6
1.752	-9.585178128460967e-9	-1.123805623402896e-9	7.581350665221214e-10	4.008077176700923e-6	7.711897982338884e-7	-1.8073505755953753e-7	-0.0001958209922409568	-0.00002117631147413007	5.113617886352396e-6
1.7530000000000001	-9.409532062095578e-9	-1.1493021197040353e-9	7.423152448310682e-10	3.932781014783783e-6	7.710647129035423e-7	-1.7692941450964784e-7	-0.00019237721558731732	-0.000021354914604053756	5.0421050383778515e-6
1.754	-9.236778874237854e-9	-1.1733130882994447e-9	7.266167539113691e-10	3.85867706219609e-6	7.706106938016129e-7	-1.7315087950108116e-7	-0.00018898027253440124	-0.00002151972142921136	4.969910439562024e-6
1.7550000000000001	-9.066904218165856e-9	-1.195887254725856e-9	7.110445237638545e-10	3.78571577580155e-6	7.69842028548239e-7	-1.69401000962213e-7	-0.00018562966758327168	-0.000021671177469996262	4.897134683942556e-6
1.756	-8.899844225691472e-9	-1.2170511918979845e-9	6.956060396778005e-10	3.7138965781318417e-6	7.687666489211033e-7	-1.6568109914935023e-7	-0.00018232465909229147	-0.000021809568391616746	4.823811472824123e-6
1.7570000000000001	-8.735564163618992e-9	-1.2368586310397967e-9	6.80306037094838e-10	3.6432120578366468e-6	7.673973378166558e-7	-1.6199227925380844e-7	-0.0001790652404284038	-0.000021935155405966212	4.750047524486313e-6
1.758	-8.574026124468474e-9	-1.2553364656427696e-9	6.651514301312093e-10	3.5736605271495765e-6	7.657413776652397e-7	-1.5833622407308e-7	-0.0001758506077950535	-0.000022048212094391146	4.675871215102431e-6
1.7590000000000001	-8.415174803173279e-9	-1.2725385732881456e-9	6.501440265532196e-10	3.5051961210225833e-6	7.638102975636062e-7	-1.5471406275309107e-7	-0.00017268035589100236	-0.000022149392136925762	4.601358825051424e-6
1.76	-8.259001992164633e-9	-1.288493806513979e-9	6.352911755284889e-10	3.4378274945394384e-6	7.616119458996537e-7	-1.5112667684708027e-7	-0.00016955420288543484	-0.00002223853496408886	4.526542529326096e-6
1.7610000000000001	-8.105433223256143e-9	-1.303237200141454e-9	6.20594829011043e-10	3.3715255395347635e-6	7.591592271190194e-7	-1.4757550019638216e-7	-0.00016647144549091904	-0.000022316217885380553	4.4515295798002305e-6
1.762	-7.954435469737337e-9	-1.3168132440313047e-9	6.060628104578057e-10	3.3062794866953695e-6	7.564568400038309e-7	-1.440611769816808e-7	-0.00016343177662306874	-0.000022382876283655383	4.376337936543879e-6
1.7630000000000001	-7.80597675572399e-9	-1.32924857305283e-9	5.916940713113759e-10	3.242095628292715e-6	7.535176885118171e-7	-1.4058505131681611e-7	-0.000160434650705169	-0.000022438494528655044	4.301047156404363e-6
1.764	-7.660016788101059e-9	-1.34058866968864e-9	5.774953157935202e-10	3.178929110834272e-6	7.503502244946405e-7	-1.3714772802023474e-7	-0.00015747959091222166	-0.000022483600732409314	4.22567530000708e-6
1.7650000000000001	-7.51653409038778e-9	-1.3508598487339603e-9	5.634702515485224e-10	3.1167729478810856e-6	7.46959929624438e-7	-1.337500759803956e-7	-0.0001545663220328714	-0.000022518410317356417	4.150311293552837e-6
1.766	-7.3754588339202125e-9	-1.3601010366044457e-9	5.496192717829351e-10	3.0556375873803403e-6	7.433595817320147e-7	-1.3039294278598577e-7	-0.00015169431493560783	-0.000022543187141045984	4.074979487772395e-6
1.7670000000000001	-7.236786889748003e-9	-1.3683392092901157e-9	5.359469444628485e-10	2.9954758663955443e-6	7.3955471319761e-7	-1.2707700278199135e-7	-0.0001488631747594887	-0.0000225582290839789	3.999737004613176e-6
1.768	-7.100442363908781e-9	-1.3756147417920812e-9	5.224543438821979e-10	2.936306756001979e-6	7.355529395516144e-7	-1.2380303662513404e-7	-0.00014607219067996956	-0.00002256381003963861	3.924601373616572e-6
1.7690000000000001	-6.9664300832346594e-9	-1.3819536816666443e-9	5.091465880502162e-10	2.8780860981323038e-6	7.313646929843938e-7	-1.2057146768171583e-7	-0.0001433213724195238	-0.000022560205090458103	3.849656478243893e-6
1.77	-6.8346896943600055e-9	-1.3873851493834647e-9	4.960224366351292e-10	2.8208310213647175e-6	7.269961737325286e-7	-1.1738291132044514e-7	-0.00014060990852924262	-0.00002254768639000559	3.7749232089293162e-6
1.7710000000000001	-6.7051972775224425e-9	-1.3919411743923486e-9	4.830864911312572e-10	2.764496220129792e-6	7.224547676664053e-7	-1.1423795274508184e-7	-0.00013793759131308363	-0.0000225267140250157	3.7004482578017576e-6
1.772	-6.577906292891424e-9	-1.3956462218346332e-9	4.70339649686694e-10	2.709079411786033e-6	7.177504513050835e-7	-1.1113700911446175e-7	-0.0001353040187145365	-0.000022497155115116625	3.6262629994770477e-6
1.7730000000000001	-6.452800277424491e-9	-1.3985433402679577e-9	4.577806685658094e-10	2.654595494845646e-6	7.128875008388202e-7	-1.0808067222561894e-7	-0.0001327087287845384	-0.000022459490080708765	3.5524192391647793e-6
1.774	-6.329833321298945e-9	-1.4006463981925266e-9	4.4541457603821385e-10	2.6010090523161288e-6	7.07873581391843e-7	-1.0506917587297804e-7	-0.00013015113651931257	-0.00002241397067244214	3.4789335840055207e-6
1.7750000000000001	-6.2089629803659245e-9	-1.4019899898003492e-9	4.332395334788036e-10	2.5482873287570298e-6	7.027161346769839e-7	-1.0210269073020741e-7	-0.00012763106932681923	-0.000022360979855206	3.4058513716241123e-6
1.776	-6.090191023423841e-9	-1.4025973478210064e-9	4.212589046341925e-10	2.496456266199058e-6	6.974227293434339e-7	-9.918172849695907e-8	-0.0001251478870975217	-0.000022300475986560076	3.3332081837916186e-6
1.7770000000000001	-5.973450831878781e-9	-1.4024972387712515e-9	4.0947209005213827e-10	2.445486131533787e-6	6.919991423365457e-7	-9.630643750376369e-8	-0.00012270141428706114	-0.000022232812377941142	3.261028114233466e-6
1.778	-5.858720468548714e-9	-1.4017143634509486e-9	3.9787895291028816e-10	2.395362791409401e-6	6.864519119171319e-7	-9.347699403582521e-8	-0.00012029112544363857	-0.00002215829513420422	3.189345023576766e-6
1.7790000000000001	-5.745987290875996e-9	-1.4002743033299867e-9	3.864807222659626e-10	2.3460802369172225e-6	6.807867754158789e-7	-9.069362688808213e-8	-0.00011791651710075203	-0.00002207730875076049	3.1181792052926227e-6
1.78	-5.635189165364412e-9	-1.398200031484921e-9	3.752790515016193e-10	2.29762473847674e-6	6.750120962246901e-7	-8.795655589240969e-8	-0.00011557741328986604	-0.000021989634424579564	3.0475698432519485e-6
1.7810000000000001	-5.526318788760168e-9	-1.3955211640275938e-9	3.6427169190427576e-10	2.2499956417801345e-6	6.69131930077439e-7	-8.526575974719766e-8	-0.0001132733165953438	-0.000021895764109943443	2.9775390395475006e-6
1.782	-5.419340185016164e-9	-1.3922494767103203e-9	3.534590261107358e-10	2.2031583627498485e-6	6.631514310354775e-7	-8.262122905734959e-8	-0.00011100389576800108	-0.00002179601827476928	2.9081092253581332e-6
1.7830000000000001	-5.314210908583887e-9	-1.388419588954343e-9	3.4283967207061025e-10	2.1571032540476475e-6	6.570787355227711e-7	-8.002333355261068e-8	-0.0001087686800903688	-0.000021690442989218103	2.8393039598625486e-6
1.784	-5.210920533166692e-9	-1.384043585195538e-9	3.324170293851816e-10	2.1118507137263535e-6	6.509188316752393e-7	-7.747155613473668e-8	-0.00010656717285328489	-0.000021579302929104677	2.7711624467114397e-6
1.7850000000000001	-5.109438271702583e-9	-1.3791500249845273e-9	3.2218760127329143e-10	2.067356618538723e-6	6.446754834914062e-7	-7.496625401315617e-8	-0.0001043992910885218	-0.000021462839445133212	2.7036731381881237e-6
1.786	-5.009720399982554e-9	-1.3737587787240586e-9	3.121518946554984e-10	2.023636247492572e-6	6.383564812146972e-7	-7.250719701619948e-8	-0.00010226434973110879	-0.000021341195578715408	2.6368711768317217e-6
1.7870000000000001	-4.911749434560892e-9	-1.367891916611428e-9	3.023094434292566e-10	1.980647097237963e-6	6.319650296742708e-7	-7.009441310787422e-8	-0.00010016215427867013	-0.00002121454147559021	2.570794488101349e-6
1.788	-4.815499385665292e-9	-1.3615648017942704e-9	2.9265802691418893e-10	1.9384062436394225e-6	6.255088714886348e-7	-6.772757903119272e-8	-0.00009809235920681767	-0.000021083185806724073	2.5054344917681293e-6
1.7890000000000001	-4.720936726998296e-9	-1.3548008983510363e-9	2.8319901382836434e-10	1.8968934145223852e-6	6.189893876217265e-7	-6.540668284628169e-8	-0.00009605443175007819	-0.000020947260473451318	2.4408136145272814e-6
1.79	-4.628046088071369e-9	-1.3476187451238796e-9	2.739288971151723e-10	1.8560945025678344e-6	6.124128125436782e-7	-6.313164043494663e-8	-0.00009404819506051104	-0.000020806981754551024	2.376953932817812e-6
1.7910000000000001	-4.536786234553673e-9	-1.340035804881409e-9	2.6484961874722223e-10	1.8160121241589724e-6	6.057835258063314e-7	-6.090215498592978e-8	-0.00009207307694006342	-0.00002066261610019283	2.3138642364126586e-6
1.792	-4.447163670230808e-9	-1.3320714358826942e-9	2.5595579978696885e-10	1.776615288748418e-6	5.991081268315459e-7	-5.871782905140517e-8	-0.00009012896489268096	-0.000020514060830146523	2.2515640702977004e-6
1.793	-4.359100963148177e-9	-1.3237427232401348e-9	2.47248722401931e-10	1.7379066152032175e-6	5.923889591904303e-7	-5.6578836078549263e-8	-0.00008821534828611349	-0.000020361796699207857	2.190059392524959e-6
1.794	-4.272614558488709e-9	-1.3150671393874421e-9	2.387278099810021e-10	1.699893094335586e-6	5.856298465401456e-7	-5.448446813156383e-8	-0.00008633171590130125	-0.000020205900971369682	2.1293666086011883e-6
1.795	-4.187651524398502e-9	-1.3060610552789104e-9	2.3039091587404974e-10	1.6625276438617344e-6	5.788370153757361e-7	-5.243481732815672e-8	-0.00008447806655420827	-0.00002004635483477718	2.0695016438772216e-6
1.796	-4.104206645453203e-9	-1.2967394094346558e-9	2.2223462359636034e-10	1.6258263504466896e-6	5.720143226232051e-7	-5.042923327976843e-8	-0.00008265378836712742	-0.000019883745247809366	2.0104591508943032e-6
1.797	-4.022245349009114e-9	-1.2871204695629463e-9	2.1425982412132413e-10	1.5897768359582411e-6	5.651624977022197e-7	-4.846757873370369e-8	-0.00008085882499997578	-0.000019717859247313743	1.9522579566985895e-6
1.798	-3.941750654733024e-9	-1.277219764618039e-9	2.0646343004666786e-10	1.5543646382674707e-6	5.582893328959717e-7	-4.6549597858166974e-8	-0.0000790923229397183	-0.00001954891458451166	1.894903357807875e-6
1.799	-3.862713123590644e-9	-1.2670524655218693e-9	1.9884440827736384e-10	1.5195814843038074e-6	5.513979833952023e-7	-4.4674787525364016e-8	-0.00007735459159729965	-0.000019377212608550554	1.8384041358953688e-6
1.8	-3.785082761854098e-9	-1.2566323426742525e-9	1.9140153664018156e-10	1.4854227159805932e-6	5.444895071201966e-7	-4.2842856153403565e-8	-0.00007564467053891848	-0.000019202826510186016	1.7827657207857629e-6
1.801	-3.708834915900299e-9	-1.245971976533821e-9	1.8413165465216651e-10	1.451873517547136e-6	5.375696149949597e-7	-4.105347594462645e-8	-0.00007396258053936741	-0.000019025915135031835	1.7279946186020305e-6
1.802	-3.6339721895303633e-9	-1.2350878945197989e-9	1.770336203712086e-10	1.4189258247174167e-6	5.306405579610274e-7	-3.930601294649577e-8	-0.00007230806101997428	-0.00001884661454792053	1.6740944271854468e-6
1.803	-3.560454406670799e-9	-1.2239913003739738e-9	1.7010538064961377e-10	1.3865748420903657e-6	5.237066184775834e-7	-3.7600223387912834e-8	-0.00007068051036874058	-0.00001866508598848677	1.621068957397995e-6
1.804	-3.4882693865992524e-9	-1.2126983726633478e-9	1.6334511489547895e-10	1.3548086744564951e-6	5.167727258506761e-7	-3.5935685088167865e-8	-0.00006907973651742967	-0.000018481468259104717	1.5689220697688283e-6
1.805	-3.417389547398954e-9	-1.2012182851160992e-9	1.5675054163693806e-10	1.3236184431849801e-6	5.098370644995299e-7	-3.431189060247219e-8	-0.00006750552268604488	-0.000018295883232374333	1.5176576028067373e-6
1.806	-3.3477959049657702e-9	-1.1895657011202029e-9	1.5031974964200934e-10	1.2929966797397559e-6	5.029065715242218e-7	-3.272838831194887e-8	-0.00006595734304368533	-0.000018108478361093314	1.467276466192578e-6
1.807	-3.2794635563678527e-9	-1.1777526743950495e-9	1.440506728152465e-10	1.2629347327696052e-6	4.959825132289836e-7	-3.1184903052284025e-8	-0.00006443512695731977	-0.00001791937268886682	1.4177805034771314e-6
1.808	-3.2123763552845816e-9	-1.165788746472316e-9	1.3794115108300555e-10	1.2334249173017417e-6	4.890690535882589e-7	-2.9680625573287055e-8	-0.00006293828677626353	-0.00001772871501978869	1.3691704015635342e-6
1.809	-3.1465209791372562e-9	-1.153687829481864e-9	1.31989090945382e-10	1.204459128706646e-6	4.821681339664806e-7	-2.8215263507859256e-8	-0.00006146677581762422	-0.000017536610399137884	1.3214446418552087e-6
1.81	-3.081860109908114e-9	-1.1414594765660206e-9	1.2619228516788272e-10	1.1760283213283595e-6	4.752818216365432e-7	-2.6788397349956998e-8	-0.00006002003059286918	-0.000017343177255832445	1.2746063087776864e-6
1.811	-3.018385530366796e-9	-1.1291143389327608e-9	1.205483299491079e-10	1.1481244528232875e-6	4.6841269378989366e-7	-2.5399577927419878e-8	-0.00005859784421100303	-0.000017148556048976323	1.2286503812555893e-6
1.812	-2.9560709532373843e-9	-1.1166621691032714e-9	1.1505538247235394e-10	1.1207407660393563e-6	4.6156314820333084e-7	-2.404786448472924e-8	-0.000057200105029399926	-0.000016952859788896014	1.1835791753949536e-6
1.813	-2.894906723718483e-9	-1.1041145952965163e-9	1.0971112587086531e-10	1.0938673977716348e-6	4.547389302882409e-7	-2.2733402030354235e-8	-0.000055826240442346294	-0.00001675618336597061	1.13938721196128e-6
1.814	-2.8348782362575368e-9	-1.0914793818089102e-9	1.0451309634632539e-10	1.0674989667558795e-6	4.479364384978452e-7	-2.1455014388587856e-8	-0.00005447608622765982	-0.00001655864320683653	1.0960742331858162e-6
1.815	-2.7759471258542704e-9	-1.0787678381546377e-9	9.945901566832018e-11	1.0416276441751018e-6	4.411628153548215e-7	-2.021265480693841e-8	-0.00005314921679265664	-0.00001636034868638389	1.0536349278917482e-6
1.816	-2.7181036022216647e-9	-1.065987047254305e-9	9.45467862901118e-11	1.0162451979040362e-6	4.3441717028078115e-7	-1.900561177368224e-8	-0.0000518455563063917	-0.000016161413884969157	1.0120679215258463e-6
1.817	-2.661344956725703e-9	-1.053146983817431e-9	8.97743121679772e-11	9.913426796697727e-7	4.2770454323637636e-7	-1.783336723024509e-8	-0.00005056474231109294	-0.000015961927662660767	9.71369143726118e-7
1.818	-2.6056279429385535e-9	-1.040257427392769e-9	8.513876783540979e-11	9.669166956057043e-7	4.2102325257609266e-7	-1.6695403663582476e-8	-0.000049306384231235863	-0.00001576200977802376	9.315327020157225e-7
1.819	-2.5509471477538945e-9	-1.027323055909035e-9	8.063817429001359e-11	9.429558541229831e-7	4.143771976518915e-7	-1.559117306432461e-8	-0.000048070305511448055	-0.00001556172705143553	8.925559163444801e-7
1.82	-2.4972951773149313e-9	-1.0143551294088721e-9	7.627009099744653e-11	9.194554693520042e-7	4.0776874271687595e-7	-1.4520118187321966e-8	-0.000046856160875685095	-0.000015361188686643744	8.544302485455156e-7
1.821	-2.4446432244210804e-9	-1.0013595152220572e-9	7.203234157834396e-11	8.964087579591235e-7	4.01198411029913e-7	-1.34817312930203e-8	-0.000045663721097696535	-0.000015160493939136804	8.171530655760863e-7
1.822	-2.392973980555483e-9	-9.883459681084115e-10	6.792251085525427e-11	8.738070856479656e-7	3.9466768936569007e-7	-1.2475438104072468e-8	-0.00004449270014574286	-0.00001495972717074734	7.807175427327773e-7
1.823	-2.3422713364681656e-9	-9.753180913762191e-10	6.393840182711043e-11	8.516453035520073e-7	3.8818044863753296e-7	-1.1500681612498865e-8	-0.00004334282065820768	-0.000014758952193303323	7.451165282773585e-7
1.824	-2.2925333302659413e-9	-9.622849789765182e-10	6.007755979924093e-11	8.299161456596336e-7	3.817361158180917e-7	-1.0556953561535539e-8	-0.000042213808868470004	-0.000014558277628272102	7.103447258632682e-7
1.825	-2.2437166185289226e-9	-9.492539896620638e-10	5.633778848185208e-11	8.086122051336151e-7	3.7533651328090813e-7	-9.643675851575778e-9	-0.00004110535286741106	-0.000014357796154626653	6.763952895505947e-7
1.826	-2.1958323994981973e-9	-9.362300675410488e-10	5.271662195257375e-11	7.877264007086744e-7	3.689830958378696e-7	-8.760292374614907e-9	-0.00004001728263519643	-0.000014157540173829125	6.432591318887971e-7
1.827	-2.148851038359334e-9	-9.23218967830353e-10	4.9212074479175414e-11	7.672557130779787e-7	3.626763954589767e-7	-7.906278887899419e-9	-0.000038949240127961144	-0.000013957622313118452	6.109290305078343e-7
1.828	-2.1027601964461264e-9	-9.102275854616412e-10	4.582160882165681e-11	7.471894761499739e-7	3.5641904648846266e-7	-7.08107070017352e-9	-0.00003790102829238619	-0.000013758128872840792	5.794011163864186e-7
1.829	-2.057547492620472e-9	-8.972619951475543e-10	4.254294687083805e-11	7.275237507053671e-7	3.502119945920701e-7	-6.284127717207439e-9	-0.00003687240947649359	-0.000013559117384650313	5.486606619716155e-7
1.83	-2.0131922362828263e-9	-8.843264472853009e-10	3.9373881157998e-11	7.08251015845331e-7	3.44058192797561e-7	-5.514902340259268e-9	-0.00003586302069057834	-0.000013360622251552943	5.187044470980205e-7
1.831	-1.969686777230338e-9	-8.714284437808246e-10	3.6312159299697663e-11	6.893682808683888e-7	3.379551138369395e-7	-4.772832926260092e-9	-0.00003487276001286444	-0.000013162766687600719	4.895241349565253e-7
1.832	-1.9270102473655985e-9	-8.585717425103534e-10	3.335571864885924e-11	6.708637873339612e-7	3.3190520882527563e-7	-4.0574118952296214e-9	-0.000033901259747021214	-0.000012965573480097905	4.6110675686347064e-7
1.833	-1.885152423783668e-9	-8.457615668362503e-10	3.050201001694567e-11	6.527364714891022e-7	3.259096839196145e-7	-3.3680563955600185e-9	-0.00003294829990923819	-0.000012769128470469705	4.3344743416593404e-7
1.834	-1.8441000149293973e-9	-8.330020985578911e-10	2.7749181835318987e-11	6.349789544570392e-7	3.1996964380191886e-7	-2.704242388685392e-9	-0.000032013662530167196	-0.000012573501067845057	4.065358764511439e-7
1.835	-1.8038358622138112e-9	-8.202985764953547e-10	2.509467382500733e-11	6.175849876300867e-7	3.14085679723721e-7	-2.0654640594930714e-9	-0.00003109709556121547	-0.000012378724287312527	3.803622220564968e-7
1.836	-1.7643487429518902e-9	-8.076531648742788e-10	2.25367280428017e-11	6.005491734394887e-7	3.082592638434599e-7	-1.4511561486373022e-9	-0.000030198302203350514	-0.000012184872409153047	3.5491788170594685e-7
1.837	-1.7256250786858228e-9	-7.950739391200419e-10	2.0072853717908503e-11	5.838648080774689e-7	3.0249039690209656e-7	-8.608027177593907e-10	-0.000029317162069617306	-0.000011991991410203222	3.3019126318880634e-7
1.838	-1.687653001655791e-9	-7.825612667044296e-10	1.770091540196893e-11	5.675279691916047e-7	2.967801952126431e-7	-2.938678713059097e-10	-0.000028453361116611406	-0.000011800136981003811	3.0617539191277204e-7
1.839	-1.6504163126734946e-9	-7.701204158627654e-10	1.5419100078466457e-11	5.515320877248513e-7	2.9112816420270096e-7	2.5016065239819253e-10	-0.000027606646458968635	-0.000011609366041907698	2.8285953952302786e-7
1.84	-1.613905064636975e-9	-7.577544677724391e-10	1.3225042851112505e-11	5.35870733665398e-7	2.8553730388527586e-7	7.71807035805463e-10	-0.000026776824490136536	-0.000011419726688804771	2.6023403752654165e-7
1.841	-1.5781074524402027e-9	-7.454674586447911e-10	1.111669891259557e-11	5.205411288227369e-7	2.8000807940311653e-7	1.271577242253888e-9	-0.00002596370065044777	-0.00001123126251644683	2.3828675546535422e-7
1.842	-1.5430083754812387e-9	-7.332641188600052e-10	9.092231069292962e-12	5.055369835372098e-7	2.7453857980018763e-7	1.749990184336637e-9	-0.000025166966592369044	-0.000011044008432911802	2.1701081548322849e-7
1.843	-1.508597160994922e-9	-7.211441790367627e-10	7.14933939143023e-12	4.908529294689007e-7	2.6912959219740487e-7	2.207545767829227e-9	-0.00002438649925920591	-0.000010858033498652391	1.9639245243118728e-7
1.844	-1.4748629517351895e-9	-7.091151270501008e-10	5.286203064458305e-12	4.7648213298209166e-7	2.6378376512039927e-7	2.644749595432429e-9	-0.000023621935833711732	-0.000010673339128764361	1.7642361344592628e-7
1.845	-1.4417913327293575e-9	-6.971740735838216e-10	3.50074692206869e-12	4.6242079264511056e-7	2.584991042986929e-7	3.0620876633588695e-9	-0.000022873220100018993	-0.000010490023993701146	1.5709392802246738e-7
1.846	-1.4093741350546154e-9	-6.853284946409706e-10	1.791049353522498e-12	4.4866392923916336e-7	2.5327876434813337e-7	3.460045657368693e-9	-0.00002214000163060797	-0.000010308079743951477	1.3839205139658754e-7
1.847	-1.3775955403992688e-9	-6.735776487566291e-10	1.5519898358280766e-13	4.3520785030629715e-7	2.481204783390574e-7	3.839125078509384e-9	-0.000021422180368311686	-0.000010127545211306757	1.2030793082662316e-7
1.848	-1.3464492295820415e-9	-6.619279850993237e-10	-1.408734624137293e-12	4.220441894679507e-7	2.4302607149623093e-7	4.1998078153154165e-9	-0.000020719475731412234	-9.94848361814425e-6	1.0283120185364678e-7
1.849	-1.3159211474610449e-9	-6.503770515903844e-10	-2.902636105320609e-12	4.091727797788782e-7	2.379953458451924e-7	4.542552752782589e-9	-0.000020031629299227842	-9.77090717585881e-6	8.5951550057049e-8
1.85	-1.286002103173458e-9	-6.389306031355663e-10	-4.328347601650442e-12	3.9658523496168087e-7	2.330284048576872e-7	4.867826137474996e-9	-0.000019358521022030055	-9.594849109240554e-6	6.965602317895617e-8
1.851	-1.2566780324150613e-9	-6.275881439476396e-10	-5.68768604656429e-12	3.8427911387579576e-7	2.2812558948856935e-7	5.176097359864377e-9	-0.000018699933495121218	-9.420351763411893e-6	5.393886869826245e-8
1.852	-1.2279435168464607e-9	-6.16353046350361e-10	-6.982469049432643e-12	3.7224768787031184e-7	2.2328686102236557e-7	5.467819663506643e-9	-0.000018055637880760178	-9.247424991677516e-6	3.878480940966437e-8
1.853	-1.1997845195184246e-9	-6.052270768708035e-10	-8.214446083268488e-12	3.6048765936460184e-7	2.1851265342611398e-7	5.743447253026083e-9	-0.00001742546975282294	-9.076120557861009e-6	2.4186216451293534e-8
1.854	-1.1721928186893396e-9	-5.942114501899877e-10	-9.385413102329574e-12	3.489946096404181e-7	2.1380303551004528e-7	6.0034284496006076e-9	-0.000016809119347135166	-8.906425446666523e-6	1.0130876359646272e-8
1.855	-1.1451558371917782e-9	-5.833074735613412e-10	-1.0497049851418586e-11	3.377637202608788e-7	2.091576306938286e-7	6.248189624192051e-9	-0.00001620650371004324	-8.738407616139733e-6	-3.3900069752782365e-9
1.856	-1.1186664029196247e-9	-5.725172860211004e-10	-1.1551042465369286e-11	3.26789302086498e-7	2.0457691414665875e-7	6.478184710257933e-9	-0.000015617470149192906	-8.572066629240487e-6	-1.6389481291847346e-8
1.857	-1.0927119025666515e-9	-5.618415173534937e-10	-1.2549080503904178e-11	3.160705605485679e-7	2.0006103395350866e-7	6.693817290821578e-9	-0.00001504169750367023	-8.407438203568966e-6	-2.8875477564071832e-8
1.858	-1.0672859522225138e-9	-5.512824688473856e-10	-1.3492762159980829e-11	3.0559958660657365e-7	1.9560941987653635e-7	6.895512218879555e-9	-0.000014478987273376746	-8.244525959256302e-6	-4.0860748542389524e-8
1.859	-1.0423782266403289e-9	-5.4083886634068e-10	-1.4383734449338941e-11	2.953752642082891e-7	1.9122231013768682e-7	7.083678317407516e-9	-0.000013929286013311093	-8.083357522668833e-6	-5.235325541606673e-8
1.86	-1.0179778228108127e-9	-5.305132071179411e-10	-1.522355834799408e-11	2.85390617670307e-7	1.8689972647686565e-7	7.258732475973936e-9	-0.000013392290161730702	-7.923945126851851e-6	-6.336555267252227e-8
1.861	-9.94078211984149e-10	-5.203079047151896e-10	-1.6013822668850812e-11	2.756443786317816e-7	1.8264140992053892e-7	7.421075926802673e-9	-0.00001286785187000669	-7.766313363871635e-6	-7.390618130883707e-8
1.862	-9.70666226274377e-10	-5.102212829841116e-10	-1.675602287310835e-11	2.661291699787166e-7	1.7844711965001593e-7	7.571095767147683e-9	-0.000012355795630308433	-7.610468797932925e-6	-8.398640163847154e-8
1.863	-9.47738509476283e-10	-5.002558686248802e-10	-1.745162226155011e-11	2.5684371801964826e-7	1.7431711134418378e-7	7.709187152997205e-9	-0.000011855984262424638	-7.456438992040371e-6	-9.361541836738542e-8
1.864	-9.252809806410233e-10	-4.904111899157021e-10	-1.810215734291634e-11	2.477843139969244e-7	1.7025084869996104e-7	7.835698779444992e-9	-0.00001136816435233155	-7.3042329222926915e-6	-1.0280513371476616e-7
1.865	-9.032897332685721e-10	-4.806874991207474e-10	-1.8709027650780298e-11	2.3894375049641763e-7	1.66248333478396e-7	7.951051319081789e-9	-0.000010892189788574339	-7.153848990803294e-6	-1.115651343028503e-7
1.866	-8.817536073711953e-10	-4.710875759923744e-10	-1.9273640484464094e-11	2.3032177859831576e-7	1.623089488383666e-7	8.055564896675577e-9	-0.00001042781451993682	-7.005298123185387e-6	-1.199038053454611e-7
1.867	-8.606647452386593e-10	-4.6160968850398905e-10	-1.9797422854726936e-11	2.2191353162858564e-7	1.584330353512839e-7	8.149632038001487e-9	-9.97502466025908e-6	-6.858604677959938e-6	-1.2783289461399636e-7
1.868	-8.400137411920833e-10	-4.5225368675548275e-10	-2.0281661078469435e-11	2.1371457160018638e-7	1.546200904577184e-7	8.233601007267245e-9	-9.53346715727114e-6	-6.713774080605611e-6	-1.3535980697317301e-7
1.869	-8.197961268168372e-10	-4.430201159113503e-10	-2.0727762695593208e-11	2.057226290203704e-7	1.508696288006099e-7	8.307808020715452e-9	-9.103110163263336e-6	-6.570806501417509e-6	-1.4249681390427204e-7
1.87	-8.000015148783724e-10	-4.339117800700043e-10	-2.113697179443724e-11	1.9793347388708617e-7	1.4718163254776537e-7	8.3726086875618e-9	-8.683750613037585e-6	-6.429712901625159e-6	-1.4925210537339007e-7
1.871	-7.80621015026159e-10	-4.2492742614609e-10	-2.151057678574567e-11	1.903435536476375e-7	1.4355556743349003e-7	8.428304325615776e-9	-8.275169983787958e-6	-6.2904918257588005e-6	-1.556361629242763e-7
1.872	-7.616495031400932e-10	-4.160634781595319e-10	-2.1849839720997426e-11	1.829479215072192e-7	1.39991173139135e-7	8.475268032372938e-9	-7.877231767468589e-6	-6.15316659920221e-6	-1.6165701494323532e-7
1.873	-7.430779638527859e-10	-4.0732487774125297e-10	-2.2155992896804056e-11	1.757468485911159e-7	1.3648811950112717e-7	8.51376520735178e-9	-7.489817145733488e-6	-6.017702682296829e-6	-1.673251030972326e-7
1.874	-7.248991253678571e-10	-3.987095489131683e-10	-2.243017817251372e-11	1.6873228939216632e-7	1.3304616550130488e-7	8.5441610534825e-9	-7.112689984452939e-6	-5.88415236037278e-6	-1.7264813175509636e-7
1.875	-7.071054948950848e-10	-3.9021767468993197e-10	-2.267363054101847e-11	1.6190379115427636e-7	1.2966465211200727e-7	8.566724383847596e-9	-6.7457658010240665e-6	-5.752476224335945e-6	-1.7763738584448215e-7
1.8760000000000001	-6.896905989287835e-10	-3.8184837455108224e-10	-2.2887449492601877e-11	1.5525667971889317e-7	1.263434768991275e-7	8.581774653993944e-9	-6.388880069772281e-6	-5.622705481369442e-6	-1.8230046733040589e-7
1.877	-6.726471051671319e-10	-3.7360165480750474e-10	-2.3072731712180093e-11	1.4878969042610716e-7	1.230818536067453e-7	8.589616177118106e-9	-6.041812833193148e-6	-5.494816733397683e-6	-1.8664635449008202e-7
1.8780000000000001	-6.559673791312855e-10	-3.6547659951208014e-10	-2.323057654918501e-11	1.424982376804521e-7	1.1987983908305858e-7	8.59048459878522e-9	-5.704419773785216e-6	-5.368810677728434e-6	-1.906836461822094e-7
1.879	-6.396457927640002e-10	-3.574739410930955e-10	-2.3362077693164833e-11	1.363791327649369e-7	1.1673659034813469e-7	8.584728878610706e-9	-5.376604868802995e-6	-5.244700402111128e-6	-1.9442042706200949e-7
1.8800000000000001	-6.236742429407001e-10	-3.4959365195781347e-10	-2.3468255639047586e-11	1.3043034147184172e-7	1.136517938173961e-7	8.572574644678397e-9	-5.058194871988371e-6	-5.122463138141391e-6	-1.9786648425906838e-7
1.881	-6.080469334658643e-10	-3.418340560671625e-10	-2.3550097416539796e-11	1.2464648315057884e-7	1.106249018368346e-7	8.554294284509856e-9	-4.749074296590986e-6	-5.002116429535026e-6	-2.010306609599767e-7
1.8820000000000001	-5.927565100618793e-10	-3.3419476435222446e-10	-2.3608625034951445e-11	1.1902616139620847e-7	1.0765551157801087e-7	8.530156250815574e-9	-4.448958485123039e-6	-4.883649275455222e-6	-2.039191810631027e-7
1.883	-5.777977761248897e-10	-3.266752629308398e-10	-2.364477372031845e-11	1.1356766605665622e-7	1.0474314606629474e-7	8.500436807135621e-9	-4.157908530812717e-6	-4.767068087086265e-6	-2.0654152977111535e-7
1.8840000000000001	-5.631631697775572e-10	-3.192750293901549e-10	-2.3659482495944405e-11	1.0826673540759529e-7	1.018872980346605e-7	8.4653451191358e-9	-3.875602196729497e-6	-4.652321447538909e-6	-2.089055182224275e-7
1.885	-5.48847855579386e-10	-3.1199492995306527e-10	-2.3653649815759397e-11	1.0311843155781745e-7	9.908730751946679e-8	8.425159867974107e-9	-3.6019750321645265e-6	-4.539460123036127e-6	-2.1101841985336142e-7
1.8860000000000001	-5.348439424897334e-10	-3.048318425290701e-10	-2.3628155838095123e-11	9.812219906089843e-8	9.634286888119723e-8	8.38006980391417e-9	-3.336887014284011e-6	-4.428452045665342e-6	-2.1288806203403527e-7
1.887	-5.211469754212033e-10	-2.977846028301788e-10	-2.358392210475984e-11	9.327559478502162e-8	9.365353131519675e-8	8.330351362943924e-9	-3.0802035685877977e-6	-4.319282893403815e-6	-2.1452299354111098e-7
1.8880000000000001	-5.077493874693946e-10	-2.908556205025222e-10	-2.3521759345422967e-11	8.857542788270214e-8	9.101833602334693e-8	8.27621145044179e-9	-2.8317596931098745e-6	-4.211956732762606e-6	-2.1592979211255653e-7
1.889	-4.946477383475116e-10	-2.840424895473558e-10	-2.3442438135579452e-11	8.401756936435363e-8	8.843718893904995e-8	8.21786649041194e-9	-2.591457179484699e-6	-4.106441561330917e-6	-2.1711599079821313e-7
1.8900000000000001	-4.818337993767367e-10	-2.7734188264620935e-10	-2.334682135491573e-11	7.960125572945088e-8	8.59091775796582e-8	8.155515882158827e-9	-2.359087156090576e-6	-4.002761536707453e-6	-2.1808770770328037e-7
1.891	-4.693031796586327e-10	-2.707587634990533e-10	-2.323566267391988e-11	7.532186536536904e-8	8.343399097131691e-8	8.089386966363278e-9	-2.1345808611230627e-6	-3.900891391356957e-6	-2.1885441625171012e-7
1.8920000000000001	-4.5704977488329383e-10	-2.642863900232256e-10	-2.3109658863208323e-11	7.117890237301875e-8	8.101079950209627e-8	8.019660187625156e-9	-1.9178094572178497e-6	-3.8008194891598605e-6	-2.1942126780292392e-7
1.893	-4.450685209593998e-10	-2.5792629836059003e-10	-2.2969617730684315e-11	6.716944954317915e-8	7.86394089551189e-8	7.946547012142996e-9	-1.7085932896141003e-6	-3.7025256463032774e-6	-2.1979549044007432e-7
1.8940000000000001	-4.333528613043037e-10	-2.5167766509004646e-10	-2.2816183793135447e-11	6.329009922193909e-8	7.631899388962596e-8	7.870221679103098e-9	-1.5068614502124592e-6	-3.6060226546192875e-6	-2.19983922746754e-7
1.895	-4.2189945060192516e-10	-2.4553916155980853e-10	-2.2650057479006878e-11	5.953745245133982e-8	7.404879370712521e-8	7.790869730314518e-9	-1.3124395422894117e-6	-3.511273623709662e-6	-2.1999313761236765e-7
1.8960000000000001	-4.1070141848083287e-10	-2.395090600393642e-10	-2.2471898893789762e-11	5.5909626780867335e-8	7.182854031325531e-8	7.708686880087677e-9	-1.1251964983294692e-6	-3.418275234943811e-6	-2.1982940412144585e-7
1.897	-3.997550792804597e-10	-2.335868464204617e-10	-2.2282351358401636e-11	5.2405901089967616e-8	6.965741204505875e-8	7.623803324415956e-9	-9.450680412198094e-7	-3.3270139781778364e-6	-2.1949851344120044e-7
1.8980000000000001	-3.8905367156422964e-10	-2.2777369713842458e-10	-2.2082061602441373e-11	4.9021973848587076e-8	6.753504932442009e-8	7.53642561505562e-9	-7.718805601886842e-7	-3.2374748200071715e-6	-2.1900670945838355e-7
1.899	-3.785924572784031e-10	-2.220653302088045e-10	-2.1871598826914667e-11	4.575607177012182e-8	6.546048028685765e-8	7.446695723022036e-9	-6.055548826400191e-7	-3.14964825979514e-6	-2.1835976456806148e-7
1.9000000000000001	-3.683677759992156e-10	-2.16461391823875e-10	-2.1651577461143672e-11	4.2606312722079174e-8	6.343334862583572e-8	7.354771597403912e-9	-4.459098240711138e-7	-3.063512386207286e-6	-2.1756553381767992e-7
1.901	-3.5837427342042473e-10	-2.1096066299805599e-10	-2.1422522855344872e-11	3.9569812743217846e-8	6.145290669710816e-8	7.260815752095352e-9	-2.9284376395067464e-7	-2.9790592547328527e-6	-2.166262520733346e-7
1.9020000000000001	-3.4860642823425034e-10	-2.055622090595487e-10	-2.1184988547107037e-11	3.6644797620921605e-8	5.951877419093435e-8	7.1649629521540864e-9	-1.46215514189492e-7	-2.896275020877971e-6	-2.15550144913608e-7
1.903	-3.390597592235146e-10	-2.002659193600455e-10	-2.0939519708267074e-11	3.38287342453537e-8	5.762998055843188e-8	7.067331969773877e-9	-6.015467734316491e-9	-2.815133392350425e-6	-2.1434224885633337e-7
1.9040000000000001	-3.29730064707373e-10	-1.9506942052034666e-10	-2.0686613106617863e-11	3.111887305397113e-8	5.57860755083828e-8	6.968097066827353e-9	1.279926355567293e-7	-2.7356257770707674e-6	-2.1300749272797316e-7
1.905	-3.206128736524901e-10	-1.8997159978104636e-10	-2.0426733849529245e-11	2.8514023942243835e-8	5.398634812137443e-8	6.867370232743051e-9	2.558795162021573e-7	-2.6577264908364613e-6	-2.1155071564497918e-7
1.9060000000000001	-3.1170306458697417e-10	-1.8497139805509866e-10	-2.016039149410239e-11	2.6011551717420383e-8	5.22304279151183e-8	6.765277793641123e-9	3.777485963811558e-7	-2.5814315239693857e-6	-2.0997708456656159e-7
1.907	-3.0299663026557184e-10	-1.8006749739913721e-10	-1.9888019375434183e-11	2.3609605308217165e-8	5.051730568812174e-8	6.661937223929226e-9	4.937461549830711e-7	-2.506716026970097e-6	-2.082920792646015e-7
1.9080000000000001	-2.944889587735407e-10	-1.7525874991018725e-10	-1.9610054546271146e-11	2.130539756957558e-8	4.8846537082224494e-8	6.557480393032674e-9	6.039338934001522e-7	-2.433560885592682e-6	-2.065001083399137e-7
1.909	-2.861761127197781e-10	-1.7054374062445925e-10	-1.932690962826515e-11	1.909761889769136e-8	4.721750613651139e-8	6.451989101484499e-9	7.084620748792638e-7	-2.3619547744946914e-6	-2.0460447810151704e-7
1.9100000000000001	-2.780536852012361e-10	-1.6592141895633642e-10	-1.9039000651616178e-11	1.6983695125932194e-8	4.562934049788552e-8	6.3455842013522145e-9	8.074034876491793e-7	-2.291871880502767e-6	-2.0261270666927422e-7
1.911	-2.701172457727107e-10	-1.6139001836031594e-10	-1.874671250004739e-11	1.4961842097785594e-8	4.408172227779899e-8	6.238384036512641e-9	9.009540808084055e-7	-2.2232988671396382e-6	-2.0052740660876723e-7
1.9120000000000001	-2.6236313017303227e-10	-1.5694845284937314e-10	-1.8450401295007927e-11	1.3030750224718131e-8	4.2573792240094124e-8	6.1304661123235426e-9	9.890743912932906e-7	-2.1562118607318645e-6	-1.9835190825824384e-7
1.913	-2.547868660412289e-10	-1.5259564463518182e-10	-1.8150426956114463e-11	1.1186868438713082e-8	4.110488785150842e-8	6.021932081380502e-9	1.0720137598321223e-6	-2.0906006334114988e-6	-1.96091817786304e-7
1.9140000000000001	-2.4738456086145574e-10	-1.4832978864699656e-10	-1.7847154000849453e-11	9.429971896354365e-9	3.967448900271387e-8	5.9128894067779345e-9	1.1497698545002463e-6	-2.0264283967630923e-6	-1.9375083769131678e-7
1.915	-2.401525103261802e-10	-1.4414987039472198e-10	-1.754088817539251e-11	7.757244969839628e-9	3.828170513076717e-8	5.803406399886316e-9	1.2225207912258955e-6	-1.963688878167931e-6	-1.913326441882113e-7
1.9160000000000001	-2.3308608424943865e-10	-1.4005445652190341e-10	-1.7231926634533035e-11	6.166745272285616e-9	3.692616129428285e-8	5.693551373290196e-9	1.2903526952300275e-6	-1.9023631395112128e-6	-1.8884126075939694e-7
1.917	-2.2618267355209392e-10	-1.36042264406222e-10	-1.6920610294493208e-11	4.657005431718643e-9	3.560725795144245e-8	5.5834150451380245e-9	1.3533641846985025e-6	-1.8424267938650248e-6	-1.862800297553397e-7
1.9180000000000001	-2.194376571555518e-10	-1.32111643302818e-10	-1.660716183831065e-11	3.2260579726021938e-9	3.432402557362852e-8	5.4730847256863404e-9	1.411621853017635e-6	-1.783860076934685e-6	-1.8365266963934055e-7
1.919	-2.128475951700791e-10	-1.2826122987347578e-10	-1.6291908150396834e-11	1.872138818040574e-9	3.3075961237396854e-8	5.362606560445288e-9	1.4652758713066941e-6	-1.726639508389768e-6	-1.8096282201803123e-7
1.92	-2.0640870521287378e-10	-1.2449005330568752e-10	-1.597506682203167e-11	5.937235170063451e-10	3.1862379840591695e-8	5.252067349365184e-9	1.5143921080248621e-6	-1.6707432679633137e-6	-1.7821333948294051e-7
1.921	-2.0011724245801394e-10	-1.2079617530862086e-10	-1.5656890994327347e-11	-6.115553490912284e-10	3.068269774303665e-8	5.141527091839092e-9	1.559037746748302e-6	-1.6161566257079143e-6	-1.7540756888512066e-7
1.922	-1.9397008955685455e-10	-1.1717864942313167e-10	-1.533762603696376e-11	-1.745335360956067e-9	2.953621543263711e-8	5.031027419664037e-9	1.599409676710118e-6	-1.5628475202729247e-6	-1.7254876657853623e-7
1.923	-1.8796327066453375e-10	-1.136356428125133e-10	-1.50174689492159e-11	-2.808695489505238e-9	2.8422265242600225e-8	4.920639779096912e-9	1.6355185180132725e-6	-1.5108046788552672e-6	-1.6963977791781373e-7
1.924	-1.8209358846839435e-10	-1.1016606174232777e-10	-1.4696646590398357e-11	-3.803618082063784e-9	2.734023867819444e-8	4.810430524794941e-9	1.6675045505714511e-6	-1.4600059188711815e-6	-1.6668330931233773e-7
1.925	-1.763570788213767e-10	-1.0676832291442901e-10	-1.4375325170458597e-11	-4.7323927771024215e-9	2.628943884178031e-8	4.700407585670309e-9	1.695439584397352e-6	-1.410422275321068e-6	-1.636823910465832e-7
1.926	-1.7075102402387422e-10	-1.0344104999578031e-10	-1.4053712871832974e-11	-5.595923361445361e-9	2.526924433702413e-8	4.590647818517967e-9	1.7194260232453449e-6	-1.3620319523183223e-6	-1.6063951207817973e-7
1.927	-1.6527234287108794e-10	-1.0018290044384546e-10	-1.3731975549052887e-11	-6.396523655351249e-9	2.4278917053164637e-8	4.481192102069609e-9	1.7395440959076157e-6	-1.3148180316540305e-6	-1.5755722197707995e-7
1.928	-1.5991598981099045e-10	-9.699212762765906e-11	-1.3410253238152318e-11	-7.134430149241687e-9	2.3317931428043532e-8	4.372055620843216e-9	1.7559228972236302e-6	-1.2687602656280387e-6	-1.544380320499485e-7
1.929	-1.5468085611694453e-10	-9.386762203663697e-11	-1.30887247187786e-11	-7.812825112533613e-9	2.2385555103799566e-8	4.263310483703587e-9	1.7686151641805263e-6	-1.223820031189992e-6	-1.5128436386311108e-7
1.93	-1.4956297766861454e-10	-9.080778716460003e-11	-1.276752655798112e-11	-8.432805486971604e-9	2.1481182315632187e-8	4.154974534621389e-9	1.777712856359119e-6	-1.1799904243512503e-6	-1.4809803929330532e-7
1.931	-1.4455883108260023e-10	-8.781136456122394e-11	-1.2446771444160884e-11	-8.995888455636017e-9	2.0604122912967355e-8	4.047069476690784e-9	1.7833521706840813e-6	-1.1372453139317176e-6	-1.4488167122103003e-7
1.932	-1.396649863155947e-10	-8.487657976032864e-11	-1.212658350899873e-11	-9.502929979361778e-9	1.9753732436518668e-8	3.939637053909304e-9	1.785564309272933e-6	-1.0955559534139458e-6	-1.4163721206281195e-7
1.933	-1.3487880848450911e-10	-8.200204879636269e-11	-1.1807067750257036e-11	-9.956591020488933e-9	1.8929388188047358e-8	3.832679473559868e-9	1.7844815425009825e-6	-1.0549021176183023e-6	-1.383664432287717e-7
1.934	-1.3019707835535357e-10	-7.918668148788979e-11	-1.148834865133277e-11	-1.0357529793775676e-8	1.813039702490396e-8	3.726250263627772e-9	1.7801740103078684e-6	-1.0152605391659951e-6	-1.3507144123278916e-7
1.935	-1.2561712408217553e-10	-7.642865560306985e-11	-1.1170499415388074e-11	-1.0707707548089995e-8	1.735616825709871e-8	3.6203523417550083e-9	1.772723202328903e-6	-9.76606975883082e-7	-1.317537296069425e-7
1.936	-1.211356849203085e-10	-7.372661598527396e-11	-1.0853598260729348e-11	-1.1008858905582423e-8	1.6606006488260256e-8	3.5150034042419292e-9	1.7622303173886827e-6	-9.389185505751439e-7	-1.2841526861401156e-7
1.937	-1.1674970833136537e-10	-7.107909664909494e-11	-1.053773310764423e-11	-1.1261538370064344e-8	1.5879307707086615e-8	3.410216025132413e-9	1.748761251856553e-6	-9.021711140430057e-7	-1.2505745749698475e-7
1.938	-1.1245674309440033e-10	-6.848461789048855e-11	-1.022297893140429e-11	-1.1467777040136615e-8	1.5175360324130505e-8	3.3060195176583357e-9	1.7324398712260714e-6	-8.663395580996051e-7	-1.216819969169735e-7
1.939	-1.0825334149447542e-10	-6.594172916131832e-11	-9.90936431191835e-12	-1.1628915847242304e-8	1.4493585503528987e-8	3.2023867590289907e-9	1.7133018563869735e-6	-8.314010813569674e-7	-1.182902374704957e-7
1.94	-1.041366169301115e-10	-6.34490855542356e-11	-9.596961976353462e-12	-1.174643261783512e-8	1.3833318577035485e-8	3.0993611519705997e-9	1.6914758891422417e-6	-7.973305772690221e-7	-1.1488359059794138e-7
1.941	-1.0010372085936908e-10	-6.100504410039984e-11	-9.285811359849886e-12	-1.1821724524822444e-8	1.3193952977513026e-8	2.9969610907771925e-9	1.6670362349157182e-6	-7.641039658956242e-7	-1.1146316082978743e-7
1.942	-9.615157670698585e-11	-5.860808463316263e-11	-8.975949136972499e-12	-1.1856193647164686e-8	1.257478019122611e-8	2.8951420382639878e-9	1.6400395359709063e-6	-7.316968876576681e-7	-1.0803050703588263e-7
1.943	-9.227836822956536e-11	-5.625701107220744e-11	-8.66738448028167e-12	-1.185119406087015e-8	1.1975155362311542e-8	2.793920389717985e-9	1.61061071455203e-6	-7.000849944486273e-7	-1.0458635358938823e-7
1.944	-8.848137239235072e-11	-5.395012544447391e-11	-8.360163192361502e-12	-1.1808050462559741e-8	1.1394536461696806e-8	2.693316668726862e-9	1.5787839014538343e-6	-6.692435555001558e-7	-1.0113212647561673e-7
1.945	-8.47557730023496e-11	-5.1686178605327866e-11	-8.054307318498619e-12	-1.172837265444023e-8	1.083219538395934e-8	2.5933299318202354e-9	1.5446881594538523e-6	-6.39147261390451e-7	-9.766879864199641e-8
1.946	-8.11012062657714e-11	-4.946337525162529e-11	-7.74981719565757e-12	-1.1613257428768209e-8	1.0287527391088298e-8	2.4939302075701456e-9	1.5083891515709493e-6	-6.097722317180514e-7	-9.419691027999362e-8
1.947	-7.751416799793257e-11	-4.728054264000417e-11	-7.446673533236128e-12	-1.146407184941603e-8	9.759852092531582e-9	2.395120449910239e-9	1.4699543225395736e-6	-5.810923518114645e-7	-9.071786304838177e-8
1.948	-7.399146976777959e-11	-4.513603903305567e-11	-7.144903153678642e-12	-1.1282269243048889e-8	9.248574183588476e-9	2.296912418873555e-9	1.4294850246141708e-6	-5.530840797107872e-7	-8.723211159673662e-8
1.949	-7.053110000025679e-11	-4.302858532857651e-11	-6.844495207135323e-12	-1.1069103440699934e-8	8.753088981165995e-9	2.1992677372244044e-9	1.387046118555127e-6	-5.25720523161837e-7	-8.374052129363135e-8
1.95	-6.713005252056503e-11	-4.0956369222840064e-11	-6.545418255025645e-12	-1.0825965102836648e-8	8.272729257800175e-9	2.1021940329784132e-9	1.3427484635579453e-6	-4.989782567708767e-7	-8.024384018034109e-8
1.951	-6.378584550147576e-11	-3.8918243554381655e-11	-6.2476774692451725e-12	-1.0554026078664795e-8	7.80682993669416e-9	2.005673588772655e-9	1.2966316108056602e-6	-4.7283090883803496e-7	-7.674252682730501e-8
1.952	-6.04958594850947e-11	-3.691242422402997e-11	-5.951230315826238e-12	-1.0254583939589446e-8	7.354777605781735e-9	1.9096955591519502e-9	1.248801385097973e-6	-4.472540946819688e-7	-7.323741148950245e-8
1.953	-5.725746909718021e-11	-3.4937716751981924e-11	-5.656065749832749e-12	-9.929283822739245e-9	6.9159576121907135e-9	1.814240534853475e-9	1.1993211102413479e-6	-4.2222121492825e-7	-6.972878371337687e-8
1.954	-5.406820078204874e-11	-3.299256110125432e-11	-5.3621133732886e-12	-9.578975379400537e-9	6.4897111357772434e-9	1.719293652218605e-9	1.1482856142887088e-6	-3.977075966188291e-7	-6.621729055371823e-8
1.955	-5.092537985445649e-11	-3.107539846978611e-11	-5.069395828565395e-12	-9.205005232716294e-9	6.0754074687712376e-9	1.6248371491190738e-9	1.0957715002309784e-6	-3.736873785002045e-7	-6.270330492519422e-8
1.956	-4.7826614164020126e-11	-2.918490786518659e-11	-4.777830458653535e-12	-8.808936654487432e-9	5.6724345347023466e-9	1.5308544015333198e-9	1.041858315776046e-6	-3.5013468384752504e-7	-5.918730347295125e-8
1.957	-4.476925708389144e-11	-2.731946012433386e-11	-4.487377729351992e-12	-8.391883683404071e-9	5.2801375757245295e-9	1.4373221830720453e-9	9.866152560867824e-7	-3.270246947573171e-7	-5.566943552037022e-8
1.958	-4.175079404881714e-11	-2.5477610422673227e-11	-4.198009303428037e-12	-7.955074241415862e-9	4.897890398652106e-9	1.3442192860076687e-9	9.30123221311406e-7	-3.0433019937709447e-7	-5.215014011827419e-8
1.959	-3.8768825610880824e-11	-2.3657931650053843e-11	-3.9096403542480516e-12	-7.499713538438773e-9	4.525062563514361e-9	1.2515237319418436e-9	8.724709173172259e-7	-2.820272709272687e-7	-4.862973426645265e-8
1.96	-3.582080319160361e-11	-2.1858821542200025e-11	-3.622247526388571e-12	-7.027181219159914e-9	4.1610194660051065e-9	1.1592161523999817e-9	8.13745579055761e-7	-2.6008801384076674e-7	-4.5108511105095305e-8
1.961	-3.2904164743909204e-11	-2.0078883196944636e-11	-3.335767281326618e-12	-6.538657311576599e-9	3.805125852160687e-9	1.0672657037454263e-9	7.539948583832757e-7	-2.3848749316092e-7	-4.1586360317790604e-8
1.962	-3.001652967677679e-11	-1.8316477801125515e-11	-3.0501159758950103e-12	-6.035364474804053e-9	3.4567515126786362e-9	9.756531081271713e-10	6.9332423012086e-7	-2.1719966954286892e-7	-3.806366589829707e-8
1.963	-2.7155412205701854e-11	-1.6570460459471942e-11	-2.7652567424025387e-12	-5.518696920689904e-9	3.1152627160986506e-9	8.843495545582772e-10	6.317967800345039e-7	-1.961977798719035e-7	-3.454081361637938e-8
1.964	-2.4318278704525122e-11	-1.483907293741486e-11	-2.4811216001316453e-12	-4.989806189687104e-9	2.780026516767183e-9	7.933313889186388e-10	5.695025678274637e-7	-1.7545625705603751e-7	-3.101747721527844e-8
1.965	-2.1502745326337872e-11	-1.3120885899832174e-11	-2.1976403531254403e-12	-4.449877378279336e-9	2.450405275628091e-9	7.025684833998852e-10	5.065121895499277e-7	-1.5494841312336824e-7	-2.7493948779502112e-8
1.966	-1.870642659847697e-11	-1.1414403351337435e-11	-1.9147345928605675e-12	-3.900266349360758e-9	2.1257662357838645e-9	6.120348484958816e-10	4.429024618619107e-7	-1.3464851182741657e-7	-2.397034823265946e-8
1.967	-1.592666711332702e-11	-9.718142876649359e-12	-1.6323421086092297e-12	-3.3421196530126864e-9	1.805475754200444e-9	5.21702072805936e-10	3.787631022524164e-7	-1.1452987423542679e-7	-2.0446688172567165e-8
1.968	-1.3161150763174074e-11	-8.030605761501818e-12	-1.3503873239964903e-12	-2.7767611216410257e-9	1.4888965077092967e-9	4.3154230736886016e-10	3.141611224413857e-7	-9.45652005070513e-8	-1.6923012654731947e-8
1.969	-1.0407423120870007e-11	-6.350287302657939e-12	-1.068796449789805e-12	-2.2054191916643655e-9	1.1753882825992602e-9	3.415245651088952e-10	2.4918004510324317e-7	-7.472953006023457e-8	-1.3399344840092889e-8
1.97	-7.662998138370895e-12	-4.6756941813052854e-12	-7.87498236924868e-13	-1.629328193955651e-9	8.643164934328128e-10	2.5162078050834024e-10	1.8389635959373936e-7	-5.499523409230768e-8	-9.875672074044146e-9
1.971	-4.925447017763215e-12	-3.005330715441733e-12	-5.064126985962461e-13	-1.0497180593772678e-9	5.550408038763922e-10	1.6180105891666993e-10	1.1839192625573226e-7	-3.533592044588878e-8	-6.352031201572134e-9
1.972	-2.1923354453094757e-12	-1.3376768838018015e-12	-2.2546709081644878e-13	-4.678529223046792e-10	2.469230529020614e-10	7.20357946462976e-11	5.274523271554611e-8	-1.572488974884083e-8	-2.828407931924076e-9
1.973	5.388245879101131e-13	3.287625112939817e-13	5.5417468212770093e-14	1.1500804167226762e-10	-6.067906911031228e-11	-1.7705457154154753e-11	-1.2965371661114023e-8	3.8645811115429306e-9	6.952039560984648e-10
1.974	3.270881248909634e-12	1.9953942536985294e-12	3.3632784720602155e-13	6.970452343586905e-10	-3.683801269426471e-10	-1.0745151866373117e-10	-7.863666062534585e-8	2.3459188127539517e-8	4.2186150525850645e-9
1.975	6.0071922403729344e-12	3.663509658521984e-12	6.173636331753402e-13	1.2758219889658768e-9	-6.767673952880448e-10	-1.972289977515467e-10	-1.4414811569894278e-7	4.308508343382949e-8	7.741460484534018e-9
1.976	8.751136384636258e-12	5.334395384147787e-12	8.986249610799153e-13	1.8488761883065836e-9	-9.86426945209351e-10	-2.870641347743995e-10	-2.0937891651248339e-7	6.276839940367101e-8	1.1263371903750605e-8
1.977	1.1506092504038288e-11	7.0093380889608646e-12	1.1802119658791855e-12	2.413745715194079e-9	-1.2979448477696856e-9	-3.7698317008916767e-10	-2.742082426966041e-7	8.253526841033972e-8	1.4783980962043245e-8
1.978	1.4275439420915246e-11	8.68962443134465e-12	1.4622247825323403e-12	2.9679684524411237e-9	-1.6119071740318937e-9	-4.670123440526492e-10	-3.3851527388188427e-7	1.0241182282709372e-7	1.8302919311217222e-8
1.979	1.706255595760583e-11	1.0376541069684075e-11	1.7447635459988179e-12	3.509082282860975e-9	-1.9288999950590966e-9	-5.57177897021722e-10	-4.0217918969895956e-7	1.224241950272087e-7	2.1819818603080935e-8
1.98	1.9870820936446257e-11	1.2071374662362576e-11	2.027928391237808e-12	4.034625089266412e-9	-2.2495093819141362e-9	-6.475060693531846e-10	-4.6507916977840987e-7	1.425985173839427e-7	2.533431048943969e-8
1.981	2.270361317977524e-11	1.3775411867765075e-11	2.3118194532087497e-12	4.542134754470677e-9	-2.5743214056601383e-9	-7.380231014039148e-10	-5.270943937508707e-7	1.6296092227057153e-7	2.884602662210188e-8
1.982	2.5564311509928973e-11	1.5489939344275007e-11	2.596536866870831e-12	5.0291491612865555e-9	-2.903922137359941e-9	-8.287552335307105e-10	-5.881040412469218e-7	1.8353754206035307e-7	3.235459865287281e-8
1.983	2.8456294749246183e-11	1.7216243750277317e-11	2.8821807671834924e-12	5.493206192527281e-9	-3.2388976480766724e-9	-9.197287060904504e-10	-6.479872918971986e-7	2.0435450912656324e-7	3.585965823356087e-8
1.984	3.138294172006304e-11	1.8955611744155413e-11	3.1688512891059208e-12	5.931843731005662e-9	-3.5798340088731677e-9	-1.0109697594399318e-9	-7.066233253322814e-7	2.2543795584245985e-7	3.9360837015971364e-8
1.985	3.434763124471832e-11	2.0709329984294254e-11	3.4566485675975573e-12	6.3425996595349025e-9	-3.92731729081256e-9	-1.1025046339360333e-9	-7.638913211828045e-7	2.46814014581319e-7	4.2857766651912685e-8
1.986	3.7353742145548155e-11	2.2478685129077243e-11	3.745672737617589e-12	6.723011860927835e-9	-4.281933564957679e-9	-1.1943595699355522e-9	-8.196704590793507e-7	2.6850881771639814e-7	4.635007879319013e-8
1.987	4.040465324489133e-11	2.4264963836889355e-11	4.0360239341254576e-12	7.070618217997635e-9	-4.644268902371664e-9	-1.286560807795368e-9	-8.738399186525516e-7	2.9054849762097385e-7	4.983740509161212e-8
1.988	4.350374336508395e-11	2.606945276611396e-11	4.327802292080348e-12	7.382956613557173e-9	-5.014909374117335e-9	-1.3791345878722774e-9	-9.262788795329911e-7	3.129591866683031e-7	5.331937719898392e-8
1.989	4.665439132846487e-11	2.789343857513605e-11	4.621107946441704e-12	7.657564930419597e-9	-5.394441051257842e-9	-1.4721071505231596e-9	-9.768665213512998e-7	3.357670172316628e-7	5.6795626767113954e-8
1.99	4.985997595737013e-11	2.9738207922338996e-11	4.916041032168709e-12	7.89198105139779e-9	-5.783450004855998e-9	-1.5655047361048115e-9	-1.0254820237380633e-6	3.5899812168430964e-7	6.02657854478075e-8
1.991	5.3123876074138616e-11	3.16050474661078e-11	5.21270168422081e-12	8.083742859304878e-9	-6.182522305974958e-9	-1.6593535849741126e-9	-1.0720045663239104e-6	3.8267863239952103e-7	6.372948489287298e-8
1.992	5.644947050110634e-11	3.349524386482582e-11	5.511190037557185e-12	8.230388236953787e-9	-6.592244025677528e-9	-1.753679937487859e-9	-1.1163133287394291e-6	4.0683468175055307e-7	6.718635675411568e-8
1.993	5.984013806061223e-11	3.541008377687809e-11	5.811606227137286e-12	8.329455067157587e-9	-7.013201235026873e-9	-1.8485100340029309e-9	-1.1582874906152455e-6	4.3149240211068353e-7	7.0636032683344e-8
1.994	6.329925757499224e-11	3.73508538606479e-11	6.114050387920289e-12	8.378481232729269e-9	-7.445980005085787e-9	-1.9438701148761248e-9	-1.1978062315819498e-6	4.566779258531683e-7	7.407814433236324e-8
1.995	6.683020786658539e-11	3.931884077452034e-11	6.418622654865643e-12	8.375004616481844e-9	-7.891166406917446e-9	-2.03978642046432e-9	-1.2347487312701667e-6	4.824173853512855e-7	7.751232335298178e-8
1.996	7.043636775772752e-11	4.131533117687868e-11	6.725423162932528e-12	8.316563101228342e-9	-8.349346511584635e-9	-2.1362851911243127e-9	-1.268994169310487e-6	5.087369129782905e-7	8.093820139700495e-8
1.997	7.412111607075775e-11	4.3341611726108016e-11	7.0345520470803955e-12	8.200694569781736e-9	-8.821106390150543e-9	-2.2333926672129845e-9	-1.3004217253335351e-6	5.35662641107462e-7	8.43554101162411e-8
1.998	7.788783162801185e-11	4.539896908059161e-11	7.34610944226842e-12	8.024936904955105e-9	-9.307032113677938e-9	-2.3311350890871286e-9	-1.3289105789699024e-6	5.632207021120547e-7	8.77635811624956e-8
1.999	8.173989325182898e-11	4.748868989871458e-11	7.660195483456056e-12	7.786827989561371e-9	-9.807709753230021e-9	-2.4295386971036274e-9	-1.354339909850212e-6	5.914372283653479e-7	9.116234618757679e-8
2.	8.568067976454489e-11	4.9612060838860155e-11	7.976910305602473e-12	7.483905706413668e-9	-1.0323725379869551e-8	-2.528629731619277e-9	-1.3765888976050584e-6	6.20338352240596e-7	9.455133684329003e-8

==> data/fig8b_BSA.dat <==
0.	-9.120471191066378e-19	0.	0.	0.	0.	0.	0.	-6.249894102919233e-19	0.
0.001	0.024875734027302	0.023530667282087355	0.02275224169826702	0.0175214596210987	0.016592633750155527	0.015933672126061532	0.015212455918585607	0.014346420073503549	0.013643010348630491
0.002	0.06591563867039725	0.06235356695811344	0.06029225732333671	0.04642701951404817	0.043967077943651206	0.04222210314821873	0.04030786393662555	0.038014298712192224	0.03615154117082902
0.003	0.10682768957731963	0.10105977181946452	0.09772398391303945	0.07523828129771479	0.07125574549266145	0.06843142502592645	0.0653191120138318	0.06160600085933243	0.058590595033752316
0.004	0.1475387683800104	0.13958345253216922	0.13498662880347442	0.10390198665269561	0.09840981335277509	0.0945168576734279	0.09019894742718262	0.08507843061920757	0.0809202154143514
0.005	0.18798239423302707	0.1778642769000248	0.17202381011935156	0.1323683178805068	0.12538480521759204	0.12043698153523741	0.11490261438086044	0.10839134877203664	0.10310496331521449
0.006	0.22809772900705075	0.2158477327887974	0.20878604530971695	0.1605922299186048	0.15213985992503096	0.14615488160882673	0.1393894774165244	0.131508584232503	0.12511110094395256
0.007	0.2678308646432003	0.25348544882579704	0.24522747769227587	0.18853293196180076	0.1786383614444286	0.1716366938938096	0.16362231814116643	0.15439695825811767	0.14690890100901843
0.008	0.3071294313305264	0.29073220615384426	0.28130909710174956	0.21615365573557113	0.2048475419862856	0.19685289047640853	0.1875688695279904	0.1770274759510394	0.16847219759630475
0.009000000000000001	0.3459562269815264	0.32755167204627555	0.31699628534243635	0.24342177626236935	0.23073943405559916	0.22177740917955768	0.21119895807105743	0.19937398680499685	0.18977741990916924
0.01	0.3842700382939118	0.36391150811645795	0.3522603422502348	0.27030915851638865	0.2562863569667292	0.2463885471513942	0.23448770298601343	0.22141445670102677	0.21080498828966265
0.011	0.42204123398633364	0.3997849811665917	0.3870776516982998	0.2967925700365521	0.28147332163873773	0.27066651387249957	0.25741230578134505	0.24312947054300524	0.23153766453770477
0.012	0.4592441660152368	0.4351509248225683	0.42142861108651886	0.32285075567100363	0.3062777171975545	0.2945988046526658	0.27995509208568425	0.2645030858509735	0.2519621438441215
0.013000000000000001	0.4958609490257825	0.4699956770065766	0.4553027351140665	0.34847014635936396	0.3306896371215337	0.3181708360355997	0.3021009764041606	0.2855243510153611	0.2720678832088567
0.014	0.5318775959110981	0.5043066566990093	0.488689508032298	0.3736376273429232	0.3547011301689709	0.3413800444906463	0.3238390374258111	0.3061830814347444	0.29184785479346864
0.015	0.5672860657094454	0.5380783653988764	0.5215847768781016	0.3983463909255126	0.37830387250895414	0.3642188617876005	0.3451618222456269	0.32647444628680555	0.3112975369335435
0.016	0.6020839696885838	0.5713143867373277	0.5539956466564758	0.42259200064179053	0.40149765234867923	0.386689530764096	0.36606487279345695	0.3463964294970467	0.33041571520112994
0.017	0.6362762359311028	0.6040165318597542	0.5859225987646848	0.4463769734814822	0.4242845127804896	0.4087896800539871	0.3865474677691988	0.3659496673275601	0.3492044472214277
0.018000000000000002	0.6698660972282029	0.6361971991383999	0.617376100426886	0.4697028466273013	0.4466705725612476	0.4305300154679173	0.4066122403646347	0.38513649303846714	0.3676657786997937
0.019	0.7028714359093249	0.667865081771406	0.6483669362517238	0.49257720084838513	0.4686612331391051	0.4519136642978645	0.4262636227771596	0.40396331300609745	0.3858037186048017
0.02	0.7353045838112722	0.6990343376819603	0.678900752180785	0.5150097687375856	0.49026243968075967	0.47294121415114343	0.4455096678970308	0.4224337570909986	0.40362082093742646
0.021	0.7671817901457937	0.7297154489777194	0.7089892666162854	0.5370087068321472	0.5114810262351659	0.49362116820033475	0.4643562972256793	0.44055307449471287	0.42111778837595754
0.022	0.7985162878931426	0.7599198384367297	0.7386378920518265	0.5585836845189747	0.5323248605255616	0.5139551737023517	0.48281018651941837	0.45832526191884665	0.4383028259911743
0.023	0.8293243532643969	0.7896562242144277	0.7678565429820696	0.5797413912959727	0.552796184926599	0.5339496331769327	0.5008777857267244	0.4757539908071172	0.4551734267973867
0.024	0.8596157808507773	0.8189348194385447	0.796650606361783	0.6004902551172451	0.5729025890036651	0.5536063225293044	0.5185639622142385	0.4928438156892738	0.47173587423746344
0.025	0.8894036790061087	0.8477643662334033	0.8250294065062408	0.6208360485574832	0.5926492521848045	0.5729289227817193	0.535873611334514	0.5095975629206659	0.4879883593969755
0.026000000000000002	0.9187003316054841	0.8761521240803364	0.8529987094309975	0.6407854667067111	0.61203748637707	0.5919217463448149	0.5528127787547458	0.526018867137425	0.5039374646863596
0.027	0.947516178094598	0.9041092133797205	0.8805633587536216	0.6603457523798948	0.631074122177041	0.6105863347779384	0.5693842765425998	0.5421099961715043	0.5195813302395166
0.028	0.9758580921681356	0.9316392633454486	0.9077271797572795	0.6795209898733737	0.649764663200342	0.6289277108647341	0.5855931459161535	0.5578731808162836	0.5349246817506732
0.029	1.0037374942407373	0.9587496959991363	0.9344999480671875	0.6983156666570532	0.6681067121938359	0.6469457578352862	0.6014420876414647	0.573311497955318	0.5499643590828462
0.03	1.0311619159687857	0.9854491316892182	0.9608825614039339	0.7167343294872145	0.6861085211827264	0.6646406811993282	0.616934315739487	0.5884264500422239	0.5647074129295131
0.031	1.058136769034077	1.0117397988969554	0.9868785011767369	0.734781274339632	0.7037703331765522	0.6820196583304269	0.632070314217612	0.6032193908764799	0.5791501692864788
0.032	1.0846732963104009	1.0376285737382287	1.01249869053063	0.7524589477982471	0.7210941278829756	0.6990801766607766	0.6468583477932263	0.6176922985160705	0.5932934250181079
0.033	1.1107752022651876	1.063119388739084	1.0377392615419734	0.7697732488072916	0.7380843311475008	0.7158251066756685	0.6612989139418959	0.6318457698396341	0.607139638050808
0.034	1.1364490471017348	1.0882179421593954	1.062607196189332	0.786724954985909	0.7547404167235677	0.7322545612606969	0.6753890782390578	0.6456816913911135	0.6206895840168264
0.035	1.1616994339263615	1.1129274487811558	1.0871042018261596	0.8033181291788664	0.7710655392985877	0.7483703408364941	0.6891359915039607	0.6592009752263734	0.6339431442401204
0.036000000000000004	1.1865324449369872	1.1372520056537148	1.1112364799794312	0.8195534406971522	0.7870601057988857	0.7641756752871419	0.7025351879259043	0.6724029427422682	0.646900330587666
0.037	1.2109533430681505	1.1611951060932122	1.135003402291581	0.8354343052856342	0.802728108534591	0.7796700113296238	0.7155936987769018	0.6852927244553766	0.6595631790819465
0.038	1.234963905733738	1.1847605011434308	1.1584093255083219	0.8509630825475134	0.8180695426836876	0.7948536173599791	0.728311403018103	0.6978647721514591	0.671930218111541
0.039	1.2585722988820076	1.2079502286514643	1.1814558299927473	0.8661411267739595	0.8330843507645719	0.8097268272818386	0.7406873702104919	0.7101232463389268	0.6840026822683395
0.04	1.281781243901512	1.230770562809149	1.2041458041103004	0.8809707811713426	0.8477758501827118	0.8242926235069528	0.752729955187798	0.7220730215708867	0.6957796601666376
0.041	1.3045921377724394	1.253221155352318	1.2264846124369897	0.8954535627522465	0.8621455950692659	0.8385503148409947	0.7644274026933032	0.7337040380915639	0.7072622666329699
0.042	1.3270124645017634	1.2753057154933254	1.2484697047346525	0.9095911472740106	0.8761924568935056	0.8525003931925776	0.7757937998278033	0.7450267908154682	0.7184534296889837
0.043000000000000003	1.3490415563834244	1.297027633170432	1.2701074739976692	0.9233829726428044	0.8899178195383509	0.8661463616553826	0.7868253924070259	0.7560367953169723	0.7293480144312913
0.044	1.37068626305253	1.3183904467142706	1.291398011378247	0.9368355082570323	0.9033238910559591	0.8794865821064741	0.797516393095364	0.7667401604183364	0.7399502875700282
0.045	1.3919490884593773	1.3393960895429389	1.3123453140032382	0.9499467712985662	0.9164128193129505	0.8925209612482106	0.8078787403205177	0.7771298358540207	0.7502605473118528
0.046	1.4128344968053579	1.3600464884807772	1.3329529332929764	0.9627188626041148	0.929184421193397	0.9052519776607585	0.8179066982714966	0.7872132098184176	0.7602781976710196
0.047	1.4333435236339889	1.3803466064460848	1.3532178213092805	0.9751541486581943	0.9416390000361635	0.9176822904833201	0.8276052242473791	0.7969834694542133	0.7700077139297601
0.048	1.453479964635374	1.4002975202375194	1.3731495028370797	0.9872528312497785	0.9537807846469224	0.929811081484364	0.8369697553313159	0.8064468110373659	0.7794414087897732
0.049	1.4732480410631212	1.419901346477811	1.3927446291465388	0.9990184956739222	0.9656073110720361	0.9416378391546293	0.8460064305832452	0.8156086398173331	0.7885856649654058
0.05	1.4926520370344705	1.4391649848819525	1.4120087985076792	1.0104513993851392	0.9771231253469955	0.9531668269318156	0.8547215640271577	0.8244614527478801	0.7974417542847498
0.051000000000000004	1.511693089888098	1.4580864142424015	1.4309439849188657	1.0215547248315997	0.988327720277463	0.9643972510296632	0.8631019297325977	0.8330085012782609	0.8060067697427633
0.052000000000000005	1.5303753710231212	1.4766713177715176	1.44954993570357	1.0323277256901393	0.9992226145566071	0.9753303644890909	0.8711603814752348	0.8412525059247689	0.814283984331452
0.053	1.5487027354435257	1.4949222389890913	1.4678345750863149	1.042774767474732	1.009811627714915	0.9859676208531889	0.8788973167093308	0.8491960563799532	0.8222772929019871
0.054	1.5666785593424823	1.5128419095708219	1.4858003289973722	1.0528954475710823	1.0200930404525153	0.9963112560864312	0.886307102916896	0.8568330663482276	0.8299823458469309
0.055	1.5843064894302405	1.5304323895123846	1.5034449900195335	1.0626921719147842	1.0300716678706356	1.0063632167834216	0.8933977539812203	0.8641765135628349	0.837399947083998
0.056	1.6015882939429613	1.547698363089556	1.5207745409501308	1.0721693418687004	1.0397463930634978	1.016122255800817	0.9001697405592081	0.8712131430407882	0.8445365599180562
0.057	1.6185295389685557	1.5646424513732846	1.5377901522207482	1.08132648205047	1.0491202895615241	1.0255924182745777	0.906623752403355	0.8779565795670833	0.8513888025063749
0.058	1.6351325681677011	1.5812685987930577	1.5544979468974198	1.0901662779514156	1.0581955853899412	1.034771677115327	0.9127633673808189	0.8844065146370247	0.8579607781224959
0.059000000000000004	1.6514022600739002	1.5975787050758625	1.5708951991730562	1.0986909188757013	1.0669726123093082	1.0436672603648915	0.918593580884304	0.8905627996338005	0.8642524627719034
0.06	1.667339002942828	1.6135762452482723	1.5869923316203953	1.1069046603058421	1.0754553380890512	1.052276871596289	0.9241024094880417	0.8964195021294847	0.8702638607373745
0.061	1.6829520167340115	1.6292665960188704	1.6027862817188914	1.1148053002792306	1.083643937067815	1.0606029418841647	0.9293077475596881	0.9019889694975924	0.875998890043679
0.062	1.6982394541749297	1.6446498852664337	1.6182831194822418	1.1223974278112527	1.0915403237198542	1.0686459449815733	0.9342041538341651	0.9072717172271852	0.8814577614843867
0.063	1.713208406034165	1.6597301722097488	1.6334845002622582	1.1296831768817708	1.0991472700092424	1.0764105476302501	0.9387928350651338	0.9122625312570672	0.8866412405458692
0.064	1.7278611346134483	1.6745123471543424	1.648393231035727	1.1366654678240282	1.106466442263499	1.0838967879813894	0.9430765311101558	0.9169668490981059	0.8915528031195481
0.065	1.7422023832327538	1.688999087759865	1.6630165561604902	1.1433457169761165	1.1135010193874242	1.0911059746271043	0.9470566956647389	0.9213890040454936	0.8961905055599507
0.066	1.75623319173808	1.7031925946917674	1.6773505462091185	1.1497269327430677	1.120250592258158	1.0980411753553612	0.950741650266237	0.9255273938129537	0.90056210735654
0.067	1.7699600900408097	1.717097813600776	1.6914007755611695	1.1558103731798484	1.126719556430378	1.10470446028027	0.9541275392191436	0.929388781813536	0.9046631279291645
0.068	1.7833879014813385	1.7307163509040056	1.705173115153209	1.1616016677992556	1.1329085944713695	1.111096452810382	0.9572170387538015	0.932967433234799	0.908498119491833
0.069	1.7965153439980988	1.7440470886150383	1.7186682784755933	1.1670984445222146	1.1388206868958175	1.1172171620805043	0.960010275753252	0.9362728427018007	0.9120660948622197
0.07	1.8093489758257457	1.7571161664782988	1.7318876789537643	1.1723047684563972	1.144457437418899	1.1230737576949221	0.9625205869038107	0.9392998244039699	0.9153725187000125
0.07100000000000001	1.8218922937523805	1.7698823858263752	1.7448364624415291	1.1772258368954838	1.149820976713392	1.1286641840582825	0.9647346355191618	0.9420578162951516	0.9184181146660025
0.07200000000000001	1.8341511254544143	1.78239474565066	1.7575167252188952	1.1818601815860819	1.154913150088213	1.1339911390024409	0.9666652213202005	0.9445373009185942	0.9212007012829986
0.073	1.846123085603022	1.7946238269561572	1.7699335444524542	1.186211594828638	1.1597360761394824	1.139054552183349	0.9683123177627101	0.9467560122829679	0.9237264563466653
0.074	1.8578151845290787	1.8066019231657267	1.7820865089559692	1.1902825520046998	1.1642899483984894	1.1438592353217234	0.9696700158095571	0.9487013053699781	0.9259962373454069
0.075	1.8692323693901616	1.8183125041567505	1.793975784114487	1.194075372336142	1.1685789312972477	1.148405236645251	0.9707570275145665	0.9503806395705442	0.9280132041292902
0.076	1.8803724918212414	1.8297399787629487	1.8056086263492315	1.197592302996281	1.1726046904805332	1.152695001319557	0.9715616105302108	0.9517994146520642	0.9297746993278739
0.077	1.8912446582089446	1.8409288468754894	1.8169877923054154	1.2008347018115682	1.1763693480087156	1.1567289612128577	0.9720946368091983	0.9529583514670645	0.9312831148919685
0.078	1.901848078922984	1.851852749513476	1.828110697173746	1.2038058091147623	1.1798721783028914	1.1605114176032443	0.9723504416798759	0.9538495323524233	0.9325402730990366
0.079	1.91218544925145	1.862527262010743	1.838982209129081	1.2065060105639365	1.1831178592532103	1.164040554856161	0.9723335293627584	0.9544880551729036	0.9335498610370165
0.08	1.9222599459454919	1.872939868556251	1.8496068483470183	1.2089390095333767	1.1861055713394213	1.1673187299249614	0.9720483041322029	0.9548690190006898	0.9343132947271525
0.081	1.932075537982569	1.88309507650393	1.8599817821949223	1.2111056348267557	1.188836685064093	1.170345792924416	0.971498358847	0.9549940667513612	0.9348300229618329
0.082	1.941632167568693	1.8930192355466602	1.8701091905507807	1.2130092103373573	1.1913142431968176	1.1731265843042995	0.970681310998422	0.9548645473142141	0.9351031321592007
0.083	1.9509329291411739	1.9026918652948757	1.8799922499434156	1.2146501992750423	1.1935404841756923	1.1756611040646123	0.9696048910312128	0.9544816344280339	0.9351318668148612
0.084	1.959981704732786	1.9121099032477884	1.889635927596874	1.2160288625208722	1.1955142996255423	1.1779493145142255	0.968262111105769	0.9538500205198369	0.9349203706717976
0.085	1.9687779020293759	1.92130067501443	1.8990374307604865	1.2171488001958093	1.1972377201963793	1.1799957238941745	0.9666652741031121	0.9529720827831278	0.9344686424818148
0.08600000000000001	1.9773256747046988	1.9302375623514851	1.9082008504611048	1.2180122589633249	1.1987147420040407	1.1817964031478136	0.9648067628260939	0.9518476848643244	0.9337765559219902
0.08700000000000001	1.9856254926929968	1.938928748405336	1.9171252463473805	1.2186210178647727	1.1999454489662116	1.1833603433266395	0.9626957349568573	0.9504706987384222	0.9328522513303682
0.088	1.993681889135629	1.9474028183930923	1.9258182705400808	1.2189755872255827	1.200932053861868	1.1846809704305596	0.9603272545122563	0.9488595961616695	0.931691590406313
0.089	2.001497324611151	1.955627899026035	1.9342764363837763	1.2190800219534286	1.201674652358498	1.1857675377257788	0.9577140509114987	0.9470025394671572	0.9302949918011291
0.09	2.009072237775626	1.963622074838401	1.942506775521137	1.2189344797304276	1.2021790893714581	1.18661799748423	0.9548495518271741	0.9449110561969302	0.9286696922051116
0.091	2.0164090671308483	1.9713995155734907	1.9505064063407729	1.2185432711506397	1.2024418819031149	1.187232511367165	0.9517416896898038	0.9425802115322657	0.9268169434941942
0.092	2.023511461868221	1.978931104280129	1.9582812192612018	1.217904576587647	1.2024707770179481	1.1876179311036514	0.9483873828310888	0.9400159867658653	0.9247348256158764
0.093	2.030383622044002	1.986255878622381	1.9658291420580152	1.2170246043520712	1.2022645120228035	1.1877701129979206	0.9447901789934051	0.9372183839764155	0.9224297655510633
0.094	2.037025555215477	1.9933400958762484	1.97316063322625	1.2159035103840576	1.2018244317628715	1.1876951660872486	0.9409594478902962	0.9341897550468595	0.9199004193423141
0.095	2.0434401465057594	2.000210965518208	1.9802715696772795	1.2145455331676662	1.2011539365172552	1.1873948306835485	0.9368927224311177	0.9309356247537768	0.9171486689117114
0.096	2.049632236934069	2.0068781507731206	1.9871656524591144	1.212951614882786	1.2002558150507763	1.1868682535309223	0.9325877564117254	0.9274545941082262	0.9141810873326262
0.097	2.055602909356566	2.013323313832301	1.9938465824401967	1.211122969532993	1.1991314494479772	1.1861202758544553	0.9280582491465573	0.9237545503433469	0.910993422961061
0.098	2.0613574119144706	2.0195396544650808	2.0003137542727423	1.2090641912356797	1.1977829324552598	1.1851526404052475	0.9232967277288451	0.9198298650375367	0.9075954044814005
0.099	2.0668944556635376	2.025571508357567	2.0065739287057123	1.2067752244594545	1.1962116859992302	1.1839668356099597	0.9183098575747874	0.9156899737014805	0.9039804585528439
0.1	2.0722180105399874	2.0313766847069035	2.012628591926839	1.2042614562992306	1.1944225536811084	1.182564126019021	0.9131040628125523	0.9113313834614415	0.9001609139520487
0.101	2.0773344877679825	2.036984247589376	2.0184771951905813	1.2015221197956414	1.1924146929576258	1.1809475751856606	0.9076725245603275	0.9067589091008413	0.8961295947743831
0.10200000000000001	2.0822416442241596	2.0423950351713174	2.0241236416916624	1.19856267740286	1.190191795906294	1.1791197028196363	0.9020283108242614	0.9019789719150675	0.8918974917213051
0.10300000000000001	2.086944503014074	2.04759201940435	2.029574605049317	1.1953838316107384	1.1877541348863132	1.1770804469182319	0.8961656023991494	0.8969923525246778	0.8874574701901449
0.10400000000000001	2.091445655213384	2.0526104778322103	2.034826800129304	1.191987634239315	1.1851076187769634	1.1748349432491605	0.89009646889175	0.8917931754272693	0.8828212759124893
0.105	2.0957473443266665	2.0574299253313866	2.0398843134554516	1.1883760301759527	1.182250433742512	1.1723827523674033	0.8838158377637225	0.8863937770090947	0.877984673295519
0.106	2.0998540843829363	2.062055163058438	2.044749579735727	1.1845541621647635	1.179187221150768	1.1697290064162953	0.8773275760206984	0.8807943734740357	0.8729486558813041
0.107	2.1037641397019113	2.066484407576243	2.049428023745003	1.1805206529671592	1.175921067947069	1.166871796668727	0.8706349825771974	0.8749998445958626	0.8677239110994309
0.108	2.107482725703019	2.0707350440623116	2.053917238959646	1.1762798701019237	1.1724503013752186	1.1638156280218628	0.8637468592852976	0.8690024374868593	0.862306590690655
0.109	2.1110133476868826	2.0747885897771456	2.0582193475282153	1.1718339248214458	1.1687786617307285	1.1605616017885823	0.856654987783881	0.8628155796462877	0.8566983570538873
0.11	2.11435504820959	2.0786646920545016	2.06234117191423	1.1671859345630264	1.1649101841102028	1.157112685605408	0.8493699713184574	0.8564355438693572	0.8509065583137763
0.111	2.1175144595420536	2.0823622415214524	2.066282294956773	1.1623367718099082	1.160845626545406	1.1534682397020266	0.8418959913489698	0.849865883293088	0.8449263389299433
0.112	2.12049128412337	2.0858812381780005	2.070046409999232	1.157288404089486	1.156586117596578	1.1496335136986553	0.8342247527449534	0.8431121488694459	0.8387661925324776
0.113	2.1232900973726707	2.0892356498320233	2.073633139221257	1.1520450318070659	1.1521352438604784	1.1456113071749527	0.8263733042366529	0.8361762649171821	0.8324268058485507
0.114	2.1259092268914888	2.0924015080420877	2.0770453858346367	1.1466066922973166	1.1474938822407594	1.1414001615430187	0.8183351790569383	0.8290553213573731	0.8259092321788359
0.115	2.1283557664671404	2.095402044195946	2.0802881639445836	1.1409789669789265	1.142664649959926	1.1370024110656571	0.8101154422062281	0.8217595555887378	0.8192199600797699
0.116	2.13062904313535	2.0982240168580515	2.083361277972842	1.1351600951445289	1.1376497554285934	1.132423133307249	0.8017161658058195	0.8142844722421289	0.8123548934629042
0.117	2.1327320541494172	2.100884827354738	2.0862645562632887	1.129156240464432	1.132453168850005	1.1276645664147649	0.793142641277584	0.8066354978820297	0.8053175158544702
0.11800000000000001	2.134669661610358	2.103385028259727	2.0890049647731277	1.1229676255732777	1.1270730185104638	1.1227244759739934	0.7843954264848371	0.7988196357757169	0.7981157623293756
0.11900000000000001	2.1364393845294414	2.1057081340316923	2.0915797464506993	1.1165963741741873	1.121515638033861	1.117605678097987	0.7754744535612264	0.7908316119590089	0.7907459304334304
0.12	2.13804639778397	2.1078876320316993	2.093995145681031	1.1100449549232494	1.1157786209971257	1.1123153226480988	0.7663926614743855	0.7826819680088923	0.783216368877363
0.121	2.1394904140966284	2.1099062857147035	2.096251632435054	1.1033152965153945	1.109868548598841	1.1068498826685664	0.7571419897766125	0.7743659139761477	0.775522123084832
0.122	2.140777348117723	2.111750200079483	2.09834863586238	1.0964119651562945	1.1037836205699165	1.101212587703891	0.7477274094992211	0.7658851485933164	0.7676722016778551
0.123	2.1419067011410644	2.1134571081327977	2.1002914204876	1.0893345937943382	1.0975290211644286	1.0954072498740832	0.7381564808490829	0.7572497634866564	0.7596658003195914
0.124	2.1428823672422572	2.114999457187114	2.102081125520714	1.0820852887904098	1.091105221584287	1.089435068024759	0.7284308608366356	0.7484606682048751	0.7515047873374581
0.125	2.1437051458816194	2.1163897473700795	2.1037206844385503	1.0746685284033364	1.0845134130846126	1.0832975424890354	0.7185505221173089	0.7395137524088753	0.7431941848379122
0.126	2.14437531161667	2.1176382574461736	2.1052101344230807	1.0670847527854639	1.0777591034924527	1.0769956390669815	0.7085194401100179	0.7304172376138486	0.7347331921867754
0.127	2.1448987742763395	2.1187357040337385	2.1065520393855537	1.059336739774112	1.0708395149391474	1.0705339783344567	0.6983360627687525	0.7211738478301254	0.7261286458738593
0.128	2.1452762892033794	2.119697535988223	2.1077481407594063	1.0514261210842089	1.0637602215138156	1.063912041572743	0.6880160312784055	0.711786449546742	0.7173765933318356
0.129	2.1455102900351637	2.1204966048500467	2.1088015990923275	1.0433556079168662	1.0565213838473513	1.0571321270867144	0.6775481516615632	0.7022545352598977	0.7084835047883957
0.13	2.1456003996100317	2.1211686380259582	2.1097112805298965	1.035128917783935	1.0491255314438679	1.0501985491726415	0.666939245355312	0.6925766718141529	0.6994539551508183
0.131	2.1455496323063117	2.121699724589287	2.110483445011196	1.026745791954465	1.0415773021187416	1.0431104170037953	0.656194807859532	0.6827712989780719	0.6902846646137963
0.132	2.1453601535622417	2.122087453781245	2.111114567990285	1.018210287617504	1.0338747385873859	1.0358730505071827	0.6453211680354105	0.6728193617945374	0.6809831580618625
0.133	2.145036740482031	2.1223501085380043	2.1116118096405496	1.0095227720013225	1.0260218068494074	1.0284842244996601	0.6343126136564803	0.6627405153830488	0.6715494313010344
0.134	2.144577203031469	2.1224677622036734	2.1119720895725265	1.0006872514984124	1.0180208274379974	1.0209485285308428	0.6231764627525301	0.6525294311739182	0.6619838078291026
0.135	2.143983780777045	2.122445990913805	2.112201569560352	0.991704285298286	1.0098721639101795	1.0132664857254425	0.6119143635365938	0.6421935018286681	0.6522934276643464
0.136	2.143259688382499	2.122313562700467	2.112297994155134	0.9825756499490325	1.0015790979592682	1.0054423391657679	0.6005295196816692	0.6317302210572675	0.6424770503987391
0.137	2.14240853681764	2.1220428613460847	2.1122657364263295	0.973305822894899	0.9931442400432355	0.9974744420843707	0.5890249513064302	0.6211446161910089	0.6325379224430981
0.138	2.1414290796475575	2.1216295808706946	2.1121059555058057	0.9638968066459852	0.9845681557679905	0.9893690102019183	0.5774034317637781	0.6104383556832471	0.6224799978845444
0.139	2.1403234112736422	2.1211107628747587	2.1118196768751876	0.9543485986042504	0.9758533682139958	0.9811237698257795	0.5656668908707765	0.5996146395290534	0.6123042013904934
0.14	2.139094729413825	2.120457809333884	2.111408130758598	0.9446645451502339	0.9670018057875737	0.972743266728997	0.5538194151064897	0.5886759389167908	0.602009996110457
0.14100000000000001	2.1377449751484425	2.119690804165893	2.1108744361304237	0.9348465408562167	0.9580158452730704	0.9642282521565924	0.5418628217484354	0.5776246395740436	0.5916075721885934
0.14200000000000002	2.136274278021309	2.118798850342025	2.1102217958127736	0.9248966538424273	0.9488972140286295	0.9555814235830389	0.5298000227544669	0.5664632845894058	0.5810918134905435
0.14300000000000002	2.1346843507286146	2.1177860372109722	2.1094474950989377	0.914817435752218	0.9396470078221741	0.946805195604556	0.5176341115712647	0.5551944102970885	0.5704689010285178
0.14400000000000002	2.132979731837974	2.1166460714332973	2.1085566247949568	0.9046112008574809	0.9302690649826212	0.9379011314051404	0.5053679734940127	0.5438206894365776	0.5597409596666247
0.145	2.131160930557387	2.1153970924019294	2.1075468568985696	0.8942790395832775	0.9207638648528716	0.9288684574748278	0.49300401950926626	0.5323448891741951	0.5489089900479316
0.146	2.129225472265311	2.1140412009419283	2.1064248258776224	0.8838230520440294	0.9111334645328004	0.9197135664746829	0.4805447381081344	0.5207690715710276	0.5379770365832428
0.147	2.1271804782841266	2.1125779491824996	2.105187121053082	0.8732473887206548	0.9013820019760922	0.9104345105754239	0.46799339071525436	0.5090959027685042	0.5269488525612188
0.148	2.1250261238523933	2.1109904686188843	2.1038410367083524	0.8625522294683311	0.8915075592191882	0.9010334357907984	0.4553525905468012	0.49732867048493945	0.5158209922629371
0.149	2.122764138386791	2.1092962609822834	2.102382976233342	0.8517395078989526	0.8815143296866289	0.8915159477546988	0.4426248659384912	0.4854683474606821	0.5046006350817104
0.15	2.1203935930086755	2.107491017167495	2.100815472859339	0.8408120152405055	0.8714042768937179	0.8818790467050883	0.4298135462829081	0.4735185694067943	0.49328900356090777
0.151	2.1179186563927654	2.1055810614096395	2.099141403206149	0.8297716272800171	0.8611794994599542	0.8721295783495	0.41692080611409765	0.46148229906201904	0.4818880150182069
0.152	2.115340797627188	2.10356637241857	2.0973615549118265	0.8186204259053536	0.8508421242967744	0.8622639567944493	0.40394956246848646	0.44936086861299945	0.47040056539277597
0.153	2.1126605577911843	2.101444122987437	2.0954768102782295	0.8073605267711194	0.8403918944894642	0.8522888418680754	0.39090193937900836	0.43715696266596443	0.45882894866568
0.154	2.1098792116844556	2.099214120951914	2.093490648419937	0.7959940455319189	0.8298319110968722	0.8422031210900267	0.3777819063122164	0.42487416412115697	0.44717725305479344
0.155	2.1070007169601084	2.0968959469998487	2.091401742270911	0.7845222813893222	0.8191655829920891	0.8320091775501354	0.3645910117245219	0.4125139575896995	0.43544547856011606
0.156	2.104022138233367	2.094471117032571	2.0892130198650642	0.7729468645282292	0.8083930206554544	0.821709830666134	0.35133269611536033	0.40007884925516984	0.42363338634493336
0.157	2.1009509353660456	2.0919570106600913	2.086928276664951	0.7612730606157101	0.7975167038324942	0.8113060407822277	0.33800888025418024	0.3875721752088262	0.4117494254788252
0.158	2.0977827929890394	2.0893362482723985	2.0845442842932402	0.7494991814008366	0.7865390364011345	0.8007983511943384	0.324623410620107	0.37499545886124896	0.399792205109271
0.159	2.094522134215239	2.086626209479504	2.082062428211997	0.737629361047605	0.7754613061355363	0.7901932888922145	0.31117751421782297	0.36235193468162297	0.3877661969386611
0.16	2.0911713065335276	2.0838271734436873	2.0794894888959816	0.7256641512360554	0.7642857107626485	0.779486079695225	0.2976748101825734	0.34964364649937124	0.37567183252247216
0.161	2.087728134570985	2.0809208783494184	2.076822963953662	0.71360543673439	0.7530120793701695	0.7686843759147767	0.2841180209225016	0.33687266899541235	0.3635120846785873
0.162	2.0841995880999713	2.077942013854577	2.0740623227126966	0.7014574282314923	0.7416464044860721	0.7577858221291736	0.27050970002671954	0.3240423792821529	0.3512891098780829
0.163	2.0805811948557187	2.074856131353579	2.071211929192074	0.6892204300382173	0.7301869453698907	0.7467950707902438	0.256851931538119	0.3111554135038628	0.3390052652581897
0.164	2.0768776578945354	2.0716844523936815	2.0682744001207483	0.6768963657752626	0.7186358742862247	0.7357126185464054	0.24314784810538584	0.2982132147015626	0.32666344099895644
0.165	2.073088873203337	2.068434245344484	2.065249124195832	0.664485977102024	0.7069973926517955	0.7245400391890143	0.22939946757906696	0.2852184733388836	0.3142653083023644
0.166	2.0692183457454743	2.065086491443304	2.0621353749596083	0.6519945684981018	0.6952714940432754	0.7132793059624243	0.2156105310988374	0.2721737250506407	0.3018136950104458
0.167	2.065264152617306	2.0616634411310564	2.058937336266446	0.6394212923271673	0.683461067523673	0.7019323186729234	0.20178277393883157	0.2590818761809678	0.28931013390510363
0.168	2.061230854290862	2.058147814057965	2.055653981028418	0.6267698347757125	0.6715659575966403	0.6905002994648971	0.18791894678795837	0.24594492561395037	0.27675776512019407
0.169	2.0571185151643245	2.0545645943970627	2.0522897626023497	0.6140401721951382	0.6595905699804518	0.6789876218087166	0.1740219789582598	0.23276532408344378	0.2641582977104556
0.17	2.0529274213252466	2.050888780794313	2.048841780703454	0.6012350425643659	0.6475348826251254	0.6673915650280555	0.1600934002449715	0.2195458480613544	0.2515142841821265
0.171	2.0486607199987876	2.0471421843590174	2.0453169043239203	0.5883566817029865	0.635400998973875	0.6557168888867805	0.14613714320705623	0.2062883557453308	0.23882781504490103
0.17200000000000001	2.04431681669023	2.0433063115185197	2.0417097232102464	0.5754071908226948	0.6231905645363938	0.6439643180472635	0.1321548487762502	0.19299531381832558	0.2261011480066439
0.17300000000000001	2.0399015300452144	2.039398541882832	2.0380257421098404	0.5623898571234087	0.6109065206197901	0.6321368196788413	0.11814958189801349	0.17966895141342135	0.21333710845498238
0.17400000000000002	2.035411512861191	2.03541914609549	2.0342660081597215	0.5493029874218028	0.5985513103386985	0.620232895511881	0.1041231335081426	0.1663124442105257	0.2005370097021233
0.17500000000000002	2.0308504766817457	2.031367006973082	2.0304304157619906	0.5361487818626267	0.5861233632413919	0.6082589611941935	0.09007915932286982	0.1529272046761394	0.18770358963571493
0.176	2.02621893649187	2.0272273356259083	2.026518993876512	0.522933537562883	0.573626471385112	0.5962129240152534	0.07601913628454222	0.13951663495051217	0.1748393314133998
0.177	2.0215192578483085	2.023015125344509	2.0225352702497186	0.509655313346262	0.561062923323475	0.5840996903932375	0.061945806243209466	0.12608205761369412	0.1619459057689336
0.178	2.0167514309836445	2.0187496008443673	2.018479938685258	0.4963164131342831	0.5484344004348954	0.5719169757972424	0.047861882457936246	0.11262620959631386	0.14902605786867942
0.179	2.0119157400672925	2.0143982951544013	2.0143544849833432	0.48291838479531973	0.5357414421683476	0.5596697432045924	0.033769646158839185	0.09915113104322527	0.13608144378457745
0.18	2.0070144632493396	2.0099907230958385	2.0101586582799915	0.4694642944660467	0.5229864957480936	0.5473577705605771	0.01967163046620307	0.08566003038562503	0.12311461899385065
0.181	2.002050271498197	2.005510282380383	2.0058929224681643	0.4559543957728556	0.510170398228767	0.5349854298854888	0.005570257134832986	0.07215448293178822	0.11012778571463357
0.182	1.9970217258000835	2.0009568705443246	2.00156233560396	0.4423930576044428	0.4972980223802911	0.5225500125898096	-0.00853209698616761	0.058636738954809885	0.09712305472232502
0.183	1.991930738743641	1.996341606627255	1.997162532004595	0.4287790027502364	0.4843658804423094	0.5100579295803868	-0.022632992351806918	0.045109321528070484	0.08410221978615466
0.184	1.9867790861368073	1.9916640143249804	1.99269999587012	0.4151175114516556	0.4713818332046536	0.49750711653280755	-0.0367300545020623	0.03157441315018063	0.0710680417112085
0.185	1.981569260185753	1.9869200349166762	1.988169931358421	0.4014066494377173	0.4583419686996023	0.48490179242758175	-0.050820854786161905	0.018034318115460527	0.05802252311064261
0.186	1.9763000868331997	1.9821102029918698	1.9835811250787017	0.38765115567511926	0.4452506750935001	0.4722405138398284	-0.06490306426067102	0.00449122681954809	0.04496733045127048
0.187	1.9709706798692097	1.9772521528383145	1.9789273850916742	0.37385062676911884	0.43211008763044667	0.45952765289930375	-0.07897448222922548	-0.009052597381984202	0.03190503511207026
0.188	1.965587904282876	1.9723208213114434	1.974212757780876	0.36000679180084516	0.4189209885602199	0.44676443316940767	-0.09303238329112301	-0.02259491920975355	0.018837639778204598
0.189	1.9601487061273735	1.967334856630642	1.9694363475936032	0.3461234432197624	0.4056842505677615	0.4339514317098286	-0.10707495628666454	-0.03613355903000084	0.005767253605994997
0.19	1.9546538057239702	1.9622964947689396	1.9646054475861017	0.33220080784985534	0.392403508332649	0.42109122034808644	-0.12109890142130779	-0.049666359367747596	-0.007304037926767867
0.191	1.9491077223009443	1.9572037789311252	1.9597134285503608	0.3182413897834976	0.37908099098181774	0.4081863665551419	-0.13510350915766312	-0.06319102636430557	-0.020374206648289712
0.192	1.943508252337564	1.9520412314482136	1.9547635432696853	0.30424703072405157	0.3657147087450855	0.3952366123727417	-0.1490855066953448	-0.0767056536611557	-0.03344114622441224
0.193	1.9378573129405894	1.946826426837823	1.9497595252548052	0.2902179474955794	0.3523088223372344	0.3822423377512884	-0.16304237112937162	-0.09020782721396656	-0.04650290125399876
0.194	1.932156216232052	1.9415733891649272	1.94470038896965	0.2761569765456658	0.3388635908363253	0.3692084326196892	-0.17697221936748858	-0.10369519882222537	-0.05955710822936728
0.195	1.9264060603404742	1.9362458311109818	1.9395877050094261	0.262066489463486	0.32538229625513787	0.3561340065432856	-0.19087342886960157	-0.11716588179410926	-0.07260200029544739
0.196	1.92060712022128	1.930883746655389	1.9344222276261203	0.24794604006081303	0.31186412250101747	0.3430214606513938	-0.2047430778403147	-0.1306183823918947	-0.08563581754510843
0.197	1.914762170033672	1.925456973012112	1.9292032196496758	0.2337981967757282	0.298315035071267	0.3298732327138512	-0.2185785743201106	-0.14404953951922003	-0.09865598207740058
0.198	1.9088707824385474	1.919996675523241	1.9239331247365128	0.21962651227639707	0.28473224653307744	0.31669026768052677	-0.2323787689228611	-0.15745774891565723	-0.11166075082479265
0.199	1.902932958404503	1.9144713065492127	1.9186145950886175	0.20542947384099228	0.27112042919113866	0.30347210731478635	-0.24614092034902826	-0.1708411965602803	-0.12464851019519324
0.2	1.8969513426744147	1.9089046626351787	1.9132451624164153	0.19121086662099693	0.2574770641023287	0.2902233301429313	-0.2598627213282049	-0.1841969355516378	-0.13761681527106576
0.201	1.8909277907047821	1.9032897076658983	1.9078275519223649	0.17697154429436102	0.24380815453235832	0.2769429571149945	-0.27354291823209154	-0.1975243502443706	-0.15056359192230895
0.202	1.8848604012450951	1.8976350185707342	1.9023641493934382	0.16271329427849202	0.23011437759502473	0.2636344959221492	-0.2871786153430939	-0.21082040216014086	-0.1634876794426382
0.203	1.8787518781403063	1.8919295559721803	1.896853394712463	0.14843773994071033	0.21639361861105746	0.25029891797885556	-0.30076801996917857	-0.22408333857492044	-0.17638620675620978
0.20400000000000001	1.87260221315536	1.8861697434798756	1.8912989302624694	0.13414650473770987	0.20265260980266625	0.23693690668042056	-0.31430860461094307	-0.23731089231879302	-0.1892579486993838
0.20500000000000002	1.86641348019854	1.8803909292222947	1.8856977803320427	0.11984093096228379	0.1888897477855262	0.22355050751290217	-0.32779895277033805	-0.2505017801168747	-0.20210086714463169
0.20600000000000002	1.86018815702473	1.8745421331048915	1.8800530866639766	0.10552274920698688	0.17510705252734185	0.21014123076428218	-0.3412365455786173	-0.26365334780498795	-0.21491259005996635
0.20700000000000002	1.8539218922836818	1.8686735941535326	1.874368585199018	0.09119353299325386	0.16130638836548694	0.19671037402570218	-0.35461993326242014	-0.2767636026144077	-0.2276921583291575
0.20800000000000002	1.8476209116594025	1.862755006458583	1.8686380873584512	0.07685472973580103	0.14748891213351317	0.1832596295948485	-0.36794662157686725	-0.2898316581483478	-0.24043685216558897
0.209	1.8412837560220143	1.8567951636386142	1.8628702281095604	0.06250780733681903	0.133656299097339	0.16979003054281583	-0.381214766874714	-0.30285429994930985	-0.2531454001764609
0.21	1.8349101112409998	1.8508061554385884	1.8570598141785066	0.04815466737803529	0.1198099962993126	0.15630323553698672	-0.39442260785740674	-0.3158302263214843	-0.26581567261066663
0.211	1.8285033686899563	1.8447740533528223	1.8512095056743396	0.03379639663651645	0.1059514784596677	0.14280079527083675	-0.4075678513344129	-0.3287579788748465	-0.2784458880329339
0.212	1.822064172445119	1.8386949208269188	1.8453212756683328	0.01943458093194018	0.09208218375633669	0.12928393321729012	-0.4206488813986044	-0.3416350745884427	-0.29103445018763713
0.213	1.8155905474556655	1.8325894370594469	1.8393973876430516	0.005070844068179949	0.07820359916019774	0.11575424614159953	-0.43366356793668787	-0.35445980363595414	-0.3035796051563374
0.214	1.8090851706328417	1.8264408159036087	1.8334353532442393	-0.009293434084485215	0.06431709191485595	0.10221289909176556	-0.44661059232747324	-0.36723008340918367	-0.3160794098164112
0.215	1.802550024119691	1.8202757281916058	1.827437172846181	-0.02365671855089429	0.05042419614811012	0.08866149778065317	-0.4594873859327822	-0.3799450571619242	-0.328531951778579
0.216	1.7959857079478385	1.8140609045884988	1.821402845322128	-0.03801760133945701	0.036526239937167214	0.0751012962070016	-0.47229276416828425	-0.39260203489063805	-0.340936099615373
0.217	1.789390250638415	1.8078234834482863	1.8153358868209193	-0.052374806403268644	0.022624474095097376	0.06153379383023013	-0.4850242453243119	-0.40519985570234823	-0.3532894924677808
0.218	1.7827676193900193	1.801535799652461	1.809232692848194	-0.06672647432810516	0.008720668669181688	0.047960034708726985	-0.49767984247223374	-0.4177357227229292	-0.3655905767308259
0.219	1.77611831071231	1.795228377248281	1.803100546593414	-0.08107159608061551	-0.005184062126855858	0.034381793966553206	-0.5102588338132812	-0.43020957484066213	-0.3778379611222922
0.22	1.7694398565396747	1.788903716273392	1.7969358529862836	-0.09540869418123453	-0.01908830034927223	0.02080009289399981	-0.5227592743206808	-0.44261808680038206	-0.39003157769400787
0.221	1.7627370649480847	1.7825262887532927	1.790738490576952	-0.1097361960638692	-0.032990742705094465	0.007216391370748042	-0.5351785972685592	-0.4549606087385897	-0.40216427140546057
0.222	1.75600746546213	1.7761318273261806	1.7845091392478336	-0.12405302191485386	-0.04688980978787338	-0.006368002490464054	-0.5475161033112567	-0.46723442757886113	-0.4142406802748673
0.223	1.749256218406731	1.7697158124507788	1.7782538750192955	-0.13835739843645428	-0.06078429420085697	-0.01995179964471823	-0.5597690752652349	-0.47943940500236965	-0.4262572569650191
0.224	1.7424778293756478	1.7632626042385713	1.7719670296924794	-0.15264822561292468	-0.07467300074680738	-0.03353375689317565	-0.5719364409050867	-0.49157224206866945	-0.4382094535302587
0.225	1.7356786297304452	1.756785413835456	1.7656537698195587	-0.16692425315715806	-0.08855451741593708	-0.047112254021169156	-0.5840164637911853	-0.5036324088128104	-0.45010030752745445
0.226	1.7288567349300823	1.7502776127386275	1.7593111410794964	-0.1811839998313054	-0.10242749371491602	-0.06068643956788862	-0.5960075486072093	-0.5156183219709762	-0.4619247729414898
0.227	1.7220141263024256	1.7437602628289286	1.7529454421589723	-0.19542600293795337	-0.11629056999585989	-0.0742549241065998	-0.6079081136165506	-0.527527821443561	-0.47368297763067974
0.228	1.7151494335993687	1.7372014075209092	1.746550483670924	-0.20964909168803383	-0.13014257672686372	-0.08781632332912394	-0.6197167085535639	-0.5393593413212018	-0.4853710078966417
0.229	1.7082665161689714	1.7306261335105833	1.7401304544899945	-0.2238513137888125	-0.14398238419101805	-0.1013695747058269	-0.6314319578447206	-0.5511121897454194	-0.49699147853962944
0.23	1.701363158332494	1.7240277057755975	1.733686383803276	-0.23803264566189314	-0.15780833225258337	-0.11491310914256227	-0.6430497267389262	-0.5627838465374966	-0.5085411342454438
0.231	1.6944411876548489	1.7174064908459543	1.7272197735186616	-0.25219234626395565	-0.1716195165433655	-0.12844601720198262	-0.6545740850663754	-0.574373349044412	-0.520017871691129
0.232	1.6875015529815929	1.7107653111015144	1.7207281236386338	-0.2663259158058487	-0.18541445914502008	-0.14196704747759623	-0.6659978481861152	-0.5858791120395815	-0.531419393447144
0.233	1.6805451383325523	1.704101041380047	1.7142178119197304	-0.2804356999726168	-0.19919211138731946	-0.1554749195593795	-0.6773239346834191	-0.5972994616632564	-0.5427486684632309
0.234	1.6735717194495274	1.6974187699305987	1.7076827030893462	-0.2945194975809104	-0.21295200807494596	-0.16896838549991622	-0.6885471619713507	-0.6086331630656957	-0.5539977770176191
0.23500000000000001	1.6665835145270995	1.6907151646503498	1.7011257866816023	-0.3085749648476638	-0.2266899188516144	-0.1824464293693107	-0.6996673688949875	-0.6198788763087602	-0.5651670912272835
0.23600000000000002	1.6595784273628527	1.6839952877739433	1.6945508292675615	-0.3226002132771725	-0.24040897447549003	-0.19590776617643912	-0.7106848777758448	-0.6310351381492383	-0.576259581581113
0.23700000000000002	1.6525592410705223	1.677256292735452	1.6879572882146825	-0.3365969415292182	-0.2541051357636987	-0.2093511682071384	-0.7215981969664991	-0.6421000994432841	-0.5872693355328323
0.23800000000000002	1.6455271184168523	1.6704989838290134	1.6813424808890103	-0.3505610642527685	-0.2677778533113858	-0.2227754301260266	-0.7324028520980223	-0.6530763321125477	-0.5981973549883338
0.23900000000000002	1.6384806666807028	1.663725704967155	1.6747094128325863	-0.364494105332334	-0.28142602471509026	-0.2361796781015871	-0.7430990371486751	-0.6639513392910373	-0.6090421799741189
0.24	1.6314221923332086	1.6569370306079387	1.6680598640986082	-0.3783928630876075	-0.2950484554641564	-0.2495633459328818	-0.7536854297796843	-0.6747383660265421	-0.619801411409066
0.241	1.6243527158263098	1.6501334929125038	1.6613928854905446	-0.39225567507859793	-0.30864461948910754	-0.26292306244783736	-0.7641631099400119	-0.685424560579096	-0.6304740980495124
0.242	1.6172712697806653	1.6433136111045943	1.6547092772801846	-0.40608408299111765	-0.32221270335213253	-0.2762605244194589	-0.7745281986128806	-0.6960176071091928	-0.6410589378290044
0.243	1.6101801754541547	1.6364806576612576	1.6480098433093653	-0.4198743195459433	-0.335751499037513	-0.28957187871916795	-0.7847810451989753	-0.7065065072039162	-0.6515532159431696
0.244	1.6030779473927526	1.629633871658808	1.6412977672392164	-0.4336263693224678	-0.3492611597211724	-0.3028582526693598	-0.7949158610220974	-0.7168990545268236	-0.6619595296395729
0.245	1.5959657929163196	1.6227745269069238	1.6345668784188885	-0.4473409005012238	-0.3627371748795916	-0.31611809446679434	-0.8049367966306318	-0.7271901659865639	-0.6722755201121025
0.246	1.5888459937239146	1.6159023043309015	1.6278254245405985	-0.4610126952098185	-0.3761842840993816	-0.3293497736111597	-0.8148438887867363	-0.7373776437616303	-0.6824975695731313
0.247	1.5817169155782327	1.6090193885820467	1.6210688220036464	-0.47464470956444527	-0.389595812636533	-0.3425540827767932	-0.8246339846929566	-0.7474636898309023	-0.69262370321181
0.248	1.5745803915990668	1.6021258243206553	1.6143019872834206	-0.4882335660379557	-0.4029720863428239	-0.35572667600684615	-0.8343025642058353	-0.7574433108655054	-0.7026569148078191
0.249	1.5674365456596695	1.595219812646532	1.6075205444703884	-0.5017789285263886	-0.41631481871568327	-0.3688692293661352	-0.8438484960590075	-0.7673161912825377	-0.7125943937168164
0.25	1.5602877820251637	1.5883065155848077	1.6007285024863651	-0.5152806012473359	-0.42962010088679725	-0.3819793921380918	-0.8532724766933274	-0.7770826365100654	-0.7224353580430023
0.251	1.553131430002451	1.5813825806379576	1.5939251726238568	-0.5287349240974544	-0.4428875967177279	-0.3950570747818111	-0.8625803176549757	-0.7867425250324632	-0.732177107282535
0.252	1.545970768872101	1.5744496451544028	1.587114577651905	-0.5421429243423919	-0.45611757407108755	-0.40809990946526264	-0.8717591998380221	-0.7962890591258123	-0.7418215637017037
0.253	1.5388054173330143	1.5675095647734758	1.5802901480855698	-0.5555051949264942	-0.4693077613723431	-0.4211078151676169	-0.8808152826829991	-0.8057274524381527	-0.7513622811484375
0.254	1.531634082523624	1.560561291144487	1.5734588401015446	-0.5688180134550652	-0.4824569692639374	-0.43407928484481056	-0.8897494467053833	-0.8150542618907025	-0.760803257028912
0.255	1.5244614844042246	1.553605122195463	1.5666189881311126	-0.5820800936193086	-0.4955649739581866	-0.44701534040138285	-0.8985545457706056	-0.8242717819856846	-0.7701395668461045
0.256	1.5172840234875529	1.5466434859467062	1.5597701083443545	-0.595292035191218	-0.508631149622968	-0.4599113640513631	-0.9072304779119236	-0.8333726333386775	-0.7793764955429844
0.257	1.51010421153498	1.5396757964169578	1.5529154114451362	-0.6084529958384521	-0.5216533669079289	-0.4727702396845284	-0.9157821373304852	-0.8423597207729461	-0.7885050817455639
0.258	1.50292294079087	1.5327035848656663	1.546051798479303	-0.6215604956424232	-0.5346308403875953	-0.4855895425357009	-0.9242034798733444	-0.8512299020008944	-0.7975316726270083
0.259	1.4957398393735442	1.5257252641172154	1.5391822788647544	-0.6346159043767817	-0.5475630534009254	-0.49836703597624227	-0.9324934931305537	-0.8599865322365898	-0.8064481400088765
0.26	1.4885552793773174	1.518744038950412	1.5323074453939134	-0.6476170760399661	-0.5604488273506627	-0.5111042688066535	-0.9406547349357595	-0.8686276955127975	-0.8152608150320242
0.261	1.481368557017771	1.5117571462756345	1.5254268884276525	-0.6605637768991022	-0.5732888052623368	-0.5237970443953176	-0.9486809396698697	-0.8771493627030942	-0.8239656597774654
0.262	1.474183921251388	1.504768280535341	1.5185422089820044	-0.6734540591966066	-0.5860789912080054	-0.5364473161456341	-0.9565783729519762	-0.8855518212130581	-0.8325588925956986
0.263	1.466999196452316	1.4977758715942855	1.5116503555325345	-0.6862856677511776	-0.5988211487926048	-0.5490529938408992	-0.9643407691629877	-0.8938274933088858	-0.8410437470734115
0.264	1.4598146022591743	1.4907817457205494	1.5047583270785019	-0.6990607258507318	-0.6115152232114919	-0.5616161649820521	-0.9719681283029025	-0.9019895123800201	-0.8494163486947178
0.265	1.4526323940087875	1.483785919533209	1.4978627787113097	-0.7117771925021408	-0.6241570795814315	-0.5741298688085117	-0.979460362217491	-0.9100314167018329	-0.8576770667470804
0.266	1.4454521618456198	1.4767883358856106	1.4909638259872238	-0.724434654332408	-0.6367471278528789	-0.5865985404227971	-0.9868176350908464	-0.9179475276033371	-0.865825973090275
0.267	1.4382727708803158	1.4697902368590259	1.484061130150172	-0.737031788215332	-0.649284805125682	-0.5990198939011199	-0.9940445626284267	-0.925742513778942	-0.8738621722915068
0.268	1.431097677264598	1.4627913174942218	1.477157402538207	-0.7495673360504572	-0.6617703215845686	-0.61139241809938	-1.0011246909482445	-0.9334175422714648	-0.8817862341168695
0.269	1.4239248171709546	1.4557930442985108	1.4702526458031222	-0.7620421220931114	-0.6742029969729999	-0.6237159641628445	-1.0080739264174055	-0.9409610615295744	-0.8895912563301984
0.27	1.416755564907503	1.4487943932878278	1.4633461238489873	-0.7744536701519873	-0.6865776871339817	-0.6359879521489713	-1.0148839102446636	-0.9483824285847513	-0.8972829388820142
0.271	1.4095902525617894	1.441797583578873	1.456440034663695	-0.786801152262413	-0.6988994901908442	-0.6482103599369949	-1.0215554475645718	-0.9556769408227427	-0.9048581609131866
0.272	1.4024309926092053	1.4348026693156424	1.4495339530067428	-0.79908427743665	-0.7111638850889086	-0.6603806130158327	-1.0280863344166622	-0.9628486196768351	-0.9123176315115669
0.273	1.3952751404995283	1.4278085434419063	1.4426291270678262	-0.8113047982644901	-0.7233720727676186	-0.6724987437192199	-1.0344810572635421	-0.9698901983461375	-0.919660654459712
0.274	1.3881258517219153	1.4208174827819078	1.4357256564559726	-0.8234577286666435	-0.7355224618575498	-0.6845646958651946	-1.0407316970652258	-0.9768041821635807	-0.9268835682032408
0.275	1.380980011689584	1.4138286626236753	1.4288230399566944	-0.8355454349840852	-0.7476144023889516	-0.6965766568716656	-1.046842084736205	-0.9835916983383601	-0.9339863727421536
0.276	1.373842928694579	1.406843345472702	1.4219202975069969	-0.8475657608526745	-0.7596456306861109	-0.708533188939541	-1.0528095890638085	-0.9902458604359015	-0.9409730381926765
0.277	1.3667107588975436	1.3998614925677202	1.4150212318642201	-0.8595167780676793	-0.7716183423171397	-0.7204352276999684	-1.0586424487926487	-0.9967731552441403	-0.947835550596016
0.278	1.3595860798314725	1.3928849147752709	1.4081256707270493	-0.8714023315970509	-0.7835307027310073	-0.7322801798844946	-1.064327243173206	-1.0031735571256193	-0.9545819380573743
0.279	1.3524710571236518	1.3859119017541337	1.4012336918391979	-0.8832161930942166	-0.7953804520567607	-0.7440680070307605	-1.0698704907973908	-1.0094405490367842	-0.961204349741934
0.28	1.345361004237267	1.3789428507155446	1.3943420352242368	-0.8949624881642402	-0.8071696430621178	-0.7558005762209091	-1.0752660962455582	-1.0155740140471896	-0.9677059911940641
0.281	1.338260306627713	1.3719805102062148	1.3874574234249042	-0.9066373468596953	-0.8188942070744873	-0.7674740599230493	-1.0805254322361497	-1.0215812792868189	-0.9740839805480782
0.28200000000000003	1.3311672284281533	1.365023381848582	1.3805761848251321	-0.9182406042365878	-0.830557634176652	-0.7790873349131321	-1.0856363362418977	-1.0274496810331804	-0.9803389951002829
0.28300000000000003	1.3240841940023889	1.3580719590609496	1.3736997065494831	-0.9297738081109144	-0.8421556529227374	-0.7906435203746451	-1.0906071824271917	-1.033190191148157	-0.9864717705713684
0.28400000000000003	1.3170108463337473	1.3511279335192785	1.3668292973746958	-0.9412327841949112	-0.8536895426910834	-0.8021382644226589	-1.0954278750472883	-1.0387973498804888	-0.9924816364935852
0.28500000000000003	1.3099447766460666	1.344189159677673	1.3599621486017095	-0.9526200128210618	-0.8651573602253257	-0.8135739189008592	-1.100109475751424	-1.044271153072803	-0.998367740468533
0.28600000000000003	1.3028911765711555	1.3372596420680511	1.3531044961281107	-0.9639344838477792	-0.8765608112054936	-0.8249472492123234	-1.1046399411069285	-1.0496074503778958	-1.0041254771985195
0.28700000000000003	1.2958472200946127	1.330335856099281	1.3462518571731588	-0.9751739208518243	-0.8878961558712988	-0.8362597673142169	-1.1090253227098739	-1.0548140608598204	-1.009761024365702
0.28800000000000003	1.288813576193513	1.3234202947615523	1.3394052888261931	-0.9863393525686831	-0.8991660356904044	-0.847507278634125	-1.1132725665355299	-1.059887713999792	-1.0152705004839588
0.289	1.281791539366466	1.316513757994191	1.332564149214826	-0.9974286438438708	-0.9103671265312208	-0.8586934934814076	-1.1173694261803673	-1.0648207741929692	-1.0206563767204897
0.29	1.2747815232975435	1.3096161551689327	1.3257321373714614	-1.0084441150369208	-0.9214999856755179	-0.869816854730719	-1.121319517828711	-1.0696267126928536	-1.0259141069003634
0.291	1.2677812394370882	1.3027275570823809	1.3189078066117539	-1.0193834791954353	-0.932563775670131	-0.8808754959881577	-1.1251270832850782	-1.0742938064736305	-1.0310442221402896
0.292	1.2607956052502807	1.2958477594417928	1.3120941374996973	-1.0302445262555517	-0.9435586293757167	-0.8918695430545631	-1.128780805938677	-1.0788211376894283	-1.0360497893151142
0.293	1.253819800916057	1.2889769837428928	1.3052843521490907	-1.0410295040246966	-0.9544845632402611	-0.9027965958576419	-1.1322987594657532	-1.083214873263655	-1.0409235372935437
0.294	1.2468585738644231	1.2821184801122176	1.298485238492934	-1.051736244084391	-0.9653394733076369	-0.9136590317934598	-1.1356625043904307	-1.0874745895351587	-1.0456765242083816
0.295	1.2399094452831088	1.2752677810524795	1.2916965476474507	-1.0623650996728706	-0.9761238921115918	-0.9244564905192351	-1.138878678648966	-1.0916014625192314	-1.0502978842954023
0.296	1.2329748988686184	1.2684292564568422	1.2849159921779254	-1.0729167106605302	-0.9868347672727851	-0.9351846325940024	-1.141952166189709	-1.095581516385035	-1.0547911642219079
0.297	1.2260525211924882	1.2616012386398048	1.2781463195401026	-1.0833871863044615	-0.9974769532985798	-0.9458476691341081	-1.1448790715743384	-1.0994354142165885	-1.0591569072304219
0.298	1.219144678797314	1.2547858095493767	1.271386398554672	-1.0937802966801613	-1.0080438332663542	-0.9564417520805019	-1.1476588714510616	-1.1031494639371733	-1.0633928529040595
0.299	1.2122513790180918	1.2479809399650734	1.264636995831998	-1.1040914881312807	-1.0185398403647128	-0.9669677114773728	-1.1502913686552427	-1.1067225356976778	-1.067502573184162
0.3	1.2053725914828184	1.2411875457442045	1.2578962344777394	-1.1143236287857496	-1.028962944235581	-0.9774253353218936	-1.1527740442043026	-1.1101634479650642	-1.0714821056454906
0.301	1.1985083375544994	1.2344077085479581	1.2511704818717464	-1.1244740495289145	-1.0393107414645564	-0.9878132370049123	-1.1551170483452164	-1.1134641183730423	-1.0753313853409052
0.302	1.1916602186604954	1.2276396057438643	1.2444531610439142	-1.1345450999961828	-1.049585761114822	-0.9981309982968	-1.1573071357214064	-1.1166266343211162	-1.079054504379763
0.303	1.1848269729964334	1.2208845670519612	1.2377490538319234	-1.1445343544369397	-1.0597855862501429	-1.0083800029607937	-1.159355993057797	-1.1196536517111193	-1.082647978837396
0.304	1.1780090950158402	1.214141869910221	1.2310559368861618	-1.154440484424193	-1.0699103462902804	-1.0185574095705938	-1.161254146674589	-1.1225476423565957	-1.0861094698259401
0.305	1.1712058834320778	1.2074132162082656	1.2243742638291144	-1.164265258145898	-1.0799599970850517	-1.0286625799024183	-1.1630059883882813	-1.1252954563728812	-1.0894438856425948
0.306	1.1644214191928188	1.2006989479403947	1.217706472615594	-1.1740076718371164	-1.0899327260929799	-1.0386981096337116	-1.1646154585142423	-1.1279153436814178	-1.0926456296354736
0.307	1.157651761517324	1.1939972418666507	1.2110533154246728	-1.183667402092197	-1.0998301598756637	-1.0486614715807554	-1.1660772300457436	-1.1303894085315471	-1.0957191029199154
0.308	1.1508991705731244	1.187309786690257	1.2044111249926626	-1.1932423516612607	-1.1096524541675674	-1.0585527884311288	-1.1673910551830113	-1.1327299962117405	-1.098664424243407
0.309	1.1441613439517193	1.1806382350284765	1.197783033554033	-1.2027348447947006	-1.1193955487773355	-1.0683719153572404	-1.1685627649068717	-1.1349366655447592	-1.1014779708908904
0.31	1.137442665203593	1.1739812348656746	1.191166821742225	-1.2121422917687545	-1.1290633005490047	-1.0781189774809188	-1.1695857516177732	-1.1370037410724299	-1.1041635530656042
0.311	1.1307416543238853	1.1673385735066888	1.1845673549632745	-1.2214671893803069	-1.1386520193148373	-1.0877913336174891	-1.1704621021551536	-1.1389305756737718	-1.106720435577609
0.312	1.1240593578772293	1.160711444267179	1.1779796083206002	-1.2307078504984488	-1.1481630637866613	-1.0973897400176738	-1.17119514074842	-1.1407247124665136	-1.1091448325369053
0.313	1.1173923726260846	1.1540990409783753	1.1714061865140817	-1.2398631109404528	-1.1575955070050854	-1.1069143324308084	-1.1717818605491512	-1.1423787218527623	-1.1114423217880758
0.314	1.1107453830949774	1.1475028669895375	1.1648495819388842	-1.2489335306457545	-1.1669497702990144	-1.1163654152678877	-1.172227673564802	-1.143899371587815	-1.1136061647246782
0.315	1.1041148926383328	1.1409227107151076	1.1583072037568547	-1.2579192349929769	-1.1762260066439867	-1.1257418921115796	-1.172529146797325	-1.1452801728050501	-1.115643710458768
0.316	1.0975041665569834	1.1343595238947703	1.1517787496811251	-1.2668177092672155	-1.185422458899355	-1.1350436089861642	-1.172686093954869	-1.1465207750521478	-1.1175492421353914
0.317	1.0909131631363065	1.1278128363820203	1.1452672553782302	-1.2756314785621752	-1.1945400530407169	-1.1442680373683236	-1.1726969090041397	-1.1476352074193104	-1.1193286698136238
0.318	1.0843397578035665	1.1212815465256563	1.138769954744987	-1.2843604081797195	-1.2035770415616331	-1.1534201572336193	-1.172563865810535	-1.1486044149889911	-1.1209751177218028
0.319	1.0777856100349121	1.1147676034814438	1.1322909882119792	-1.2930023831429873	-1.2125341573651336	-1.1624937769744619	-1.1722907975244583	-1.1494436443636353	-1.1224925783856083
0.32	1.071250481345114	1.1082715224487591	1.125826378376446	-1.3015574041297202	-1.2214122157502758	-1.1714922457421095	-1.171875110295891	-1.1501447392379125	-1.1238826433943374
0.321	1.064735114430622	1.1017932600931006	1.1193765477507476	-1.3100275226906495	-1.2302091385360858	-1.1804161367056023	-1.1713180563104524	-1.1507125513175451	-1.1251442524192448
0.322	1.0582414210230202	1.0953312294561357	1.1129479292828859	-1.3184087139650273	-1.2389246272902954	-1.189260515127491	-1.1706133361283098	-1.1511402667745438	-1.126277778450066
0.323	1.051764871388218	1.0888870389021306	1.1065305444839335	-1.3267050517232046	-1.247558834860884	-1.1980301647874807	-1.1697730418314451	-1.1514346047041104	-1.1272793090257547
0.324	1.0453103657402825	1.0824607109452704	1.1001343088111186	-1.3349145155708706	-1.2561135882140477	-1.2067228868340125	-1.168791520306035	-1.151595610297955	-1.128156274911715
0.325	1.0388752810350177	1.0760539829898068	1.0937528240349905	-1.3430346491823535	-1.2645870200618807	-1.2153358922652904	-1.167667166756313	-1.1516232814773917	-1.128901921986068
0.326	1.0324600021460217	1.0696646321844212	1.087389398328553	-1.3510703196427059	-1.272976680978623	-1.2238737548966514	-1.166407375987114	-1.1515176161637344	-1.1295193127311292
0.327	1.0260654519071164	1.063294221270671	1.0810440339453005	-1.3590165863293122	-1.2812872574269614	-1.2323328342532918	-1.165003385536202	-1.151278960523886	-1.130011484005527
0.328	1.0196939504978804	1.0569408626637562	1.074714532232613	-1.3668760239113438	-1.289514247534991	-1.2407146141265333	-1.163462619276149	-1.150903839230406	-1.1303771192671566
0.329	1.0133420635429207	1.050609264099582	1.0684057863170449	-1.3746475520322265	-1.2976609726010073	-1.2490171018595277	-1.1617836090766036	-1.150397658143459	-1.1306126369409362
0.33	1.0070104496494943	1.0442944871998145	1.0621126111684995	-1.3823306723556448	-1.3057239285998568	-1.25724257977019	-1.1599656810372945	-1.149758118098211	-1.130721977142846
0.331	1.0007023059948705	1.0379990951097084	1.055839717438439	-1.3899269674074808	-1.3137044630088732	-1.2653895562053876	-1.1580135091492594	-1.1489899092456546	-1.1307032038319982
0.332	0.9944134939953111	1.0317244072678105	1.049584693473524	-1.3974358612304096	-1.321603274946528	-1.2734583978511853	-1.155921307262578	-1.1480834415203975	-1.1305606496139804
0.333	0.9881467603739656	1.0254688219155297	1.0433477443527592	-1.4048544596335681	-1.3294190837151627	-1.281445697959686	-1.153691934984077	-1.1470510730960126	-1.1302909682762476
0.334	0.981902294640678	1.0192334154719946	1.037132062066036	-1.4121875262607348	-1.3371537094219847	-1.289357699908141	-1.1513283510970245	-1.1458850632072777	-1.1298963023479032
0.335	0.9756793757836805	1.0130174248330246	1.0309313125187731	-1.4194298756227886	-1.3448025919816702	-1.2971883036349736	-1.148834408248923	-1.1445854601935739	-1.1293775683510012
0.336	0.969478315324855	1.006821244038257	1.0247523691085747	-1.4265872014475591	-1.352370173507531	-1.3049391518601503	-1.1461998711087529	-1.1431658794236623	-1.128730963817766
0.337	0.9632991929742172	1.0006447365758482	1.0185914248720827	-1.4336532370112225	-1.3598562440279391	-1.3126128573197595	-1.1434302286021552	-1.1416066709296937	-1.127964027859298
0.338	0.9571444339858713	0.994489604550841	1.012452128667512	-1.4406322342703628	-1.3672570760621796	-1.320206849641695	-1.140531962316101	-1.1399264498674873	-1.1270690443247813
0.339	0.9510091261762023	0.9883558789337206	1.006330755526947	-1.4475244836080907	-1.374576022573913	-1.3277189741749056	-1.1375037594834687	-1.138113122391396	-1.1260501249544932
0.34	0.9448982302522689	0.9822416151709543	1.0002313857254135	-1.4543269247130792	-1.3818100578337331	-1.3351542561620837	-1.1343412302285143	-1.1361676662419657	-1.1249112559052996
0.341	0.9388092961116201	0.97614884645984	0.9941496214018444	-1.4610415139028485	-1.3889617438478994	-1.3425093581101062	-1.1310436639024644	-1.1341010721313163	-1.1236468149909502
0.342	0.9327437599965752	0.9700761422797259	0.9880872203424754	-1.4676662768866835	-1.3960306000681555	-1.3497829308603995	-1.1276165736811046	-1.1319075181646714	-1.1222612409515345
0.343	0.9267009397154939	0.9640251363256935	0.9820455052157288	-1.474204214131015	-1.4030146492373818	-1.3569784931008244	-1.124068482513447	-1.1295875178812573	-1.1207520546806768
0.34400000000000003	0.9206813661152503	0.9579947779713588	0.9760253838112011	-1.4806540501287724	-1.4099167273238113	-1.3640931420369358	-1.1203846018313872	-1.1271368573814593	-1.1191227311053564
0.34500000000000003	0.9146834124159434	0.9519875844990803	0.9700270500579083	-1.4870158011958736	-1.4167338348346359	-1.3711268577538296	-1.116571949697324	-1.1245700610709195	-1.1173714880698273
0.34600000000000003	0.9087114818149735	0.9459997725063698	0.9640465709389593	-1.4932884804429793	-1.423468072888384	-1.3780824632643198	-1.1126301422408753	-1.1218691144709345	-1.115500131955654
0.34700000000000003	0.9027612222736989	0.9400347265132126	0.9580874817078461	-1.4994743215533197	-1.430119628452412	-1.3849567592066658	-1.1085665966922806	-1.1190484806804248	-1.113508660266447
0.34800000000000003	0.8968352836601148	0.9340911767724915	0.9521503117844675	-1.5055709552213452	-1.436686038296015	-1.3917507765477277	-1.104373606406789	-1.1161060447150966	-1.1113970705058158
0.34900000000000003	0.8909312519631132	0.9281695117163841	0.9462341515824524	-1.5115806267196812	-1.4431703112229224	-1.3984655251064357	-1.100058605261981	-1.113038305034925	-1.1091658529523052
0.35000000000000003	0.885051614271204	0.9222691134357667	0.9403367749634648	-1.517501202213285	-1.4495695272321438	-1.4051007238966418	-1.0956206985632975	-1.1098497922151567	-1.1068174231746069
0.35100000000000003	0.8791962848853259	0.9163918295864928	0.9344644916529216	-1.5233348518980736	-1.45588710934856	-1.4116539565486752	-1.0910545973892842	-1.106535355651407	-1.1043493828827102
0.352	0.8733652692788717	0.9105360535882991	0.9286101962716792	-1.5290794055781303	-1.4621213180679797	-1.4181275231681256	-1.0863659480101644	-1.1031067667243013	-1.1017651914988917
0.353	0.867556046840885	0.9047033992562897	0.9227779844417551	-1.5347369124572907	-1.4682699357389022	-1.4245213218544293	-1.0815556809386575	-1.0995521206949745	-1.0990647857470337
0.354	0.8617738203534404	0.8988919996016439	0.9169671099281014	-1.5403076264291746	-1.4743372783927706	-1.430833971683117	-1.0766287324625436	-1.0958835528960804	-1.0962482267407951
0.355	0.8560133936317841	0.8931028801977012	0.9111815570103574	-1.5457906158605357	-1.4803204211782917	-1.4370677969263594	-1.071579668876367	-1.0920944437700428	-1.0933123325630165
0.356	0.8502772878378185	0.8873373216925008	0.9054137085113726	-1.5511858829468546	-1.4862191326017338	-1.443220807485797	-1.066407452299421	-1.088187441318132	-1.0902635264033917
0.357	0.8445652133203483	0.8815942569558997	0.8996692934913206	-1.5564933744175433	-1.4920359747794012	-1.4492945480350614	-1.0611219236600007	-1.084160334536218	-1.0871026588984833
0.358	0.838877743142309	0.8758726746222303	0.8939468348165881	-1.5617139106939786	-1.4977693583354696	-1.4552875130807934	-1.055718383750178	-1.080017434292461	-1.0838253269776306
0.359	0.8332146049752029	0.8701753787245214	0.8882459074271565	-1.5668499936233986	-1.503420569626859	-1.4611994837592557	-1.0501955035659962	-1.0757578232632319	-1.0804339684162265
0.36	0.8275784412398168	0.8645003169555081	0.8825683400748288	-1.5718966222168351	-1.5089878878042924	-1.4670331779344044	-1.0445594771178253	-1.0713875405092825	-1.0769294984697277
0.361	0.8219639400843048	0.8588487758697323	0.8769113552986146	-1.5768562910542983	-1.51447303140031	-1.4727861150167239	-1.0388072433823403	-1.0669018632047573	-1.0733138431886962
0.362	0.8163736359899502	0.8532204619933316	0.8712770211919727	-1.5817313677809977	-1.5198744721920838	-1.4784598612066342	-1.0329386696060607	-1.06229767462818	-1.0695876642423976
0.363	0.810810267857307	0.8476139455309426	0.865664484877985	-1.586519414586202	-1.5251925728396267	-1.4840540461535903	-1.0269590438863063	-1.0575852362082114	-1.0657517535908327
0.364	0.8052686655756435	0.8420320753205592	0.8600771079775067	-1.5912203323423686	-1.5304292439736285	-1.4895664431780915	-1.0208707227481937	-1.0527596893378326	-1.0618052475057063
0.365	0.7997538600973444	0.8364718586703306	0.8545076776167676	-1.595836566160573	-1.535584442719407	-1.495001569379003	-1.0146669168295566	-1.047821110011574	-1.0577462906820059
0.366	0.7942634202817144	0.8309364772796529	0.8489635109360778	-1.600367896093513	-1.5406563260639494	-1.5003547064344769	-1.0083533613437823	-1.0427694931491285	-1.0535829069747087
0.367	0.7887973319841649	0.825424398878782	0.8434446016435249	-1.604812238730337	-1.5456446954396301	-1.505630451815827	-1.0019305831283811	-1.0376112216033275	-1.0493079933061407
0.368	0.7833555744617084	0.8199353369015521	0.8379442902551069	-1.6091698652708695	-1.5505520352793898	-1.5108269445649558	-0.9953987531569044	-1.032345271524195	-1.0449283447106488
0.369	0.7779405142569416	0.8144696601674852	0.8324686079898871	-1.6134447433627241	-1.5553776272131155	-1.5159440411577674	-0.9887626377272776	-1.026974200659572	-1.040441345102405
0.37	0.7725499270446337	0.8090274589107561	0.8270146251477838	-1.6176332092724717	-1.560121847738163	-1.5209807373446405	-0.9820183583307124	-1.0214892520165428	-1.0358461045019862
0.371	0.7671833808641895	0.8036095869600522	0.8215859799942634	-1.621737663010915	-1.564783891878058	-1.5259403470066188	-0.9751713455454671	-1.0159022097163588	-1.0311497716487201
0.372	0.7618411640111126	0.7982156570741329	0.8161784950675237	-1.6257567522249372	-1.5693639723183712	-1.530819748196607	-0.9682186810248541	-1.01020745207832	-1.026346238068624
0.373	0.756526071237183	0.7928439218630663	0.8107946375333589	-1.629692316333025	-1.573863886438285	-1.535619813667552	-0.9611592693868493	-1.0044056655158788	-1.0214389623963755
0.374	0.7512350060240504	0.7874963906386933	0.8054345078924919	-1.6335430309909795	-1.578281551241733	-1.5403442519609702	-0.9540036887660965	-0.9985083893260883	-1.0164318424383378
0.375	0.7459679957103791	0.7821740171764867	0.8000955284940343	-1.6373111269193177	-1.582618749290211	-1.5449873107601988	-0.9467448600191491	-0.9924965693445222	-1.0113204746514226
0.376	0.7407280705197733	0.7768733767996818	0.794782035625756	-1.6409958298441496	-1.5868743971621022	-1.5495526674663023	-0.939382916150554	-0.9863926692843159	-1.0061058858630143
0.377	0.7355123553939868	0.7715989962916061	0.7894899585336155	-1.644595881572868	-1.591050840142294	-1.5540407662235844	-0.9319247091184425	-0.9801813121464407	-1.0007933337058055
0.378	0.7303209700152987	0.7663465386478335	0.7842225657936306	-1.648113870364165	-1.5951475515381626	-1.5584498153196897	-0.9243645575702697	-0.9738709033397865	-0.9953818335248549
0.379	0.7251562824430191	0.7611189833901013	0.7789773488886003	-1.6515469711459136	-1.5991632316958142	-1.5627837196107623	-0.9167122876354611	-0.9674656397885971	-0.9898662860402023
0.38	0.7200159269344494	0.755914671123004	0.77375738025092	-1.6548995437852607	-1.6030974306245194	-1.5670359517349126	-0.9089580649392304	-0.9609544178192694	-0.9842581247237412
0.381	0.7149023728962344	0.7507353500055092	0.7685591624752385	-1.6581695667409846	-1.606954391630946	-1.571213464431639	-0.9011133860482525	-0.954349962074998	-0.9785500966978657
0.382	0.7098106310027805	0.7455793182305398	0.7633828848351019	-1.6613568178642866	-1.6107301652867383	-1.5753136526853315	-0.8931730362757596	-0.9476511957663087	-0.9727458710176725
0.383	0.7047482260055105	0.7404479725767454	0.7582315525478034	-1.6644635916098929	-1.614426283139246	-1.5793370324982823	-0.8851419383215287	-0.9408529007239831	-0.9668455101428057
0.384	0.6997075337447269	0.7353402694625167	0.7531055371026987	-1.6674880184747678	-1.6180452422030844	-1.5832813930118572	-0.8770190035768566	-0.9339609625376202	-0.9608498970660104
0.385	0.6946936106835561	0.7302576476899603	0.7480007570126521	-1.6704323398637029	-1.6215833398529655	-1.5871500094161526	-0.8688022474309935	-0.9269707378662899	-0.9547612414182421
0.386	0.689705104604073	0.725197348595131	0.7429214592248125	-1.6732953969149686	-1.6250443613439505	-1.590943825569476	-0.8605005890876076	-0.9198925963086576	-0.948577963879684
0.387	0.6847411068126519	0.720162981327943	0.737865206951596	-1.6760778214265954	-1.6284263765596214	-1.5946599922065656	-0.8521049517772594	-0.9127236286301953	-0.9423031364296691
0.388	0.6798039865143201	0.7151517221397481	0.7328310601589698	-1.678779714939957	-1.631730903090123	-1.598300586619228	-0.8436223265892391	-0.9054585140797273	-0.9359355618754234
0.389	0.6748897572367796	0.7101657358476269	0.727820107654226	-1.6814012082593757	-1.6349561986357348	-1.601864017437988	-0.8350560457192152	-0.8981063039244266	-0.9294781809394984
0.39	0.6700023717340605	0.705203552707857	0.7228346547463453	-1.6839457983063884	-1.638105262184678	-1.6053529853331543	-0.8264034531855009	-0.8906651328929044	-0.9229307554001048
0.391	0.6651393106474729	0.7002642657301057	0.717873301276586	-1.6864083033141914	-1.641176266919033	-1.6087674370746825	-0.8176646476802535	-0.8831325074951096	-0.9162958944190359
0.392	0.660302940519614	0.6953511213648564	0.7129345846506435	-1.688793773753229	-1.6441707567058388	-1.6121051329395684	-0.8088454557452477	-0.8755189805485785	-0.90956966133312
0.393	0.6554908932911732	0.6904599308062904	0.7080173343543698	-1.691099611513315	-1.647087460902399	-1.6153675889857577	-0.79994343664154	-0.8678129630338255	-0.9027586858032016
0.394	0.6507031682037938	0.6855953988400701	0.7031253231544925	-1.693326820890677	-1.6499291503585707	-1.6185579061048636	-0.7909634779007212	-0.8600265343278876	-0.895859636940954
0.395	0.6459421102189793	0.6807541128977659	0.698258506707386	-1.6954779551531833	-1.6526937498347203	-1.6216713255334203	-0.7819001008784636	-0.8521531166399281	-0.8888727525564983
0.396	0.6412053411238926	0.6759360743077732	0.6934133803602688	-1.6975486769413461	-1.6553832602114265	-1.624712563709682	-0.7727596771061159	-0.844193358961617	-0.8818058120186024
0.397	0.6364932464025032	0.6711428445423995	0.6885933430988521	-1.6995455936172423	-1.657995577768669	-1.6276791541395474	-0.7635414418359479	-0.836152774405488	-0.8746543730536932
0.398	0.6318076500288827	0.6663748710156335	0.6837956558282205	-1.7014619041412422	-1.6605344819987953	-1.6305710410503573	-0.7542470366245376	-0.828033509696159	-0.8674161149563133
0.399	0.6271463830877833	0.6616301582040751	0.6790223993985357	-1.703304391036691	-1.6629965924234134	-1.6333890421706558	-0.7448751595952153	-0.8198325597194438	-0.8601000452840009
0.4	0.6225094448208475	0.6569086423632461	0.6742746133669578	-1.7050710399009468	-1.6653843472106995	-1.6361359517422462	-0.7354307149613568	-0.8115536975194647	-0.8527006376194732
0.401	0.6178992017706728	0.6522132659071509	0.6695482088337258	-1.706761371797551	-1.6676975201107884	-1.6388101044534387	-0.7259138284127545	-0.8031944506597025	-0.8452213356010606
0.402	0.6133132858779483	0.6475399784481034	0.6648451792736265	-1.7083756093194058	-1.6699364725771229	-1.6414098752301278	-0.7163275876058088	-0.7947591588295129	-0.8376619626873053
0.403	0.6087515445264721	0.6428927963157745	0.6601694592429371	-1.709913493921824	-1.672102397561169	-1.6439371114796704	-0.7066663617497254	-0.786247434376905	-0.8300264165162893
0.404	0.6042169226904289	0.6382688046075449	0.6555136677666349	-1.7113790580502384	-1.674195422692074	-1.646393825264817	-0.696934872240113	-0.777657466402505	-0.8223108019463208
0.405	0.5997063324848153	0.63366971036811	0.6508811670426778	-1.7127694216493208	-1.6762137801501011	-1.6487782167204938	-0.6871389928043112	-0.7689968446048103	-0.814522017420497
0.406	0.5952200632068925	0.6290929734986939	0.6462737169937933	-1.7140857783567374	-1.6781599769695723	-1.651092354521062	-0.6772722372232227	-0.7602600554338071	-0.8066542994156857
0.40700000000000003	0.5907580210824596	0.6245417743305501	0.6416909524642864	-1.715330448543976	-1.6800337920244683	-1.653334639572379	-0.6673413702669977	-0.7514537709471709	-0.7987137630165224
0.40800000000000003	0.5863228547350728	0.6200152264113571	0.6371304927744391	-1.7164987913383913	-1.6818345795970773	-1.655505225277958	-0.6573461118085825	-0.7425760195882912	-0.7906977312213964
0.40900000000000003	0.5819095310981403	0.6155119166471156	0.6325951453271784	-1.7175974534692404	-1.6835643753108953	-1.6576060310288332	-0.6472864731794494	-0.7336248694768333	-0.7826095787265587
0.41000000000000003	0.5775230181186182	0.6110318697044331	0.6280814968395534	-1.718622233809445	-1.6852232158634557	-1.6596371374858072	-0.6371622365025378	-0.7246067682249898	-0.7744492316003121
0.41100000000000003	0.5731630319079937	0.6065768977525143	0.623593055509828	-1.7195754798849345	-1.6868089306712326	-1.6615963232206044	-0.6269737936053147	-0.715521327517003	-0.7662170767072571
0.41200000000000003	0.5688253645446485	0.6021452244258888	0.6191260649048288	-1.7204566466948332	-1.6883258253781297	-1.66348797715535	-0.6167309017965605	-0.7063641395425168	-0.7579164440245084
0.41300000000000003	0.5645118493345193	0.5977381793153913	0.6146844461046381	-1.721266424885273	-1.6897701113824526	-1.6653080840796906	-0.6064262485892578	-0.6971460650359571	-0.7495474438436045
0.41400000000000003	0.5602250305657568	0.5933547248515074	0.6102653478004882	-1.7220061876032176	-1.691147229371704	-1.6670604597907264	-0.5960638488541836	-0.6878613180253932	-0.741107326686994
0.41500000000000004	0.5559617741169793	0.5889946096549841	0.6058681159415525	-1.722674881026201	-1.692451741431844	-1.6687456083229801	-0.5856443388810986	-0.6785095354152124	-0.732603538540284
0.41600000000000004	0.55172201011509	0.5846586319624523	0.6014970137292898	-1.7232752929592783	-1.693687973646816	-1.6703593859296073	-0.575168858360178	-0.6690978931728252	-0.724029673925002
0.417	0.5475081742174259	0.5803467540613486	0.5971472039175629	-1.7238050949812087	-1.6948551892863362	-1.6719074292999383	-0.5646386522770561	-0.6596260751612677	-0.7153938322250069
0.418	0.5433186644267479	0.5760589817005113	0.5928230242357905	-1.7242651976995031	-1.6959536053415378	-1.6733871757968806	-0.5540546886019584	-0.6500917946231854	-0.7066911709251954
0.419	0.5391534799846995	0.5717954482256025	0.5885196239769263	-1.7246582271346822	-1.6969840925597544	-1.6748000513215133	-0.5434182029253265	-0.6404961501507329	-0.6979257079115398
0.42	0.5350127164209382	0.5675537039913807	0.584242640432667	-1.7249821885141692	-1.6979453768266466	-1.6761436938290941	-0.5327310652905359	-0.6308421119789447	-0.6890977820457262
0.421	0.5308961576398219	0.5633365967087791	0.5799884737749814	-1.7252380765700572	-1.6988393918567801	-1.6774227934890185	-0.521993236403578	-0.6211307804601072	-0.6802097972366592
0.422	0.5268017354459937	0.559144344275014	0.5757557490386811	-1.7254267183491219	-1.6996670582712614	-1.6786363872250725	-0.5112063264198065	-0.6113621102236947	-0.6712582903222337
0.423	0.5227336132347108	0.5549740217772151	0.5715445482915903	-1.7255481311602663	-1.7004277486008506	-1.6797809490670013	-0.5003717707747285	-0.6015380764497351	-0.6622497494061007
0.424	0.5186900349628707	0.5508285271535127	0.5673585925327639	-1.7256041246838023	-1.7011217191469945	-1.6808630941072285	-0.48949082388760734	-0.5916593266375286	-0.6531815727088537
0.425	0.5146707644913113	0.546704584963347	0.5631978715823418	-1.725592859203876	-1.7017490223715788	-1.68187810422735	-0.47856411900769835	-0.5817266058947846	-0.6440532438720264
0.426	0.5106733857472794	0.542605381315034	0.5590587235049621	-1.725516393445686	-1.7023114428649533	-1.682826379120976	-0.46759253339872575	-0.5717411709192866	-0.6348726531216949
0.427	0.5067002414644175	0.5385297149070811	0.554942047036204	-1.725374717975949	-1.702809448005646	-1.6837123451173417	-0.45657776954642787	-0.56170445839132	-0.6256327841418913
0.428	0.5027541302444891	0.5344773198031086	0.5508498653588391	-1.7251694975499643	-1.7032407442891835	-1.6845337243426834	-0.4455210236054539	-0.551617117084858	-0.616339139457357
0.429	0.49882977158394504	0.5304475330154647	0.5467790872333532	-1.724897848134495	-1.703608745749567	-1.6852921062228337	-0.4344233855890347	-0.54148045994761	-0.6069913801760495
0.43	0.494927077802022	0.5264428603948668	0.5427317196961562	-1.7245639002465791	-1.7039126638950417	-1.6859855437137177	-0.42328561348050703	-0.5312953250324514	-0.5975905513657804
0.431	0.49105164974497584	0.5224600431010049	0.5387061318729882	-1.7241655684684447	-1.7041519495543187	-1.6866164010324662	-0.41210910621016156	-0.5210625572297671	-0.5881391129842233
0.432	0.487197746416715	0.5185006567214884	0.5347059893600914	-1.7237051877355798	-1.7043286340279213	-1.6871840788831671	-0.40089492141787253	-0.5107833807607092	-0.5786335336738042
0.433	0.48336831773216643	0.514563474505432	0.5307252675328492	-1.7231805311370882	-1.7044405787340053	-1.6876897372243833	-0.3896444198601303	-0.5004585516385257	-0.5690781720594088
0.434	0.4795616428877349	0.5106506084456425	0.526768862576105	-1.722594315755165	-1.7044921713701382	-1.6881330604686802	-0.3783585371731079	-0.49008977282439525	-0.55947545108525
0.435	0.47578006747332385	0.5067596786594712	0.522835322964332	-1.721948076765048	-1.7044810561897874	-1.688514074668582	-0.36703780351469023	-0.4796776549972161	-0.5498255037376227
0.436	0.4720192364603143	0.5028933694874068	0.51892645084252	-1.7212386067576482	-1.704407342425809	-1.6888330606748245	-0.3556846415093707	-0.4692233976309739	-0.5401266581130235
0.437	0.4682843767718064	0.4990485089462861	0.515036484592644	-1.7204701830142242	-1.7042728517432484	-1.6890922939448396	-0.3442987696919194	-0.4587278812095896	-0.530380141085287
0.438	0.46457185409781526	0.49522704813250545	0.5111711603990629	-1.7196409210941723	-1.7040781613181373	-1.6892917744786278	-0.3328819836571076	-0.44819224438522015	-0.5205931198409001
0.439	0.4608811962768217	0.49142871684841016	0.5073276829230161	-1.7187509364700764	-1.7038208594253916	-1.6894291604226352	-0.3214361647621767	-0.4376173178504228	-0.5107582644726153
0.44	0.4572148558687818	0.48765190760508526	0.5035061476061075	-1.717802128633295	-1.7035050421446252	-1.689509087309808	-0.3099607992691061	-0.4270043506653505	-0.5008797222974087
0.441	0.4535724693629968	0.48389814569555567	0.4997090863326536	-1.7167925917551186	-1.7031289824972968	-1.6895272824148755	-0.2984583324360532	-0.41635408126554163	-0.4909603766421431
0.442	0.44995226085330214	0.48016792180587714	0.4959309793604994	-1.7157266205160042	-1.7026942031896393	-1.6894879176045456	-0.2869289170604679	-0.4056677618666416	-0.4809974553282126
0.443	0.44635400866672337	0.476459112933591	0.49217762881256905	-1.7146037196548258	-1.7022009210645408	-1.6893889461655647	-0.2753743445683489	-0.39494628765144074	-0.4709944898893429
0.444	0.44278020917133765	0.47277295548678155	0.48844730752303034	-1.7134203488849553	-1.7016492010871047	-1.689230695816121	-0.26379486748101894	-0.3841907837325542	-0.4609529260311738
0.445	0.4392282522676305	0.46911006801611443	0.48473715114852833	-1.712182883297825	-1.7010375679148724	-1.689015887925679	-0.2521929328315825	-0.3734022700569118	-0.4508723280194552
0.446	0.4356981028778276	0.4654694130524374	0.4810506905133012	-1.710886587828399	-1.7003698402894083	-1.6887438596859667	-0.24056842921685942	-0.3625821658195881	-0.44075515394421033
0.447	0.4321910289985371	0.46185012389105834	0.4773857192827711	-1.7095348107126749	-1.6996446916719221	-1.6884131441684593	-0.2289230129676346	-0.3517303177057654	-0.4306003282462727
0.448	0.42870714242525954	0.45825300762026866	0.47374029027383086	-1.708127802473607	-1.6988631446509785	-1.6880265575797933	-0.21725765330265268	-0.3408491965443665	-0.42040886680053585
0.449	0.4252452167252384	0.45467915435434997	0.47012019985802694	-1.7066639783865545	-1.6980243229857002	-1.68758315154803	-0.20557294138997884	-0.32993846954495515	-0.4101815149891683
0.45	0.4218072003461221	0.45112612813508673	0.4665210264667256	-1.7051460519995043	-1.69712977043972	-1.6870852590382623	-0.19387073379493983	-0.3189999320602559	-0.3999209749751438
0.451	0.418389707069497	0.447596516480739	0.46294444711485444	-1.7035757121249622	-1.6961802664562142	-1.6865305252174612	-0.18215176554180493	-0.30803455446275657	-0.3896295650097109
0.452	0.41499599817531774	0.4440885951359529	0.4593857421779732	-1.7019493381039528	-1.695175016804834	-1.6859207656935926	-0.17041668553894768	-0.29704315021519095	-0.3793044088478495
0.453	0.4116218836253191	0.4406019667549728	0.45585229142118217	-1.700270461999693	-1.6941153145997634	-1.6852563885262761	-0.15866678562046768	-0.2860270306804914	-0.3689484933601067
0.454	0.4082720739662168	0.4371367419961007	0.45234038044756253	-1.6985393739972465	-1.6930014165410168	-1.6845372780458963	-0.14690395813394805	-0.2749862836885433	-0.358562174122905
0.455	0.40494394496076463	0.43369306112725875	0.44884681668014687	-1.6967541796416958	-1.6918332498550555	-1.6837635523658396	-0.13512827488037732	-0.2639229247457832	-0.3481469728760682
0.456	0.4016358501934737	0.4302723038825413	0.4453784116295984	-1.6949187500352452	-1.6906130310065393	-1.6829372470664197	-0.12334055880512518	-0.25283750444073094	-0.3377030534796542
0.457	0.3983512865325635	0.42687302247083836	0.4419286436852205	-1.6930295100216537	-1.6893385778354124	-1.6820566479555232	-0.11154293476947177	-0.2417313446877301	-0.32723186172797813
0.458	0.3950892360709081	0.42349501170406334	0.43850241157461556	-1.6910912167021699	-1.688011963840733	-1.6811237379700037	-0.09973536682663219	-0.23060489630874317	-0.3167340410386329
0.459	0.3918465216011437	0.4201371500453987	0.4350964980403086	-1.6891020375067398	-1.6866345383199253	-1.6801389489533842	-0.08791990259386585	-0.2194595549327785	-0.306210924785957
0.46	0.3886271620502612	0.4168028387784367	0.4317110326851868	-1.6870620554818492	-1.6852033229176735	-1.6791018804156495	-0.07609658351638533	-0.20829576629404298	-0.29566290612821416
0.461	0.38542833856475905	0.41348916293129084	0.428347160960476	-1.6849730965713956	-1.6837220873256884	-1.6780137481440467	-0.06426679343033524	-0.19711470114844912	-0.2850912795991288
0.462	0.38225147472790755	0.41019604875509635	0.42500485061878845	-1.682835251671482	-1.6821900771474314	-1.6768720247185478	-0.052431890114054164	-0.18591757429268765	-0.2744968321967965
0.463	0.3790967155050743	0.4069237179855606	0.4216841479410809	-1.6806484957067909	-1.6806065626972542	-1.675683289710629	-0.040592521423660946	-0.17470560017450942	-0.26388035686634326
0.464	0.3759619497763875	0.40367361725055667	0.41838440499018803	-1.6784119449145571	-1.6789729318778637	-1.6744422394288323	-0.028749672773326306	-0.16347892544851497	-0.25324291974550656
0.465	0.3728483472362006	0.40044345833020917	0.41510342699895925	-1.676128139133184	-1.6772913878230065	-1.6731489569530966	-0.016904476932562914	-0.15223961458296822	-0.24258509282142793
0.466	0.36975687574807065	0.3972347099335238	0.4118442299145906	-1.6737982734076526	-1.6755596355375215	-1.6718084967350633	-0.0050578987731331	-0.14098692160141577	-0.23190836403271808
0.467	0.3666848652544803	0.39404726508211646	0.4086066466803149	-1.6714207627260713	-1.6737797065348627	-1.670418189873606	0.006789135477646084	-0.1297234946584307	-0.22121324000543707
0.468	0.36363482769212613	0.3908796041194785	0.4053871311141	-1.668997441104691	-1.6719519325990353	-1.66898062295956	0.018635571419501624	-0.11844941292347262	-0.21050087795274128
0.46900000000000003	0.3606043301805469	0.38773329582815397	0.4021926776826815	-1.6665283972625085	-1.670076133330825	-1.667493325956044	0.030480524073934017	-0.1071659990917608	-0.19977169133658698
0.47000000000000003	0.3575957603803199	0.38460839823248666	0.3990131625418219	-1.664013859971088	-1.6681521852045844	-1.665956510658315	0.042322942874289546	-0.09587386403391725	-0.18902693763473247
0.47100000000000003	0.3546088097076276	0.3815030772939772	0.39585770291090505	-1.661453694213146	-1.6661827309407395	-1.664374801573965	0.05416191315215684	-0.08457453925851496	-0.17826739631316002
0.47200000000000003	0.35164102175910167	0.3784177075396147	0.3927221113723808	-1.6588500473703587	-1.6641654895647269	-1.6627456727117398	0.0659963460369942	-0.07326782347114145	-0.16749382460211923
0.47300000000000003	0.3486931670902987	0.37535350933530093	0.38960574768232725	-1.656200803788122	-1.6621014230588875	-1.6610676598579825	0.07782531667426965	-0.06195528487475793	-0.15670756537678837
0.47400000000000003	0.34576754896828404	0.37230954719853016	0.3865103121088132	-1.6535092906549653	-1.659993630420634	-1.6593439259247829	0.08964854170146228	-0.05063798876660775	-0.14590890559200753
0.47500000000000003	0.34286020558462194	0.3692854341750684	0.3834350313147417	-1.6507739890237183	-1.6578395135929431	-1.657575576842938	0.10146404222779142	-0.03931669578620958	-0.13509920951909216
0.47600000000000003	0.33997332187472395	0.3662819235878338	0.38037759265472565	-1.6479964178415514	-1.6556410294359813	-1.6557611447280327	0.11327149410741319	-0.027992304719714787	-0.12427889012783115
0.47700000000000004	0.33710701015920924	0.36329789408214164	0.377341968373602	-1.645176738096758	-1.6533972068157723	-1.6539014217975119	0.12506991521896937	-0.016665687803616047	-0.11344896477002686
0.47800000000000004	0.3342610298868734	0.360334138068454	0.37432716502999336	-1.6423150333315957	-1.6511109531734398	-1.6519975324612144	0.1368580522379257	-0.00533779066072741	-0.10261072964309931
0.47900000000000004	0.3314354833885846	0.35739065411726934	0.3713314362969423	-1.6394112465876038	-1.6487809160181883	-1.6500470479667961	0.14863544171185328	0.005990503869788321	-0.09176444163922247
0.48	0.3286278487230419	0.35446544196624985	0.3683542107176145	-1.6364678622904234	-1.6464074553204666	-1.6480537943546403	0.16040107454897606	0.017318392862435448	-0.08091125364089861
0.481	0.32584106669143537	0.3515616841648598	0.36539757968906555	-1.6334836083789899	-1.6439915839824728	-1.6460187735261196	0.1721533968435109	0.028644910089420373	-0.07005166963124856
0.482	0.3230739413679699	0.348677453809098	0.3624596752557459	-1.6304601526769704	-1.641532321642107	-1.6439386827860176	0.18389276742821653	0.039969177135138624	-0.05918685603554517
0.483	0.32032631720112464	0.3458111586977421	0.35954318727779094	-1.6273975090565103	-1.6390332719645564	-1.6418163915106658	0.1956173336991551	0.05129038174981145	-0.04831762850599451
0.484	0.31759829700612513	0.34296623606642845	0.3566448256239057	-1.6242956788331022	-1.6364925153764613	-1.639651969517024	0.20732642684982142	0.0626076425249497	-0.037444739789994866
0.485	0.31488945212228037	0.3401394383759906	0.3537644266752586	-1.6211549354672017	-1.6339100247240124	-1.6374474710381368	0.2190194433508374	0.07391985726231846	-0.02656905910707952
0.486	0.31220040476363553	0.33733347947263986	0.3509051474056662	-1.6179751431226637	-1.6312878306572207	-1.635198608423755	0.23069508923476825	0.08522655905658431	-0.015691374102892765
0.487	0.30953025701405423	0.3345442809466151	0.3480642592743871	-1.6147587120922788	-1.6286238047651795	-1.632909869453184	0.24235323396047503	0.09652729388457675	-0.004812520361125845
0.488	0.30688039413706897	0.33177610064419244	0.3452425847921366	-1.611504412722536	-1.625922319231653	-1.6305806182717315	0.2539920289460085	0.10782003780533934	0.006066682065849591
0.489	0.3042476283213581	0.32902567561559976	0.34243992861155126	-1.6082152099194993	-1.6231797696439034	-1.6282099716168787	0.265611222933592	0.11910447914422762	0.01694542503018166
0.49	0.3016329207705226	0.32629597913458286	0.3396558143661583	-1.6048878598192216	-1.6203987773075397	-1.6257994536059421	0.2772094224904817	0.1303802543690079	0.02782295679665187
0.491	0.2990393352591635	0.32358391942483383	0.3368907302470977	-1.6015258023091998	-1.6175803587610675	-1.6233520843257092	0.2887867211698016	0.14164602989841973	0.03869842551336567
0.492	0.2964635883931457	0.3208906448109103	0.3341443773184584	-1.5981290150006806	-1.614723492395795	-1.6208621445759106	0.3003421447007371	0.1529014389697427	0.049571029795211205
0.493	0.293907227374577	0.31821696884568734	0.33141675375105745	-1.5946959193684846	-1.6118298450408208	-1.6183357464048505	0.3118744080062801	0.16414522315910324	0.06044008788721957
0.494	0.29136958391980783	0.3155611541249139	0.328707638483328	-1.5912295337002633	-1.6088983916770878	-1.61577062348792	0.3233823116753003	0.1753764990444754	0.07130443351595019
0.495	0.28884907299215984	0.31292320120533973	0.32601695128993585	-1.5877284270246521	-1.605931096632632	-1.6131667654816548	0.3348656790868913	0.18659447808628205	0.08216390375915654
0.496	0.28634595984882877	0.3103048664473015	0.32334466805676415	-1.5841947553197266	-1.6029263533941545	-1.6105274579438216	0.34632403361964254	0.19779913596484364	0.0930170702042844
0.497	0.28386457877972987	0.3077043608272643	0.32069049530170846	-1.5806262776555449	-1.5998862720157727	-1.6078486961135094	0.35775600679343694	0.20898913361960053	0.10386379617192514
0.498	0.28139795750043756	0.30512188920221156	0.318054745555912	-1.5770253029519632	-1.596810659215302	-1.6051350318783535	0.36916091133113177	0.22016315824171914	0.11470292068188034
0.499	0.2789504841017883	0.30255885593706544	0.31543706821131096	-1.5733935555453342	-1.5936996532498404	-1.6023839974032776	0.3805381208773724	0.2313211589766651	0.1255336476644679
0.5	0.27652246081550474	0.3000122684358518	0.3128377515346832	-1.5697292628241821	-1.590554944165413	-1.5995981065569562	0.3918864541869824	0.24246236344797262	0.13635550493173984
0.501	0.2741120103601328	0.29748469167399944	0.3102562085010214	-1.5660330633400643	-1.5873751344861282	-1.596774909802149	0.40320555144287107	0.2535857107275465	0.14716735279459092
0.502	0.2717177527433244	0.2949752849335733	0.30769233175356697	-1.5623073140782087	-1.58416186697205	-1.5939176443700123	0.4144950146175963	0.26469019180828307	0.1579687971513528
0.503	0.2693414675319623	0.2924838361142661	0.3051465822559651	-1.5585503507503178	-1.5809153927986264	-1.5910274311011967	0.4257531329941868	0.2757755836813555	0.1687591393066932
0.504	0.26698365561250403	0.2900083084036768	0.302618555829405	-1.5547621804054894	-1.57763676968825	-1.5880994559731443	0.43698010178769214	0.28684071210697054	0.17953720754493876
0.505	0.26464405020032883	0.28755258890860824	0.30010785500675263	-1.5509468143228198	-1.5743246328483358	-1.585139462655991	0.44817487918491855	0.29788559762331474	0.1903029250405187
0.506	0.26232017548989695	0.28511276880138786	0.2976150438744255	-1.5470999100138454	-1.5709810730867815	-1.5821469857586454	0.45933625187934457	0.3089083191549404	0.2010547557665114
0.507	0.2600148808233084	0.2826908392645809	0.2951394070158314	-1.5432246392949007	-1.567605100484594	-1.5791211842653772	0.47046410893147633	0.3199090041214082	0.21179260359551821
0.508	0.2577274453188029	0.2802869600726268	0.2926815272613877	-1.5393226331674326	-1.5641995149459251	-1.576060711199253	0.481557451874247	0.33088693351714776	0.22251535272550532
0.509	0.25545432440305066	0.27790088194777474	0.29024068623577987	-1.53539072419219	-1.5607611983567236	-1.5729686340627151	0.49261548155895557	0.3418410288062205	0.23322287203534098
0.51	0.25320064245600915	0.2755308256776113	0.2878171572780901	-1.5314323344443177	-1.557293645916182	-1.569844061267362	0.5036379603467883	0.35277054759125626	0.24391399890374593
0.511	0.2509637269366482	0.27317867396769085	0.2854106359202119	-1.527448071671514	-1.5537947339601272	-1.5666894156521352	0.514623794971407	0.3636753343535643	0.2545879359092599
0.512	0.2487440013405704	0.2708426208016438	0.2830211024401495	-1.5234355392137708	-1.550266538591266	-1.5635025654756	0.5255728905272482	0.37455415406525977	0.26524426029403625
0.513	0.24653903057597315	0.26852443171758067	0.28064891022285593	-1.5193969158299325	-1.5467092405327008	-1.5602857493274827	0.5364834115590771	0.38540629801457693	0.27588214735937283
0.514	0.24435297096328726	0.2662222756913497	0.2782933204566841	-1.515332335036658	-1.543122566107237	-1.5570389122405817	0.5473559303362102	0.39623109324581407	0.2865012016761407
0.515	0.24218215010050073	0.26393803179865616	0.2759547229993981	-1.5112434308363938	-1.539508801721619	-1.5537601106515477	0.558189043739107	0.4070284445867943	0.2971003052260173
0.516	0.2400287030446304	0.2616699918940948	0.27363272512217146	-1.5071289765446028	-1.5358656800107333	-1.5504523086857942	0.5689823323484947	0.4177970791948479	0.3076792227162021
0.517	0.23789137559286755	0.25941791401208053	0.2713270775998206	-1.502989695373104	-1.5321939216601133	-1.5471158387510742	0.5797356111479612	0.42853659549870327	0.318236917723106
0.518	0.2357704123806227	0.2571830142826707	0.26903837655370594	-1.4988260749393292	-1.528497602727043	-1.543750368435863	0.5904469361483345	0.4392459184567525	0.32877295752391794
0.519	0.23366571425731067	0.25496497978548294	0.2667658756421956	-1.494638877196441	-1.5247729356092632	-1.5403563668784475	0.6011170726800715	0.44992527879768895	0.3392865622003049
0.52	0.23157704906777524	0.25276295941351434	0.2645100341358972	-1.4904287518037729	-1.5210211388372368	-1.5369337325589458	0.6117447341630174	0.46057287940623787	0.34977718855321066
0.521	0.2295044318931078	0.2505769671726719	0.2622700600079015	-1.486194771009797	-1.5172441156771355	-1.5334838043858656	0.6223295464646802	0.47118912307821637	0.36024415779326785
0.522	0.227447872923532	0.24840719526111946	0.26004674481836093	-1.4819390511468618	-1.5134413592949347	-1.5300065839847672	0.6328721338740968	0.48177319601155083	0.3706866980155523
0.523	0.22540711262505733	0.24625363008569606	0.25783931892672923	-1.4776616989393636	-1.5096137554863485	-1.5265019880749924	0.643367865271422	0.4923235786055152	0.38110455393364295
0.524	0.2233819483699136	0.24411603531305462	0.2556478368629495	-1.4733602308966205	-1.505759288254404	-1.5229705810738752	0.6538180222939148	0.5028404446303582	0.3914985810584085
0.525	0.22137278471574068	0.2419930915994761	0.25347254786824713	-1.4690393482671198	-1.5018815931320515	-1.5194138006580837	0.6642286497006797	0.5133233629621776	0.4018634375972353
0.526	0.21937898826679672	0.23988759208219762	0.2513128619394453	-1.4646966789057723	-1.4979789706064068	-1.5158296235439461	0.6745880603525878	0.5237709781505466	0.41220389069921226
0.527	0.21740075497566216	0.23779815481111186	0.2491690682454842	-1.4603344103551679	-1.4940533608207223	-1.5122206848177604	0.6849024255868444	0.5341832623835086	0.4225126223744175
0.528	0.2154380709331087	0.23572329802974384	0.2470411474303443	-1.4559525986372663	-1.4901049526986112	-1.508586561785816	0.6951714532397456	0.5445595315904044	0.4327970263064623
0.529	0.21349048853796526	0.2336641051591066	0.2449284355291166	-1.4515490045160644	-1.4861313947615398	-1.5049277131890688	0.7053894344086095	0.554899128783673	0.44305311938251374
0.53	0.21155826254858473	0.23162133682132555	0.24283166278284463	-1.4471263099350264	-1.4821371709383124	-1.5012439930543777	0.7155613546023717	0.5652012065817257	0.45327788134255703
0.531	0.20964130307095716	0.22959278596341978	0.24075034390173486	-1.4426856228606826	-1.4781199878405697	-1.4975362983578728	0.7256833300539842	0.5754659435314916	0.4634748494105279
0.532	0.20773914848806993	0.22757977173354144	0.23868414475452177	-1.4382254026112988	-1.474079778649571	-1.4938054528430262	0.7357582187421491	0.5856917442068816	0.4736427604815526
0.533	0.2058520742650215	0.22558158696985214	0.2366332872686686	-1.4337476833787393	-1.470020045009424	-1.4900495904439295	0.7457844948551898	0.595878849190268	0.4837781960005482
0.534	0.20397983131558675	0.2235997496655088	0.23459745039605703	-1.42925147240212	-1.4659370283751327	-1.4862728840601578	0.7557590932520327	0.6060265128482528	0.4938813411901012
0.535	0.20212231574129688	0.22163295453679757	0.23257698917189806	-1.4247390013027885	-1.4618343593790777	-1.4824722928880216	0.7656816617356815	0.6161341164705316	0.5039529136955022
0.536	0.20027978162973173	0.2196795541334351	0.23057149742546992	-1.4202082336666442	-1.4577108260757672	-1.4786494090852713	0.7755538535645019	0.6262012222860861	0.5139923464924576
0.537	0.1984515678642163	0.21774239974967377	0.22858080831003488	-1.4156607364662828	-1.4535668850802235	-1.4748047192981864	0.7853751068282133	0.6362267740398962	0.5239993135289233
0.538	0.1966379606215963	0.21581995631262713	0.22660493246287192	-1.4110975109512407	-1.4494035093534197	-1.470938676541924	0.7951468402166458	0.6462109301110676	0.5339700712086703
0.539	0.19483871163055194	0.21391137494090437	0.2246441798456804	-1.4065172546990152	-1.4452210921480073	-1.4670509167936843	0.8048597316452905	0.656153604445824	0.5439086482333299
0.54	0.19305383121356443	0.2120189832226684	0.2226979437926833	-1.401921515919893	-1.4410201929142556	-1.463142952012641	0.8145209697970281	0.6660535995844605	0.5538110276764007
0.541	0.19128328266093678	0.21013919539624148	0.2207661616173734	-1.3973106831521127	-1.4368004439573276	-1.4592128034960405	0.8241307082701772	0.6759072927035285	0.5636813133882986
0.542	0.1895268530462018	0.2082753560573753	0.2188488468315426	-1.3926846429775395	-1.4325619790805109	-1.455265149660465	0.833688934950364	0.6857209715718208	0.5735118529797141
0.543	0.18778451114725117	0.20642568032229747	0.21694630465959652	-1.3880453251693607	-1.428304586869081	-1.4512953640271875	0.8431891478441518	0.695488058956235	0.5833103524305178
0.544	0.18605606699308314	0.20458910275901507	0.2150578843609641	-1.3833911343110794	-1.4240303428373988	-1.4473079155789845	0.852632135458043	0.705214397076443	0.5930683137073374
0.545	0.18434150757637452	0.20276802979913572	0.21318392024192104	-1.3787216592905878	-1.4197378743883209	-1.443298334006473	0.8620227696150848	0.7148933634885335	0.6027906239331849
0.546	0.18264073957763002	0.20095978646326906	0.21132407903293252	-1.3740406874740323	-1.4154303441092648	-1.439272617872314	0.871362184918638	0.724527338271448	0.6124765876034486
0.547	0.18095385016747342	0.1991670345694283	0.20947830373783782	-1.3693451988536434	-1.4111045951994199	-1.4352269812703367	0.880638430056186	0.7341118297939347	0.6221225092660817
0.548	0.17928056131186462	0.19738753278395807	0.20764648119697474	-1.3646377737976447	-1.4067636013059892	-1.4311646205301036	0.8898617694789335	0.7436530816074953	0.6317303223185933
0.549	0.17762063600788078	0.1956214342043039	0.20582853953421448	-1.3599175196030449	-1.4024066985246402	-1.4270817587270874	0.8990265870140008	0.7531480460524405	0.6412981279511251
0.55	0.17597434154393804	0.1938706912852489	0.20402474787945285	-1.355185194205479	-1.3980342525080702	-1.4229832812897014	0.9081328863979924	0.7625917475482571	0.6508264378157369
0.551	0.1743414405664992	0.19213115602016928	0.202234686640027	-1.350439785840404	-1.393646215013993	-1.4188674058096629	0.9171880315733208	0.7719864246167009	0.6603163815799369
0.552	0.1727219033484994	0.19040730673812023	0.20045808907679724	-1.3456859247050716	-1.389243898668244	-1.4147341367683535	0.9261784653334771	0.7813419630120606	0.6697632203212882
0.553	0.17111526518475356	0.18869625007978932	0.19869554234475922	-1.3409187608366493	-1.3848251753174887	-1.4105840528361364	0.9351105267051306	0.7906385845662227	0.6791689161502399
0.554	0.16952201452522012	0.1869992259951137	0.19694602053795654	-1.3361408055343675	-1.3803936290301082	-1.4064185980169575	0.943990751420248	0.7998944052777178	0.6885345787089274
0.555	0.16794167420691444	0.1853148234098449	0.19521023527100514	-1.3313520379576063	-1.3759496371429318	-1.4022383099423164	0.9528010774697465	0.809097103212989	0.6978601113058404
0.556	0.16637445393534792	0.18364296053237977	0.19348780601945692	-1.3265545182405092	-1.3714890012744854	-1.3980406050071574	0.9615594625202097	0.8182468910343093	0.7071418487104852
0.557	0.16481989726777632	0.18198541132644191	0.19177872732937123	-1.3217461307284717	-1.367017937458442	-1.393828006709583	0.9702593836374471	0.8273494116097571	0.7163794474106989
0.558	0.1632782092427824	0.18034049438991137	0.19008272048526642	-1.3169289910760984	-1.3625323654140364	-1.389600626274082	0.978896292649486	0.8363993609431628	0.7255738829452832
0.559	0.16174920952132898	0.17870965334677816	0.18840003163511268	-1.312103214705765	-1.3580342190800485	-1.3853583466276056	0.9874674789276752	0.8454018423053806	0.7347267631453693
0.56	0.16023281063486602	0.17709116494181773	0.18673033842419867	-1.3072671115721428	-1.3535252433095342	-1.3811028958683877	0.9959876692987268	0.8543504238140914	0.7438323248676321
0.561	0.15872904418463274	0.17548495780021323	0.18507364650569957	-1.302423875415782	-1.3490020019452837	-1.376831486388352	1.0044388218522857	0.8632476403672014	0.7528968495342615
0.562	0.15723754702404266	0.1738920345379236	0.18342976266189576	-1.2975718913175205	-1.3444684528040585	-1.3725485431118765	1.0128341951318236	0.872092107298223	0.7619144691040022
0.5630000000000001	0.15575845779829492	0.17231167649346518	0.18179874799808235	-1.2927109966310262	-1.3399246010853576	-1.3682514984666094	1.0211637773892535	0.880883095012303	0.7708881871769386
0.5640000000000001	0.15429180947495655	0.17074403778370142	0.18018038316286775	-1.2878435930117471	-1.335368030453662	-1.363939458475244	1.0294328314013905	0.8896210781217093	0.7798138522591765
0.5650000000000001	0.1528372741786709	0.16918901688716845	0.17857478364399557	-1.2829688593681285	-1.330801157244491	-1.3596176765186057	1.0376398827200572	0.8983087858556951	0.7886975481580404
0.5660000000000001	0.15139477915042662	0.167646444873358	0.17698195425509444	-1.278087883940959	-1.3262238528960097	-1.3552807991122122	1.0457859460922536	0.9069403893477771	0.7975312088043459
0.5670000000000001	0.14996447350990558	0.1661161284810113	0.17540125253182454	-1.2731986355831695	-1.3216365647167734	-1.3509335767057005	1.0538664541779617	0.9155210528549484	0.8063210064774952
0.5680000000000001	0.14854604617924463	0.16459816777734687	0.1738331107222123	-1.2683047308711815	-1.3170399814311224	-1.346572410445106	1.0618847098638806	0.9240469649030224	0.8150632863997191
0.5690000000000001	0.14713937311159586	0.1630925058776439	0.17227762645313502	-1.2634025673761833	-1.3124334143147174	-1.3422007290570923	1.0698437728773196	0.9325137625570444	0.8237577637675894
0.5700000000000001	0.1457445972658978	0.16159899123700372	0.17073407489149556	-1.2584956708719859	-1.3078184467090124	-1.3378191329237008	1.0777327091336775	0.9409271092783136	0.8324039419830465
0.5710000000000001	0.14436149420203262	0.16011762346385225	0.16920282082294727	-1.2535845431675128	-1.3031930479639955	-1.3334252024978124	1.0855633524874355	0.9492867690970331	0.8410022024626993
0.5720000000000001	0.1429900772565321	0.15864805861000267	0.1676834992416551	-1.2486666815032657	-1.298559500523044	-1.3290213561746054	1.0933238865557768	0.9575928352681514	0.8495519933410695
0.5730000000000001	0.14163030738186658	0.1571904333403653	0.16617649535819118	-1.2437448567613798	-1.293919112210528	-1.324606904008391	1.1010266015695322	0.9658400950809977	0.8580543916779021
0.5740000000000001	0.1402819677736692	0.1557447679678766	0.16468131835933464	-1.238818721233876	-1.2892690383093264	-1.3201809976260617	1.108662663512522	0.9740328073188694	0.8665047407236235
0.5750000000000001	0.13894486573071635	0.1543108955867419	0.16319819024532636	-1.2338876906168978	-1.2846122072017476	-1.3157470376850418	1.1162357350778391	0.9821673712890066	0.8749059169025596
0.5760000000000001	0.137619288246711	0.1528886210796113	0.1617268508859853	-1.2289530999570086	-1.279946990025377	-1.3113032208216036	1.1237381507113087	0.990246549063945	0.8832607296714035
0.577	0.13630481877285522	0.15147795446780332	0.160267031454544	-1.2240140333002987	-1.2752753774657501	-1.306849085429189	1.1311824436582836	0.9982724376222892	0.8915636123001677
0.578	0.13500158287441447	0.15007871160337075	0.15881899414456707	-1.2190718171808104	-1.270596486887916	-1.3023864137415386	1.1385560846877496	1.0062339997688061	0.8998165369474219
0.579	0.13370941687049523	0.14869108809945614	0.1573826636245185	-1.214126267687617	-1.2659115264190408	-1.297914991221672	1.145865000335104	1.0141423509959078	0.9080169444397542
0.58	0.1324281972405971	0.14731477767213622	0.15595776830349148	-1.2091788611155836	-1.261219043942307	-1.29343609106478	1.1531099201309742	1.0219917617589613	0.9161696125132296
0.581	0.13115798741991735	0.1459498466446991	0.1545442015757687	-1.2042275716691098	-1.2565223192062591	-1.2889489067975972	1.1602904688680478	1.029783297109989	0.9242683344122744
0.582	0.12989859649617896	0.1445960150067256	0.15314212369944538	-1.19927352996959	-1.2518187080680654	-1.2844523921484527	1.1674071037043903	1.037514448170841	0.9323165074289687
0.583	0.12865000539734733	0.14325341357255258	0.15175131969609185	-1.194319488270069	-1.2471093044300452	-1.2799482475654422	1.174452187546712	1.045192482211095	0.9403158655535099
0.584	0.12741208043345792	0.1419219046161033	0.15037170630841898	-1.1893612884403848	-1.2423954792651892	-1.2754389800900539	1.181433357488303	1.0528097426505003	0.9482595748265581
0.585	0.12618462586705273	0.1406014580644187	0.14900293487794775	-1.1844029332299124	-1.2376755534901245	-1.2709199581060575	1.1883500375175986	1.0603676809943383	0.9561511036842779
0.586	0.12496786343434495	0.13929174469903147	0.14764571870571447	-1.1794425288131745	-1.2329532470626299	-1.2663958995764666	1.1951964182066475	1.0678653833205962	0.9639908853569067
0.587	0.12376178746315146	0.13799306439763656	0.14629934003927714	-1.174481759920259	-1.2282249911395409	-1.2618641742071688	1.2019784444193042	1.0753097019582822	0.9717781966570735
0.588	0.12256577420381064	0.13670512287775424	0.14496379071994053	-1.1695196269616968	-1.2234925267736025	-1.2573280596724097	1.2086943988757766	1.0826871514141585	0.9795135193497442
0.589	0.12138029246448474	0.13542775423769088	0.14363909345040501	-1.164557126815988	-1.218755502473628	-1.2527837458025073	1.2153404236885044	1.090006268260412	0.9871936314826265
0.59	0.12020491916294229	0.13416118360396861	0.142325238949044	-1.1595946306011866	-1.2140147256555829	-1.248235177250668	1.221922407322162	1.0972702793751956	0.9948204260626672
0.591	0.1190399337158203	0.13290510490450377	0.14102224808923947	-1.1546310952353045	-1.209272162636009	-1.2436793695096804	1.228440791218974	1.1044672316087478	1.0023953888972728
0.592	0.11788489997309079	0.13165960339002925	0.13972972905309927	-1.1496684382261422	-1.204525557707778	-1.2391199393345997	1.2348877788497103	1.1116112459317948	1.0099136930687656
0.593	0.11673997063556657	0.13042434938024322	0.13844770056097175	-1.1447071519873722	-1.1997753687603532	-1.2345541569065561	1.2412633350130784	1.1186915609638668	1.0173783344829772
0.594	0.1156048729845084	0.12919954466641945	0.13717614437729939	-1.1397452556011134	-1.1950246716609518	-1.2299846772162708	1.247575303173364	1.1257113839377342	1.0247884908110487
0.595	0.11447976825439954	0.12798501560804723	0.13591523194394461	-1.1347848244389966	-1.1902695724369152	-1.225411750512979	1.2538232668101377	1.1326726424431695	1.0321468158448837
0.596	0.11336437327764948	0.12678073339473878	0.13466463553976113	-1.1298260069180677	-1.185512477145367	-1.2208317723520257	1.2600001792049178	1.1395691255915703	1.0394487845246843
0.597	0.11225893316552876	0.12558643249423904	0.13342420732785723	-1.1248676479767996	-1.1807537690193168	-1.216248896335104	1.2661126976443005	1.1464058125659427	1.0466945419937683
0.598	0.11116304162267446	0.12440229821778383	0.1321939240039668	-1.1199115426654531	-1.175994458768348	-1.2116635613247544	1.2721544688181865	1.1531824125079442	1.0538879327061186
0.599	0.11007660312529745	0.12322818429908096	0.1309737306502651	-1.1149553755152029	-1.171231340228081	-1.2070733970710081	1.2781258224951317	1.1598986745519675	1.0610254768304646
0.6	0.10899989528578229	0.12206388924813016	0.12976367507255074	-1.1100034401999102	-1.1664701585689723	-1.2024806991822248	1.2840323239115319	1.1665549268059456	1.0681031799815943
0.601	0.10793243333897311	0.12090941077102908	0.12856371978862927	-1.1050536775125648	-1.1617047977667592	-1.1978830571900791	1.289874595244824	1.1731445323891585	1.0751291056336918
0.602	0.10687466445112531	0.11976475793055634	0.12737386910009985	-1.1001064233151656	-1.156941583165828	-1.1932830352296144	1.295646169835772	1.1796750721601594	1.0820988585681388
0.603	0.1058260179919198	0.11862993479079906	0.12619347863579589	-1.0951609240786322	-1.1521762970275569	-1.1886824224957104	1.301351838334045	1.1861447222897095	1.089012167073566
0.604	0.1047867341834901	0.11750470234703059	0.12502322813996475	-1.0902198510075538	-1.147411010889285	-1.1840782689106266	1.3069879459379885	1.19255418876648	1.095869441309918
0.605	0.10375652549277947	0.1163889823724233	0.12386263421800381	-1.0852806511999293	-1.142645724751014	-1.1794708482175609	1.3125529964795037	1.1988966193380928	1.1026705604728262
0.606	0.10273545164099838	0.11528272797235918	0.12271158552476469	-1.0803446453118595	-1.137880438612743	-1.1748623137512801	1.3180540607857385	1.2051791906490779	1.109415534695032
0.607	0.10172337780498357	0.1141860512646884	0.1215703240233876	-1.075413183570664	-1.1331151524744718	-1.1702525922691445	1.3234915337828348	1.2114019810209782	1.1161043178536358
0.608	0.10072043510561217	0.11309863894394022	0.12043845177572696	-1.0704849753583991	-1.1283511045058956	-1.1656428589994632	1.3288505449836334	1.2175612736221484	1.1227356720841426
0.609	0.09972636446594323	0.11202062275657447	0.119316128983981	-1.0655609699299078	-1.1235879969231324	-1.1610280148977579	1.334148260775335	1.223659679089768	1.129309707152774
0.61	0.09874101751869298	0.11095173467387201	0.11820282090725588	-1.0606412988974698	-1.118825468468436	-1.156415861645717	1.3393773643266795	1.2296934065417309	1.1358260921225303
0.611	0.09776443612064514	0.10989203245466028	0.117099273430621	-1.0557252132534583	-1.1140641288035242	-1.1518011308681273	1.3445388299336405	1.2356633517694806	1.1422853245852402
0.612	0.09679682430121225	0.10884155411008535	0.11600474945690886	-1.0508140570745255	-1.1093046722532218	-1.1471841568824592	1.34963355250812	1.2415780280652358	1.1486899560447477
0.613	0.09583752878531067	0.10780002695693239	0.11491963999476185	-1.0459091878417055	-1.1045477241293635	-1.1425691566338212	1.3546592824423644	1.2474199922958071	1.1550341532006663
0.614	0.09488696232408057	0.10676742937366127	0.11384355105162872	-1.0410087810869175	-1.0997906646080158	-1.1379544456337982	1.3596197894910882	1.2532086368659605	1.161322348945877
0.615	0.09394491798852724	0.10574376566216896	0.1127765184159859	-1.036112756362755	-1.0950377494462584	-1.1333373412093863	1.3645095049668008	1.2589306770816024	1.1675544682162124
0.616	0.0930113968859551	0.1047288463375861	0.11171852266241424	-1.0312231356310453	-1.0902850104847674	-1.1287226910711163	1.3693292799252943	1.2645858926387394	1.1737265405352129
0.617	0.09208613490782087	0.10372286941236455	0.11066948058090584	-1.0263380406988605	-1.0855363476724889	-1.1241074359341845	1.374084304326241	1.2701880599451743	1.179842658017642
0.618	0.09116915976076964	0.10272559704965493	0.1096292891725278	-1.0214589676773227	-1.0807895451635419	-1.1194933203624835	1.3787732515074098	1.2757177299684497	1.185898161639144
0.619	0.09026061759931121	0.10173695034074201	0.1085979302827877	-1.0165849278728227	-1.0760455402749967	-1.114878505567064	1.3833928030111862	1.2811911516193892	1.1918980921574582
0.62	0.08936019372307102	0.10075679498726417	0.10757535058545768	-1.0117187964340193	-1.0713049310685332	-1.1102662168813706	1.3879412969556946	1.2865992709221312	1.1978416345605418
0.621	0.08846778271748194	0.0997853004657778	0.10656147650743833	-1.006857916044764	-1.0665686211305567	-1.1056537778733901	1.3924258129933036	1.2919438901351665	1.2037251209513196
0.622	0.08758353054359769	0.09882208494570681	0.10555624423121077	-1.0020047340147658	-1.061834081493822	-1.10104390469637	1.396846328690741	1.2972256165691234	1.209550751881245
0.623	0.0867072840325942	0.09786738643836512	0.10455951204574764	-0.9971568670659432	-1.0571051587627638	-1.0964367407930924	1.401195466273038	1.3024471502348773	1.2153183127564762
0.624	0.0858389786421527	0.09692098221465036	0.1035712938823956	-0.9923180101230699	-1.0523789905155063	-1.0918291297635236	1.405481265874067	1.3076016122997773	1.2210258166948125
0.625	0.08497852682120663	0.09598295923768606	0.10259139008878325	-0.9874840038599588	-1.0476564584904502	-1.0872261143448327	1.4096954355671405	1.3126963099149545	1.2266771588379444
0.626	0.08412606151738311	0.09505310739175363	0.10161988684779737	-0.9826581746114347	-1.0429385397832673	-1.0826235441154886	1.4138454995824319	1.3177310070841537	1.2322682761323216
0.627	0.08328114260103264	0.09413133605562425	0.10065700013078718	-0.9778389482566486	-1.0382247146184116	-1.0780235221550232	1.4179255458697884	1.3226987942819788	1.2378036232023488
0.628	0.08244404169052123	0.09321760418673648	0.09970208623407921	-0.9730284836594307	-1.0335169400220712	-1.0734259324709388	1.4219400667459472	1.3276062058678488	1.2432785987426136
0.629	0.08161446953718206	0.09231207127625292	0.09875546463458137	-0.9682245412560648	-1.0288113440420203	-1.0688308476506638	1.4258904334011693	1.3324473872174674	1.2486974561997735
0.63	0.08079245271902237	0.0914143960749431	0.09781681057894444	-0.9634293244690788	-1.0241120413644607	-1.0642381635215314	1.42977004285443	1.337228228253547	1.2540563115311645
0.631	0.07997817256797381	0.09052458568562047	0.09688650053690596	-0.9586407306054681	-1.0194188617791238	-1.059650481215617	1.4335853571107338	1.3419491788866305	1.2593554925942987
0.632	0.07917120430506129	0.08964277216652446	0.095964065136668	-0.9538607747181347	-1.0147297142754959	-1.0550650537116693	1.4373365397610522	1.3466032443010472	1.264598481095081
0.633	0.07837160358952192	0.08876868306266339	0.09504957661333588	-0.9490912828524403	-1.010045804831706	-1.050482840856597	1.4410213789205357	1.3511971109729628	1.269781234517773
0.634	0.07757938227492905	0.08790226461050737	0.09414316378131271	-0.9443289068266548	-1.005369224599661	-1.0459050783151818	1.4446368804121583	1.3557267011625806	1.274903464924555
0.635	0.07679442307747095	0.08704355595260178	0.09324418815873747	-0.939575042148177	-1.000696336721031	-1.0413306664702682	1.448187985673592	1.3601941653183272	1.2799699645890479
0.636	0.07601664593107714	0.08619242550029489	0.09235334632784786	-0.9348289663244155	-0.9960309444513133	-1.036760197699954	1.4516716957156364	1.3645945414158762	1.2849786868324333
0.637	0.07524618184539192	0.08534890973861407	0.09147030026648456	-0.9300925841608663	-0.9913705968013409	-1.0321945521679146	1.4550904076986009	1.3689419893666581	1.2899269466635934
0.638	0.07448279363843088	0.08451277308118714	0.09059481199766865	-0.9253648485178747	-0.9867155407530153	-1.0276311794502095	1.4584466986688442	1.373222359765511	1.2948171811286113
0.639	0.07372626232402489	0.08368427709850935	0.08972681082816353	-0.9206476747766923	-0.9820690377426747	-1.0230748375286642	1.461734482959561	1.3774408414480817	1.2996502958965874
0.64	0.07297697656124381	0.08286300183782412	0.08886620441218301	-0.9159398235176686	-0.9774289837334259	-1.0185213229987031	1.4649578749898242	1.3815948040185673	1.3044247297415026
0.641	0.07223449567472856	0.08204915284120103	0.08801346620484111	-0.9112407186306368	-0.9727954329131501	-1.0139727531524951	1.468116872752465	1.3856885667841137	1.3091387772956145
0.642	0.07149886153186273	0.08124248038990793	0.08716793723978046	-0.9065504908658926	-0.9681678362245957	-1.0094290707154148	1.4712054653820221	1.389722127666033	1.3137931991608305
0.643	0.07077025954135742	0.08044312471937252	0.0863300024616742	-0.9018708644736031	-0.9635466626551618	-1.0048926529133086	1.474235430391256	1.393688988085867	1.318390979952897
0.644	0.07004822639130658	0.07965074078449004	0.08549930202796772	-0.8972021058762543	-0.9589338378432941	-1.0003589606117407	1.4772010798184143	1.3975958818716947	1.3229327297799371
0.645	0.06933301216172261	0.07886566072837656	0.08467582048505028	-0.8925420994192412	-0.9543291833880647	-0.995832539002643	1.4801024786370485	1.401442601754372	1.3274144240035906
0.646	0.06862438342133323	0.07808755625606208	0.08385958159555129	-0.8878929607571685	-0.9497309146387256	-0.9913109965925708	1.4829326395012405	1.4052294549907638	1.3318360569355352
0.647	0.0679225222358446	0.07731641845242672	0.08305056244612945	-0.8832524539707098	-0.9451406090588598	-0.9867948709502268	1.4857054130317564	1.4089491091423467	1.3362015262138516
0.648	0.06722696350346012	0.07655225315523312	0.08224851213279238	-0.8786251711632399	-0.9405578175042887	-0.9822839265443194	1.4884134916958	1.4126087746339384	1.340506936696849
0.649	0.06653806440409492	0.07579487259350881	0.08145364127680998	-0.8740065202313838	-0.935984046234693	-0.9777796473249601	1.491057179898409	1.4162108366433024	1.3447538462877349
0.65	0.06585565846692955	0.07504439063329021	0.0806657931452082	-0.8693986030239517	-0.9314163465951186	-0.9732811766386831	1.493636479646753	1.419747122162608	1.3489433271115903
0.651	0.06517955543076413	0.07430078534807893	0.07988481105897752	-0.8648016943757558	-0.9268578582467462	-0.9687906133456283	1.4961513929480008	1.4232232536216272	1.3530766501714484
0.652	0.06450975536368732	0.07356386824279412	0.07911071945052882	-0.860215658040785	-0.9223076597239841	-0.9643061435771081	1.4986054696672673	1.4266433967303136	1.3571501317690924
0.653	0.06384646780814367	0.0728334746269764	0.07834339629331213	-0.8556427101079683	-0.917766113403068	-0.9598260669040137	1.5009943338569796	1.429995334769383	1.361164270980238
0.654	0.063189151049835	0.07210974643251938	0.07758321091674607	-0.8510783981508139	-0.9132328380342204	-0.9553556456203105	1.5033223654790495	1.4332928294180642	1.3651242273958961
0.655	0.06253829149213301	0.07139263249654876	0.07682953454095945	-0.8465270696432047	-0.9087079034574438	-0.9508904961860306	1.5055912399845899	1.4365258220739223	1.3690210035575996
0.656	0.061893334767758434	0.07068209260971968	0.07608241214351741	-0.8419844535875043	-0.904191693943519	-0.9464323217264309	1.5077915610941968	1.439698359874062	1.3728653941195088
0.657	0.06125466232893903	0.06997800574115616	0.07534210793676162	-0.8374548543056805	-0.8996855247533954	-0.9419818262517177	1.5099324846050013	1.4428106029732937	1.3766502711721225
0.658	0.06062185260516431	0.06928016775113183	0.07460832349082457	-0.8329382828519281	-0.8951877955528529	-0.9375364619309321	1.5120096692102958	1.4458629010292285	1.380375077755984
0.659	0.05999512310550849	0.06858876302972011	0.07388105772699678	-0.8284325731168608	-0.8907004288098349	-0.9331008581944823	1.5140284752882605	1.448854974009167	1.3840436127649938
0.66	0.059374240860767286	0.06790375848262853	0.07316030905159793	-0.8239376204775202	-0.8862215393572789	-0.9286725714630809	1.5159838632958944	1.4517868958733466	1.387656159026103
0.661	0.05875939049526712	0.06722501615651735	0.07244601475270718	-0.8194558186714246	-0.8817508330280718	-0.9242521590918584	1.5178806403391238	1.4546589793490148	1.3912124380969675
0.662	0.058150418931913396	0.06655235038193295	0.07173793855493103	-0.8149847922104778	-0.8772907877549871	-0.919838592478668	1.5197130396329914	1.4574724287318348	1.3947086576051047
0.663	0.05754706772937177	0.06588593501065053	0.0710362458583191	-0.8105267451677626	-0.8728411004452589	-0.9154329736586331	1.5214873247894205	1.460223974810298	1.3981485097652377
0.664	0.056949419701433864	0.06522559535410773	0.07034084685049052	-0.8060804685217018	-0.8683998136248312	-0.9110350809763859	1.5231968606301354	1.462922923152742	1.4015301543816585
0.665	0.05635762501737544	0.06457133433808285	0.06965179662977326	-0.8016464253428737	-0.8639689579437144	-0.9066473835112514	1.5248486213637222	1.4655540185369738	1.4048586521007644
0.666	0.055771438599254625	0.06392304999863281	0.06896886980633644	-0.7972253656135904	-0.8595485334019087	-0.9022655868003223	1.5264426425749058	1.468131792530841	1.4081263578057917
0.667	0.05519080973091201	0.06328074682435655	0.06829233763843398	-0.7928165473425975	-0.8551385399994142	-0.8978927804401373	1.5279756290668127	1.4706471019571403	1.4113409258382903
0.668	0.05461567738592675	0.0626444236127931	0.06762131111240882	-0.7884193666244778	-0.8507369470862208	-0.8935301190226452	1.5294472593319652	1.473104585539316	1.4144965979102975
0.669	0.0540462268827067	0.06201391612457577	0.06695671006405611	-0.7840358219888677	-0.8463478159623494	-0.8891748922474857	1.5308609946607676	1.4755023023323681	1.4175963535744556
0.67	0.05348206135367393	0.06138917734103611	0.06629796519798141	-0.7796641446026848	-0.8419670337820344	-0.8848275923726492	1.5322163221331657	1.4778464969353797	1.4206400449064822
0.671	0.052923290108564454	0.06077029396812295	0.065645368968908	-0.775306116642607	-0.8375988164825289	-0.8804897647802731	1.5335136102722506	1.4801297828166424	1.4236274304457628
0.672	0.052370103335727065	0.06015714504896793	0.06499853051568749	-0.7709610274651546	-0.8332389684277623	-0.8761620268090797	1.534752482775983	1.4823537397207278	1.426554727964868
0.673	0.05182203035617759	0.05954954392922018	0.06435748761500824	-0.7666289660388986	-0.8288915249611242	-0.8718416921948956	1.5359273601104995	1.484524000355851	1.4294299036233769
0.674	0.051279297606863915	0.05894781397282873	0.06372225015602088	-0.7623099110577719	-0.8245547780532533	-0.8675313699606322	1.5370505389517324	1.4866287485632537	1.4322494246296067
0.675	0.05074191444823398	0.05835147107284212	0.06309277136876787	-0.7580038817935965	-0.8202301454503144	-0.8632306282090106	1.5381154912359774	1.4886848157756152	1.4350124956972945
0.676	0.0502094220778647	0.05776063714624157	0.06246905201219093	-0.7537113991919202	-0.8159138588091925	-0.8589375902269314	1.539117545484755	1.4906763352198973	1.4377226849841502
0.677	0.049682261393205404	0.057175462393542965	0.06185111686923873	-0.7494329687953903	-0.8116101901077094	-0.8546546780179587	1.540066384258633	1.4926199412596273	1.4403745075367942
0.678	0.04916018966777207	0.056595575042746746	0.06123860368543209	-0.7451666848353262	-0.8073178447964473	-0.8503817815684349	1.5409573660909088	1.494495721413796	1.4429733894497168
0.679	0.048643219966296496	0.056021168336613886	0.060631886615220995	-0.740914844233004	-0.8030363161100853	-0.8461190478983907	1.5417931019241151	1.4963218990343583	1.445513747727528
0.68	0.04813124113606335	0.05545210727759038	0.060030568152820304	-0.7366749937094694	-0.798767183377508	-0.8418661983173666	1.5425749857975386	1.498091478431885	1.4480000982690067
0.681	0.0476241113412977	0.05488843642624332	0.05943467087252694	-0.7324491407199286	-0.7945081008126832	-0.8376217507361043	1.5432987019610607	1.4998004504532936	1.450434641270797
0.682	0.04712197318497299	0.05432998361745766	0.05884419488701567	-0.728238629985366	-0.790262032515412	-0.833388909098151	1.5439635129605207	1.5014608635225393	1.4528113279505628
0.683	0.04662488150846993	0.05377676884037115	0.058259140308961184	-0.7240403644243396	-0.7860249697161394	-0.8291659245643257	1.544575300480122	1.5030564275663088	1.4551345287764823
0.684	0.046132491387823174	0.05322881088694644	0.05767950725103824	-0.7198559352097457	-0.7818027963970414	-0.8249509728439648	1.5451309834091758	1.5046054006294223	1.4574035522525965
0.685	0.04564476161219723	0.05268587255929466	0.0571053082056328	-0.715684611685192	-0.7775908988708952	-0.8207478518758824	1.545628316847253	1.5060931725599178	1.459617391513139
0.686	0.04516184393459206	0.05214808616987799	0.05653616096104567	-0.7115300466888185	-0.7733912693436964	-0.8165547513995157	1.546080043556566	1.5075284133471447	1.4617789293985728
0.687	0.044683796863966306	0.05161530938507053	0.05597208315092197	-0.7073866070771991	-0.7692023386714245	-0.8123740930685144	1.5464680994449602	1.5089034653603373	1.4638843759804838
0.6880000000000001	0.0442103622580161	0.05108754109156465	0.05541343476360396	-0.7032584012165031	-0.7650258509127548	-0.8082009703493245	1.5468102370982475	1.5102315853414552	1.465938001315953
0.6890000000000001	0.04374156252222388	0.0505649121406755	0.054860185919162106	-0.6991430460070545	-0.7608620963328944	-0.8040403433350171	1.5470954706573934	1.5115003254127888	1.4679387959008598
0.6900000000000001	0.04327718538830717	0.05004699897437537	0.05431166474160172	-0.6950434659662477	-0.756710786355573	-0.7998896981332059	1.547321727673245	1.5127147289611274	1.4698844437995364
0.6910000000000001	0.04281759982280844	0.049534157473270994	0.053768191796214775	-0.6909586180044873	-0.7525718662317112	-0.7957490650325258	1.5475022644812442	1.5138773243148147	1.4717773207538434
0.6920000000000001	0.042362352192431695	0.04902604408649818	0.05322980614851655	-0.6868867195631077	-0.7484447493240561	-0.7916208642578642	1.5476277232034923	1.5149850462476833	1.4736192480549153
0.6930000000000001	0.041911664951065714	0.04852276811351273	0.05269634561108805	-0.6828299202258777	-0.7443292752128797	-0.7875016809666382	1.5476986531810173	1.5160416521969087	1.4754055845840743
0.6940000000000001	0.04146542905071486	0.04802424599552977	0.052168094918688374	-0.6787861067936451	-0.7402278681073116	-0.783394346460954	1.5477180537284438	1.5170427933671051	1.4771422485419996
0.6950000000000001	0.04102353580279207	0.04753053494320547	0.051644300821642106	-0.6747585606545753	-0.7361387925395727	-0.7792987656240038	1.5476863238287388	1.5179934437499876	1.4788224791513125
0.6960000000000001	0.04058589919289367	0.047041398456554105	0.05112566575704649	-0.6707443103024685	-0.7320614325638767	-0.7752130459113903	1.5476028708272986	1.518889562615315	1.4804548045835584
0.6970000000000001	0.04015273835451589	0.04655697684885384	0.05061165438756306	-0.6667438467653521	-0.7279959684856684	-0.7711397557394202	1.5474672109494494	1.5197337247422418	1.4820334888848787
0.6980000000000001	0.03972389545641752	0.04607705582366992	0.050102602830599016	-0.6627585065492615	-0.723944165121377	-0.767077016525746	1.547280345736539	1.5205247596813163	1.483561486677805
0.6990000000000001	0.03929919684070813	0.04560187891201966	0.04959831757778474	-0.6587884614013598	-0.7199063855268388	-0.7630259955328733	1.5470466286306965	1.5212645771795748	1.485036254415718
0.7000000000000001	0.03887866620909434	0.04513103261387828	0.04909832143342257	-0.6548332509171795	-0.7158799465063038	-0.7589849157184742	1.5467561112511963	1.5219503582676561	1.4864599038621171
0.7010000000000001	0.03846226992733965	0.04466480577039302	0.04860335878814471	-0.6508913321000669	-0.7118659550695795	-0.7549563692352337	1.5464199278265194	1.5225824785992437	1.4878311310129018
0.7020000000000001	0.038050232835764655	0.04420304906300399	0.048113104198904307	-0.6469666740125593	-0.7078663601734038	-0.7509402658357036	1.546032555624954	1.5231677964746952	1.4891541783847555
0.7030000000000001	0.037642087809221604	0.043745746563136644	0.0476272147693376	-0.6430551579308534	-0.7038792533384997	-0.746934280816739	1.5455939053021897	1.5237002026961814	1.4904254883554753
0.704	0.03723789529354288	0.043292739193085725	0.04714567335528319	-0.639156834297976	-0.6999049908194971	-0.7429428541094626	1.5451098309158051	1.5241855302324614	1.4916449783889285
0.705	0.036837974128109637	0.04284401285276483	0.04666876318361605	-0.6352755793475298	-0.6959429038321909	-0.7389590372853676	1.5445734952682857	1.524617080573577	1.492815610071577
0.706	0.03644179282620626	0.04239977732182111	0.046196554195000315	-0.6314095580698666	-0.6919954002662517	-0.7349903312375202	1.5439939730477792	1.5249964235497604	1.493934145385989
0.707	0.03604969034804215	0.04195963144170812	0.045728647366403016	-0.6275562936272068	-0.6880603292692506	-0.731031354511291	1.5433609321121247	1.5253297395218173	1.4950056755467385
0.708	0.03566159192767097	0.04152379715998964	0.04526500867078732	-0.6237191596817725	-0.6841398842846619	-0.7270849625016339	1.5426822418184136	1.5256143761729783	1.4960257641597499
0.709	0.035277264873927974	0.04109205944876284	0.044805785502719415	-0.6198975736894398	-0.6802306572964066	-0.7231510091181124	1.5419548482560557	1.525844893726393	1.496995562012957
0.71	0.034896851467027624	0.04066452159343586	0.044350855951226585	-0.6160898858113772	-0.6763363579556462	-0.7192294935854164	1.5411827936056737	1.5260281259553008	1.4979172001345071
0.711	0.034520152347057784	0.04024119198491577	0.043900285225743886	-0.6122975428888647	-0.6724556149621869	-0.715320539200769	1.5403594118440933	1.5261619566849258	1.4987889119796818
0.712	0.03414722741029756	0.03982185074832763	0.04345391818612958	-0.6085200545224615	-0.6685870961975127	-0.7114213527463683	1.5394933421053676	1.5262491431569611	1.4996132511070899
0.713	0.03377816876328527	0.03940660195214625	0.043011999950877615	-0.6047595738353937	-0.6647332687416755	-0.7075373495821372	1.5385807426296754	1.5262851471965475	1.5003895726278635
0.714	0.03341259324487937	0.03899543083132324	0.04257398575764546	-0.6010125511545565	-0.6608917371245252	-0.7036629540068928	1.5376174449653275	1.5262732174112281	1.5011146021392714
0.715	0.03305085363690714	0.03858819588108963	0.042139997240506155	-0.5972804375839615	-0.6570646716260018	-0.6998013889568994	1.5366148124111725	1.5262153083744985	1.5017949184433979
0.716	0.03269279490562636	0.038184902369902886	0.041710339865772716	-0.5935637848761719	-0.6532503371206744	-0.6959543015013794	1.5355609571205655	1.526110275491362	1.5024235209461922
0.717	0.032338145396224524	0.03778535577363844	0.04128463977739045	-0.589862221724471	-0.6494505738293909	-0.6921173746157271	1.53446839052754	1.5259585329629999	1.5030078231687336
0.718	0.03198736434139379	0.037389908788273696	0.04086294478151386	-0.5861759940582209	-0.6456632525170057	-0.6882928869176559	1.5333303889939094	1.5257605436869726	1.5035438172414985
0.719	0.0316400101972474	0.03699824058134371	0.04044518727415148	-0.5825046897594455	-0.6418909154202799	-0.6844807166270495	1.5321414050272877	1.5255095609048748	1.5040320973896248
0.72	0.031296062485990477	0.03661028720991862	0.04003140407614952	-0.578849178700703	-0.6381321827394579	-0.6806836287244561	1.5309140928333047	1.5252168542626043	1.504472593759449
0.721	0.030955511568603256	0.03622626950637868	0.03962171813283659	-0.575208179515313	-0.6343869974249527	-0.6768964380044399	1.529646817884043	1.5248796386487813	1.5048652055551472
0.722	0.03061862286420458	0.03584587070057228	0.03921589955147557	-0.5715832033497457	-0.6306558195400096	-0.6731240998353302	1.5283293521956205	1.5244929148123887	1.5052136945317303
0.723	0.030285035468658884	0.035469172632742164	0.038813878316191076	-0.5679727871039623	-0.6269380323307248	-0.6693617737673515	1.5269708905788786	1.5240626756685522	1.5055169253226408
0.724	0.029954702234533465	0.035096220279151366	0.038415800632603	-0.5643784811617933	-0.623234995342225	-0.6656143002502782	1.5255701996557691	1.5235853532329329	1.5057736218413633
0.725	0.029628061514023567	0.034726905037601036	0.03802130484559181	-0.5607981485013448	-0.6195443319529884	-0.6618792590592235	1.52413182021372	1.5230650409700033	1.5059824950246732
0.726	0.02930437714166489	0.03436121308439773	0.037630879388025375	-0.557235271664924	-0.6158692262569982	-0.6581566501941876	1.5226429160309294	1.5225015100564945	1.506147480409559
0.727	0.028984226409013995	0.03399914813420841	0.03724381441374308	-0.5536852283668221	-0.6122082120776408	-0.6544464736551703	1.5211187664870358	1.5218864720293983	1.5062653120023823
0.728	0.028667125546201502	0.0336404806523927	0.03686074275151686	-0.5501519712527716	-0.6085601941039729	-0.6507486180496654	1.5195533104190146	1.5212355935668893	1.5063390278031417
0.729	0.02835340531878349	0.03328539704838313	0.03648127060946735	-0.5466342233349569	-0.6049263869638487	-0.6470658377800776	1.5179406762802337	1.5205336520872748	1.506367784510836
0.73	0.02804282478593989	0.0329338577951336	0.03610541200903495	-0.543131956704557	-0.6013075325526903	-0.64339292038616	1.5162964318821897	1.5197909712096231	1.506352550500909
0.731	0.027735646791049492	0.0325857294130771	0.035732819437319624	-0.5396447537017309	-0.5977010941897488	-0.6397349673633141	1.5146072182679613	1.5190083913930763	1.5062934118884124
0.732	0.027431404443844322	0.032240991548516985	0.03536417869196624	-0.5361728202423257	-0.5941092842361714	-0.6360917830376979	1.5128729590850634	1.5181790979326115	1.5061904119010077
0.733	0.027130089830185597	0.031899656128506	0.03499906732991678	-0.5327159010764501	-0.5905319756310841	-0.6324585335261619	1.5111067265340679	1.517310183829536	1.5060429399304014
0.734	0.026832152863513533	0.03156170726026171	0.034637413066904425	-0.5292746592405276	-0.5869692430886482	-0.6288403233050321	1.5093006519317367	1.5163948624872463	1.5058516192738902
0.735	0.026537167004959557	0.03122711574740574	0.034279229568144096	-0.5258487224515583	-0.5834194480931468	-0.6252344418491426	1.5074503436325757	1.5154393316190755	1.5056165285263956
0.736	0.02624520347577805	0.030895784490119784	0.03392451284366863	-0.5224388507850025	-0.5798844340619205	-0.6216409879927476	1.5055681713463993	1.5144420599936463	1.5053416108867985
0.737	0.0259561710547654	0.030567777890239064	0.03357319436424803	-0.5190434093325613	-0.5763632341249276	-0.6180608304224204	1.5036412822926393	1.513404024025775	1.505020713733887
0.738	0.02567010150441083	0.030243066960967777	0.03322527413149394	-0.5156632467597605	-0.5728565114505773	-0.6144949909804688	1.5016825984336304	1.5123255648137626	1.5046574509005846
0.739	0.0253872030568757	0.02992138575932765	0.032880697135732634	-0.5122996578754924	-0.5693645284289718	-0.6109414286291259	1.4996850836492508	1.5112037686652908	1.5042525047774422
0.74	0.025106971747748837	0.029603003408081092	0.032539476199894946	-0.5089502821730345	-0.5658861928924565	-0.6074010074950884	1.4976487698552419	1.5100429639544597	1.5038071863027331
0.741	0.02482980188787192	0.029287826968898093	0.03220153559487136	-0.5056167861266169	-0.5624233174202282	-0.6038739115926224	1.4955764279447759	1.5088389993301308	1.5033188767321592
0.742	0.02455531363745327	0.02897576315182207	0.03186689736992837	-0.5022984921336761	-0.5589726903856899	-0.6003599619319129	1.493462836475543	1.5075969159317253	1.5027887379237335
0.743	0.024283829622319585	0.028666681061443686	0.03153547314686671	-0.4989953900302055	-0.5555384711179937	-0.5968611833834896	1.4913184211847719	1.5063153214572058	1.5022175131513729
0.744	0.024015009655431067	0.028360751520128374	0.03120727223434164	-0.4957092606425802	-0.5521170738913945	-0.5933746231120142	1.4891396640991685	1.504994099954866	1.5016059827378616
0.745	0.023748850467138823	0.028057873380713156	0.03088228266555018	-0.49243641542956895	-0.5487101114727116	-0.5899004951665572	1.4869235829695038	1.503632759293572	1.500951052892413
0.746	0.02348572612288778	0.0277580321859027	0.03056043931913019	-0.4891788292042364	-0.5453178462982897	-0.5864388730124764	1.484668912612894	1.5022382333561641	1.5002596295970765
0.747	0.02322520977361964	0.02746121871365297	0.03024170335430489	-0.48593861067356364	-0.5419381993812112	-0.5829921527721589	1.4823821051562414	1.5007974223231069	1.4995246454430318
0.748	0.022967391358333793	0.027167259418120246	0.029926081678997574	-0.48271350319919915	-0.5385751135910197	-0.5795600041077953	1.4800620999417888	1.4993232755538701	1.4987527676759813
0.749	0.022712268670431142	0.026876329538463892	0.02961355353892597	-0.47950184637564325	-0.5352265673537959	-0.5761384588873566	1.477705732220468	1.4978089477152858	1.4979381242894918
0.75	0.022459776888917298	0.026588310631239113	0.029304070782194058	-0.4763070876681586	-0.5318910031111455	-0.5727331985309188	1.4753208965309355	1.4962600121041247	1.4970867602270577
0.751	0.022209913699335924	0.02630308745390408	0.028997586070854234	-0.4731273949800084	-0.5285693424522031	-0.5693395230886533	1.4728987119382408	1.4946723968273947	1.4961953600466253
0.752	0.021962657038856213	0.026020725453990017	0.028694107371668144	-0.4699615124916246	-0.5252621488596982	-0.5659598477007787	1.4704404831646438	1.493044527339856	1.4952636882840253
0.753	0.021717979007995155	0.025741307595317477	0.028393589330159074	-0.46681229787865897	-0.5219707539899091	-0.5625924513760318	1.4679510837771885	1.4913841501695688	1.4942965819991585
0.754	0.02147584211875006	0.02546467409668317	0.028096038906558585	-0.46367791166762584	-0.5186928062851442	-0.5592400590111991	1.4654326793630326	1.489683129988277	1.4932886943845127
0.755	0.021236235697232684	0.025190699838408402	0.02780137072659696	-0.4605602918923471	-0.515428558625228	-0.5559001056745153	1.462879322677365	1.4879495912873801	1.4922436802239887
0.756	0.020999118828611506	0.024919595368497596	0.02750960448931969	-0.45745638424686214	-0.5121798365319797	-0.5525750123661781	1.4602919821065554	1.4861770907262895	1.4911610933488526
0.757	0.020764501851705006	0.02465116070010191	0.027220707755583	-0.45436707700661966	-0.5089451249007632	-0.5492623596366116	1.4576766656972457	1.4843751340758975	1.4900404061790693
0.758	0.020532322404514497	0.02438541915088714	0.02693463627970102	-0.4512934576468316	-0.5057236066045679	-0.5459643643129083	1.4550291637585369	1.4825286858336577	1.4888810027025101
0.759	0.020302575136720763	0.024122500476329696	0.02665138206570828	-0.4482371096013927	-0.5025181540458081	-0.5426790804544426	1.4523553820314028	1.4806546457397904	1.4876886884938196
0.76	0.0200752371182195	0.023862100896054	0.026370943446400914	-0.4451938689394495	-0.4993254109650442	-0.5394063166144496	1.4496438689120177	1.478747042587511	1.4864566516878535
0.761	0.019850283206677467	0.023604210968812413	0.026093219645692133	-0.4421657216182326	-0.4961472741623682	-0.5361483786610819	1.4469060760042065	1.4767998176542294	1.4851886174932556
0.762	0.019627686971450387	0.0233491552174575	0.02581827384914619	-0.4391529381691122	-0.4929838825607754	-0.5329028180960632	1.4441368775070327	1.4748189914599124	1.4838843517293872
0.763	0.0194074504525822	0.02309661880658356	0.025546001905778378	-0.4361556416677392	-0.48983486756467354	-0.5296721399324095	1.441340299674937	1.4728062107029347	1.4825439975583208
0.764	0.01918950604648861	0.022846572972614637	0.02527644424334744	-0.43317301840266814	-0.4867003828605579	-0.5264538964436785	1.4385141089524838	1.4707644766923662	1.4811685256070009
0.765	0.0189738766545511	0.022599040757049164	0.025009549203270635	-0.43020546439316715	-0.48358036066007937	-0.5232505086300683	1.4356581850254526	1.4686838220022778	1.4797603217588442
0.766	0.01876049754396274	0.02235411689182806	0.024745282430985963	-0.4272541027927832	-0.4804736269627496	-0.520059557042002	1.4327748647434664	1.46656939900015	1.4783142015983641
0.767	0.018549384895298646	0.022111570851574273	0.02448362562734615	-0.42431701104423136	-0.47738287524879774	-0.5168822027392024	1.4298628267333082	1.464425158713153	1.4768350511259063
0.768	0.018340497819347285	0.021871629267574137	0.024224573339808198	-0.4213950149132726	-0.47430444683709555	-0.5137187254510043	1.4269260018649466	1.462247438473207	1.4753181772428805
0.769	0.018133798695236993	0.021634028052916546	0.023968083975238842	-0.41848823505511934	-0.47124178204470346	-0.5105687196974835	1.4239554403633874	1.4600406793371596	1.4737688095328676
0.77	0.017929316536265463	0.02139888694398003	0.023714161414701784	-0.4155956948015202	-0.4681923628616913	-0.5074315026189337	1.4209597345034215	1.45779938044458	1.472186287322307
0.771	0.017726972542872404	0.021166195493295167	0.02346273033829969	-0.41271912747523665	-0.4651571056989265	-0.5043102687462189	1.4179380102555166	1.4555302747141061	1.470569233802744
0.772	0.017526775378882403	0.020935819262682828	0.023213832449232093	-0.4098573539531432	-0.46213701124205325	-0.5012013531042823	1.4148904647979212	1.4532298688077576	1.4689189540808019
0.773	0.017328715039660516	0.02070778274744247	0.02296735927401933	-0.40700898687937503	-0.45913107466706343	-0.49810486978836455	1.4118164178659043	1.4508958562436598	1.4672376119741062
0.774	0.017132749970788667	0.020482080750482176	0.022723377121412126	-0.4041779064829577	-0.4561380181032599	-0.4950231563790925	1.4087174610816833	1.448534973143778	1.4655200226813219
0.775	0.016938851978460814	0.020258689691383454	0.022481817981474153	-0.4013599117814037	-0.45316148421473634	-0.49195405107687673	1.4055925843871564	1.4461406365496796	1.463774145233424
0.776	0.01674702144290296	0.02003745071601292	0.02224267945860962	-0.39855699483688245	-0.45019737238466334	-0.4888974416423923	1.4024423207094878	1.4437133611976614	1.4619925286709523
0.777	0.016557234492052337	0.01981869716051722	0.022005924937099568	-0.3957695941976045	-0.4472481145111611	-0.48585565872401054	1.39927143332368	1.4412657490325682	1.4601786390731253
0.778	0.016369469048791052	0.01960206550665935	0.0217715195741934	-0.39299528755768237	-0.4443114806792291	-0.482828865394184	1.3960703951271418	1.4387850378683549	1.4583332993857405
0.779	0.016183709652128387	0.019387613949724332	0.021539463381158645	-0.3902374005309964	-0.4413912484969955	-0.4798144023098298	1.392848676264996	1.436270006304583	1.4564590846485446
0.78	0.015999908030014134	0.019175449684568944	0.021309718968616432	-0.3874938235741162	-0.43848326288082157	-0.47681237155149414	1.3896009174130919	1.4337310510467873	1.454550065698746
0.781	0.015818095937766532	0.01896548388448558	0.021082292855163432	-0.38476448488076165	-0.43558986613304757	-0.4738251933440647	1.3863268501332362	1.4311633903159606	1.4526113458969876
0.782	0.01563820320774515	0.018757588912777467	0.020857141559148806	-0.3820504939001103	-0.4327121237560986	-0.47085044746265325	1.3830303758462188	1.4285692933246712	1.450642575345537
0.783	0.015460259574476276	0.018551927742155545	0.020634253252730755	-0.3793505821445172	-0.4298457016680521	-0.4678905541321478	1.3797181574405453	1.4259479216995892	1.4486437486465262
0.784	0.015284197587735181	0.01834830083910364	0.020413601241445416	-0.3766645619370111	-0.42699523551273466	-0.46494309312766113	1.376377132264339	1.4233000252115693	1.4466154415670542
0.785	0.015110023324789404	0.018146826655704176	0.02019515318030586	-0.373993782932264	-0.4241581726869374	-0.4620098242787707	1.3730130704467574	1.4206177253662258	1.4445560604335885
0.786	0.014937732515038627	0.017947441901650655	0.019978908863584985	-0.3713376807497374	-0.42133539404245085	-0.4590877654613905	1.3696294233661404	1.4179160400276547	1.4424679275411216
0.787	0.014767262663674828	0.01775006407288044	0.019764864918209897	-0.3686969701689367	-0.418526958534933	-0.45618223647428685	1.366225272148044	1.4151863393321864	1.4403482812581738
0.788	0.014598642089130792	0.017554807041343278	0.019552925990201662	-0.36606964473528125	-0.4157314259395227	-0.45328950018178854	1.362796386251813	1.4124249056769465	1.4382004507145862
0.789	0.014431822189668216	0.017361463272031114	0.019343152203111637	-0.3634574555577789	-0.41295032691782285	-0.4504091759305659	1.3593479393954317	1.409642443865008	1.436028176514813
0.79	0.014266802945435699	0.017170164038675908	0.019135511324981723	-0.36085820182919237	-0.41018384963855925	-0.4475413204517478	1.3558798863656447	1.4068339086318289	1.433820285536909
0.791	0.014103558151244675	0.016980863965322605	0.018929931957353072	-0.3582743462617358	-0.407430075417707	-0.4446883120048437	1.352392167804313	1.4040046272916604	1.431588541381873
0.792	0.013942067477201912	0.016793510990091975	0.018726443612455422	-0.35570361197372213	-0.40469064277962663	-0.44184766144019205	1.3488796078674252	1.401143323363276	1.4293281610432778
0.793	0.01378232442047916	0.016608100856044198	0.018525026253625967	-0.3531495792434818	-0.4019658646219994	-0.4390219145239516	1.345353069001933	1.3982606856824145	1.4270404185946952
0.794	0.013624309342062275	0.016424623224066494	0.018325647529601592	-0.3506071869127424	-0.3992540947798381	-0.4362086028799104	1.341802475190032	1.3953514041415103	1.42472803453762
0.795	0.013467995703794925	0.016243052396076714	0.01812827600848363	-0.348079382961087	-0.3965562107454865	-0.43340880271954696	1.3382373607388114	1.3924218214157331	1.422384257000664
0.796	0.013313359639459132	0.016063373009732602	0.01793290456409743	-0.34556692597192157	-0.3938730532771749	-0.4306217087345549	1.3346484402156564	1.3894653071223537	1.4200149984013855
0.797	0.013160416633417002	0.015885550316766434	0.0177395138634807	-0.34306845678480236	-0.39120209854994975	-0.42784958019710384	1.331044426242887	1.386485428551688	1.4176191993835918
0.798	0.013009114987107714	0.01570958762989955	0.017548099241273884	-0.34058423112198144	-0.3885458780562719	-0.4250895405153948	1.3274199447538721	1.3834817798368648	1.4151958403852052
0.799	0.012859451329228364	0.01553545782677524	0.017358608762129232	-0.33811273011025395	-0.38590338495407545	-0.4223423552864025	1.3237808003551215	1.3804585252324966	1.4127486187713594
0.8	0.012711418684235047	0.015363155143000979	0.017171060080964994	-0.3356564701835198	-0.38327414501721063	-0.4196086843997217	1.3201174681971342	1.3774135960078617	1.4102746663574661
0.801	0.012564984803429977	0.015192644357392624	0.0169854300803811	-0.33321500830967293	-0.3806590387728712	-0.4168879511755605	1.3164400398480443	1.3743414815772264	1.4077752517535675
0.802	0.01242014192193846	0.015023900971367915	0.016801652875256822	-0.3307847331450076	-0.37805681827427784	-0.4141810679269935	1.312750069352524	1.371245353832354	1.405252216041199
0.803	0.012276875305549963	0.01485694397611012	0.016619781072165624	-0.3283718013701417	-0.37546908913427185	-0.41148712079032357	1.3090352149745428	1.3681340290500486	1.402701360750713
0.804	0.012135166302741236	0.014691720475380097	0.01643975535613204	-0.3259698520728358	-0.372894016920303	-0.4088080217259797	1.3053071239487222	1.3649965781733095	1.4001261703666352
0.805	0.011994991337556394	0.014528246104846775	0.016261571589280172	-0.3235829899659739	-0.37033137106262826	-0.40613887984752844	1.3015660190422447	1.361839386050565	1.3975271568418857
0.806	0.011856368000094354	0.014366467741284599	0.0160852005292855	-0.32120945302128306	-0.3677853780114092	-0.40348459654918467	1.2978060908548434	1.3586615828714739	1.3949040692488688
0.807	0.011719233712616552	0.014206389361947206	0.015910633726270003	-0.31885045087889996	-0.36525015046236964	-0.4008427472710568	1.2940324520511497	1.3554638407212303	1.3922604826423106
0.808	0.01158360308477395	0.014048001813873898	0.015737864555883364	-0.3165052551301179	-0.3627290582931376	-0.39821600031251286	1.2902407689515112	1.352240456333981	1.3895894457151454
0.809	0.01144945563900583	0.013891271590683906	0.015566839242123943	-0.31417261564370697	-0.3602226630660787	-0.39559973105320634	1.2864345140012576	1.3490021205187646	1.386894239648525
0.81	0.011316767709886228	0.013736193533224786	0.015397606362694442	-0.31185384176163466	-0.35772849352774216	-0.3929978010467046	1.2826173917431087	1.3457434706611326	1.3841794714488411
0.811	0.011185539304998654	0.013582729940176029	0.015230089314498334	-0.3095484041481295	-0.35524801786410015	-0.3904083051063626	1.2787851298050665	1.3424610864353248	1.3814384275864018
0.812	0.011055748275519047	0.013430902968086947	0.015064267568249051	-0.30725801408620834	-0.3527810604924626	-0.3878322825561004	1.27493235617244	1.339165797027112	1.3786777731932887
0.8130000000000001	0.010927366642946544	0.013280663658024027	0.014900166840695396	-0.3049795688135409	-0.3503265634953666	-0.38526902944656183	1.2710705872014552	1.3358468988494714	1.3758924506441779
0.8140000000000001	0.010800406843770052	0.013132025126724019	0.014737762415438923	-0.30271398060365456	-0.34788597161754264	-0.38271738181540554	1.2671966303857813	1.3325122902029778	1.3730854112031536
0.8150000000000001	0.010674824569609139	0.012984944401629518	0.014577015800229316	-0.3004631696056432	-0.3454585396405493	-0.38017996250545305	1.2633048300132308	1.329159900645625	1.3702583510726751
0.8160000000000001	0.010550636439039772	0.012839416681973862	0.014417932969412533	-0.298226013286502	-0.34304359760605885	-0.37765702822966085	1.2593994555282668	1.3257867355178592	1.367407270135958
0.8170000000000001	0.010427808979272287	0.01269544023790634	0.014260476671587877	-0.29600176222757757	-0.3406429733961802	-0.3751443914292198	1.2554862311031267	1.3223924695254172	1.3645363180397012
0.8180000000000001	0.010306319392192642	0.012552984366052716	0.014104681555113201	-0.2937904418939678	-0.33825311052563434	-0.3726444279554327	1.2515551907587268	1.3189858009296254	1.3616453507830317
0.8190000000000001	0.010186168465262664	0.012412028947100239	0.013950443508791604	-0.2915922930257253	-0.3358797134384543	-0.37015915732330007	1.247617386709844	1.3155589683532036	1.3587344414305975
0.8200000000000001	0.010067353836096882	0.012272572357102659	0.013797831181180548	-0.28940713707639454	-0.33351675221000343	-0.36768637933161247	1.2436664863334066	1.3121183765262394	1.3557994743985677
0.8210000000000001	0.009949854194071218	0.01213458055381815	0.013646775930236197	-0.2872349044799587	-0.33116829763062894	-0.3652260336659432	1.2397029608586223	1.3086575738718054	1.3528445652707737
0.8220000000000001	0.0098336383890924	0.011998069760244125	0.013497303238859478	-0.28507625908550877	-0.32883241621225684	-0.36277812032629303	1.2357256616006387	1.3051777986204394	1.3498736865508993
0.8230000000000001	0.009718712001518356	0.011863010285946572	0.013349356491112794	-0.28293171396610384	-0.32650951002258577	-0.3603426393126608	1.23173644124988	1.301685060189217	1.3468785979238336
0.8240000000000001	0.009605058215847163	0.011729373927343292	0.013202953245642964	-0.2807992698012813	-0.3241984912358635	-0.3579195906250472	1.2277416431321386	1.2981770449454682	1.3438675397046873
0.8250000000000001	0.009492644816831628	0.011597178891846423	0.01305806341507556	-0.27867917586063423	-0.32190093782024126	-0.3555089742634522	1.2237312283813533	1.2946510903254655	1.3408364663251282
0.8260000000000001	0.009381486252622952	0.01146638105917642	0.012914674668292212	-0.2765719317282908	-0.31961712708010315	-0.353110488091532	1.2197138733058328	1.2911129975384348	1.3377853777851563
0.8270000000000001	0.009271571968902095	0.011336967932085952	0.012772786346736386	-0.2744791937635418	-0.31734589874293273	-0.35072745874320493	1.21568376881746	1.2875581035867067	1.3347142740847715
0.8280000000000001	0.00916285367898036	0.011208940578104497	0.012632369406669662	-0.27239820483297256	-0.3150870069642274	-0.34835398848510113	1.2116440705209341	1.2839888502328065	1.3316270516138597
0.8290000000000001	0.00905534358411314	0.011082276061327669	0.012493410099410511	-0.27033007466375275	-0.3128405769748446	-0.3459956725270313	1.2075988349334161	1.2804040669614731	1.3285226901406575
0.8300000000000001	0.008949045634595717	0.01095696945662195	0.01235586620352548	-0.2682733197866705	-0.31060657621355836	-0.3436470986067181	1.203542077247263	1.2768006475241005	1.325399604783101
0.8310000000000001	0.008843901685040186	0.010833002306516126	0.012219796842685465	-0.26623096870145796	-0.3083850730356998	-0.341313615614932	1.1994705883198682	1.2731895246336975	1.3222564936231131
0.8320000000000001	0.008739947246134647	0.010710374987264206	0.012085137197280224	-0.2642017474573469	-0.306177943272696	-0.3389900255354662	1.1953997275706032	1.2695592333136347	1.3190971674488088
0.833	0.008637158878461997	0.010589034315205165	0.011951852345261926	-0.26218370643065175	-0.3039814973361723	-0.336681288006907	1.1913096721965604	1.265915179556542	1.315921871123066
0.834	0.008535490290606412	0.010469014429145109	0.011819976338388185	-0.26017863096940186	-0.3017995659141032	-0.33438253631876264	1.1872193153345338	1.2622642086112787	1.3127265134648274
0.835	0.008434967410260183	0.01035026416021942	0.011689507448699813	-0.2581865453915174	-0.2996282993422176	-0.3320965590793539	1.1831161950404963	1.2585936364434578	1.3095189334259474
0.836	0.008335561046835228	0.010232797841416823	0.011560373701008474	-0.25620522533790974	-0.29746928160580244	-0.3298248289275634	1.1790123597261892	1.2549101439872423	1.3062913382266548
0.837	0.008237272997417104	0.01011659488515235	0.011432583629540062	-0.2542375135864311	-0.2953249526318101	-0.3275632993017018	1.1748967615007355	1.2512185043513337	1.3030486200292348
0.838	0.008140070654987	0.010001633058990286	0.011306133806110783	-0.2522825343297559	-0.2931908550717486	-0.32531428330624423	1.170768019398703	1.2475106367382611	1.2997917347453458
0.839	0.008043957118228891	0.009887910240654364	0.01118101035241781	-0.2503394551289034	-0.2910693074151301	-0.32307770347890025	1.166639633782734	1.2437921337310116	1.2965175448661104
0.84	0.00794892927329167	0.009775408460988259	0.011057184915286834	-0.24840917797583958	-0.2889613164481804	-0.32085356059498077	1.1625020131242465	1.2400592888824267	1.2932255205034102
0.841	0.007854959392835117	0.00966413100073813	0.010934699001239306	-0.24649091853903407	-0.28686484476454943	-0.3186420099408815	1.158357823048261	1.236316906761689	1.2899217289120164
0.842	0.0077620319824205225	0.009554041424058933	0.010813462546534567	-0.2445833910812891	-0.2847799552561913	-0.3164416947559033	1.1542067782025565	1.2325636035775847	1.2866013148654034
0.843	0.007670159386066237	0.009445137869817986	0.010693506957378768	-0.24268898597543462	-0.2827071325495375	-0.3142534884034509	1.1500529013932494	1.2287989870596814	1.2832679773245428
0.844	0.007579306580550248	0.009337413156916337	0.010574816324959001	-0.24080765022852932	-0.2806476930779145	-0.31207643888541003	1.1458862482725944	1.2250253020569617	1.2799156244653263
0.845	0.007489487742389379	0.009230847076963412	0.0104573613101315	-0.23893708128863528	-0.2785994825794085	-0.3099146961700942	1.1417199015776007	1.221236948419189	1.2765545352241556
0.846	0.007400670247447555	0.009125444339938994	0.010341164189967939	-0.2370792830319538	-0.27656329490866005	-0.3077601964157423	1.137547492865927	1.2174355630944094	1.2731746752811255
0.847	0.007312848380840851	0.009021166175838747	0.010226195214921026	-0.2352326964859521	-0.27453948280226675	-0.3056207746324189	1.1333688019917207	1.2136272115319244	1.2697858510482738
0.848	0.007226025692275301	0.008918014138935493	0.010112419969219718	-0.23339696165692203	-0.2725283671741997	-0.30349369970297907	1.1291831213598968	1.2098121909743784	1.266377312417276
0.849	0.0071401757802958205	0.008816004014410501	0.009999837181054686	-0.2315741997731425	-0.2705276366629321	-0.3013766187160524	1.124997487738159	1.205983620581626	1.2629604224033693
0.85	0.007055273459177126	0.008715082166688183	0.00988845000879228	-0.2297642109868105	-0.2685397238065117	-0.2992719700551445	1.1207990644453973	1.202148858294009	1.2595280260552821
0.851	0.006971345183078346	0.008615253150173061	0.00977824755202083	-0.22796342135648548	-0.2665636857642198	-0.29717975372025496	1.116606091361921	1.1983008908627895	1.2560830940593695
0.852	0.006888367361219888	0.008516510536895294	0.009669201117279605	-0.2261776445019621	-0.2645987911433061	-0.29509754948649664	1.1124032759560738	1.1944443980364317	1.2526259947301757
0.853	0.006806329632775742	0.008418839460416747	0.009561298112421906	-0.22440050964636368	-0.2626461672124067	-0.2930276246840223	1.108196338185883	1.1905761192557776	1.2491581924172512
0.854	0.006725214100916586	0.008322232469021716	0.00945455072025209	-0.22263635824031003	-0.26070588472918915	-0.2909702828267231	1.1039878326500916	1.1867021281445287	1.2456744272497793
0.855	0.0066450089405612625	0.008226667319068392	0.009348937115938014	-0.22088307462919685	-0.258776033385283	-0.2889243146488695	1.0997736311945765	1.182821305735302	1.242181403932588
0.856	0.00656572970268926	0.008132158579429533	0.009244440657221811	-0.21914277446762886	-0.2568586438306994	-0.2868892403785833	1.0955602449450388	1.1789344106380288	1.2386758767602954
0.857	0.006487338545118763	0.008038675308619582	0.009141051305069543	-0.21741109314111448	-0.2549515574661994	-0.28486660003662406	1.0913392425147133	1.1750337748574415	1.2351563063584425
0.858	0.006409819628163432	0.007946202128605643	0.009038761076484509	-0.21569253728719953	-0.25305715971929754	-0.28285386707277727	1.087122131356082	1.1711288252310315	1.231626821345066
0.859	0.006333201810089875	0.007854739968044713	0.008937555075056586	-0.21398485623658597	-0.2511747315112547	-0.28085370106065516	1.0828917082071567	1.167215114496303	1.2280889446901668
0.86	0.00625745408880894	0.007764286764186646	0.008837433300785775	-0.21228995448496027	-0.24930331630104471	-0.2788659761671491	1.0786682743549316	1.1632951769736792	1.224537963014431
0.861	0.00618256383370644	0.0076748193790488126	0.008738360580916227	-0.21060464154819805	-0.24744217139171362	-0.27688827294268226	1.0744382623382407	1.1593622321837502	1.2209757273568602
0.862	0.006108500880056815	0.007586316817494084	0.008640337471222566	-0.2089308726344264	-0.24559362884772307	-0.27492302709350014	1.0702084114337445	1.1554286819125708	1.2174051779730843
0.863	0.006035312482279833	0.007498795719024226	0.008543361764700932	-0.20726819489552675	-0.24375548816297957	-0.2729677119593846	1.0659782425173572	1.1514885717189618	1.2138227032167106
0.864	0.005962951985014167	0.007412221155010163	0.008447431911385382	-0.2056166007613963	-0.2419298092675583	-0.2710248691237275	1.0617424436488303	1.1475420985938973	1.210231954128859
0.865	0.005891394399395229	0.0073265935142229665	0.008352516899332895	-0.20397609854453538	-0.24011456151144864	-0.26909194578444623	1.0575060354150079	1.1435877773210137	1.2066297847756906
0.866	0.0058206842931118885	0.007241914656969207	0.008258646461175297	-0.20234644750475833	-0.23831023108451208	-0.267171600008254	1.0532698502462978	1.1396277543367763	1.203015620538029
0.867	0.005750756393508474	0.007158172829415718	0.00816571846977412	-0.20072790118209743	-0.23651729207048797	-0.2652610457388693	1.0490336794548678	1.1356615407411323	1.199396528835214
0.868	0.005681635182512244	0.007075333760663021	0.008073830052419377	-0.19912000138208405	-0.23473535413482546	-0.2633630651668213	1.044795171933308	1.1316881454840337	1.1957666409240915
0.869	0.005613304524532968	0.006993416981847033	0.00798291738437166	-0.19752297135802754	-0.23296477890435524	-0.2614751035875547	1.040555099327402	1.1277086580983016	1.192127230096935
0.87	0.005545752263279918	0.0069123931298189605	0.00789295985682747	-0.19593682454100544	-0.23120602137654173	-0.2595997340968416	1.0363193304468759	1.1237291707125685	1.1884776309893283
0.871	0.005478978398984854	0.006832262204578825	0.007803981427822507	-0.1943611811082508	-0.22945757167663827	-0.25773422973888954	1.032078955665842	1.1197436099852198	1.1848243978404698
0.872	0.005412972566029716	0.006753006826516605	0.007715959926712914	-0.19279632445178269	-0.227719425789283	-0.2558795151666047	1.027840369416879	1.1157511303118686	1.1811590243454462
0.873	0.005347705826272289	0.006674631355582965	0.007628873075300357	-0.1912421243590773	-0.22599243735843147	-0.2540362765536661	1.0235994113960065	1.1117518741576817	1.1774872685807425
0.874	0.00528319137039754	0.006597126697522947	0.007542727120172194	-0.1896983809904565	-0.22427672704471982	-0.25220305004185856	1.0193617524169665	1.1077529250804452	1.1738060869681914
0.875	0.0052194325817754815	0.006520463466904567	0.007457484715120285	-0.18816509593367475	-0.22257208586170474	-0.2503822558560692	1.0151255521275793	1.1037474687671613	1.170117711506122
0.876	0.005156402404026586	0.00644465617761304	0.007373181032900509	-0.18664242838427914	-0.22087781153268085	-0.24856918050872098	1.0108833407598363	1.0997358414588938	1.1664208353459455
0.877	0.005094078442593022	0.006369688972903682	0.0072897809007569725	-0.18513000013362985	-0.2191939683429678	-0.24677068838488778	1.0066530505241817	1.0957234657476596	1.1627161615808925
0.878	0.005032485483257177	0.00629554447091926	0.007207251470811578	-0.18362800296745066	-0.21752055629256592	-0.24497992187862444	1.0024164889588671	1.0917046011698033	1.1590073048478367
0.879	0.004971615652859719	0.00622222086011218	0.007125656113942824	-0.18213643131804075	-0.2158575753814756	-0.24320121369628458	0.9981807158174644	1.0876857365919477	1.1552901743685289
0.88	0.004911432381881486	0.006149700299265489	0.007044896286516371	-0.18065488309546254	-0.2142049568290876	-0.2414327113156938	0.9939495608395706	1.0836655947651817	1.151565433198561
0.881	0.004851929510927056	0.006078001928427884	0.006965041527684981	-0.1791837300909991	-0.21256493762723977	-0.23967514848399013	0.9897192023142657	1.0796349340681055	1.1478370209277535
0.882	0.00479313512934291	0.006007082447666709	0.006886042008534229	-0.1777226432272512	-0.2109332501340833	-0.23792800818378254	0.9854912713375737	1.075607480884877	1.1440991611754678
0.883	0.00473499828820302	0.005936954596250235	0.006807882706360682	-0.17627171996455737	-0.20931187700624837	-0.2361913953455704	0.9812610291280515	1.0715747475136195	1.140354460068016
0.884	0.004677556308475392	0.005867614078008259	0.006730558808809226	-0.17483076452119695	-0.20770319921571542	-0.2344651173421145	0.9770373730747914	1.067543243247384	1.1366063550875505
0.885	0.00462075922414449	0.005799022996370243	0.00665408376796608	-0.1733998158059837	-0.20610280514049278	-0.23274942084467337	0.9728137170215307	1.063503643850232	1.1328500015040648
0.886	0.004564631063710826	0.005731209382056356	0.006578436778684925	-0.1719788482138125	-0.20451284220458163	-0.2310440365672673	0.9685963265873626	1.059464871836565	1.1290918922369726
0.887	0.004509131810011754	0.005664156097400528	0.006503609656152607	-0.17056791189547046	-0.20293371576375577	-0.22934908555755784	0.9643792273963442	1.055426508846726	1.125326353563551
0.888	0.004454288274255196	0.005597841541576277	0.0064295848319110395	-0.16916673343390723	-0.20136478193448468	-0.22766451252512535	0.960161210685194	1.051387978045095	1.121555527165231
0.889	0.004400078708999147	0.005532257098135859	0.006356379642166562	-0.16777533773134612	-0.19980592632091185	-0.2259902070419778	0.955950149802109	1.0473424696398752	1.11777982537501
0.89	0.004346500132118348	0.005467405323662359	0.0062839471154829355	-0.1663937248555612	-0.1982570825266502	-0.22432585861969176	0.9517449935990099	1.0432972056031384	1.1139999376223324
0.891	0.004293552620824931	0.005403285294404533	0.006212309547909799	-0.16502168209503298	-0.1967182764659007	-0.22267190073989207	0.9475404506173588	1.0392519415664023	1.1102124647562719
0.892	0.004241215795479073	0.005339879832821141	0.006141464602080495	-0.16365942592052143	-0.1951894778689465	-0.2210281604284948	0.9433359887348837	1.0352064902464821	1.1064246386012597
0.893	0.004189484565331585	0.005277187585897404	0.0060713787243055085	-0.16230674117701252	-0.19367089395593076	-0.21939436550770736	0.9391377091152725	1.0311549246263085	1.1026290196664759
0.894	0.0041383418328121415	0.005215177657364436	0.00600204939430915	-0.16096362457648494	-0.1921619266712049	-0.21777076210463264	0.9349459919858931	1.0271098399231122	1.0988327957607038
0.895	0.004087805460286202	0.005153876850156614	0.005933478595531925	-0.1596300353702818	-0.19066294745859327	-0.2161571068285769	0.9307554925447251	1.0230579076862143	1.0950289104211526
0.896	0.004037853606579067	0.005093258056890562	0.0058656425573350756	-0.1583058388782245	-0.18917397641183423	-0.21455339967954085	0.9265703011935906	1.0190107359452152	1.0912226277005121
0.897	0.0039885027595127935	0.005033319128293728	0.00579855344135702	-0.15699113630286735	-0.1876945759251782	-0.21295964065752374	0.9223887539395405	1.014960890746121	1.0874139074654767
0.898	0.00393969146501658	0.004974053171141144	0.0057321888311743525	-0.15568588070050268	-0.18622508209279326	-0.21137582976252572	0.9182124795694235	1.010909137842763	1.0836024363656571
0.899	0.0038914806708072996	0.004915444790832287	0.0056665641879182745	-0.15438961446430532	-0.18476508270954925	-0.2098019822410926	0.9140394465562707	1.006863873806027	1.0797873143344865
0.9	0.0038438160498218076	0.00485749714613336	0.005601642722807525	-0.1531028408846467	-0.18331489011436478	-0.20823782585572959	0.9098734264764096	1.0028121209026692	1.0759680549318686
0.901	0.0037967202133630065	0.0048002045542188815	0.005537430437348026	-0.15182520426614934	-0.18187421167293322	-0.20668337491617017	0.9057070184289173	0.9987668568659331	1.0721462088921323
0.902	0.0037501768156281345	0.004743542017709771	0.0054739333417259655	-0.15055678267552566	-0.18044323069523044	-0.20513869398524304	0.9015514681723403	0.9947151039625755	1.0683215418132523
0.903	0.0037041694000005537	0.004687537841424887	0.005411139093720981	-0.14929723928666955	-0.17902162924505907	-0.2036036368261077	0.8973980283257867	0.9906698399258388	1.0644944902816815
0.904	0.003658702655190055	0.004632146487993073	0.005349011569637214	-0.1480470256599903	-0.17760962078669093	-0.202078279805445	0.8932508372827069	0.9866245758891028	1.0606640395574636
0.905	0.003613743825464442	0.004577377659212181	0.005287563140847987	-0.14680575353864286	-0.17620700225512453	-0.20056264258810128	0.8891099704819466	0.9825793118523664	1.0568328199027226
0.906	0.003569344859976845	0.0045232339217762575	0.005226803338122684	-0.14557338800599479	-0.17481377365036002	-0.19905646077550412	0.8849689031990188	0.9785405366822518	1.0529977303169302
0.907	0.003525457673386039	0.004469698105418784	0.005166694398064419	-0.14434993659637993	-0.17342972818675573	-0.19755971918857537	0.8808405260509765	0.9744952076542925	1.0491625164222083
0.908	0.0034820801829886527	0.004416767733686019	0.005107237247452383	-0.14313539641800946	-0.17205526411758518	-0.1960724311792318	0.8767120082259247	0.9704564974754015	1.0453275539854805
0.909	0.003439213132091296	0.004364444384468521	0.005048461695340176	-0.14192953977384015	-0.17068978140994237	-0.19459480985848673	0.8725965840598742	0.9664175173679853	1.0414883970752662
0.91	0.0033968562835897205	0.004312693904915358	0.004990306869531199	-0.14073261024165112	-0.16933370069260245	-0.19312644766631223	0.8684805271727369	0.9623858018627112	1.0376496072052042
0.911	0.003354993580106736	0.004261534316648857	0.004932793774371736	-0.1395443661366027	-0.16798658411799244	-0.1916674751912277	0.8643729356946875	0.9583487483069754	1.033809373699122
0.912	0.003313627363553356	0.004210958446237007	0.004875928022748271	-0.13836482948087653	-0.1666486772687855	-0.19021777200528375	0.8602700412720564	0.954316935111776	1.0299659880793275
0.913	0.0032727537636066985	0.004160953997248074	0.00481966979534058	-0.1371937396667666	-0.16531985173265212	-0.18877727735671013	0.8561796780876105	0.9502885927967644	1.0261227916064553
0.914	0.0032323415294648883	0.00411150992786481	0.004764035912195072	-0.13603138499368594	-0.16400010256564362	-0.1873461458749347	0.8520889155273272	0.9462627585451561	1.0222798424294786
0.915	0.0031924173278945144	0.0040626292085681635	0.0047090100014626195	-0.13487750151606692	-0.16268918746694105	-0.1859239293488047	0.848009078606258	0.9422369266801874	1.0184349361265288
0.916	0.0031529822476566507	0.004014301714666881	0.004654623107557063	-0.13373194338078997	-0.16138716536812972	-0.18451108349385328	0.8439335704592646	0.9382152585626345	1.0145891211431095
0.917	0.0031139811668934106	0.003966527395189905	0.004600799742835973	-0.1325950258402669	-0.1600941870240976	-0.18310727666269982	0.8398667497592207	0.9341964492707175	1.0107463391293288
0.918	0.0030754495863863193	0.00391928887609472	0.004547579570984845	-0.13146636182672006	-0.15880992994142862	-0.18171261650209689	0.8358070709477324	0.930184331794231	1.0068989332355924
0.919	0.003037375566034912	0.003872586162948832	0.004494966908994952	-0.13034619781909282	-0.15753465620591448	-0.18032673994867254	0.831755142793886	0.9261719560829971	1.0030555264828172
0.92	0.002999764026552669	0.0038264192613197273	0.004442902443648647	-0.12923409207820155	-0.15626796492907163	-0.17895001663300267	0.8277095101497215	0.9221661233674926	0.9992088046497016
0.921	0.0029625913785572273	0.0037807881181540037	0.004391450826497551	-0.12813045022321487	-0.15501002991112722	-0.17758223830727798	0.8236700323102394	0.9181601823937714	0.9953656777217877
0.922	0.002925856785336988	0.003735657586403676	0.004340542170310771	-0.12703485980260015	-0.15376085463854866	-0.17622319049572585	0.8196369171315623	0.9141609482121206	0.9915226124923828
0.923	0.0028895581190849793	0.0036910447645662867	0.004290210732394521	-0.12594751870282903	-0.15252003915672302	-0.17487308578305819	0.8156109449359499	0.9101614841956057	0.9876794957030957
0.924	0.002853675446622642	0.003646948096802919	0.004240428650391221	-0.12486802869188238	-0.15128796992573643	-0.1735318775864986	0.8115973714772692	0.9061685811171203	0.9838362256008296
0.925	0.002818232571998446	0.0036033538488366235	0.004191209210931803	-0.12379674888869793	-0.15006446304787646	-0.1721994072945195	0.8075895257406659	0.9021770807393361	0.9799940695053337
0.926	0.002783222265752721	0.003560242385090318	0.004142516274833241	-0.12273352246806407	-0.1488494137241584	-0.17087548369199	0.8035881673744192	0.8981910775973583	0.9761537506106998
0.927	0.0027486077566144943	0.0035176440188325764	0.004094376006737483	-0.12167819345388532	-0.14764288711770576	-0.16956043941134594	0.799595724825869	0.8942119989445126	0.972314452420656
0.928	0.0027144236495419216	0.003475517038159198	0.004046772445565433	-0.12063083585944243	-0.1464445992563342	-0.16825397925890404	0.7956140193228786	0.8902394067206267	0.9684751516325165
0.929	0.0026806250490589148	0.0034338812156047673	0.003999696121243737	-0.11959128470778939	-0.14525467075955265	-0.16695608377808	0.7916377612886863	0.886266383031603	0.9646378467706279
0.93	0.0026472414465830998	0.0033927081337776113	0.0039531392333712	-0.11855954019947505	-0.14407308853788572	-0.16566665067700617	0.7876681597348705	0.8822994249737186	0.9608029595815011
0.931	0.0026142619747057732	0.0033520182258800434	0.003907111478305872	-0.11753558248197833	-0.14289985252628182	-0.16438593640843308	0.7837093136795589	0.8783376324576511	0.9569717399267602
0.932	0.0025816545331797144	0.003311791275899491	0.003861588359116388	-0.1165192836397626	-0.14173475959468868	-0.16311340519078413	0.7797586226359942	0.8743777293742765	0.9531405202720191
0.933	0.0025494623625138694	0.0032720256857428965	0.0038165711808652446	-0.1155106367828786	-0.14057783920687375	-0.16184961416424598	0.7758145755036846	0.8704258197853121	0.9493093006172783
0.934	0.002517632285041153	0.003232711668734314	0.0037720621600452918	-0.11450976890074596	-0.13942901603658836	-0.16059404999124788	0.7718829930120242	0.8664781043787987	0.9454819773524238
0.935	0.002486191773752283	0.003193858683958493	0.0037280255481934896	-0.11351649965583618	-0.13828834191151018	-0.15934691524547262	0.7679578232021735	0.8625381172505122	0.9416584720409665
0.936	0.002455116360198683	0.0031554529052162036	0.0036844936332525637	-0.11253064314134756	-0.13715580529723342	-0.1581079937722683	0.7640453435237399	0.8586044974818227	0.9378351488066332
0.937	0.002424429638337197	0.003117477858958434	0.0036414654926639374	-0.11155237893405365	-0.13603118496504837	-0.1568772843847932	0.7601392555947843	0.8546714531204519	0.9340156435036312
0.9380000000000001	0.0023941095992477466	0.00307994508750211	0.003598909842971655	-0.11058150644727151	-0.13491450827773077	-0.15565500100431415	0.7562404713639342	0.8507503830370443	0.9301967696305864
0.9390000000000001	0.0023641402416501004	0.0030428440893918835	0.0035568182295744456	-0.10961803769206659	-0.13380578204975718	-0.15444071596612532	0.7523539524673204	0.846831258502046	0.926381402140881
0.9400000000000001	0.0023345357349189235	0.0030061584726302007	0.00351520286975154	-0.1086619761522311	-0.1327049152990321	-0.15323466684957046	0.7484731110884799	0.8429175477673174	0.9225699310410618
0.9410000000000001	0.002305285417293233	0.0029699096625148283	0.0034740562196223564	-0.10771307817634054	-0.13161185531818992	-0.15203673698357362	0.7446050455910478	0.8390099702168377	0.9187623563311282
0.9420000000000001	0.002276386276282961	0.0029340789053075647	0.0034333695456828938	-0.1067716032804082	-0.13052649639162098	-0.150846733954584	0.7407464743079405	0.835109616957658	0.9149565405940846
0.9430000000000001	0.002247835291768991	0.0028986486623379312	0.003393140250570615	-0.10583740257450365	-0.1294490102780031	-0.14966481647084323	0.7368906073402769	0.8312153360469506	0.9111549920554712
0.9440000000000001	0.002219626008399661	0.002863640192855989	0.0033533605772425763	-0.10491013232380618	-0.12837921902567456	-0.1484909905834322	0.7330550383895197	0.8273245781881581	0.9073577741024466
0.9450000000000001	0.002191755686165171	0.002829030592356163	0.0033140280546530092	-0.10399017214522795	-0.12731707108977106	-0.14732500010875432	0.7292225876119383	0.823444123575189	0.9035619054573025
0.9460000000000001	0.0021642202723955554	0.002794825968103204	0.003275136417136777	-0.1030774011262697	-0.12626251063811086	-0.14616682503530726	0.725398901400662	0.819569790032584	0.8997701829124044
0.9470000000000001	0.002137016277765291	0.002761000703110509	0.0032366809017090855	-0.10217142952763938	-0.12521566590191846	-0.14501659096657013	0.721588346253329	0.8157018414308745	0.8959824830030223
0.9480000000000001	0.0021101409025557167	0.002727586135666229	0.0031986592305683313	-0.10127262292255472	-0.12417610806973763	-0.14387427694689087	0.7177835678479851	0.8118395753702803	0.8921979588798293
0.9490000000000001	0.002083589249420209	0.002694544035592867	0.0031610640212423333	-0.1003807364190139	-0.12314425597893182	-0.1427397108212714	0.7139977508376094	0.8079852950562662	0.8884180942830395
0.9500000000000001	0.002057356143031643	0.0026618969781273876	0.0031238955575428706	-0.09949583351091112	-0.12211973527917006	-0.1416128472192919	0.7102123002285775	0.8041373609725423	0.8846422665059497
0.9510000000000001	0.002031441595550537	0.0026296242972335994	0.003087142840508936	-0.0986178676794256	-0.12110271629381954	-0.14049345639142513	0.7064398906921827	0.800295839402398	0.8808702925159732
0.9520000000000001	0.002005838600661804	0.0025977268294292855	0.003050802098517752	-0.09774647291938732	-0.12009299988581261	-0.13938197484092166	0.7026801146588227	0.7964617702692963	0.8771021261601136
0.9530000000000001	0.0019805446655337977	0.002566188588545433	0.0030148728766121796	-0.0968821852726189	-0.11909058622603458	-0.1382780261498366	0.6989263375389806	0.7926335212684313	0.8733386518010667
0.9540000000000001	0.001955556875372414	0.0025350234365038556	0.00297934911653211	-0.09602443423173175	-0.11809547531448529	-0.13718167137882772	0.6951871442349233	0.78881879458422	0.8695828872668436
0.9550000000000001	0.0019308724888045122	0.0025042273040871412	0.002944225766579722	-0.0951734159804837	-0.11710766715116476	-0.13609293979834966	0.6914594765373033	0.7850034203671012	0.8658264025158133
0.9560000000000001	0.0019064846202238445	0.002473782171108683	0.0029094999828657405	-0.09432899142920342	-0.11612694564984793	-0.13501155157973418	0.6877373467054735	0.781201726383359	0.8620780482224717
0.9570000000000001	0.0018823933586007407	0.0024436987920718706	0.0028751667756550157	-0.0934912434336926	-0.11515345547598381	-0.13393765188735332	0.6840276790281578	0.7774023271730658	0.8583357081601816
0.9580000000000001	0.0018585928004586888	0.002413952330640821	0.0028412218139156013	-0.09266024184000435	-0.11418703167873512	-0.13287122878522803	0.6803281202746605	0.7736140908676181	0.8545952114267117
0.9590000000000001	0.00183508182595556	0.002384563220298892	0.0028076594442782744	-0.09183552548351011	-0.11322769896961998	-0.13181208386651777	0.6766447048262141	0.7698360062204963	0.8508629676187709
0.96	0.0018118550405163243	0.0023555042778339317	0.0027744773092763463	-0.09101741722388504	-0.11227537869286366	-0.13076030771953615	0.6729653015448728	0.766063059249707	0.8471345705816355
0.961	0.0017889105191493196	0.0023268044067532136	0.002741672840889601	-0.09020574072968873	-0.11133015650663539	-0.12971601525145757	0.6693009918223731	0.7622988253278445	0.8434096417518279
0.962	0.0017662458112931744	0.0022984258509540882	0.0027092375523838767	-0.08940054638187772	-0.11039187277197052	-0.1286786660648577	0.6656423539160579	0.758543002926219	0.8396921244578599
0.963	0.0017438560519578224	0.002270371004379572	0.0026771709741343244	-0.08860172531544096	-0.1094604281555434	-0.12764878668989907	0.6619963958306335	0.7547935627081984	0.8359793961326473
0.964	0.0017217366821017717	0.002242653667112051	0.0026454692330107185	-0.08780899717374648	-0.10853587882144869	-0.1266258919561931	0.6583633130168149	0.7510507097627867	0.8322705158558138
0.965	0.0016998894670562789	0.00221525876465653	0.002614125362224329	-0.08702277475383265	-0.10761822291081778	-0.1256101971830274	0.6547428252131882	0.7473208931555834	0.8285696016966433
0.966	0.0016783050611690604	0.0021881845846084516	0.002583139417555501	-0.08624264438783019	-0.10670725118960644	-0.12460170609461257	0.6511293500670806	0.7435915127586629	0.8248766578382372
0.967	0.001656986022611419	0.0021614304610172307	0.00255250679719236	-0.08546882595005703	-0.10580296989320129	-0.12360019379735088	0.6475281080545834	0.7398762882149789	0.8211842638179119
0.968	0.001635926354612109	0.0021349975802771016	0.0025222185451931993	-0.08470128006620305	-0.1049055332045781	-0.12260586375247519	0.6439396219788548	0.7361716703311527	0.8175024493845866
0.969	0.0016151230647646916	0.002108852861663034	0.002492279135879199	-0.083939634644371	-0.10401478058652286	-0.12161829035878745	0.640363951540554	0.7324750856125497	0.8138250473643958
0.97	0.001594573733505914	0.00208303269099466	0.002462678262751986	-0.08318424821573962	-0.10313068301542377	-0.12063785195327932	0.636796466183347	0.728786977614079	0.8101529410299239
0.971	0.001574276017619517	0.0020575080778434678	0.0024334142885297024	-0.08243479589858556	-0.1022530491535148	-0.11966421638452715	0.63323933291642	0.7251034851578638	0.8064875219720168
0.972	0.0015542252854233796	0.0020322881415052183	0.0024044848282221347	-0.0816913235071886	-0.101381966476937	-0.11869743665693827	0.6296954673361841	0.7214329661878651	0.8028279393538167
0.973	0.0015344203113018548	0.002007351226915929	0.0023758859252546124	-0.08095385763321304	-0.1005174735586146	-0.11773749805991637	0.6261655568453535	0.7177689042911101	0.7991767262955817
0.974	0.0015148559491616918	0.001982712103295067	0.002347612297411709	-0.08022232732588547	-0.09965944402037437	-0.1167843770814605	0.6226428890086647	0.7141155909838163	0.7955313218786776
0.975	0.0014955326448997035	0.001958365526055207	0.0023196613841829543	-0.07949667853084108	-0.09880787779435944	-0.11583805885344141	0.6191335998559956	0.7104717604342151	0.7918895809801841
0.976	0.0014764459406684655	0.0019343181005325007	0.0022920312010582546	-0.07877682367890036	-0.09796273383996769	-0.11489838733110995	0.6156359583144368	0.7068337453512971	0.7882591254969834
0.977	0.001457592731289684	0.001910543697705887	0.002264712400920959	-0.07806290276626725	-0.09712390503010633	-0.11396540229217716	0.6121493337344064	0.7032082271635928	0.7846334463076219
0.978	0.0014389706150569326	0.0018870373538456837	0.0022377112950971827	-0.07735462166523932	-0.09629135318852398	-0.11303912247225395	0.608674871216782	0.6995905113583812	0.7810115573754859
0.979	0.0014205772348633017	0.0018638319648445235	0.002211017866413716	-0.07665219707043251	-0.09546522974111844	-0.11211930146020273	0.6052120292555734	0.6959857014699055	0.7774015294100786
0.98	0.0014024100837729558	0.001840877527555954	0.002184628029320869	-0.0759554375609928	-0.0946451747675299	-0.11120619840308109	0.6017607399691389	0.6923812839229257	0.7737955791093147
0.981	0.0013844641993983541	0.0018182082272592368	0.0021585414803058527	-0.07526412906926172	-0.09383137897080991	-0.11029955289987284	0.5983210466237018	0.688796566217484	0.7701974099567019
0.982	0.0013667421877333525	0.0017957916355931618	0.002132755374766319	-0.07457868276335017	-0.09302385939870227	-0.10939936147435445	0.5948936337808267	0.6852185310403074	0.7666071314140378
0.983	0.0013492340067590538	0.0017736557704583125	0.0021072649301412012	-0.07389865542229461	-0.09222231587060231	-0.10850570362155676	0.5914777966846286	0.6816464776478237	0.7630214225923242
0.984	0.001331944308996825	0.0017517715566269367	0.002082063446282367	-0.07322429140186545	-0.09142695485818986	-0.1076184555316478	0.5880740426608595	0.6780875875166327	0.7594471517699504
0.985	0.0013148668996874051	0.0017301543680259142	0.0020571549563594416	-0.07255535338098051	-0.09063771678055149	-0.10673766714799435	0.5846820662528227	0.6745381161887207	0.7558763424166421
0.986	0.001297997732682691	0.0017087880019204936	0.0020325319099272097	-0.07189183699372008	-0.08985439644768037	-0.10586308158084519	0.5813023785158771	0.6709952548792807	0.7523155753401645
0.987	0.0012813404990502824	0.0016876761647899305	0.002008190971655539	-0.07123376729348566	-0.08907691727507439	-0.10499499954642814	0.5779342404026699	0.6674628502815009	0.7487605875418114
0.988	0.0012648848653990113	0.0016668143185599575	0.0019841297958075677	-0.07058114601354307	-0.08830560005063204	-0.10413294077705294	0.5745787113981666	0.663944193901698	0.7452164856753306
0.989	0.0012486345227964732	0.0016461986555032883	0.0019603471218327113	-0.06993371064775111	-0.08754001947304449	-0.10327724491341224	0.5712343663076611	0.6604312330176302	0.7416773487306263
0.99	0.0012325835058930497	0.0016258289868165134	0.0019368389763506464	-0.0692917476433201	-0.08678051844389768	-0.10242769760925294	0.5679025004149151	0.6569300946291854	0.7381464114868336
0.991	0.0012167315612288169	0.0016056993350080848	0.0019135980939089118	-0.06865503827423672	-0.08602669068759788	-0.10158446375662808	0.5645832144587767	0.6534441947476387	0.7346220830161282
0.992	0.0012010770326362308	0.001585810285110947	0.0018906284188435363	-0.06802348731797117	-0.08527866253509597	-0.10074722202285061	0.5612757763616969	0.6499578123280566	0.7311069603820979
0.993	0.0011856124425303916	0.0015661574997686814	0.0018679228014658194	-0.067397176258728	-0.08453650734833969	-0.09991614617686995	0.5579804636356072	0.6464898065442201	0.727599480236419
0.994	0.0011703423134594465	0.0015467385764506424	0.0018454776042257266	-0.06677606750884706	-0.08379997111899112	-0.0990910647787755	0.5546967651261135	0.6430299142464739	0.7240998959594375
0.995	0.001155259520020269	0.001527549950853806	0.0018232924506201228	-0.06616017383235025	-0.08306907325340843	-0.09827194494957116	0.5514259504571647	0.6395800305985013	0.7206122437993479
0.996	0.0011403642904911245	0.0015085900635770375	0.0018013638193286072	-0.0655492995062349	-0.08234400187653647	-0.0974590484243191	0.5481673041467664	0.6361401335762327	0.7171289825801582
0.997	0.0011256556839187564	0.0014898548253821664	0.0017796881853518842	-0.06494343068908108	-0.0816243884028044	-0.09665189027165595	0.5449209529993134	0.6327108969402259	0.7136531018231285
0.998	0.0011111273684537176	0.0014713448472064223	0.0017582657030188035	-0.06434274363964222	-0.08091037013533812	-0.09585068709293436	0.541686879927049	0.629292349826337	0.7101861742037534
0.999	0.0010967789693496234	0.0014530544514407514	0.0017370876639770318	-0.06374687489266363	-0.08020197676183206	-0.09505538862412909	0.5384649955316251	0.6258837703848231	0.7067304046845899
1.	0.001082609793053003	0.0014349812587485444	0.0017161566733161625	-0.06315602894694855	-0.07949899974728031	-0.09426588931865802	0.5352558043254162	0.6224858406047177	0.7032799307509131
1.0010000000000001	0.0010686169154534464	0.00141712604512298	0.001695468383326752	-0.06257009326472439	-0.07880154197735842	-0.09348224633531375	0.5320583724456727	0.6190985203608356	0.6998398099962321
1.002	0.0010547967379395207	0.001399483290614183	0.001675018370696697	-0.061989047157281194	-0.07810953385239118	-0.09270443883611429	0.528873857904888	0.6157216073716428	0.696405765007784
1.0030000000000001	0.0010411491720869813	0.0013820502502151734	0.0016548072544667132	-0.061412891033914195	-0.07742292952277426	-0.09193238008033087	0.5257016336446249	0.6123556759681658	0.6929812450802707
1.004	0.0010276706050176287	0.0013648273039933117	0.0016348300837537618	-0.06084149008626525	-0.07674163207897236	-0.09116586620568516	0.5225416179790295	0.6090004259124446	0.689567724356524
1.0050000000000001	0.001014360680657252	0.001347808997256875	0.0016150829209998988	-0.060274851035147375	-0.07606572636539023	-0.09040498002035614	0.5193939545420981	0.6056557919566471	0.6861600800985267
1.006	0.0010012174971423355	0.0013309955632847814	0.0015955674803915573	-0.05971296457561165	-0.07539508388773163	-0.08964989241259859	0.5162590528133898	0.6023217989127224	0.6827624781860926
1.0070000000000001	0.0009882361261199064	0.001314384048950628	0.0015762797769391325	-0.05915589893280137	-0.07472968943430623	-0.08890047991342631	0.513136368113171	0.5989990807955836	0.6793734735764357
1.008	0.0009754195649800162	0.0012979709836394378	0.0015572130408345478	-0.0586033852340854	-0.07406967624938934	-0.08815655598058532	0.5100265419173853	0.5956864265127647	0.6759922051538179
1.0090000000000001	0.0009627612467726899	0.0012817543310458949	0.0015383699743040636	-0.05805565779363073	-0.0734146832988674	-0.08741811316795725	0.5069290189482093	0.5923850949933589	0.6726232106256498
1.01	0.000950261028009538	0.00126573238112998	0.0015197473403280456	-0.0575124961858311	-0.07276490306234419	-0.08668512634573677	0.5038437185726251	0.5890950868078524	0.6692620342661391
1.0110000000000001	0.0009379165055507317	0.0012499030893871332	0.0015013385464297117	-0.056973897460442305	-0.07212016498820592	-0.08595785193271854	0.5007711842582296	0.5858151748779183	0.6659087373789193
1.012	0.000925727846533939	0.0012342629819427865	0.001483149232762066	-0.05643985493066518	-0.07148062723850464	-0.08523584076482033	0.4977109695275541	0.5825471850126487	0.6625640650076287
1.0130000000000001	0.0009136891619597045	0.0012188121769506177	0.0014651664099544711	-0.05591021040179688	-0.0708462578886274	-0.08451925177379524	0.4946636599451944	0.5792892909589066	0.6592305077983405
1.014	0.0009018023583562928	0.0012035472439912366	0.001447395807202205	-0.05538523515117827	-0.07021672088606101	-0.08380796439970088	0.4916285748993388	0.5760430232018451	0.6559046752782711
1.0150000000000001	0.0008900655740358086	0.0011884655951840705	0.0014298325444582274	-0.054864540820691005	-0.06959220961929229	-0.08310206213457487	0.4886059779825976	0.5728079618929321	0.6525886179640129
1.016	0.000878474291253812	0.0011735649512658035	0.0014124775275100615	-0.05434831390164226	-0.06897271212051484	-0.08240136015346618	0.48559606509106895	0.5695834874380855	0.6492801844816354
1.0170000000000001	0.0008670294120496189	0.0011588438549837102	0.0013953210634035454	-0.05383653300150697	-0.0683581082682367	-0.08170614457719393	0.4825986570909058	0.5663703632274015	0.6459821661515726
1.018	0.0008557279682792985	0.0011443002979370609	0.0013783668942959563	-0.05332915347159964	-0.06774842040810036	-0.08101603686551863	0.4796138255108402	0.563168735726905	0.642694556366774
1.0190000000000001	0.0008445683600743882	0.0011299329877420632	0.0013616115029117005	-0.05282598217582993	-0.0671436076662001	-0.08033107459344675	0.4766418710759741	0.559977904359906	0.6394164934805633
1.02	0.0008335493012190109	0.0011157393594722377	0.0013450513719752012	-0.052327158271643706	-0.06654351805691865	-0.07965145867245983	0.4736821672243999	0.556798256750282	0.6361459636689998
1.0210000000000001	0.0008226669148778804	0.001101715313321199	0.0013286834237380598	-0.051832488693673164	-0.06594845809207167	-0.07897685625773629	0.47073536382501824	0.5536301164828201	0.6328867048906186
1.022	0.0008119230504074443	0.0010878626617141097	0.0013125101064728872	-0.051342142253632955	-0.06535799225974787	-0.07830748695945838	0.4678008029473168	0.5504732843573175	0.6296359493735962
1.0230000000000001	0.0008013129712136376	0.0010741761905906544	0.001296524962902228	-0.050856135445103035	-0.06477213842159465	-0.07764308156773558	0.464879067269538	0.5473277358234439	0.6263969466214994
1.024	0.0007908390975414403	0.0010606558606831521	0.0012807278164477538	-0.05037405931176039	-0.06419127533420942	-0.07698365516466676	0.4619702147315919	0.5441935414751855	0.6231660110962877
1.025	0.0007804941806088382	0.0010472978918450258	0.0012651148184828283	-0.04989611164893813	-0.06361480102260315	-0.07632945026988432	0.45907361083270987	0.5410706710940066	0.6199433222833205
1.026	0.000770280730611629	0.0010341028253533391	0.0012496868591891606	-0.04942248775611189	-0.06304311464500459	-0.07567996677599029	0.4561892246416349	0.537959206876292	0.6167330167987398
1.027	0.0007601955922424177	0.0010210677272885775	0.0012344419366667593	-0.048952793771741006	-0.062476052464012846	-0.07503564270975903	0.45331773824903854	0.5348589743742608	0.6135297282659667
1.028	0.0007502376704973725	0.001008190351224133	0.001219370945769137	-0.04848717726644797	-0.061913534773238875	-0.07439618675959377	0.4504591290016417	0.5317702423424785	0.6103383018738594
1.029	0.0007404055112477442	0.00099546955606149	0.001204480865180926	-0.04802555159150555	-0.06135559355762303	-0.07376152170345429	0.4476127703375365	0.5286932973080095	0.6071561645694384
1.03	0.0007306998699132651	0.0009829020786182123	0.0011897663084829654	-0.04756782631375826	-0.060802125162137045	-0.0731318095714328	0.44477932727782155	0.5256273021923248	0.6039844476424355
1.031	0.000721113336368087	0.0009704882358213812	0.0011752233312652073	-0.04711426464641466	-0.06025315424679445	-0.07250681207232068	0.44195834073597673	0.522572953645513	0.600822631193735
1.032	0.0007116507969287995	0.0009582244693602879	0.0011608518478333503	-0.04666448278742121	-0.05970855940495178	-0.07188666313819442	0.4391497097037145	0.5195303847628829	0.597669183265076
1.033	0.0007023050368317133	0.0009461108616377149	0.0011466527159048755	-0.0462185945747699	-0.05916855378065003	-0.07127145910235352	0.43635379208385083	0.5164989090253381	0.594524994781786
1.034	0.0006930793164902334	0.000934144127655049	0.0011326171271672436	-0.04577654320162145	-0.05863285769848422	-0.07066086115387164	0.4335704971286392	0.5134794883912039	0.5913929434048877
1.035	0.0006839722390801546	0.000922322021132756	0.0011187479119229172	-0.04533843072449565	-0.058101436635513606	-0.07005492054211787	0.4308001579206057	0.5104710839091001	0.5882717590149206
1.036	0.0006749772422619102	0.0009106445192301686	0.0011050449216720884	-0.044904049529708466	-0.05757453739769201	-0.06945371104388341	0.42804201004326453	0.5074745993469982	0.5851587672632075
1.037	0.0006660965188266322	0.0008991098839862902	0.001091500925631338	-0.04447356039574749	-0.057051835225220705	-0.06885699978832276	0.42529671913951794	0.5044895162495794	0.5820583455086206
1.038	0.0006573301273781084	0.0008877146394791186	0.001078119566503799	-0.04404677689820151	-0.05653330802715985	-0.06826499821886099	0.4225637082414937	0.5015163984812104	0.5789656006405342
1.039	0.0006486757589594893	0.000876458598897474	0.0010648937259357609	-0.04362368026844944	-0.05601914208841198	-0.0676777126835912	0.4198429675121188	0.4985545834065934	0.5758813231972634
1.04	0.0006401282913524247	0.0008653402789675105	0.0010518269278439955	-0.043204302793949746	-0.05550915367436119	-0.0670946689825404	0.4171350885581036	0.49560414608649256	0.5728119821546664
1.041	0.0006316903892007473	0.0008543574116315932	0.0010389120742748737	-0.04278859266129932	-0.05500333802153463	-0.06651637252221386	0.4144399527297456	0.49266562592794594	0.5697484568419415
1.042	0.0006233612824731808	0.000843509883396731	0.0010261521449278952	-0.04237639884566701	-0.054501549745703814	-0.06594255609315447	0.41175715633514065	0.4897385786333188	0.5666996248496571
1.043	0.0006151375326209323	0.0008327936947555951	0.001013543672957881	-0.041968080759756034	-0.054004105385565576	-0.06537313482359099	0.40908656886989553	0.4868236141550494	0.5636581712869686
1.044	0.0006070183877604974	0.0008222084957486608	0.0010010832328053135	-0.041563101852987935	-0.053510621841046706	-0.06480828180187292	0.40642889570703655	0.4839196885770448	0.5606263790600104
1.045	0.0005990002885932816	0.0008117533951612308	0.0009887708752129689	-0.04116183697390817	-0.05302131129000868	-0.0642478148687627	0.40378347312746854	0.4810281135500273	0.5576068101188068
1.046	0.0005910867224869596	0.0008014261529305522	0.0009766051135888696	-0.040763908983584174	-0.052535958758575745	-0.06369154531850404	0.40115096788027355	0.47814820426989346	0.5545972360858762
1.047	0.0005832745204100853	0.0007912254877804201	0.000964583377664772	-0.04036960487030139	-0.0520546707120434	-0.06313988963964369	0.39853067230908	0.4752795111063765	0.5515952103047276
1.048	0.0005755604665929658	0.000781150357565614	0.0009527047226868258	-0.0399788850048258	-0.051577245890758266	-0.06259230498916009	0.3959226254448448	0.4724225895418559	0.5486081234325686
1.049	0.0005679461618894008	0.0007711976158909341	0.0009409669957423642	-0.03959138273531897	-0.05110384416383178	-0.06204912927778291	0.39332692491530646	0.4695772258524776	0.5456291794415845
1.05	0.0005604265242054615	0.0007613676195033994	0.0009293706243952126	-0.03920756569161752	-0.050634356932158044	-0.06151023110296503	0.3907439913326912	0.46674442307789415	0.5426589428051248
1.051	0.0005530046111247982	0.0007516592639518092	0.0009179115984406608	-0.038826843645788096	-0.050168845823634456	-0.060975533162931785	0.38817326669859653	0.46392233085460705	0.5397042554360661
1.052	0.0005456772604222601	0.0007420689221866381	0.0009065866235852894	-0.03844977628450432	-0.04970709310979131	-0.06044508368964294	0.38561543501609674	0.46111220009426335	0.5367538736331262
1.053	0.0005384448617709048	0.0007325963651356935	0.000895398825573671	-0.03807598354394873	-0.04924930660441578	-0.05991860884360043	0.3830698269551343	0.45831411219145435	0.533819171418897
1.054	0.0005313026494701661	0.0007232400565533411	0.0008843446256145953	-0.037705446375548804	-0.04879527738015448	-0.05939660099682175	0.3805358885121604	0.4555280074418366	0.5308926565672548
1.055	0.0005242546269666598	0.0007139994584825665	0.0008734211180003963	-0.037338171427952434	-0.04834502468568855	-0.058878561256288015	0.37801480696774564	0.45275320308144407	0.5279777250242348
1.056	0.0005172948556316861	0.0007048729655857588	0.0008626270494613401	-0.0369741570040877	-0.04789847517839908	-0.05836455151991591	0.3755064887139925	0.4499898180075929	0.5250714579770214
1.057	0.0005104245508666623	0.000695858232142146	0.0008519657451913301	-0.03661340317172909	-0.04745574684547168	-0.05785471805625192	0.37300983242693453	0.4472389793616651	0.5221776633767554
1.058	0.0005036426597435634	0.0006869548640696248	0.0008414278330302918	-0.036255909998650686	-0.04701669947619504	-0.05734885292751661	0.37052584749932893	0.44449896750293705	0.5192917848970585
1.059	0.0004969475407180043	0.0006781603657100192	0.0008310184547025084	-0.03590145250180589	-0.04658126595356723	-0.05684707068078294	0.36805400536251603	0.44177142482258636	0.5164187025343134
1.06	0.000490337561999578	0.0006694748575529568	0.000820731930809614	-0.03555026984862577	-0.04614961317053477	-0.05634915252448203	0.36559443086497745	0.4390554844847505	0.5135571825204797
1.061	0.00048381365699491375	0.0006608984524265215	0.0008105666932906936	-0.035202362071113255	-0.045721618338362864	-0.05585549298430984	0.3631473922006228	0.43635119001381906	0.5107033061948527
1.062	0.00047737390109526493	0.0006524254168752479	0.0008005281732831188	-0.03485749003128364	-0.04529708163165812	-0.055365518043202236	0.3607119453888081	0.4336586365366433	0.5078623762180444
1.063	0.00047101612888224124	0.0006440583983230978	0.0007906052219512377	-0.03451566709531452	-0.04487615743564878	-0.05487946052757499	0.358289446268384	0.43097762771164905	0.5050303318221363
1.064	0.0004647401073335663	0.0006357944383343168	0.0007808025420925341	-0.03417688651357837	-0.044458761805176716	-0.05439727463454113	0.3558786438372753	0.42830842703035205	0.5022101598452554
1.065	0.00045854401742635275	0.0006276325855516388	0.0007711184996187615	-0.033841199964550886	-0.044044918331416535	-0.053918990825189	0.3534799126366353	0.4256513139364121	0.4994013857561536
1.066	0.0004524279590448728	0.0006195723868716342	0.0007615505890308132	-0.033508504993237875	-0.043634594183455604	-0.05344466713634268	0.3510940746583364	0.42300559038573987	0.49660468109507033
1.067	0.00044639235175002027	0.0006116105792550851	0.0007520945633479672	-0.033178863032943526	-0.043227828607036826	-0.05297385768869919	0.34871988996125847	0.42037182766195313	0.4938162060954961
1.068	0.0004404322652433215	0.0006037487443554055	0.0007427575090352508	-0.032852051367749	-0.04282440895801282	-0.05250701641501592	0.34635731043838275	0.41774942636819773	0.4910394915028915
1.069	0.0004345520813826108	0.0005959833252147304	0.0007335293362437773	-0.03252825738680191	-0.04242431525954938	-0.052043904279569515	0.34400752548302393	0.4151389793471401	0.48827096459889296
1.07	0.000428744825506439	0.0005883144937605361	0.0007244090568828455	-0.03220736320448443	-0.04202775974572421	-0.051584522006179585	0.3416694062510671	0.41253995181577946	0.4855146885171703
1.071	0.0004230137733503284	0.0005807416440412537	0.0007154048251611859	-0.031889433171289866	-0.0416345398307251	-0.051128880136834046	0.33934356469339627	0.40995279803887535	0.4827696656562334
1.072	0.0004173566746691013	0.0005732621239898823	0.0007065052036934564	-0.03157438280828316	-0.04124450195984697	-0.05067669018921603	0.3370297393030928	0.4073775884397796	0.4800365184294761
1.073	0.0004117716351019208	0.0005658759440949855	0.0006977125556402133	-0.03126206954947155	-0.04085795804524034	-0.05022825556405176	0.33472766318176356	0.4048139342867704	0.47731231398714347
1.074	0.0004062602876985164	0.0005585803617804093	0.0006890260022364309	-0.03095269251963613	-0.040474760280502925	-0.04978355176979518	0.33243791564612807	0.4022616743464484	0.47460082463477327
1.075	0.0004008193395345	0.0005513770471653002	0.0006804443538471177	-0.03064612845399155	-0.04009478095358731	-0.04934233678395774	0.3301597174004552	0.39972141682687784	0.47189745485070034
1.076	0.00039544871608956434	0.0005442629176142973	0.0006719676468171505	-0.030342281753175382	-0.039718059909426354	-0.048904867999162834	0.32789380888360914	0.39719286810363824	0.4692077371929797
1.077	0.00039014765775664063	0.0005372375697875879	0.0006635898286762018	-0.03004141716262086	-0.03934451619360663	-0.04847070095428944	0.32563974551139646	0.39467557055618624	0.46652577690138103
1.078	0.00038491536756596133	0.000530299060626672	0.0006553155014216092	-0.029742967409298965	-0.03897423114293718	-0.04804017571843641	0.32339714129143854	0.39217004813242	0.463854680072012
1.079	0.0003797506632329354	0.0005234476222393748	0.0006471430418807003	-0.02944753688708875	-0.03860707615733379	-0.04761313233112795	0.321166669674925	0.3896760559702508	0.46119635738208975
1.08	0.00037465418954828807	0.0005166803865634079	0.0006390647022311655	-0.029154524822396225	-0.038243045399723403	-0.047189586849795136	0.3189484328873254	0.38719401625406086	0.4585494460516414
1.081	0.00036962131157239125	0.0005099987666441109	0.0006310875441147973	-0.028864332334685956	-0.037882353845621455	-0.046769532778482455	0.31674117811364105	0.38472387906236505	0.45591077812951314
1.082	0.0003646562275031028	0.0005034009869810329	0.0006232044405402659	-0.02857694900714746	-0.037524598685172945	-0.04635271194852473	0.31454613148084637	0.3822645265213555	0.45328421999698715
1.083	0.000359754634272261	0.0004968836723841846	0.0006154187643331988	-0.028291973735216573	-0.037169783469337865	-0.045939594387987163	0.3123627230421685	0.3798171192346908	0.4506694213239296
1.084	0.00035491608199237067	0.0004904499885358387	0.0006077271125954007	-0.02800958397927569	-0.03681826889612679	-0.045529521715240245	0.31019081002555243	0.3773816931403928	0.448062857378046
1.085	0.0003501407597655764	0.0004840954878989357	0.0006001262990966294	-0.027729854180739127	-0.03646968583532309	-0.04512312949209876	0.30803124628531	0.37495701807559706	0.4454687793899512
1.086	0.00034542876898104773	0.00047782043881940714	0.0005926191822369122	-0.027452831856008823	-0.036124194252622206	-0.04471974686766637	0.3058826619366429	0.3725444004322931	0.4428856682056235
1.087	0.00034077746501518414	0.00047162456192989907	0.0005852018143625976	-0.027178091234760997	-0.03578153297143264	-0.0443198656438505	0.30374609736556085	0.37014335622013816	0.44031171087773424
1.088	0.0003361869744517881	0.0004655053770561608	0.0005778751866989634	-0.026906123807934598	-0.035442058203916334	-0.043923108681832496	0.3016207101279251	0.3677537553858738	0.43775001141097986
1.089	0.0003316549299899082	0.0004594641449056139	0.0005706391448202036	-0.02663652827082952	-0.03510538158105516	-0.04352983542429509	0.29950725582225607	0.3653755910638153	0.4351985690762277
1.09	0.00032718385077902095	0.00045349688421068894	0.0005634897310224312	-0.026369429774196023	-0.03477162004571206	-0.04313965858943812	0.29740507769633284	0.36300868112865764	0.4326569449506621
1.091	0.0003227694956736861	0.00044760549004515664	0.0005564271522608537	-0.026104844015288117	-0.03444079830671545	-0.042752730823817704	0.2953144891304471	0.36065379467165687	0.4301293539854336
1.092	0.00031841250643019505	0.00044178854592986087	0.0005494486747167197	-0.025842631858711208	-0.03411291555501213	-0.042368869991479347	0.2932352942556111	0.3583099597994855	0.42760806747103414
1.093	0.00031411420254219986	0.00043604402461822436	0.0005425568409409422	-0.025582975460017837	-0.033787783551509014	-0.041988419646794596	0.2911677598948728	0.3559777075378119	0.42509997475426725
1.094	0.00030986962533893536	0.0004303719130374071	0.0005357503599023134	-0.02532554113997109	-0.03346551965749693	-0.041610969606655876	0.28911148747090887	0.35365671761749895	0.4226031372279923
1.095	0.0003056833427264176	0.0004247699117558911	0.0005290246179743881	-0.02507072249001059	-0.03314619444315999	-0.041236541760621095	0.28706672985130194	0.35134759526219306	0.4201148233886457
1.096	0.0003015482192537343	0.00041924093121122584	0.0005223815858488599	-0.024818063795905565	-0.032829584494568874	-0.04086532623369258	0.2850329462276308	0.3490493065242391	0.4176382775806713
1.097	0.00029747130290572817	0.00041377986236414626	0.0005158180289841075	-0.024567798111487408	-0.032515692479849666	-0.04049710679699859	0.28301074786419045	0.34676294830966153	0.4151737842077655
1.098	0.00029344580044448075	0.0004083866699169304	0.0005093341673501061	-0.02431992623377336	-0.032204703178936867	-0.04013207397404124	0.2810001162923789	0.3444872874615136	0.4127210995901875
1.099	0.00028947135772424624	0.0004030628861441672	0.000502929331706425	-0.024074442400326364	-0.03189624155469185	-0.03976986613750537	0.27900039450441205	0.3422230229530862	0.4102762374451326
1.1	0.0002855501694187522	0.00039780548842513296	0.0004966051214715569	-0.023830957214098697	-0.031590495269348554	-0.0394108236511289	0.27701170472775016	0.3399706714545314	0.40784397671825745
1.101	0.0002816816400784418	0.0003926143146849954	0.000490355619324995	-0.023589975972641442	-0.031287643498112104	-0.039054748638323866	0.27503466112806685	0.3377291168203015	0.4054200564107702
1.102	0.0002778633864593996	0.00038748879920026317	0.0004841860070629633	-0.0233512184746834	-0.0309873299841524	-0.038701646773559716	0.27306879700427367	0.33549912518017583	0.4030066649833762
1.103	0.0002740927566131179	0.00038242730970271016	0.00047808805920844294	-0.023114634934828602	-0.03068966997176096	-0.0383513843859664	0.27111362527437627	0.3332803312090417	0.40060742795379484
1.104	0.00027037328017428847	0.00037743016138757095	0.00047206428533009355	-0.022880225420851188	-0.030394586648823566	-0.03800425412531562	0.26916978229132316	0.3310725381745486	0.39821583438490216
1.105	0.000266705106027599	0.0003724972570460087	0.0004661164306753354	-0.022648120495381327	-0.030102103390499634	-0.037659821529712055	0.2672373108864877	0.32887603867128945	0.3958340904146812
1.106	0.0002630811353619518	0.00036762512131276854	0.00046023886737779624	-0.022418150516976744	-0.029812349050796914	-0.03731830041892505	0.26531529185682357	0.3266906084970752	0.39346716582464186
1.107	0.0002595067684895482	0.0003628155887185637	0.0004544364609465224	-0.022190253277387044	-0.029524997051255986	-0.036979587533354674	0.2634047250526075	0.3245167891255411	0.3911062813198572
1.108	0.00025597964506784244	0.00035806671352253217	0.0004487009915161702	-0.02196454054466216	-0.029240229716768647	-0.03664386835049998	0.26150457603484295	0.3223535595273072	0.38875890132558355
1.109	0.00025249866748719397	0.000353377012495726	0.00044304066769330485	-0.02174100217668611	-0.028958129222512462	-0.03631084358919991	0.2596153523328313	0.3202022022177743	0.3864211636210489
1.11	0.00024906167973089285	0.0003487478378455172	0.00043744523030153745	-0.021519630730835133	-0.028678351350263812	-0.03598058875374212	0.25773767637540734	0.31806104744502667	0.38409418770847725
1.111	0.0002456731052726897	0.0003441776854547742	0.0004319222187799614	-0.02130023521965383	-0.02840127499946511	-0.03565330297238335	0.2558703409101197	0.3159318083739673	0.3817776516875204
1.112	0.00024232613074009132	0.0003396646175649277	0.00042646433178903807	-0.02108288251661721	-0.028126491984106987	-0.035328518128753206	0.25401392919617494	0.31381327436366546	0.3794715444107762
1.113	0.00023902508793118032	0.00033520892012431775	0.0004210715404556612	-0.020867633166869824	-0.027854205106873746	-0.03500667064757623	0.25216852882498414	0.3117053650348437	0.37717623690291247
1.114	0.00023576769156121753	0.00033081009601582996	0.00041574755213070536	-0.02065440668497833	-0.027584247036099054	-0.034687383757271706	0.2503333341363783	0.3096089005586524	0.3748913044516923
1.115	0.00023255282833868792	0.000326466506382653	0.0004104906465618989	-0.02044319813740837	-0.02731675300205177	-0.03437077443423818	0.24850924128647767	0.3075234758991017	0.3726167809039089
1.116	0.00022938046730114554	0.00032217829270423266	0.0004052941955594437	-0.020233996638037027	-0.027051764398825142	-0.03405690251324484	0.2466959705040156	0.30544912826621784	0.3703527928415365
1.117	0.00022625002949766036	0.00031794439200551384	0.00040016430873291277	-0.02002676479667383	-0.026789041014243595	-0.03374575948884859	0.24489291035180094	0.3033851437334293	0.36809932282741886
1.118	0.00022316084927267383	0.00031376530775531	0.0003950976085335789	-0.019821514462417877	-0.02652871884985091	-0.03343710341609171	0.24310083391163737	0.30133249191850914	0.3658561880908093
1.119	0.00022011251449116024	0.0003096386933313046	0.00039009416278571975	-0.019618195638312956	-0.02627060044916214	-0.033131190601363394	0.2413193590829378	0.29929086107428404	0.3636236770161994
1.12	0.0002171045895452796	0.0003055647984361675	0.0003851479950787352	-0.019416813525144766	-0.02601498566074999	-0.03282774925264168	0.23954851564176818	0.29725951629748476	0.3614011507310449
1.121	0.0002141362581044368	0.00030154273014809733	0.0003802658233055185	-0.019217352873917896	-0.02576158189274054	-0.0325269573091549	0.2377877121202947	0.29523954291745563	0.35918945685348147
1.122	0.00021120752221731004	0.00029757112946527536	0.0003754424424573564	-0.019019780140185193	-0.025510336874047777	-0.0322287508651172	0.23603741339530834	0.2932300246081127	0.35698806556384494
1.123	0.00020831730988390387	0.00029365083237809067	0.00037068061567544424	-0.01882409580592686	-0.025261602479602536	-0.0319330374400461	0.23429751662123652	0.2912313859921827	0.3547968379368545
1.124	0.00020546553244936563	0.0002897807489912547	0.00036597639612490903	-0.018630285285700345	-0.02501494777939614	-0.03163979807215548	0.23256837655400525	0.28924335581988203	0.35261629227142116
1.125	0.0002026516867744437	0.00028596069826642323	0.0003613298426526439	-0.018438301297670955	-0.024770583235547247	-0.031349051568169334	0.23084958637115702	0.2872666554383985	0.35044581247882545
1.1260000000000001	0.000199875078368403	0.00028218891666419583	0.00035674123997151205	-0.018248163842863	-0.02452830737167485	-0.031060787924081294	0.22914045711703232	0.28529995275010916	0.34828573172963834
1.127	0.00019713519559048318	0.00027846531860651697	0.0003522071544222359	-0.01805985371234925	-0.02428832254001604	-0.030775008916434636	0.22744224671276136	0.2833445736214538	0.34613569956993473
1.1280000000000001	0.0001944318077954512	0.0002747882327070527	0.00034773190539799187	-0.01787334612474202	-0.024050643064869016	-0.030491723599226188	0.22575434972192324	0.28139929325606694	0.34399638387103704
1.129	0.00019176437438286025	0.0002711592835198221	0.00034331061105796876	-0.017688624291883143	-0.023814873092261282	-0.0302106687377271	0.22407608909718052	0.2794645631866962	0.3418671105495635
1.1300000000000001	0.00018913219399382164	0.00026757664024728184	0.000338944266128152	-0.01750567426041049	-0.02358130960305096	-0.029932092994582035	0.2224083029595886	0.27754097456169863	0.33974798342832946
1.131	0.00018653531154355304	0.0002640404921230105	0.0003346316301636249	-0.017324474628074935	-0.023349952155519976	-0.029656046809712414	0.2207506539473663	0.2756278522337012	0.3376391480557634
1.1320000000000001	0.00018397288641578815	0.00026054887959664496	0.00033037225787853374	-0.017145021965655947	-0.023120746568754045	-0.029382203336684575	0.21910328895340436	0.27372471264686715	0.335540297934716
1.133	0.00018144448650525932	0.0002571019089804218	0.00032616586222100017	-0.016967293936564334	-0.0228934751490154	-0.029110862381957495	0.2174655812150767	0.27183232569627336	0.333451868232975
1.1340000000000001	0.0001789497783211359	0.00025369878711189255	0.0003220113100531338	-0.01679128405753715	-0.022668302674813692	-0.028841621209481815	0.21583819258128117	0.26995058348369066	0.3313734479356542
1.135	0.00017648832078354665	0.0002503400708195316	0.00031790832032476524	-0.01661695673025225	-0.022445229589221554	-0.02857493035517255	0.21422035095653522	0.26807922323132055	0.3293050370427541
1.1360000000000001	0.00017405959151874274	0.0002470235676223679	0.00031385602713044286	-0.016444318121549617	-0.022224169333522923	-0.028310370951522057	0.21261289631891894	0.26621795586479163	0.3272470251932625
1.137	0.00017166340617886806	0.00024375029644101024	0.0003098540859915377	-0.016273355272014265	-0.022005113010510103	-0.028048246398087066	0.21101506814185247	0.2643677289641502	0.32519903534388883
1.1380000000000001	0.00016929914622506665	0.00024051955697795244	0.0003059019433067688	-0.016104030468964615	-0.0217880825304472	-0.02778810519414317	0.2094274584163762	0.26252705086396566	0.32316098308379415
1.139	0.00016696627801842743	0.0002373298839727724	0.00030199830702016286	-0.015936352751802527	-0.021572933009883232	-0.027530458430779416	0.20784901254743662	0.2606975407500107	0.32113302404508354
1.1400000000000001	0.00016466476822479296	0.0002341814159179128	0.00029814343551829825	-0.015770286490839416	-0.021359874020985048	-0.027275055447096585	0.2062807858490863	0.2588774370163802	0.31911468318973774
1.141	0.00016239393015870311	0.00023107226317949043	0.00029433664013333487	-0.015605849392868267	-0.021148689459978737	-0.027021633322434135	0.20472222454152372	0.25706801176027533	0.3171067127559143
1.1420000000000001	0.00016015346932599648	0.00022800425751109117	0.000290576828668076	-0.015442997847914511	-0.020939604498811736	-0.02677045596568	0.20317332182622125	0.25526857418781207	0.3151087619501531
1.143	0.00015794314762053105	0.0002249752868733911	0.0002868636324283546	-0.01528171826846726	-0.02073235691825934	-0.02652152321014884	0.2016347559308314	0.253479817475527	0.31312081593160435
1.1440000000000001	0.0001557622492343875	0.00022198565693420675	0.0002831966543155351	-0.015122019913100254	-0.020526855851742284	-0.026274845441219472	0.20010518143847983	0.2517010480311465	0.31114248967848707
1.145	0.00015361055300405999	0.000219035244369408	0.00027957553984011977	-0.014963862361347	-0.020323389683861538	-0.026030159231025782	0.19858526260494805	0.24993228047938335	0.30917417282979054
1.1460000000000001	0.0001514875479795773	0.000216122083920613	0.00027599927123863753	-0.014807262566694901	-0.020121822605433236	-0.025787623013890443	0.19707429688761716	0.24817351461236795	0.30721588764944907
1.147	0.00014939317575542112	0.00021324646679337332	0.0002724674359637923	-0.014652179199676062	-0.01992208437823748	-0.02554715464194199	0.19557372577389748	0.24642471020517803	0.3052671777066691
1.1480000000000001	0.00014732674823229273	0.00021040830603320115	0.00026897955202259905	-0.014498609118973119	-0.019724193029200535	-0.02530882706535873	0.1940821094099688	0.24468667478098982	0.3033282833421119
1.149	0.00014528817441112837	0.00020760695657868675	0.0002655351661339781	-0.014346524978697376	-0.019528117588405874	-0.025072605291068674	0.19260023015350772	0.24295787392778936	0.301399465720205
1.1500000000000001	0.00014327699946896488	0.00020484096387053276	0.0002621339168741007	-0.014195957137336535	-0.019333849633161745	-0.02483838493023599	0.191127967609002	0.24123911272108164	0.2994801188004721
1.151	0.00014129264214262792	0.00020211122401351026	0.0002587748017152178	-0.014046826549011775	-0.019141389902879894	-0.024606157723478118	0.18966473507875767	0.2395303171056728	0.29757068294643
1.1520000000000001	0.00013933506784727883	0.00019941788134397284	0.0002554576890053463	-0.013899171759303998	-0.018950721819882402	-0.024375994034785884	0.1882106327463207	0.23783159203601434	0.29567083179432757
1.153	0.00013740376056636274	0.00019675679321783552	0.00025218201714442547	-0.01375297760328057	-0.018761810194128672	-0.024147866788772527	0.18676604528171942	0.23614283214191695	0.29378061532550126
1.154	0.00013549828931330783	0.00019413292976854722	0.00024894692782836925	-0.013608195946142352	-0.018574653235166667	-0.023921687144453047	0.18533048953226983	0.23446344918184078	0.29190040826109565
1.155	0.00013361857403954548	0.00019154138033507413	0.00024575262230576455	-0.013464848655745676	-0.0183892473321278	-0.02369752340741192	0.18390458278039207	0.2327940020042322	0.29002942957916444
1.156	0.0001317641691311841	0.00018898379317863737	0.00024259775614787635	-0.013322915546797168	-0.0182055537896857	-0.023475300037791982	0.18248712077832313	0.23113456598843393	0.28816843028470146
1.157	0.00012993480384322796	0.00018645991533017408	0.00023948257862865712	-0.01318237080000528	-0.018023569074598334	-0.023255017975235735	0.18107918042407004	0.22948448381930317	0.2863166511097219
1.158	0.0001281299940230184	0.0001839684229210052	0.00023640642681686862	-0.013043197386736654	-0.01784327947042318	-0.023036670521962604	0.17968034350817735	0.22784440438350262	0.28447492134409047
1.159	0.0001263495095637963	0.00018150856057125967	0.0002333686788577963	-0.012905410628784822	-0.017664675880904358	-0.022820238846602985	0.1782905386226356	0.2262141787688297	0.2826422697128625
1.16	0.000124593028153884	0.00017908150262861079	0.0002303690184598052	-0.012768977820791125	-0.01748774159632921	-0.02260572101944812	0.1769097992088828	0.22459299057154158	0.2808193575715273
1.161	0.0001228602289309951	0.00017668475331773022	0.0002274066980753094	-0.012633885577125548	-0.017312467770231328	-0.022393066864098518	0.17553806199230834	0.22298158372857185	0.2790056315734985
1.162	0.0001211509269013176	0.00017432039089357052	0.00022448162677189391	-0.012500129637020033	-0.017138808371522093	-0.022182276330335402	0.17417503655818706	0.22137993110174928	0.2772015500334713
1.163	0.00011946449745614762	0.00017198654372082832	0.00022159304062847312	-0.0123677124139724	-0.016966800584144764	-0.021973352535913055	0.1728206514295471	0.2197878715271613	0.2754071132541926
1.164	0.00011780103682107072	0.0001696829194502989	0.00021874077603634376	-0.012236574631814752	-0.016796385477720294	-0.021766271247216664	0.1714755526173965	0.21820520524324424	0.273621580754525
1.165	0.00011615991499693115	0.00016740929217807019	0.00021592432272705882	-0.012106766255779125	-0.016627578166500383	-0.021560986080813953	0.17013926200311952	0.21663184814199402	0.2718459666683494
1.166	0.00011454113941814492	0.0001651652552896729	0.00021314290935073654	-0.011978222872415645	-0.0164603550682805	-0.02135753553784982	0.16881131501081095	0.2150678193990294	0.2700792472873698
1.167	0.00011294409840172688	0.00016295042233412614	0.00021039668892776345	-0.011850976130122981	-0.016294696926170554	-0.021155877584312376	0.1674924275008671	0.2135131705570155	0.26832204858038733
1.168	0.00011136889298736729	0.00016076450674466514	0.000207684772361706	-0.011724974594588964	-0.0161306037401706	-0.02095599154182633	0.16618258695368382	0.2119679188473456	0.2665740737558979
1.169	0.00010981466630123104	0.00015860698608974072	0.00020500684152911634	-0.01160023297900786	-0.01596805516090318	-0.020757866608920702	0.16488050471040602	0.2104319333573194	0.26483533320314884
1.17	0.00010828181747229626	0.00015647768060879298	0.00020236252084751045	-0.011476730402865414	-0.01580702969025492	-0.02056150874069913	0.1635874217769979	0.20890528257840185	0.263105792762838
1.171	0.00010676964585638456	0.00015437607776188606	0.00019975180813579555	-0.011354465544663047	-0.015647528638741654	-0.02036688887154645	0.16230331685614188	0.20738797871861553	0.26138547634851783
1.172	0.00010527791376151571	0.00015230193350846603	0.0001971736129805693	-0.011233400287925794	-0.015489527524700376	-0.02017398771348013	0.16102698280212355	0.20587934676207423	0.25967439446931456
1.173	0.00010380638089597556	0.00015025492884927977	0.0001946278439762208	-0.011113566726381311	-0.015333027668376086	-0.019982803615240432	0.15975954759722935	0.20438061647362757	0.257972448119982
1.174	0.00010235499184538438	0.00014823473179183093	0.00019211407802526372	-0.01099490906180681	-0.015178010012270293	-0.019793301958658024	0.15850061851621464	0.20289066353899005	0.2562796963331563
1.175	0.00010092328635754756	0.00014624087906712233	0.0001896319155954271	-0.010877448268172486	-0.015024451801890262	-0.019605474235217885	0.15725010356460298	0.20140938198820493	0.2545958388074224
1.176	0.00009951080420674096	0.00014427311425508144	0.0001871812000309425	-0.010761163299645514	-0.014872341992746885	-0.019419341933404836	0.15600770250348692	0.19993749419546797	0.2529210536871371
1.177	0.000098117797188158	0.00014233106060675046	0.0001847611820102602	-0.01064602920727638	-0.014721675303247568	-0.019234848994078516	0.15477395133022198	0.19847500154343647	0.25125524040638075
1.178	0.00009674361705629662	0.00014041445883182188	0.00018237151270566494	-0.010532058071327979	-0.014572438224618525	-0.01905200163901581	0.15354822274636754	0.19702077605191654	0.24959870780674354
1.179	0.00009538806832246597	0.00013852283947184764	0.00018001225535456706	-0.01041923082160976	-0.014424628504480392	-0.018870780408902978	0.15233061664664924	0.1955762919144883	0.24795084699489514
1.18	0.00009405092268584531	0.0001366561002434988	0.00017768272584390565	-0.010307541971977559	-0.014278214734959287	-0.01869117564500798	0.15112138357266483	0.19413995182393504	0.2463119200833152
1.181	0.00009273214873838976	0.00013481378956979319	0.00017538246577053067	-0.01019695988645637	-0.014133194319922772	-0.01851316625899381	0.1499200686592983	0.19271279154670404	0.24468223657227062
1.182	0.00009143122487768029	0.00013299564931109587	0.00017311111897025248	-0.010087505446650713	-0.013989555159732207	-0.018336766591094664	0.148727674839594	0.1912943225297234	0.2430610155208139
1.183	0.00009014802783932327	0.00013120141705337085	0.00017086868814421773	-0.009979141481802657	-0.013847272459781484	-0.01816191577840703	0.14754238299810848	0.1898846198534237	0.24144897112749011
1.184	0.00008888236623817257	0.00012943076423603932	0.00016865445849221616	-0.009871864119968177	-0.013706366856471709	-0.017988654485414222	0.14636545321355246	0.18848417184076177	0.23984536626593467
1.185	0.00008763396610855604	0.0001276831652413788	0.00016646807201612748	-0.009765673772042327	-0.01356679600923837	-0.01781693407235553	0.14519685824845227	0.18709180273149334	0.23825095058875118
1.186	0.00008640260029779344	0.00012595875766962383	0.00016430949131851575	-0.009660549422486496	-0.01342856133502219	-0.017646733314488936	0.14403603593882552	0.1857087198023185	0.23666498187269827
1.187	0.00008518801032934171	0.00012425684523909185	0.00016217800465518985	-0.009556508900341973	-0.01329164197504234	-0.017478070589128685	0.14288302044075143	0.18433368780306736	0.23508775860903242
1.188	0.00008399018120392751	0.0001225772559782587	0.0001600736485738271	-0.009453493537411865	-0.013156033076111543	-0.017310924878513975	0.14173818617025347	0.1829678860158528	0.23351933206574507
1.189	0.00008280843008470785	0.00012091992996459707	0.00015799591330297494	-0.00935153701152327	-0.013021723420439089	-0.017145298362867344	0.14060107289142385	0.18160998191746455	0.231959717162163
1.19	0.00008164307726748233	0.00011928427805227648	0.00015594430170207715	-0.009250599500836369	-0.012888699647563086	-0.01698113727249409	0.13947168198539248	0.18026099581154956	0.23040845324308648
1.191	0.00008049360249230223	0.00011767025870090613	0.00015391898591805823	-0.009150696737477083	-0.012756960509104019	-0.016818442565891288	0.13835024980252605	0.1789200636324873	0.22886579847300798
1.192	0.0000793597023526913	0.00011607750432758075	0.00015191888195262648	-0.009051791274129119	-0.012626472389901834	-0.016657217372827774	0.13723589688601193	0.17758812047965214	0.22733174301188064
1.193	0.00007824162864938835	0.00011450562658575813	0.0001499444921405193	-0.008953899772670897	-0.012497246230046905	-0.016497444654060667	0.1361296270389803	0.17626455787668338	0.22580635952932204
1.194	0.00007713862957621891	0.00011295450743471666	0.0001479950338411644	-0.00885699009342032	-0.012369273268410216	-0.01633913118904061	0.1350310534964215	0.17494923317040315	0.22428956114582937
1.195	0.00007605080810725954	0.0001114238742706565	0.00014607015417849914	-0.008761073624113835	-0.01224250958678	-0.016182215193673334	0.13394019618472722	0.17364187103850337	0.22278115387726677
1.196	0.00007497779732590916	0.00010991341575144732	0.00014416958698228568	-0.008666135507217182	-0.012116982063439398	-0.016026738849300608	0.13285688237351284	0.17234359941885252	0.22128112588300314
1.197	0.00007391963145201667	0.00010842282277818602	0.00014229357914268963	-0.00857217420541132	-0.01199266098674082	-0.01587265812381214	0.13178139527665947	0.17105290627599326	0.2197894557459322
1.198	0.00007287606349768203	0.00010695204839979748	0.00014044105468276395	-0.008479152163501643	-0.011869530997197612	-0.01571996975556445	0.13071303450598415	0.16977083372499777	0.21830624879624572
1.199	0.0000718466087135887	0.00010550057257535185	0.00013861202782369775	-0.008387085606165783	-0.01174759002697855	-0.015568649169799205	0.12965175002829576	0.1684967484585019	0.21683144654867317
1.2	0.00007083149243808728	0.00010406838194921827	0.00013680646347349627	-0.008295954486458026	-0.011626838095327581	-0.015418697948341963	0.1285987494797838	0.16723069921241607	0.21536499929187344
1.201	0.00006983026267180668	0.00010265511487399363	0.00013502369917130192	-0.008205774031911795	-0.011507253840988047	-0.01527013554796502	0.12755228299559174	0.16597327234761658	0.21390663720846975
1.202	0.00006884261657705969	0.00010126056913143462	0.00013326363673633862	-0.008116490909745566	-0.011388817218931884	-0.01512289503736728	0.1265136287465976	0.1647237650048922	0.21245663530795436
1.203	0.00006786867523797207	0.00009988425198162272	0.0001315259674054633	-0.008028138748532893	-0.011271528235664177	-0.014976987513009986	0.12548236971264703	0.16348178719359613	0.21101505451199506
1.204	0.00006690818517146994	0.00009852636737012911	0.0001298104790049308	-0.007940684041078502	-0.011155388002182527	-0.014832408515606152	0.12445834916474947	0.1622482816280287	0.20958145925667165
1.205	0.00006596093395978834	0.00009718637496227385	0.0001281165318676384	-0.007854112453044048	-0.01104035251570714	-0.014689147656541023	0.12344163344283245	0.1610227327860779	0.20815582253353893
1.206	0.00006502656055174341	0.00009586421541986097	0.00012644428970260473	-0.0077684552541689095	-0.010926456669699193	-0.014547193811721197	0.12243174775345436	0.15980479745599924	0.20673865416837542
1.207	0.00006410520407288111	0.0000945594607403032	0.00012479338257951418	-0.007683666276843267	-0.01081365543548915	-0.014406521917755995	0.12142888555638456	0.1585952644163464	0.20532946885192954
1.208	0.00006319666951255933	0.0000932721229944339	0.0001231635741451312	-0.007599748198197538	-0.010701962436527409	-0.014267129268292598	0.12043354662947521	0.15739344171156974	0.20392855642689234
1.209	0.00006230034057753762	0.00009200187980294	0.00012155436543690397	-0.0075166750166071866	-0.010591338896188076	-0.014129002856024116	0.11944508989977853	0.15619916129104128	0.20253553509096428
1.21	0.00006141668263240336	0.00009074833439035166	0.00011996600536400392	-0.007434473844330692	-0.010481801209256647	-0.013992146444284008	0.11846396491228585	0.1550129100202225	0.2011503527843105
1.211	0.00006054497005406727	0.00008951153151484341	0.00011839761479147535	-0.0073531219220048195	-0.010373325497705421	-0.013856532464134303	0.11748941719130264	0.15383451706968468	0.1997735573857541
1.212	0.00005968560293592192	0.00008829119304400342	0.00011684909458379382	-0.007272617786356556	-0.010265912984939635	-0.01372216166043827	0.11652196642702074	0.15266357158237445	0.19840442950747858
1.213	0.00005883770820520925	0.00008708692357842435	0.00011532081869097779	-0.007192918848206319	-0.010159546812840314	-0.013589010720191646	0.11556158099745786	0.1514999262787844	0.19704331679497708
1.214	0.000058001727891616606	0.00008589873094836921	0.00011381170970789214	-0.007114067026838775	-0.01005422345693011	-0.013457078455434963	0.11460764462396576	0.15034493805682372	0.1956897998530839
1.215	0.000057177399580213255	0.00008472641662975727	0.00011232177004797155	-0.007036017918002554	-0.009949923208485171	-0.013326362659316292	0.11366143710770217	0.14919660286132755	0.194344290140485
1.216	0.00005636450560044938	0.00008356966042489075	0.00011085129493448703	-0.006958777200385664	-0.00984666351638556	-0.013196838776752217	0.11272100036837936	0.14805623946127522	0.19300678831626514
1.217	0.000055562609759916375	0.00008242823713081624	0.00010939923755603413	-0.006882335434257041	-0.009744387540383313	-0.013068514830875287	0.11178826827790807	0.14692335853835262	0.19167692108143788
1.218	0.00005477210155813434	0.00008130212141870811	0.00010796597647251743	-0.006806684385889771	-0.009643128198264411	-0.012941332844623012	0.11086158452814639	0.14579764116426258	0.1903549012033282
1.219	0.00005399227952773336	0.00008019086083696474	0.00010655090635107345	-0.00673182187984589	-0.009542856239159537	-0.012815338999544927	0.10994174278724511	0.14467995986528653	0.18904063741726926
1.22	0.00005322343053492699	0.0000790944428828249	0.00010515395419724075	-0.0066577355993972034	-0.009443577529197354	-0.012690512405401705	0.1090287002261641	0.14356955486909975	0.18773397127058866
1.221	0.000052465147498193435	0.0000780127741378371	0.0001037749047482042	-0.006584413895530279	-0.009345256622283252	-0.012566818236953204	0.108122385176381	0.14246617409652668	0.18643489899752522
1.222	0.000051717436618109336	0.00007694538105292801	0.00010241353296223341	-0.006511852615967541	-0.009247907804447095	-0.012444266354999123	0.1072224678210241	0.1413704507072487	0.18514346964808764
1.223	0.00005098004852524855	0.00007589227463388971	0.00010106957124468631	-0.0064400630303416495	-0.00915153090034161	-0.012322836875190736	0.10632892031993801	0.14028207473893997	0.18385977724084154
1.224	0.00005025306134118041	0.00007485314113560679	0.00009974267029641474	-0.006368996952682281	-0.00905608940816782	-0.012202536945191501	0.10544240252743295	0.13920097858288885	0.18258357804709885
1.225	0.00004953610527232322	0.00007382808426006533	0.00009843305204212512	-0.006298685349310567	-0.008961588142978994	-0.012083336595833319	0.10456197056329379	0.13812651973499182	0.18131497296413732
1.226	0.000048829078219432745	0.00007281644967388469	0.00009714013741651379	-0.006229114179818912	-0.008868026508368595	-0.01196522411148877	0.10368835925210589	0.13705999840814725	0.180053998040412
1.227	0.00004813182266763059	0.00007181856877559063	0.00009586382702793279	-0.006160260436155641	-0.008775382563163767	-0.011848231801631807	0.1028206805877674	0.1360002510704811	0.17880022953785304
1.228	0.00004744430036060326	0.00007083389997390966	0.00009460378367854056	-0.006092125099379494	-0.008683657130971315	-0.011732284767084501	0.10195942918340586	0.13494781395799882	0.1775540815974668
1.229	0.000046766264698355004	0.0000698624552162758	0.00009336001193261783	-0.006024707046872616	-0.00859282732854672	-0.011617432302513274	0.10110459879922533	0.1339020965818568	0.17631515032078215
1.23	0.00004609771917619331	0.00006890403063054582	0.00009213207744134558	-0.0059579824855671435	-0.00850289617690058	-0.011503646929557885	0.10025625080939045	0.13286366407860836	0.1750837817399117
1.231	0.000045438620209378966	0.00006795830637265372	0.00009092011187296597	-0.005891957264537266	-0.008413864372996634	-0.011390885371005797	0.09941415698164176	0.13183242077973223	0.1738596719281825
1.232	0.00004478850870919463	0.00006702537409424705	0.00008972359800832405	-0.005826630775446409	-0.008325703118267714	-0.011279186579255626	0.09857818686077192	0.13080797782606296	0.17264276619882565
1.233	0.00004414761983509431	0.00006610478745897618	0.00008854236404015221	-0.005761993181761611	-0.008238425125304615	-0.011168533411810642	0.09774827413832841	0.12979035630267075	0.17143338090156035
1.234	0.000043515579583852495	0.00006519671982427942	0.00008737656539386512	-0.005698027694417408	-0.00815201798802014	-0.01105888239321034	0.09692457804471158	0.12877994791607547	0.17023090144014877
1.235	0.00004289244240544898	0.00006430062233776887	0.00008622572989132747	-0.005634738024280255	-0.00806645428233523	-0.010950269026909237	0.09610682167568818	0.12777616497784763	0.16903608926152192
1.236	0.000042277819217875016	0.00006341676347838837	0.00008508955166803153	-0.005572120321149068	-0.007981745672686077	-0.01084264886474278	0.09529554853025025	0.12677901068131692	0.16784825683089483
1.237	0.000041671946827061465	0.00006254448132325824	0.00008396818169074216	-0.005510154784765128	-0.007897882825364532	-0.01073604765274558	0.09448991002238206	0.12578924737879188	0.1666674384576478
1.238	0.00004107452638459783	0.00006168418413630186	0.00008286099316494086	-0.005448841415128455	-0.007814853380646967	-0.010630416978666825	0.09369048600900864	0.12480539683363218	0.16549400227828023
1.239	0.000040485262727295095	0.00006083532113497239	0.00008176845911325138	-0.005388158308445578	-0.0077326374984214115	-0.010525780182180873	0.0928968524880277	0.12382899563405302	0.16432761985804753
1.24	0.00003990447145474135	0.00005999788167780438	0.00008068975985270017	-0.005328128330943238	-0.007651257126175656	-0.010422118994922036	0.09210971204048478	0.12285919390038363	0.16316816375953347
1.241	0.00003933172600383279	0.0000591715390022008	0.00007962482409177797	-0.005268731273637216	-0.007570672270952113	-0.010319422535622026	0.09132775531878265	0.12189538419725339	0.1620158297798809
1.242	0.000038766988505354124	0.00005835643764414576	0.00007857396114616977	-0.005209961761745303	-0.007490898948763009	-0.010217672836305588	0.0905521824264459	0.1209389390192383	0.16087073645263275
1.243	0.00003821027547252492	0.00005755224407165561	0.00007753612433891554	-0.005151823273844012	-0.007411919152481889	-0.010116892581844502	0.08978241778139458	0.11998913312688186	0.15973207150611857
1.244	0.00003766111933463955	0.00005675894185030819	0.00007651232658566456	-0.005094294517805022	-0.007333732886809452	-0.010017034319841274	0.08901840388693304	0.11904534112965563	0.15860062636977493
1.245	0.00003711977165949234	0.00005597631996958052	0.00007550124445428057	-0.005037371009899907	-0.007256316097458636	-0.00991811734492571	0.08825969917917037	0.11810821595785374	0.15747626830160827
1.246	0.000036586099486142494	0.00005520407761092095	0.00007450347792109585	-0.004981038823859344	-0.00717969211899357	-0.00982012009127564	0.08750726187769317	0.11717778368688216	0.1563584424519002
1.247	0.000036059846512704	0.00005444239347221816	0.00007351848744701812	-0.0049253337844566885	-0.007103824138046555	-0.009723048803377902	0.0867605186340659	0.1162532783208166	0.1552477300041411
1.248	0.00003554099563349934	0.000053691012994703923	0.00007254624508655887	-0.004870199111212116	-0.0070287235235378795	-0.009626892099156247	0.08601906897721494	0.1153355042440038	0.15414396783295736
1.249	0.000035029357776619054	0.00005294961770818825	0.00007158658724980932	-0.004815642329278473	-0.0069543722475112505	-0.009531628492038268	0.08528346936475156	0.11442448029180244	0.15304663917651387
1.25	0.00003452494205709751	0.00005221820721168803	0.0000706392378086651	-0.0047616837782484935	-0.006880749956615312	-0.00943723372393556	0.08455301683627003	0.11351935691997186	0.1519561023412629
1.2510000000000001	0.00003402770925584139	0.00005149682438071373	0.000069704392230676	-0.00470828834752908	-0.00680787952631184	-0.009343759261156092	0.08382869981533116	0.1126205860582083	0.15087239850974254
1.252	0.00003353738472057154	0.000050785059224629625	0.00006878147056313519	-0.0046554620965715285	-0.006735754466111713	-0.009251148963529686	0.08310987198603531	0.11172810697999058	0.149795272996782
1.2530000000000001	0.00003305388768418417	0.00005008282168807077	0.00006787060271482562	-0.004603208828067394	-0.006664329667257286	-0.009159397472799645	0.08239622517016353	0.11084168394896707	0.1487252414367658
1.254	0.00003257728803487617	0.000049390185204537314	0.00006697155139458476	-0.0045514990483611255	-0.006593646906910347	-0.009068530378717762	0.08168840106301734	0.1099619604250072	0.1476613022974126
1.2550000000000001	0.000032107215264871896	0.00004870683210805069	0.00006608375641224185	-0.004500351494154629	-0.006523661282132239	-0.008978493319816833	0.08098575195650198	0.10908813006755654	0.14660417075695734
1.256	0.00003164393388502905	0.00004803280283203934	0.00006520790382164269	-0.00444973111188818	-0.006454381115176389	-0.008889322949254385	0.08028831951164168	0.10821986577259961	0.14555380864832504
1.2570000000000001	0.0000311872347135664	0.000047367700424954855	0.00006434322760414737	-0.004399672955121506	-0.006385790955850656	-0.008800998179897348	0.07959662688095483	0.10735878565817862	0.14450948816110729
1.258	0.000030736874209277714	0.00004671187632989282	0.00006348976841605317	-0.004350137130606648	-0.006317908854698508	-0.008713470806856251	0.07891010683955921	0.10650309588973675	0.14347196647260482
1.2590000000000001	0.00003029282402365813	0.00004606462724367386	0.00006264750222990808	-0.004301142028170604	-0.006250695964444254	-0.008626811183044059	0.07822866476925412	0.10565342369821175	0.1424408303037191
1.26	0.000029855094929956367	0.00004542631138591059	0.00006181607831533429	-0.004252652575935817	-0.006184173711591936	-0.0085409458531627	0.07755243201426013	0.10480960822162928	0.14141651751529935
1.2610000000000001	0.000029423447176501482	0.00004479657464866016	0.000060995387316378075	-0.0042046990748174605	-0.006118329824662622	-0.00845588751376264	0.076881932610528	0.10397192075994655	0.1403981455854632
1.262	0.00002899786862735404	0.00004417536374105948	0.00006018540557334133	-0.004157252047817853	-0.006053142750444771	-0.008371637065667846	0.07621602142159312	0.10314028499792723	0.13938633466913855
1.2630000000000001	0.00002857838050492442	0.00004356271931883251	0.00005938578245627026	-0.004110327655269759	-0.005988615649085744	-0.008288180802806007	0.07555569963037768	0.10231463871483114	0.13838081603777994
1.264	0.00002816500662171473	0.00004295817366378743	0.000058596897390089274	-0.004063893018642333	-0.005924737177390316	-0.008205535150324527	0.07490014802469952	0.10149432025606012	0.13738171825158366
1.2650000000000001	0.000027757197195958712	0.00004236185333186426	0.000057817879977784704	-0.004017968333615607	-0.0058615150547950525	-0.008123657346355815	0.0742497487170469	0.10068034766598416	0.1363889905932799
1.266	0.000027355346499210222	0.00004177365397535579	0.0000570491332994431	-0.003972522497056106	-0.005798929322038662	-0.008042552706502216	0.07360487847805303	0.09987210236955132	0.13540224355377178
1.2670000000000001	0.00002695897421081917	0.00004119350176023063	0.00005629041393699011	-0.003927564120681407	-0.005736968611266804	-0.007962202178422098	0.07296484888297403	0.099069154138028	0.13442191747033147
1.268	0.000026568275296446626	0.00004062120096811382	0.00005554152453289404	-0.0038831050243701344	-0.005675656053315262	-0.00788265125813161	0.0723293471050691	0.09827242828413457	0.13344792133582306
1.2690000000000001	0.000026183119045087217	0.00004005658410355779	0.000054802718596320484	-0.00383911786148481	-0.005614947651200792	-0.007803818570411643	0.07169915603127189	0.09748139284931688	0.1324796740594533
1.27	0.000025803569801362344	0.000039499683297237384	0.00005407298305122125	-0.0037956140223700395	-0.005554865990600695	-0.0077257582234952025	0.07107401932378979	0.09669595245796052	0.13151811140754882
1.2710000000000001	0.000025429163876237965	0.0000389504387742828	0.000053352997890108416	-0.003752565557484289	-0.0054953906868820115	-0.007648442063916263	0.07045344841465878	0.09591575883140611	0.1305622375858132
1.272	0.00002506032285239828	0.000038408527805518775	0.00005264241787264307	-0.0037099945702326036	-0.005436539247095571	-0.007571849400344117	0.06983800040796359	0.09514157071075822	0.12961272704710666
1.2730000000000001	0.00002469659751835705	0.000037873935158740424	0.000051941242798461874	-0.0036678602314639715	-0.005378272843169059	-0.00749597776470225	0.06922708482070632	0.09437270810871833	0.12866882226170417
1.274	0.000024337970597972858	0.000037346693045786746	0.00005124903443368288	-0.003626202510589394	-0.005320591895903935	-0.007420826930331059	0.06862128228165708	0.09360921158232789	0.1277313200626058
1.2750000000000001	0.0000239844358519378	0.0000368267138002848	0.0000505658985417032	-0.00358500268792391	-0.005263512047995285	-0.007346418815603154	0.0680200736835038	0.09285159746586982	0.126799824235845
1.276	0.000023635857786423143	0.00003631372596576077	0.000049891544560367306	-0.0035442350871017336	-0.005206999146088192	-0.007272693632127921	0.06742387547298959	0.09209948436129443	0.12587437635428234
1.2770000000000001	0.000023292308924316097	0.000035807710570456544	0.00004922600511674319	-0.0035039016826944776	-0.00515108665032038	-0.0071996748619749	0.06683170893705966	0.09135247702021608	0.12495448306639664
1.278	0.0000229536265584029	0.000035308588163067696	0.00004856929115050288	-0.003464014951509277	-0.0050957238239607	-0.007127378925399753	0.06624483979921453	0.09061098755194195	0.12404059571161263
1.2790000000000001	0.00002261977488989033	0.00003481632551815664	0.00004792126416528203	-0.0034245630082194974	-0.005040946567018556	-0.007055735226090263	0.06566236371594081	0.08987495025490347	0.12313276029483688
1.28	0.000022290640086575914	0.00003433067559900387	0.0000472815272342841	-0.003385535308981668	-0.004986723783653204	-0.00698480227434841	0.0650844535552404	0.08914424736270037	0.12223065261853862
1.281	0.000021966212346232045	0.000033851728224129895	0.000046649910922548024	-0.0033469284105518077	-0.004933040377362691	-0.006914540787638068	0.06451131296002384	0.08841844163597219	0.1213344116013335
1.282	0.000021646380376200924	0.0000333793763924916	0.00004602692740939814	-0.003308747658328957	-0.0048799193635895724	-0.006844959403399119	0.06394267714458898	0.087698439992712	0.12044404766951734
1.283	0.000021331105487226003	0.00003291325717992212	0.0000454118117663631	-0.0032709816581792954	-0.004827342332762714	-0.006776040251980294	0.06337830685742042	0.0869832789898018	0.11955911763461416
1.284	0.0000210203317589087	0.00003245373056896596	0.00004480508187089728	-0.003233628067074664	-0.004775306439777013	-0.006707766044688725	0.06281922527327147	0.08627340035671598	0.11868008077328941
1.285	0.000020713964109976813	0.0000320003127209334	0.00004420591243178729	-0.003196688589780825	-0.004723811240091352	-0.006640163496831527	0.0622638040326962	0.08556877419222571	0.11780707705498267
1.286	0.000020411975012226184	0.00003155312993696324	0.000043615037533304374	-0.003160140679721224	-0.0046728403184458376	-0.006573206340860607	0.06171304352648117	0.08486951078778318	0.11693927413969062
1.287	0.000020114291987228162	0.000031112029636075816	0.00004303141504818033	-0.0031239846094480023	-0.004622391255615586	-0.006506895263233969	0.06116671964206362	0.08417556874478424	0.11607710042350211
1.288	0.000019820838142351	0.00003067697709102996	0.00004245573472425046	-0.00308823964259819	-0.004572461079447685	-0.006441209191237785	0.060624713217885436	0.08348633020945384	0.11522090405783023
1.289	0.000019531593027379376	0.000030247989774901775	0.00004188733382628292	-0.0030528667247843692	-0.00452303780359609	-0.006376162332043948	0.060087090851101393	0.08280178597566651	0.11436992773758048
1.29	0.000019246458147531646	0.00002982474782701837	0.0000413267472039102	-0.003017886599557609	-0.004474127434434648	-0.006311740451637513	0.059553766689389505	0.08212266248968443	0.11352487319195127
1.291	0.000018965387210879007	0.000029407361184548905	0.00004077322623569782	-0.0029832987128910714	-0.004425721455034528	-0.006247940247948832	0.05902475870061094	0.08144867907947885	0.11268511539055837
1.292	0.000018688338320486966	0.00002899573821778281	0.00004022718223589551	-0.0029490869351833943	-0.00437781914325468	-0.006184746923603361	0.05849995676944697	0.08077928027370603	0.11185055851705053
1.293	0.000018415252217237393	0.00002858957972386827	0.000039688014574125384	-0.0029152389310341483	-0.004330407635836485	-0.0061221549921218876	0.057979378174526607	0.08011485053802708	0.11102205592398921
1.294	0.00001814605817971136	0.000028189068154455567	0.0000391560536117509	-0.0028817720871885995	-0.004283485197397244	-0.006060186281063413	0.05746301699300006	0.07945544336911778	0.11019854580981586
1.295	0.000017880719439748906	0.000027794060488753914	0.00003863114585794324	-0.002848665552309427	-0.004237043980931095	-0.005998811505903527	0.05695085013257336	0.07880106792008316	0.1093806888064318
1.296	0.00001761917337521414	0.000027404443213382117	0.00003811317994092394	-0.002815938138396087	-0.004191090029751047	-0.005938024691917567	0.05644278679963502	0.0781516520741047	0.10856794122879021
1.297	0.000017361373146837206	0.000027020127425609915	0.00003760195318341988	-0.0027835568134855606	-0.004145609696303901	-0.005877813067275747	0.05593883670821968	0.07750664056101679	0.10776080076254743
1.298	0.00001710725497085624	0.00002664126795243968	0.00003709718520576941	-0.0027515403092810723	-0.00410061106931447	-0.0058181953064463795	0.05543899060155627	0.07686652102212187	0.10695914982255525
1.299	0.000016856785042848483	0.000026267467841238468	0.00003659923529774443	-0.0027198542230823424	-0.004056053397037073	-0.0057591520608196965	0.054943205193563334	0.07623098562966105	0.10616229279561465
1.3	0.00001660989352236064	0.000025898821758084284	0.00003610782278709555	-0.0026885377242800985	-0.004011975080448522	-0.0057007014610361935	0.0544514131421774	0.07560074047421472	0.10537110434090252
1.301	0.000016366553354617382	0.00002553518603840035	0.00003562324843365063	-0.0026575683688631955	-0.0039683548417902385	-0.00564277735054169	0.05396361846134393	0.07497454314812096	0.10458508571920017
1.302	0.000016126690763358667	0.000025176541249738792	0.0000351445545802783	-0.0026269254590630836	-0.003925173284287337	-0.005585447927251989	0.05347981369528571	0.07435360237117951	0.1038042889460094
1.303	0.000015890261363501034	0.000024822919624120606	0.000034672287363012905	-0.0025966298162297336	-0.003882449230130476	-0.005528664529376256	0.05299998947072069	0.07373674362240076	0.1030283107791281
1.304	0.000015657230445604306	0.000024474083641997787	0.00003420626944368862	-0.002566660222707168	-0.0038401680888155115	-0.005472413350541051	0.052524047349624195	0.07312460191126398	0.10225787773849977
1.305	0.000015427555488597516	0.0000241300565401629	0.00003374639726776947	-0.002537022278310453	-0.003798336206406514	-0.0054167237018282344	0.05205195485668706	0.07251697310067548	0.10149231271844456
1.306	0.000015201163145387339	0.000023790735235483923	0.00003329254789644982	-0.0025077203672501506	-0.003756933720517887	-0.005361582296336596	0.051583793463532306	0.07191430384200516	0.10073226825813932
1.307	0.000014978030842087664	0.000023456189393087165	0.00003284469876421031	-0.002478728962324506	-0.0037159407900077893	-0.005306959618810162	0.051119429467714965	0.07131598051395914	0.09997698603981153
1.308	0.000014758087975096553	0.0000231260972306157	0.00003240276263247295	-0.0024500623099881023	-0.0036754081471140803	-0.0052528855338715924	0.050658865665922516	0.0707223645044935	0.09922667657511913
1.309	0.00001454130747385588	0.00002280064349818413	0.000031966642154338735	-0.002421724388512109	-0.0036352699970814	-0.005199319672696372	0.05020206253670074	0.0701326473921413	0.0984815976494887
1.31	0.00001432765393938833	0.000022479654399692075	0.000031536271472753834	-0.0023936889612302032	-0.00359557076483356	-0.005146290343040737	0.049749036196936186	0.069547596742396	0.09774149332698417
1.311	0.00001411707484766977	0.000022163129935139696	0.000031111586101162924	-0.0023659666785920473	-0.0035562685667291523	-0.005093762328324826	0.0492997405535852	0.06896700017221147	0.09700604150758918
1.312	0.000013909518582574186	0.000021850890045557498	0.000030692464438114374	-0.002338557774439003	-0.003517388748463443	-0.005041769244154801	0.04885413647287596	0.06839116286493296	0.09627594023431307
1.313	0.000013704947251272764	0.000021542978621707824	0.000030278920852488548	-0.0023114413436521506	-0.003478916192450951	-0.00499025368094896	0.04841225599732662	0.06781946763752847	0.09555054883985714
1.314	0.00001350332491085797	0.000021239477327956042	0.000029870828903024626	-0.002284645090057682	-0.003440846245371011	-0.0049392609847091805	0.047973930650586506	0.06725171147783027	0.0948300182956619
1.315	0.000013304621809794959	0.00002093994441925066	0.00002946812830259466	-0.0022581357069070074	-0.003403172333236602	-0.004888765872574097	0.047539325204194925	0.06668860052676805	0.094114659783423
1.316	0.000013108764583427248	0.00002064468167415895	0.00002907073929989919	-0.002231907573828413	-0.0033658953625838204	-0.004838743792651638	0.04710826528577725	0.0661295262923131	0.09340371921735591
1.317	0.000012915727761163728	0.000020353355918802416	0.000028678590056666	-0.002205984567216019	-0.0033289942253098693	-0.004789240686425125	0.04668075364385362	0.06557440369674952	0.09269759014397116
1.318	0.000012725469088633996	0.000020066145607103	0.000028291647796839317	-0.0021803452086040414	-0.003292490399297648	-0.00474019127438304	0.046256830674009854	0.06502408200372685	0.09199664020216178
1.319	0.00001253797095562573	0.00001978284042600873	0.000027909795955113082	-0.0021550066595126746	-0.003256362966671933	-0.004691637209822187	0.04583639360266469	0.06447789309098721	0.0913001625646929
1.32	0.000012353158677950054	0.000019503636340320358	0.000027533028420534727	-0.0021299322908387547	-0.003220626694074574	-0.004643574670375813	0.04541950059432323	0.06393573895099361	0.09060842738357883
1.321	0.000012171031725215846	0.000019228048804696622	0.000027161223164894695	-0.002105140748438886	-0.003185264203360137	-0.004595965208952995	0.04500601681659272	0.06339769990402999	0.08992143177067084
1.322	0.000011991541889228486	0.000018956434053117853	0.000026794358934695982	-0.00208062683759081	-0.0031502642202107718	-0.004548816815080982	0.04459601914424393	0.06286375571351012	0.08923902448229788
1.323	0.000011814617888153543	0.000018688546924303357	0.000026432334235533253	-0.002056388017118382	-0.0031156304078179386	-0.00450212796049912	0.04418939690101324	0.06233391723556735	0.08856125288110503
1.324	0.00001164027470117573	0.000018424326813051832	0.000026075101751852143	-0.0020324185929916886	-0.0030813610114521998	-0.004455912397762137	0.04378622684816537	0.06180814405614893	0.08788826154184128
1.325	0.00001146843709400518	0.000018163806396934127	0.000025722596773040034	-0.0020087188575856597	-0.003047456156755808	-0.004410147337665659	0.04338638405740728	0.06128637154262326	0.08721966475165947
1.326	0.00001129908843320681	0.000017906775996311853	0.000025374796630234548	-0.0019852834476850978	-0.0030139209193966155	-0.00436483582618125	0.0429899079265988	0.06076859971577689	0.08655575210441797
1.327	0.000011132176990149212	0.000017653445290823368	0.000025031595489608905	-0.0019621095979639024	-0.002980723584321569	-0.004319965770901405	0.04259673304697788	0.060254831728121655	0.08589635360782295
1.328	0.000010967692111732524	0.000017403510785067243	0.00002469294161224529	-0.001939194753424179	-0.0029478814889483565	-0.0042755229435323	0.04220689627365143	0.05974499564893335	0.08524171233229369
1.329	0.000010805592712984132	0.00001715718883841339	0.0000243587793843338	-0.0019165382942257466	-0.002915391229498946	-0.004231525965428011	0.041820290276001176	0.05923903391688844	0.08459114472780961
1.33	0.000010645830740003136	0.00001691420635230669	0.000024029023695529876	-0.001894134206133951	-0.002883236600958874	-0.004187975195909881	0.041436966074169884	0.058737000428113396	0.08394532100610175
1.331	0.000010488402401388275	0.000016674598949946203	0.0000237036761137406	-0.0018719823066458308	-0.0028514160681442	-0.004144848051194964	0.04105679835577585	0.05823890165766905	0.08330390761627594
1.332	0.000010333237150312948	0.000016438312703319335	0.00002338266249158821	-0.0018500780331767719	-0.002819949858114204	-0.004102141705291947	0.040679913870408604	0.05774454154507496	0.08266690160296249
1.333	0.00001018031077440852	0.00001620530952315091	0.000023065881041818508	-0.0018284195564521285	-0.002788795470517469	-0.00405986291376884	0.04030617091499109	0.05725410833378678	0.08203426561666168
1.334	0.00001002961863323575	0.000015975538685287954	0.00002275332177422108	-0.0018070064715341432	-0.0027579748092434143	-0.004017983714704472	0.03993554644993175	0.05676740571206938	0.08140572072832121
1.335	9.881118496079401e-6	0.000015748944803372967	0.000022444918783825477	-0.0017858324161245506	-0.0027274874150065905	-0.0039765200783059085	0.03956810925176073	0.05628445159384338	0.08078192837495077
1.336	9.734757692628539e-6	0.000015525527647073642	0.00002214060149201413	-0.001764897616223031	-0.002697321255449614	-0.0039354789618545275	0.03920375680958002	0.0558052854843788	0.08016227590525556
1.337	9.59052617056125e-6	0.000015305197878603948	0.000021840355841842697	-0.0017441965910459274	-0.002667470587837758	-0.0038948467734415157	0.038842486467252024	0.05532984737947762	0.07954711383007743
1.338	9.44838734385458e-6	0.000015087932757359022	0.000021544083490552222	-0.0017237290935153025	-0.0026379436735701526	-0.0038546142333272934	0.03848427797823294	0.05485807643713724	0.07893589175794948
1.339	9.308316178269604e-6	0.00001487369266789858	0.000021251749612912223	-0.001703493325679043	-0.002608728493033053	-0.003814780056670448	0.03812909890426594	0.05438997265735777	0.07832931111932534
1.34	9.17027239307028e-6	0.000014662434917819514	0.000020963335741806677	-0.00168348569474446	-0.0025798202385156144	-0.003775328197640538	0.03777697324289926	0.05392553604013904	0.07772671023147856
1.341	9.034240533344035e-6	0.000014454123828301204	0.00002067871294204915	-0.0016637025782824772	-0.0025512168111519406	-0.003736275163895319	0.03742780065045549	0.05346469921696837	0.07712809748490303
1.342	8.900185453226483e-6	0.00001424870844321915	0.000020397923988388085	-0.001644142899906885	-0.0025229203228181655	-0.003697620101116282	0.03708164733790201	0.05300747999131792	0.07653389005554986
1.343	8.768079051834423e-6	0.000014046151919945905	0.000020120860990007053	-0.0016248053308273796	-0.00249493457170558	-0.003659337176621132	0.03673840008724602	0.052553840643813944	0.07594368643182886
1.344	8.637913650478884e-6	0.000013846417094897868	0.000019847481837359174	-0.001605685157267008	-0.00246722564721531	-0.003621427323098922	0.0363980528764063	0.052103750706704983	0.07535789083926409
1.345	8.5096244946145e-6	0.000013649469874234218	0.000019577755830103653	-0.0015867823897606694	-0.002439827935537338	-0.003583915222113784	0.03606066560609165	0.05165712527242076	0.07477608716721
1.346	8.383207886926295e-6	0.000013455271825711312	0.000019311643797678947	-0.0015680925824818157	-0.0024127213183066094	-0.0035467514550241285	0.035726170203058946	0.05121409710727934	0.07419831305333895
1.347	8.25861793300554e-6	0.000013263769046966024	0.000019049069754950493	-0.0015496139044937356	-0.0023859084016973754	-0.0035099826895876275	0.03539451078134556	0.05077446562198661	0.07362453373594754
1.348	8.135851073550556e-6	0.000013074945536953402	0.000018790000139424714	-0.0015313435726457155	-0.002359366402371597	-0.0034735640474188837	0.035065688112295434	0.050338313087066634	0.07305475897066276
1.349	8.014878142440105e-6	0.00001288876181056689	0.000018534373121744936	-0.001513281941339539	-0.0023331120815677734	-0.0034375008171929292	0.034739649907581924	0.0499056184613466	0.0724892886625846
1.35	7.895680152514293e-6	0.000012705165510324395	0.000018282172537158723	-0.0014954245879948104	-0.0023071332767634475	-0.003401805712454555	0.034416479339170206	0.04947631913068629	0.07192749586354755
1.351	7.778207148323284e-6	0.00001252414340163925	0.00001803335710663994	-0.0014777711186321951	-0.0022814496100555894	-0.0033664731072765124	0.03409603325429803	0.04905042268481252	0.07136968066958009
1.352	7.662435409199788e-6	0.00001234564884982685	0.000017787825182343027	-0.001460317266749319	-0.002256026884534781	-0.0033314862314208476	0.03377832319040769	0.04862785176484377	0.07081589400978934
1.353	7.548367983994131e-6	0.000012169643226855424	0.000017545622822300348	-0.0014430603045861299	-0.002230885500812018	-0.0032968462794776042	0.03346342042172233	0.04820861467838548	0.07026594905715781
1.354	7.4359641340972844e-6	0.000011996115214954154	0.00001730663357576218	-0.00142600062741222	-0.0022060031255543007	-0.0032625544161224377	0.033151182403345185	0.04779271975652858	0.06971994305714839
1.355	7.325206254977601e-6	0.00001182498951114896	0.000017070825126375626	-0.001409135324652896	-0.0021813837884359735	-0.003228617936950931	0.0328416440239569	0.04738015451144379	0.0691777790139372
1.356	7.216062182888992e-6	0.000011656270775014364	0.00001683817157316098	-0.0013924604592507038	-0.002157043032561191	-0.0031949947643274065	0.0325347943788605	0.046970793328408325	0.0686395470735897
1.357	7.108518165600055e-6	0.000011489909638002244	0.000016608664815939324	-0.0013759768151518019	-0.002132968773443225	-0.00316173903118161	0.032230542886913044	0.0465647123410011	0.06810508966041814
1.358	7.002539154011423e-6	0.000011325892230407382	0.000016382190594866173	-0.0013596800043209573	-0.0021091263510962794	-0.003128783814331923	0.0319289799750688	0.04616181661702752	0.06757413927620634
1.359	6.898113948321404e-6	0.00001116414317364815	0.00001615879091295927	-0.0013435700788794868	-0.0020855540646556436	-0.0030961748095618934	0.031629998178403715	0.0457621944955833	0.0670472232209321
1.36	6.7952206462491136e-6	0.000011004679964289838	0.000015938354249175613	-0.001327642912549536	-0.0020622330165033374	-0.003063890934438831	0.031333593382663456	0.04536570635888366	0.0665242872666988
1.361	6.693812984575516e-6	0.000010847447557448687	0.00001572087912488245	-0.0013118982174987093	-0.0020391639692497474	-0.003031928316921758	0.03103982007540932	0.044972414290355284	0.06600497441652749
1.362	6.593911747639582e-6	0.000010692413075045344	0.000015506301579891482	-0.0012963320403491245	-0.0020163506018727917	-0.0030002927157106014	0.030748562317178853	0.044582198385208556	0.06548919021355891
1.363	6.4954695037397655e-6	0.000010539554462776712	0.00001529464150034275	-0.0012809437451564187	-0.0019937762921834823	-0.0029689753180182693	0.030459817095100383	0.044195174088817755	0.06497718161162878
1.364	6.3984630641566686e-6	0.000010388851823483096	0.000015085766270598923	-0.0012657314800526079	-0.001971443942029559	-0.0029379622975500307	0.030173583644070346	0.043811208748221926	0.06446868132165907
1.365	6.3028685636873535e-6	0.000010240248839223792	0.000014879739480431698	-0.0012506929940286247	-0.0019493535831284423	-0.0029072632962844737	0.0298898638310003	0.043430311344115444	0.06396405502964353
1.366	6.208686775477633e-6	0.000010093742915977163	0.000014676456445704948	-0.0012358277113836355	-0.0019275002112115142	-0.002876888386939013	0.029608593845151434	0.04305247928313329	0.06346277689879842
1.367	6.115891192451881e-6	9.949280254226588e-6	0.00001447590279554632	-0.0012211318305627456	-0.0019058813751753594	-0.0028467963147299335	0.02932980330517449	0.04267768676796665	0.06296529296874889
1.368	6.024444729283474e-6	9.806863115552143e-6	0.00001427805916751961	-0.0012066041826828463	-0.0018844974579999179	-0.002817032008085775	0.02905342914410866	0.04230585639722116	0.062471456355696585
1.369	5.934334684847523e-6	9.66643366683082e-6	0.000014082835682633706	-0.0011922420736300812	-0.0018633451017057113	-0.002787550303229628	0.028779462813090875	0.041937030672857596	0.06198102303783986
1.37	5.845565421010206e-6	9.527969790560752e-6	0.00001389026500716536	-0.0011780461543152527	-0.0018424201080001039	-0.002758365313720144	0.028507922532956507	0.04157120908176595	0.061494225430813294
1.371	5.758084503507635e-6	9.391471190823916e-6	0.00001370028673102552	-0.0011640131784441431	-0.0018217205137796406	-0.002729477765077828	0.02823872977938201	0.041208316916868215	0.061010664907003624
1.372	5.6718984690642925e-6	9.256886021567876e-6	0.000013512846880446479	-0.0011501392487641344	-0.0018012448776017946	-0.0027008839032505185	0.02797188873499688	0.040848362809286616	0.06053106468532376
1.373	5.586973825129323e-6	9.12419255182472e-6	0.000013327936858541389	-0.0011364259030834274	-0.0017809920259457916	-0.002672591847403248	0.02770744295878625	0.040491282235819374	0.06005467028422425
1.374	5.503292342960515e-6	8.993358659879438e-6	0.0000131454859793182	-0.0011228713188649554	-0.0017609584194557709	-0.002644550002429466	0.027445249626993302	0.04013706517354257	0.05958149701060018
1.375	5.420850807733496e-6	8.864381531356454e-6	0.000012965526043108244	-0.0011094712232769415	-0.0017411417279191933	-0.0026168293846843558	0.027185438120349424	0.03978577955938618	0.05911228934733492
1.3760000000000001	5.339622208484736e-6	8.737207121304873e-6	0.000012787985531329408	-0.0010962253911351142	-0.001721537972428432	-0.0025893606052568687	0.02692787945582161	0.039437297826729605	0.058645905200475905
1.377	5.259588657241574e-6	8.611832646329043e-6	0.000012612831161417114	-0.001083131736341652	-0.0017021489557834729	-0.002562187228768618	0.026672574071695845	0.03909167767446347	0.05818348944945191
1.3780000000000001	5.180721974331758e-6	8.48821608535284e-6	0.00001244003358292564	-0.001070188018799564	-0.0016829690401076191	-0.0025352867894924513	0.026419521967971996	0.03874880471319947	0.057724035724331366
1.379	5.1030172419652265e-6	8.366341394254122e-6	0.000012269543488063448	-0.001057395994191314	-0.0016639988656873236	-0.0025086608003250855	0.02616872314465018	0.03840875875629901	0.05726794390331689
1.3800000000000001	5.0264654271290515e-6	8.24619778762895e-6	0.0000121013879071426	-0.0010447492283873444	-0.0016452335907688313	-0.0024822906204699166	0.025920114945539367	0.038071457720229226	0.05681524673048921
1.381	4.951021026876714e-6	8.127733378564449e-6	0.00001193546862174855	-0.0010322494196909897	-0.001626672168992753	-0.002456198828954067	0.025673693437501238	0.03773693215722873	0.056365951867752534
1.3820000000000001	4.87672140683093e-6	8.010956812436659e-6	0.000011771814599304312	-0.001019892957636296	-0.001608312772987897	-0.0024303657226322625	0.025429470736611285	0.03740510328218938	0.05592006973076944
1.383	4.803489982589349e-6	7.895814924834628e-6	0.000011610340255171199	-0.0010076797462044568	-0.001590153162566024	-0.0024048054006498894	0.025187394619755547	0.03707593373364663	0.05547713770066811
1.3840000000000001	4.731356030494551e-6	7.78230519805558e-6	0.000011451073992761484	-0.0009956069359995806	-0.001572190958094093	-0.002379498937392876	0.024947479111317315	0.03674950425483979	0.0550376561104098
1.385	4.660267819281719e-6	7.670389749843869e-6	0.000011293938784583491	-0.0009836732404613093	-0.0015544243864885755	-0.0023544495432899185	0.024709695990629173	0.03642574196905694	0.05460139433838231
1.3860000000000001	4.590229743676169e-6	7.560057927498078e-6	0.000011138935918533712	-0.0009718789260230646	-0.0015368519549685388	-0.0023296556943128476	0.024473997609215592	0.03610464860941116	0.05416801446596869
1.387	4.521234989755255e-6	7.451283565967512e-6	0.000010986000283338582	-0.0009602196013296862	-0.0015194718890152224	-0.0023051133179598188	0.024240396870511223	0.035786155879603224	0.05373818993990909
1.3880000000000001	4.453264196531072e-6	7.344061569821061e-6	0.000010835158633305263	-0.000948697165715685	-0.0015022795570185348	-0.0022808197353085765	0.02400892630561976	0.035470264181827894	0.05331119052178215
1.389	4.386289171767349e-6	7.238341492196032e-6	0.000010686374733665155	-0.0009373073105201785	-0.0014852770162588078	-0.0022567748137531764	0.02377945687474883	0.035156972793101315	0.0528877712868492
1.3900000000000001	4.320289479142357e-6	7.134119691496293e-6	0.00001053954530593522	-0.0009260480678328579	-0.0014684584260975222	-0.002232975918146191	0.023552044466329025	0.03484627622807937	0.052467187954073076
1.391	4.2552855276718965e-6	7.0313642530564945e-6	0.00001039473923031594	-0.0009149210355138634	-0.0014518250857354508	-0.00220941850067915	0.023326692256900716	0.03453812094373041	0.05204974546917998
1.3920000000000001	4.191230942303264e-6	6.930070906429558e-6	0.000010251885263417407	-0.0009039224664092042	-0.0014353733188909327	-0.002186102090577208	0.02310333221136537	0.03423250415849467	0.051635165755799045
1.393	4.1281185922670526e-6	6.830224173628689e-6	0.000010110973441740487	-0.000893051619070353	-0.0014191007547217618	-0.002163024252935956	0.02288196328963763	0.03392935380968239	0.05122414327191524
1.3940000000000001	4.065962288128487e-6	6.731770679182618e-6	9.971975977472996e-6	-0.0008823075788924291	-0.0014030056295977612	-0.002140182674813139	0.02266259494309572	0.03362876072453541	0.0508160041676197
1.395	4.0046946992161835e-6	6.63472063195039e-6	9.834834342012449e-6	-0.0008716864441943601	-0.001387087866001429	-0.0021175738540154332	0.022445154159296085	0.03333061380684133	0.05041070280456693
1.3960000000000001	3.944364606326678e-6	6.53904470590178e-6	9.699554794269988e-6	-0.0008611903285471902	-0.0013713455623041045	-0.002095197660951275	0.02222967752610456	0.03303493995430257	0.05000842591876453
1.397	3.884894565879031e-6	6.4447174536733e-6	9.56611971125361e-6	-0.0008508148174085327	-0.0013557743015847662	-0.002073047469328497	0.022016129477269827	0.032741696421954083	0.04960913512162454
1.3980000000000001	3.826327475925442e-6	6.351740100222244e-6	9.434491825206466e-6	-0.0008405611311286182	-0.001340373748054986	-0.002051125909631145	0.021804479838379787	0.032450923916346866	0.04921283250500543
1.399	3.7686293213631846e-6	6.260070761330431e-6	9.304635974640302e-6	-0.0008304271416220662	-0.0013251434669905025	-0.0020294288454576126	0.021594765389546054	0.032162546365159146	0.04881960287464623
1.4000000000000001	3.7117685252713295e-6	6.169718517008136e-6	9.176560604656243e-6	-0.0008204109463897832	-0.0013100795600212802	-0.0020079544449538005	0.02138692299383466	0.031876555110701886	0.04842929670979718
1.401	3.655775434328035e-6	6.08063748810296e-6	9.050210914648304e-6	-0.0008105115665328447	-0.0012951814175169289	-0.0019866983441941375	0.021180945774271355	0.03159292388737853	0.04804174040698033
1.4020000000000001	3.600592121840726e-6	5.992824084084687e-6	8.925599162394118e-6	-0.0008007275478143869	-0.0012804478344301444	-0.0019656637808935827	0.020976836596791688	0.03131167213334139	0.04765735611069642
1.403	3.546233002798632e-6	5.9062429265488125e-6	8.802651904149664e-6	-0.0007910567199646346	-0.0012658750136025773	-0.0019448432675000927	0.020774535049291016	0.03103276348033417	0.047275402272696186
1.4040000000000001	3.4926776796884392e-6	5.820911634883158e-6	8.681366959919545e-6	-0.0007814989212430576	-0.0012514628865675232	-0.0019242365041520922	0.0205740972248027	0.030756120759459455	0.046896633167839194
1.405	3.4399235709643924e-6	5.736777977436901e-6	8.561743620430494e-6	-0.0007720541393776019	-0.0012372092145236106	-0.0019038411238708928	0.020375457893502442	0.030481811842578196	0.04652071676293309
1.4060000000000001	3.3879455630483177e-6	5.653857123178885e-6	8.443746704013036e-6	-0.000762718012719643	-0.001223114216431223	-0.0018836545908845045	0.020178576190642398	0.030209838907581995	0.04614753508173222
1.407	3.336746536995468e-6	5.572094671498079e-6	8.327341037911443e-6	-0.0007534926994758633	-0.0012091736947459168	-0.0018636772222062029	0.019983543254727433	0.029940120471897327	0.04577715013587512
1.408	3.2863075028102557e-6	5.4915129261258474e-6	8.212528387131473e-6	-0.0007443739683370499	-0.0011953869019361363	-0.0018439053803120367	0.019790242825691317	0.029672610685908988	0.045409687851270863
1.409	3.2366157932423265e-6	5.4120734660268166e-6	8.099291324664785e-6	-0.0007353618193032013	-0.0011817521134596487	-0.0018243375981890288	0.019598672586126485	0.02940737706583442	0.04504489324477618
1.41	3.187653822337552e-6	5.333761325911823e-6	7.987567675814948e-6	-0.0007264551122893505	-0.00116826745170676	-0.0018049710418039377	0.019408870116927216	0.02914433987014924	0.04468267044412335
1.411	3.139421590095909e-6	5.256563602673591e-6	7.877385800270468e-6	-0.0007176539970250371	-0.0011549321915528285	-0.0017858034420381475	0.01922074914485752	0.028883544147411427	0.04432324599857113
1.412	3.091919096517429e-6	5.180466676364508e-6	7.768683563238713e-6	-0.0007089551216787961	-0.0011417453538429814	-0.001766834953950641	0.0190343562664517	0.028624914197380825	0.04396664031474131
1.413	3.0451061943153636e-6	5.10545518067576e-6	7.661455117913212e-6	-0.000700357757890695	-0.001128703232330829	-0.001748060422045044	0.018849648325271088	0.028368439793494547	0.04361257758552238
1.414	2.9989895600452098e-6	5.0315076670006835e-6	7.555694607698186e-6	-0.0006918611877738684	-0.0011158058048637612	-0.0017294805653225208	0.018666642170946202	0.02811414950962188	0.04326133689435311
1.415	2.95358126213543e-6	4.958617115451249e-6	7.451379802493742e-6	-0.0006834652066262987	-0.0011030499394655317	-0.0017110916365701665	0.018485305262877155	0.027861941254915826	0.04291279521619035
1.416	2.90883273948772e-6	4.886775163183185e-6	7.3485076787010326e-6	-0.000675167055443361	-0.0010904377829591212	-0.0016928947724003773	0.018305634368553845	0.027611934145338166	0.04256672336620171
1.417	2.864762947073081e-6	4.815938991947718e-6	7.246983143966135e-6	-0.0006669667342250537	-0.0010779635647061496	-0.0016748843567009517	0.0181275831348659	0.02736398862734923	0.04222343689126823
1.418	2.8213272109058164e-6	4.74613609165864e-6	7.146898390971788e-6	-0.0006588642072957417	-0.0010656290652608057	-0.00165706045988487	0.017951140166471345	0.027118174461049648	0.04188257705934238
1.419	2.7785490869488325e-6	4.677316041884901e-6	7.048150710844493e-6	-0.0006508552099230546	-0.0010534302360623385	-0.0016394206990180218	0.017776309078410726	0.026874429123921597	0.04154450288697088
1.42	2.7364228343340035e-6	4.609478195304325e-6	6.95074359052115e-6	-0.000642939714365498	-0.001041367031575764	-0.001621964671426684	0.017603086723399233	0.026632690070033552	0.04120887232136294
1.421	2.694911375668155e-6	4.54260517230685e-6	6.854669541650824e-6	-0.0006351178405980609	-0.0010294378243386746	-0.001604688051931843	0.017431458442003528	0.026393067221122907	0.040875586888767274
1.422	2.654021524182357e-6	4.476696728478533e-6	6.759905075523796e-6	-0.0006273890972207265	-0.0010176413788327285	-0.0015875898928355387	0.01726139079833199	0.026155451255929923	0.040545092895127435
1.423	2.6137296020868413e-6	4.411729839935973e-6	6.6664332690048625e-6	-0.0006197514556005781	-0.0010059770448916658	-0.001570670901670472	0.017092867792584142	0.025919835411195254	0.04021715018762036
1.424	2.574064145008956e-6	4.347691507083114e-6	6.574246516543129e-6	-0.0006122028557813495	-0.0009944411498060996	-0.0015539256910216334	0.01692595804135841	0.02568621972849271	0.039891447708358424
1.425	2.5349684306122845e-6	4.284561246931622e-6	6.483322046645006e-6	-0.0006047433281937834	-0.0009830346215437594	-0.0015373547199506695	0.01676052519799555	0.025454568027249116	0.039568571963526714
1.426	2.4964702700332855e-6	4.222342315863115e-6	6.393622694021198e-6	-0.0005973719809594608	-0.0009717554396187451	-0.0015209581316526443	0.016596607059828915	0.025224924126812598	0.03924806239645969
1.427	2.4585301320886855e-6	4.161010453117973e-6	6.305175316236317e-6	-0.000590088639341765	-0.0009606013237930022	-0.0015047287727505672	0.016434204765212807	0.024997244290982403	0.03892976562018292
1.428	2.421175834095555e-6	4.100547749889755e-6	6.217894795418507e-6	-0.0005828901378934787	-0.0009495702798749181	-0.001488667668392659	0.016273304055666953	0.02477148288264895	0.03861412933990957
1.429	2.384362705193402e-6	4.040974848816974e-6	6.131830575425896e-6	-0.0005757769128235561	-0.0009386646413936133	-0.0014727759751041835	0.016113866889517856	0.024547627129553745	0.038300831451906374
1.43	2.3481186239352e-6	3.982224534393018e-6	6.046933731756226e-6	-0.0005687479787743826	-0.0009278781799864024	-0.0014570468992355513	0.015955921792439744	0.02432569780847	0.03798993994932297
1.431	2.312407847294737e-6	3.924332105711565e-6	5.963222875362866e-6	-0.0005618017333522922	-0.0009172145953605537	-0.0014414837441838575	0.01579944978279353	0.02410569227359625	0.037681451786897066
1.432	2.2772302246432063e-6	3.867277466217104e-6	5.880636112844914e-6	-0.0005549382522669295	-0.0009066680805755892	-0.0014260824724884609	0.01564439682764611	0.023887554389932588	0.03737532529786307
1.433	2.24258030180845e-6	3.8110277777835545e-6	5.799170389587932e-6	-0.0005481551319053563	-0.0008962404545057754	-0.0014108403824739724	0.015490762812704917	0.023671221979028156	0.03707152212201823
1.434	2.2084460933834994e-6	3.7555978461230575e-6	5.718824424466013e-6	-0.0005414523889594042	-0.0008859296413140686	-0.001395757549375557	0.015338548653420386	0.023456819208022284	0.036770077857542514
1.435	2.174825116564927e-6	3.7009385507187975e-6	5.6395996259909845e-6	-0.0005348299476041413	-0.0008757335980389183	-0.0013808309698699294	0.015187797856014318	0.023244224311938646	0.03647095287456906
1.436	2.1417091493492294e-6	3.6470829661325577e-6	5.561457893867144e-6	-0.0005282856237526701	-0.0008656524051184034	-0.0013660609487678168	0.015038424140641686	0.02303343398824846	0.036174116641711426
1.437	2.1090873779148207e-6	3.5940096486343206e-6	5.484365216144553e-6	-0.0005218182161371781	-0.0008556838863353432	-0.0013514439970630358	0.014890378061111167	0.022824494226872695	0.03587956586780404
1.438	2.0769539105236837e-6	3.5416706918135485e-6	5.4083193453784795e-6	-0.0005154284210148563	-0.0008458273203364556	-0.0013369798448955312	0.014743751514120421	0.02261735541512996	0.0355872882774196
1.439	2.045303640831516e-6	3.4900948023564415e-6	5.333343826554166e-6	-0.0005091147163715174	-0.0008360811571343297	-0.0013226676087074985	0.014598506998647972	0.022411940389855445	0.03529724693824175
1.44	2.0141262996962815e-6	3.439267898612694e-6	5.2593980350532315e-6	-0.0005028761037012143	-0.0008264433676797561	-0.001308504588290816	0.014454585134997588	0.02220832549468969	0.03500949265538852
1.441	1.983417303123839e-6	3.3891670217861205e-6	5.186426848787012e-6	-0.0004967100614066681	-0.000816915316012937	-0.0012944890084748129	0.014312017002967418	0.0220064422204939	0.03472391795739264
1.442	1.9531692566957093e-6	3.3397745926677677e-6	5.114485204505821e-6	-0.0004906180185575205	-0.0008074922907167369	-0.0012806191290429018	0.014170725510524122	0.021806334897900098	0.034440565842868094
1.443	1.9233745275925653e-6	3.291108190466588e-6	5.043513502371718e-6	-0.0004846001922294832	-0.0007981757596521354	-0.0012668963233262549	0.014030794485812157	0.021607920030207717	0.03415938425698102
1.444	1.894028062032525e-6	3.2431396064857965e-6	4.973547928425149e-6	-0.0004786523566664662	-0.0007889652606717772	-0.001253315871954573	0.01389214800623037	0.021411236970872525	0.03388042853962955
1.445	1.8651213025157648e-6	3.1958515732858035e-6	4.904524397427168e-6	-0.00047277588403776355	-0.0007798556609533682	-0.0012398768558908332	0.013754787871602286	0.02121627832913366	0.033603608775041864
1.446	1.8366482530430807e-6	3.149257706220764e-6	4.836445804016565e-6	-0.00046696926268923253	-0.0007708501669557864	-0.0012265794594480551	0.013618776875091781	0.021022935329133415	0.03332890808598667
1.447	1.8086033369456477e-6	3.1033253887281525e-6	4.769270618467992e-6	-0.00046123204815199927	-0.0007619468865971095	-0.0012134215341320718	0.01348399705010964	0.020831319584353646	0.03305636642531665
1.448	1.7809815546747267e-6	3.0580536540088543e-6	4.703067347552084e-6	-0.0004555623237477178	-0.0007531418552852338	-0.0012004003632283447	0.013350440468289794	0.02064136776283048	0.03278594795436138
1.449	1.7537732986563622e-6	3.0134266290701273e-6	4.637736630960342e-6	-0.00044995986512684515	-0.0007444367438295555	-0.001187515970572859	0.013218171191976963	0.020453028652788495	0.03251761434882107
1.45	1.7269738034303443e-6	2.969455107646824e-6	4.573337521036831e-6	-0.000444425259243265	-0.0007358297289343604	-0.0011747684386709703	0.01308712693117365	0.02026633859436924	0.03225138991190509
1.451	1.700579613964038e-6	2.9261160127011276e-6	4.509809920903085e-6	-0.00043895700424699676	-0.0007273205963834486	-0.0011621518901178984	0.012957304028622007	0.020081306573998123	0.0319872212042765
1.452	1.6745800117034245e-6	2.8833910941207376e-6	4.447150579989973e-6	-0.00043355470155774875	-0.000718907520904513	-0.0011496705108873986	0.012828754732495248	0.0198978498236954	0.03172509885805693
1.453	1.648973854240592e-6	2.841286297192572e-6	4.385319824323564e-6	-0.0004282151431875327	-0.0007105882206467318	-0.001137317544373982	0.012701354925266273	0.019715970622428493	0.03146504592723753
1.454	1.6237505949632717e-6	2.79979238643753e-6	4.324382201093182e-6	-0.0004229409339687529	-0.0007023628141396693	-0.001125094913950125	0.012575169059810997	0.019535661936010973	0.03120699249207616
1.455	1.5989096872170227e-6	2.7588970654093543e-6	4.264255044437385e-6	-0.0004177275844943748	-0.0006942313020338324	-0.0011130003150396704	0.01245014375150146	0.019356990131076248	0.03095098473511444
1.456	1.5744415276182539e-6	2.7185899907953906e-6	4.20499853270292e-6	-0.0004125782464885424	-0.0006861895145992036	-0.001101035342424132	0.012326315309852651	0.019179810262739343	0.030696951313235372
1.457	1.5503432511405885e-6	2.6788629899954824e-6	4.146511199963481e-6	-0.0004074912142128807	-0.0006782403112070192	-0.0010891935917872143	0.012203667624600463	0.0190042049149423	0.03044493098405432
1.458	1.5266074023852798e-6	2.639704628562866e-6	4.088846669455238e-6	-0.00040246503300441655	-0.0006703802398147058	-0.001077477196810945	0.012082160558671378	0.018830136076103735	0.03019485705548291
1.459	1.503229766710904e-6	2.6011183486344205e-6	4.0319850288770425e-6	-0.00039749808072850253	-0.0006626100658782291	-0.0010658829909172011	0.011961827396771202	0.018657547718428726	0.029946734629965204
1.46	1.4802047604510615e-6	2.563084090018808e-6	3.975881991019162e-6	-0.0003925916708199114	-0.0006549277644284609	-0.00105441280086671	0.011842634480486908	0.01848655338493701	0.02970057446991191
1.461	1.4575277501586727e-6	2.525603254413846e-6	3.920572364585051e-6	-0.0003877419406008154	-0.0006473309923005883	-0.0010430619989480084	0.011724551260311447	0.01831696237912623	0.029456340849642756
1.462	1.4351914719895616e-6	2.4886771423281413e-6	3.8660205844376205e-6	-0.0003829530226153311	-0.000639821784032871	-0.0010318307162268511	0.011607560837387926	0.018148903479852017	0.029214026811337904
1.463	1.413193062826918e-6	2.4522691135796317e-6	3.812194719625132e-6	-0.00037822078070990495	-0.0006323961955541987	-0.0010207187413425367	0.01149166150044822	0.01798230968163851	0.0289735968230125
1.464	1.3915258622303537e-6	2.4163789606826054e-6	3.7591563633133676e-6	-0.00037354486700476975	-0.0006250561630776453	-0.001009723424762547	0.011376917337438938	0.017817182459691883	0.028735086347203426
1.465	1.3701868908099305e-6	2.3810255162600852e-6	3.706817630862922e-6	-0.0003689254540755302	-0.0006177990805400586	-0.00099884503340031	0.011263214822128904	0.017653466159210773	0.028498413913880645
1.466	1.3491706702701803e-6	2.3461723319615393e-6	3.655195238314337e-6	-0.00036436263302043297	-0.0006106236243392551	-0.000988079011597763	0.011150612177627717	0.01749119996425296	0.028263635556596927
1.467	1.3284707743456489e-6	2.3118314175886925e-6	3.6042934326601117e-6	-0.0003598525690902237	-0.0006035297144506496	-0.0009774284659827943	0.011039090703654294	0.017330403719490076	0.028030685565325442
1.468	1.308086208423117e-6	2.277978129189357e-6	3.554103376772283e-6	-0.00035539741389131074	-0.0005965173629632596	-0.0009668891514258221	0.010928629130409956	0.017170961477281265	0.027799578127740622
1.469	1.2880080727837755e-6	2.2446191049135724e-6	3.5045965919064043e-6	-0.00035099763812024564	-0.0005895831318017583	-0.0009564622061556436	0.010819184112892951	0.01701296689885858	0.027570291264517655
1.47	1.2682337113384038e-6	2.211739076303534e-6	3.4557730544215318e-6	-0.00034664996958993404	-0.000582729464352942	-0.0009461456625859181	0.010710810207238642	0.01685636649681158	0.02734282566731338
1.471	1.2487589766792347e-6	2.179342300750791e-6	3.407623591379369e-6	-0.00034235466652238786	-0.000575951590039083	-0.0009359360638812956	0.010603460819574558	0.016701095458380357	0.02711714612591468
1.472	1.229577468652202e-6	2.147421159949419e-6	3.36013756888416e-6	-0.0003381097782772055	-0.0005692525231632371	-0.0009258361332864026	0.01049713622236579	0.01654722706716494	0.026893243545296607
1.473	1.2106872595938444e-6	2.115952343888112e-6	3.313307423228317e-6	-0.00033391647498329864	-0.0005626290982629421	-0.0009158437986963475	0.010391835034191443	0.016394692272461445	0.02667111458312049
1.474	1.1920842775050434e-6	2.0849299912207776e-6	3.26712327566232e-6	-0.00032977558421854407	-0.0005560807335091247	-0.0009059554031992911	0.010287510105208314	0.016243550069963978	0.026450736894193663
1.475	1.1737615173508181e-6	2.054371481557411e-6	3.2215757267839294e-6	-0.0003256827016934224	-0.0005496074534958306	-0.0008961717397744783	0.01018421680957482	0.016093688361256606	0.026232083898028825
1.476	1.1557183028594224e-6	2.0242420178833036e-6	3.1766573064370367e-6	-0.0003216418431253088	-0.0005432071490027675	-0.0008864924927369377	0.010081889373167396	0.015945154356089036	0.02601519036846051
1.477	1.137947626365164e-6	1.9945587675121267e-6	3.1323603961729016e-6	-0.0003176468057961253	-0.00053687998918334	-0.0008769151418791245	0.00998052843923891	0.015797953947433396	0.025800018092621883
1.478	1.1204469021593896e-6	1.9653205729277075e-6	3.0886742580187997e-6	-0.000313701571615204	-0.0005306255923745057	-0.0008674397806182053	0.009880187447578008	0.015652079589018944	0.025586529780152734
1.479	1.1032089047388183e-6	1.9364801416615e-6	3.0455913524741806e-6	-0.0003098041812857946	-0.0005244423874311622	-0.0008580638454192811	0.009780766868369619	0.01550747717638296	0.02537475972023397
1.48	1.0862357085356607e-6	1.9080800662430217e-6	3.0031049419762806e-6	-0.0003059544286589149	-0.0005183279905229563	-0.0008487879553062176	0.009682303466291065	0.015364145971110289	0.025164636884644372
1.481	1.0695178132557618e-6	1.8800783529753623e-6	2.9612067676825737e-6	-0.00030215108762769364	-0.0005122860686012782	-0.0008396102426800482	0.00958480584508459	0.01522207717386174	0.024956229049231216
1.482	1.0530553320495892e-6	1.8524795983704475e-6	2.9198866599887557e-6	-0.00029839256824931146	-0.0005063117113461413	-0.0008305304371851073	0.009488207315481818	0.015081280753177136	0.02474945943121258
1.483	1.0368424120564917e-6	1.8252910719480804e-6	2.8791359066023638e-6	-0.0002946819956535908	-0.0005004051360695834	-0.0008215462823223436	0.009392553099058797	0.014941757009045998	0.024544309598373632
1.484	1.02087525594763e-6	1.7985038108733321e-6	2.8389512125160628e-6	-0.0002910147731234122	-0.0004945665650096257	-0.000812658017353714	0.009297818960954036	0.014803429365835657	0.024340823745593227
1.485	1.00515106750184e-6	1.7720936852778304e-6	2.799322897593806e-6	-0.00028739090552494105	-0.0004887948228847616	-0.0008038642609547585	0.00920401940085372	0.014666334429098047	0.02413893937183495
1.486	9.896656856271664e-7	1.746066030510809e-6	2.7602397927066637e-6	-0.00028381276244111224	-0.000483088507262719	-0.000795163458931632	0.009111134728856982	0.014530502663428153	0.023938656464616924
1.487	9.744144001031325e-7	1.7204225450586094e-6	2.7216989031903898e-6	-0.0002802781842061442	-0.0004774475158405247	-0.000786554563627649	0.00901911380325322	0.014395845681315958	0.023739984300010328
1.488	9.59396827784368e-7	1.6951499793977366e-6	2.6836905228782393e-6	-0.000276784803873385	-0.00047187211613240363	-0.0007780375165056623	0.008927943836200436	0.014262390504089758	0.023542894999873755
1.489	9.446056436023464e-7	1.6702441018348506e-6	2.6462095829216637e-6	-0.00027333498838948595	-0.0004663597968512725	-0.0007696121499836966	0.008837726770022243	0.014130142571318218	0.023347381501293847
1.49	9.300429523983187e-7	1.6457006242948574e-6	2.6092492409776893e-6	-0.0002699286858403636	-0.0004609100739131186	-0.0007612742417067165	0.008748346587503219	0.013999035013995605	0.023153424570901558
1.491	9.156993368740368e-7	1.621514341676805e-6	2.5727986698096215e-6	-0.000266561541076526	-0.00045552294063062746	-0.000753028253689896	0.008659807065279322	0.013869123252176437	0.022960990115815972
1.492	9.015746048635334e-7	1.597679850515761e-6	2.536850412821389e-6	-0.0002632356635930457	-0.00045019841706573873	-0.0007448669023749076	0.008572169554473359	0.013740346547332326	0.022770156512274427
1.493	8.876640250366473e-7	1.5741919087205713e-6	2.5014042475585654e-6	-0.0002599512189382472	-0.00044493411347406805	-0.0007367947288469183	0.008485363492736908	0.01361276493169322	0.02258079959763377
1.494	8.739646833591824e-7	1.5510465783887888e-6	2.466445905208052e-6	-0.00025670588250409365	-0.0004397289182269202	-0.0007288074128875606	0.008399401563009789	0.013486315998132836	0.022392972167730667
1.495	8.604771541989079e-7	1.5282364980293597e-6	2.431975634233271e-6	-0.00025350153690533486	-0.0004345855031325522	-0.0007209045037336508	0.008314263568605257	0.013360947473970522	0.02220665811762962
1.496	8.471928568416993e-7	1.505760543937789e-6	2.3979813237957666e-6	-0.00025033462907418744	-0.00042950115682386167	-0.0007130863401550922	0.008229957004064252	0.01323676092460992	0.022021834839665258
1.497	8.34111340219592e-7	1.483610463980653e-6	2.364456856104469e-6	-0.0002472069855863552	-0.00042447321257779285	-0.0007053502226237483	0.008146445197945435	0.013113638417126717	0.021838452659800476
1.498	8.212296603469325e-7	1.4617837771282256e-6	2.331396960074172e-6	-0.00024411755656158926	-0.0004195048444007968	-0.0006976990375343421	0.008063774431058596	0.012991641735149365	0.02165658207304248
1.499	8.085436531512458e-7	1.4402739695594692e-6	2.2987980932649397e-6	-0.00024106616668175934	-0.00041459268000416916	-0.0006901286830926579	0.007981908541331002	0.012870759129778843	0.02147614678802375
1.5	7.960508698645746e-7	1.4190785349687617e-6	2.266648833444792e-6	-0.0002380512862242093	-0.0004097367431737405	-0.0006826374701881359	0.007900811178468501	0.012750896819359566	0.02129719534230066
1.5010000000000001	7.837494554298493e-7	1.3981920590555845e-6	2.2349455071043905e-6	-0.0002350738736707482	-0.00040493646313566356	-0.0006752276035510245	0.007820528446953658	0.012632168609571323	0.02111967326070515
1.502	7.716358061009292e-7	1.3776083288648828e-6	2.2036830859594356e-6	-0.00023213182206896485	-0.00040019269864919563	-0.000667897617547726	0.007741023863566704	0.012514491740802247	0.02094356165628417
1.5030000000000001	7.597071741416193e-7	1.3573261013580322e-6	2.172854119151034e-6	-0.0002292267949681327	-0.00039550192790145563	-0.000660645224028761	0.007662307647874962	0.012397830533849847	0.020768859251567625
1.504	7.479609669495948e-7	1.3373389107149636e-6	2.1424522311381243e-6	-0.00022635636361004175	-0.0003908668847771401	-0.000653469784765166	0.007584293900809046	0.012282243988210963	0.0205955858661758
1.5050000000000001	7.36392402942638e-7	1.3176446636961192e-6	2.112473097321871e-6	-0.00022352284719059972	-0.0003862822001309187	-0.0006463714804003857	0.007507113492356923	0.012167710344908902	0.020423681119372525
1.506	7.250037829241844e-7	1.298236223998737e-6	2.0829131295004365e-6	-0.00022072209801213489	-0.000381753638680459	-0.0006393477450282286	0.007430645948127521	0.012054246362164166	0.020253175295854995
1.5070000000000001	7.137856597073885e-7	1.2791115911791997e-6	2.053758215813349e-6	-0.00021795606052576596	-0.0003772754485630169	-0.0006324010351680905	0.007354947209273018	0.011941722249171928	0.02008406846595009
1.508	7.027422112924473e-7	1.2602658331251947e-6	2.025011340731385e-6	-0.0002152247682125781	-0.00037284892752100494	-0.0006255265103701996	0.007280022950653735	0.011830261134361926	0.01991628402683301
1.5090000000000001	6.918643339906542e-7	1.2416958571177797e-6	1.9966617853631472e-6	-0.00021252608918929418	-0.00036847333793308827	-0.0006187265908594403	0.007205751540061976	0.01171978238971436	0.019749863142709403
1.51	6.811545895812704e-7	1.2233962892683957e-6	1.9687092647744105e-6	-0.00020986145255650276	-0.0003641488889323714	-0.0006119987089799915	0.007132240744395901	0.011610271543548229	0.01958480644865553
1.5110000000000001	6.706093957118248e-7	1.2053635302762771e-6	1.9411426814341574e-6	-0.00020722886930330344	-0.0003598728866341819	-0.000605344809032397	0.007059503168783936	0.01150181412460259	0.019421054272485378
1.512	6.602246507133149e-7	1.1875939605131975e-6	1.913957125978544e-6	-0.00020462858719797928	-0.0003556471425891574	-0.0005987612576935831	0.006987401712669815	0.011394288867394797	0.019258642155913275
1.5130000000000001	6.499980189726064e-7	1.1700852414890556e-6	1.8871539205332668e-6	-0.0002020602503307411	-0.0003514705913050773	-0.0005922474926061283	0.006916047202683722	0.01128776374478693	0.019097528284746028
1.514	6.399296529303141e-7	1.1528310598925941e-6	1.860720419006189e-6	-0.00019952344885913344	-0.00034734079164405046	-0.0005858035105564301	0.006845362867496955	0.011182199735792082	0.01893771679833676
1.5150000000000001	6.300143922911706e-7	1.135829460765336e-6	1.8346557803062434e-6	-0.00019701780195929635	-0.0003432598823261285	-0.0005794284438652261	0.006775388989815607	0.011077537068694559	0.018779236028942787
1.516	6.202510125433436e-7	1.1190766612005543e-6	1.808952567816867e-6	-0.00019454295287245417	-0.00033922638515751366	-0.0005731230553312612	0.0067061215780822156	0.010973881048711252	0.018622003888677328
1.5170000000000001	6.106357156193411e-7	1.1025679906781284e-6	1.7836069224484094e-6	-0.00019209845350580417	-0.0003352388653176753	-0.0005668837939332131	0.006637494936887514	0.01087115813195335	0.018466054486363303
1.518	6.011688770318168e-7	1.0863027680704106e-6	1.7586127093478112e-6	-0.00018968411905358098	-0.0003312976500855177	-0.0005607115825445076	0.006569578514345666	0.010769309863924964	0.018311377855268037
1.5190000000000001	5.91847995788389e-7	1.0702732940870185e-6	1.7339687866343126e-6	-0.00018729938420845017	-0.0003274001124157064	-0.0005546062499450713	0.006502306095735869	0.010668450159248256	0.018157911225259293
1.52	5.826707021273821e-7	1.054477915457678e-6	1.7096650549666158e-6	-0.00018494420970796156	-0.0003235505551691199	-0.0005485657895882565	0.006435740167365045	0.010568467298452542	0.018005719909327506
1.5210000000000001	5.736320082771335e-7	1.0389146993845917e-6	1.6857009763859505e-6	-0.00018261775742408975	-0.00031974279040106055	-0.000542589943583234	0.006369816747763889	0.010469412823611374	0.01785477018918457
1.522	5.647321379576264e-7	1.0235797331090478e-6	1.6620728626269066e-6	-0.00018032016885543873	-0.00031598090320091255	-0.0005366786907642148	0.00630447961806742	0.010371226349007282	0.01770506064417281
1.5230000000000001	5.559707670646177e-7	1.0084680853517517e-6	1.638769823721895e-6	-0.00017805086455269687	-0.0003122627368604404	-0.0005308320311311961	0.006239859879784241	0.010273964118129216	0.01755652208412169
1.524	5.473405910355097e-7	9.93577900771429e-7	1.615792085097826e-6	-0.0001758093934687208	-0.0003085863045843228	-0.0005250457604827877	0.006175849488134176	0.01017758318146661	0.017409217863682925
1.5250000000000001	5.388460501811072e-7	9.789052686662637e-7	1.5931349888759728e-6	-0.00017359568723488805	-0.00030495376370898793	-0.0005193228105236173	0.00611247761278622	0.010082048647112733	0.017263114816376747
1.526	5.304796260676936e-7	9.644485731833436e-7	1.5707921053747072e-6	-0.0001714091554409484	-0.00030136283375323974	-0.0005136626697739439	0.006049727266773576	0.00998740092679147	0.0171181970321338
1.5270000000000001	5.222427191566418e-7	9.502026986153078e-7	1.54876181381958e-6	-0.00016924981114499056	-0.00029781245141834086	-0.0005080624311398612	0.005987598164523084	0.009893590548191037	0.016974454412102734
1.528	5.14132157296098e-7	9.361648527509258e-7	1.5270368774448405e-6	-0.00016711686380975507	-0.0002943040080734196	-0.0005025218012789121	0.005926087574936331	0.009800653354117755	0.01683187392021901
1.5290000000000001	5.061454389447444e-7	9.22334433291926e-7	1.5056160774344741e-6	-0.00016501044032392865	-0.00029083624611906924	-0.0004970392409355786	0.005865182308590344	0.009708576906041867	0.01669045344462189
1.53	4.982831269277452e-7	9.087043901004854e-7	1.484492746126823e-6	-0.00016292989293304087	-0.00028740818757906227	-0.000491617968316232	0.0058048815513628655	0.009617296471429615	0.01655019984557235
1.5310000000000001	4.905395741479425e-7	8.952757221525098e-7	1.4636617741804986e-6	-0.00016087522496999437	-0.0002840202944888288	-0.00048625400542201487	0.005745176924724772	0.0095268635194298	0.01641107572885911
1.532	4.829181183085649e-7	8.820440914350346e-7	1.4431240003895884e-6	-0.00015884583801974183	-0.0002806715358227922	-0.0004809477603948641	0.00568606669507326	0.009437301130443158	0.016273069359664993
1.5330000000000001	4.7541088150715914e-7	8.690054897637188e-7	1.4228720475193353e-6	-0.0001568416546278529	-0.00027736244858118426	-0.0004757007974408703	0.005627541924684951	0.009348484284156465	0.016136215688386687
1.534	4.680207000317335e-7	8.561578834078623e-7	1.4029015241362346e-6	-0.00015486205495174562	-0.00027409105838584	-0.0004705062821791776	0.005569596584951331	0.009260527935170283	0.016000486911102348
1.5350000000000001	4.6074232512017804e-7	8.434995607746063e-7	1.3832130484363417e-6	-0.00015290722136002377	-0.0002708572306377959	-0.0004653713317578424	0.005512230642137724	0.009173373461196201	0.015865840984811665
1.536	4.5357824626804506e-7	8.310270099975737e-7	1.3637956051245537e-6	-0.000150976326924419	-0.00026766291000486926	-0.0004602888309438901	0.005455431555979701	0.00908695535085895	0.015732314731469063
1.537	4.465236008557438e-7	8.187364856959463e-7	1.3446492136234911e-6	-0.00014906951358087696	-0.0002645042650170173	-0.0004552633810690861	0.00539919814836484	0.00900139991351765	0.015599867768462524
1.538	4.395759198593687e-7	8.066262585987354e-7	1.325770489396448e-6	-0.00014718620886631484	-0.0002613812219979364	-0.00045029248049298934	0.005343524952985696	0.008916571772674046	0.015468499088233922
1.539	4.327371187247334e-7	7.946946924986161e-7	1.3071544563425923e-6	-0.00014532634647388066	-0.00025829516993745063	-0.00044537369472774874	0.005288404983151332	0.008832560721689699	0.015338192837312732
1.54	4.260020329077637e-7	7.82937425323222e-7	1.2887963372663641e-6	-0.00014348951077179946	-0.00025524529374352806	-0.0004405069325237105	0.005233831846562536	0.008749263684212015	0.01520897114898296
1.541	4.193725022415163e-7	7.713523896187449e-7	1.2706972290378772e-6	-0.00014167550140112693	-0.00025223248552171503	-0.00043569349507611304	0.005179806337687096	0.008666770515302753	0.015080824330625974
1.542	4.128423409414011e-7	7.599382286760356e-7	1.2528513392502797e-6	-0.0001398837872991947	-0.0002492526162016288	-0.00043093267671642	0.005126315552511558	0.008585038004636808	0.014953696204444807
1.543	4.0641574307394865e-7	7.48690753773724e-7	1.2352524327151447e-6	-0.0001381143462197221	-0.0002463072647488936	-0.000426224063056678	0.005073362500686133	0.008504035454992794	0.014827610289359824
1.544	4.0008787956778727e-7	7.376093347177127e-7	1.2179019482480365e-6	-0.00013636698435828433	-0.00024339714405463377	-0.0004215635151944491	0.00502093418211418	0.0084237722371738	0.014702564278615724
1.545	3.938551545800599e-7	7.266904620037503e-7	1.2007896169471362e-6	-0.000134641349815288	-0.00024052079940328305	-0.00041695552912606615	0.004969034733147861	0.008344274430473878	0.014578547622289694
1.546	3.87721436984788e-7	7.159323186237929e-7	1.183918160453246e-6	-0.00013293708487701608	-0.00023767828339478993	-0.0004123946520070424	0.00491764737595477	0.008265491992614938	0.014455545178402798
1.547	3.816803233337004e-7	7.053312825177949e-7	1.1672835710486915e-6	-0.00013125406966617715	-0.00023486773035635665	-0.00040788604147842697	0.004866780003245569	0.00818740251127848	0.014333549723851754
1.548	3.757318429379465e-7	6.948875771576843e-7	1.1508778146974455e-6	-0.0001295917439006623	-0.0002320901340717447	-0.00040342475136001814	0.0048164152766209155	0.008110031118409454	0.014212545093877187
1.549	3.6987810439489283e-7	6.845958990949575e-7	1.1347065298419236e-6	-0.0001279502907284423	-0.0002293458507372365	-0.00039901081002781847	0.0047665585156697965	0.008033392756539944	0.014092543077944242
1.55	3.6411203878190435e-7	6.744559688976826e-7	1.11875594511707e-6	-0.00012632927042222346	-0.000226632964308653	-0.000394646457161467	0.004717203957081408	0.007957487541438216	0.013973542422515401
1.551	3.5843590318246047e-7	6.644658986700511e-7	1.103029210764294e-6	-0.00012472826273319805	-0.0002239513639480776	-0.0003903271905756024	0.004668339196394368	0.007882249250867395	0.013855502319177265
1.552	3.52847251874341e-7	6.546207291133126e-7	1.0875266806029214e-6	-0.00012314723370787642	-0.00022130096274609767	-0.00038605724201988664	0.0046199630715546515	0.007807691188768462	0.013738424868070583
1.553	3.4734441734088303e-7	6.449217149033232e-7	1.0722372859957536e-6	-0.00012158593310130532	-0.00021868193395953469	-0.0003818317161142987	0.004572071752592435	0.007733837632349358	0.013622309393507117
1.554	3.4192772674550043e-7	6.353655733566891e-7	1.0571610029995472e-6	-0.00012004400690970106	-0.000216094333117174	-0.0003776517089116329	0.0045246662841445535	0.007660620089139212	0.013507155408287732
1.555	3.3659461948003247e-7	6.259499839122002e-7	1.0422970782606369e-6	-0.00011852124692177442	-0.0002135358680311816	-0.00037351634100957134	0.004477732701124238	0.007588118276391863	0.013392948831896925
1.556	3.313416452631497e-7	6.166725145726919e-7	1.0276387587924314e-6	-0.0001170176182466721	-0.00021100657320006404	-0.0003694274654294172	0.004431269440813609	0.007516283292618828	0.013279677657009152
1.557	3.2617159545060515e-7	6.07531766926898e-7	1.0131881168350387e-6	-0.00011553259720710953	-0.00020850882408898012	-0.0003653817274009597	0.004385273197506583	0.007445115117033313	0.013167347469011851
1.558	3.210803689287906e-7	5.985249582992901e-7	9.989381357642715e-7	-0.00011406614861132457	-0.00020603897485063465	-0.00036137956116898227	0.004339740153856218	0.007374573987191856	0.013055943632583906
1.559	3.1606949530129287e-7	5.896508977553657e-7	9.848869324168443e-7	-0.00011261800409618541	-0.00020359748230632844	-0.00035742121168069567	0.004294668354743458	0.007304718202009225	0.012945456321600659
1.56	3.1113562926388035e-7	5.809083943413724e-7	9.710308478746095e-7	-0.0001111878260123536	-0.00020118526913049368	-0.00035350604635104297	0.0042500451719769995	0.007235485067727984	0.012835872740040898
1.561	3.062779248364206e-7	5.722931596412184e-7	9.573709214014627e-7	-0.00010977565683565592	-0.00019880100930604557	-0.0003496323736238908	0.004205875369120599	0.007166861859781976	0.01272718063051861
1.562	3.014954662437625e-7	5.638062787251663e-7	9.439017974172178e-7	-0.00010838093738753267	-0.00019644466248112873	-0.0003458016224851912	0.00416214616149829	0.007098893352114213	0.01261940996891793
1.563	2.9678598151742006e-7	5.554430367280543e-7	9.306209743319728e-7	-0.00010700378842956432	-0.00019411589517991296	-0.0003420128329177633	0.00411886038262965	0.007031592827575805	0.012512513469852053
1.564	2.921494999069431e-7	5.472045905127033e-7	9.175280200606238e-7	-0.00010564362283083735	-0.0001918144519724411	-0.00033826401224854334	0.004076006193570216	0.006964891883072051	0.012406500734307742
1.565	2.875859336636797e-7	5.39085846649535e-7	9.046157385701685e-7	-0.00010430061696431917	-0.0001895397259966692	-0.0003345550412744317	0.004033589404580265	0.0068987926962600365	0.012301367767920828
1.566	2.8309300323532673e-7	5.310868883382798e-7	8.918841533653366e-7	-0.00010297434347866911	-0.0001872917160765919	-0.00033088789372948634	0.003991598237048274	0.006833295267139696	0.012197079618632195
1.567	2.786682741563355e-7	5.232073623958745e-7	8.793304104512884e-7	-0.0001016648030784281	-0.00018506997775726426	-0.00032725855730917703	0.00395003171995233	0.0067683962926302806	0.012093665972858002
1.568	2.7431354475904064e-7	5.154421804397677e-7	8.669524780854933e-7	-0.00010037157450696123	-0.0001828742669491028	-0.00032366948426070836	0.003908887997448004	0.006704101883171135	0.01199109304135506
1.569	2.7002514421430114e-7	5.077924787767677e-7	8.547489000179946e-7	-0.00009909441426244748	-0.00018070428456723293	-0.0003201211728916322	0.0038681532738576896	0.00664045189362571	0.011889398826487742
1.57	2.6580402812127597e-7	5.002559566555029e-7	8.427177829821381e-7	-0.00009783327082448847	-0.00017855967995279956	-0.0003166083702275974	0.0038278330828642915	0.006577360422936577	0.011788546863817065
1.571	2.6164858265993365e-7	4.928292399389828e-7	8.308523785948172e-7	-0.00009658787026709564	-0.00017644010178605873	-0.0003131352895849187	0.0037879249864573596	0.006514798381667558	0.011688490711632669
1.572	2.575560087276791e-7	4.855124998026293e-7	8.19153545475322e-7	-0.00009535814204359449	-0.0001743454727348436	-0.0003096995115140178	0.003748418455832476	0.006452890082581952	0.011589301168594466
1.573	2.535284306586452e-7	4.783037920981418e-7	8.076191930324683e-7	-0.00009414382609285312	-0.0001722753631211129	-0.0003063010367902071	0.0037093072549903277	0.0063915319140605675	0.011490902207791504
1.574	2.4956253190877306e-7	4.7120099638616216e-7	7.962468614810775e-7	-0.00009294461395766606	-0.000170229549502739	-0.0003029398661887945	0.0036705934914993	0.006330738679959177	0.011393317493066749
1.575	2.4565731433148914e-7	4.6420336848857096e-7	7.850320700354908e-7	-0.00009176041939127902	-0.00016820755077722903	-0.0002996155144518933	0.0036322745390502654	0.006270509875839838	0.011296557442665466
1.576	2.418130512075182e-7	4.573089509349581e-7	7.739767118149604e-7	-0.00009059123439395122	-0.00016620947540223422	-0.00029632669714683773	0.0035943418784472056	0.006210841619198951	0.011200584233694539
1.577	2.3802966656171202e-7	4.5051664058627044e-7	7.630734856008487e-7	-0.00008943665216687019	-0.00016423464357868402	-0.00029307292619740454	0.0035567955076829536	0.006151726859881395	0.011105413365068907
1.578	2.3430344868333114e-7	4.4382420061120955e-7	7.523255495474442e-7	-0.00008829640422865776	-0.0001622831712111392	-0.000289853775254242	0.0035196293329005494	0.0060931528254142405	0.011011042529740698
1.579	2.3063558862047825e-7	4.372301087907849e-7	7.417292357891357e-7	-0.00008717071165003052	-0.00016035444487563061	-0.0002866717684098017	0.003482842487955848	0.006035131869911458	0.010917436562436758
1.58	2.270246508655718e-7	4.307342444013863e-7	7.312778707155497e-7	-0.00008605895180909917	-0.00015844844813040464	-0.00028352470629117556	0.0034464228850716047	0.005977644952952191	0.010824628784537084
1.581	2.2346985224593453e-7	4.243346530394609e-7	7.209744724983281e-7	-0.00008496110526195459	-0.0001565645797675884	-0.0002804099766756895	0.0034103773257383413	0.005920691196306666	0.010732584651993015
1.582	2.199702654706174e-7	4.1802815041353393e-7	7.108156459506462e-7	-0.00008387711780549412	-0.00015470301792549902	-0.00027732964930481455	0.00337469762234979	0.00586426912071585	0.010641258878832572
1.583	2.1652494168854007e-7	4.118159777389364e-7	7.008003297309854e-7	-0.0000828068282618911	-0.00015286338812826088	-0.00027428202719501397	0.003339384951369818	0.005808368635474493	0.010550738585281995
1.584	2.1313321433218863e-7	4.056946411300159e-7	6.90923129439682e-7	-0.00008174986156949156	-0.0001510452406779631	-0.0002712685194056828	0.0033044260399009225	0.005752992765639337	0.010460963985399878
1.585	2.0979401983886667e-7	3.996644153980044e-7	6.811874102899034e-7	-0.00008070631170322101	-0.00014924849534933362	-0.0002682883513692251	0.00326982085251109	0.005698126290218633	0.01037192138868199
1.586	2.0650676487264466e-7	3.9372265316082016e-7	6.71587197196627e-7	-0.00007967579169731303	-0.00014747284325479916	-0.0002653379438794196	0.0032355767810588135	0.005643777346831815	0.010283604134611013
1.587	2.0327060847529758e-7	3.8786837720731834e-7	6.62120703982411e-7	-0.000078658091407042	-0.00014571803269386482	-0.0002624227343266323	0.0032016739024474292	0.005589928064634636	0.010196048983670426
1.588	2.0008463949868125e-7	3.8210140054806214e-7	6.527859602866533e-7	-0.00007765346105283829	-0.0001439839882123403	-0.0002595383652739232	0.0031681143520482825	0.005536578858344717	0.010109233898244719
1.589	1.9694833357104133e-7	3.764196399103825e-7	6.435830891037963e-7	-0.00007666128041534195	-0.00014227013772900477	-0.00025668521635296363	0.0031349008368250306	0.005483729727962099	0.010023088290867784
1.59	1.9386074157141312e-7	3.708218755206734e-7	6.345103578684395e-7	-0.00007568164291608912	-0.0001405764907764604	-0.0002538628078855275	0.003102028600316504	0.005431374288637492	0.009937697978354573
1.591	1.9082112742422552e-7	3.6530659499110506e-7	6.255639812422012e-7	-0.00007471424081640584	-0.00013890292717887853	-0.0002510699127965203	0.0030694859225036523	0.005379505832550488	0.009852993227346096
1.592	1.8782871671692618e-7	3.598718891477851e-7	6.16744109236768e-7	-0.00007375922097626758	-0.00013724878348173007	-0.00024830907533998376	0.003037278072786628	0.005328118414337653	0.009769006149132972
1.593	1.8488276468842965e-7	3.5451903714692763e-7	6.080472251090749e-7	-0.00007281594132165678	-0.00013561424000159858	-0.0002455783429323626	0.0030053982614234296	0.005277210690193861	0.00968570154446281
1.594	1.8198278604106383e-7	3.492449562390203e-7	5.994731340059391e-7	-0.00007188482985944415	-0.00013399910196748292	-0.00024287738326725272	0.0029738466864403074	0.0052267762586820105	0.009603117992928062
1.595	1.7912801701033168e-7	3.440492908438889e-7	5.910185898354897e-7	-0.00007096524407017922	-0.0001324027429348636	-0.00024020506030052028	0.002942611408008485	0.005176815059626165	0.009521213588840281
1.596	1.7631755634877615e-7	3.389288431264839e-7	5.826826432584995e-7	-0.00007005737548875636	-0.000130825162934276	-0.00023756208955423921	0.0029117028423488265	0.005127320815843436	0.009439985967827825
1.597	1.7355078607779233e-7	3.3388667090882567e-7	5.744659666697613e-7	-0.00006916084978829507	-0.00012926620823455488	-0.00023494810067134408	0.0028811044212177428	0.005078286676387454	0.009359451572736807
1.598	1.708271322834838e-7	3.289174940606639e-7	5.663622213530151e-7	-0.00006827564342842527	-0.0001277256516267364	-0.00023236253487681177	0.0028508219631905203	0.005029710647229546	0.009279544138088127
1.599	1.6814590510321512e-7	3.2402156032191795e-7	5.583732633723536e-7	-0.00006740167577963833	-0.0001262031855484308	-0.0002298050878734349	0.0028208456924171755	0.004981587425732592	0.009200332460084934
1.6	1.655063653351289e-7	3.1919788665198234e-7	5.50495810641727e-7	-0.00006653870231234582	-0.0001246987977531537	-0.000227275370976271	0.002791181641457105	0.004933913582031796	0.0091217864454558
1.601	1.6290795290057422e-7	3.144466853809823e-7	5.427309414576858e-7	-0.0000656865617775236	-0.00012321191747201722	-0.00022477350806399937	0.0027618165140281194	0.004886687071642223	0.009043879795483328
1.602	1.6034990060520998e-7	3.097650840795536e-7	5.350725334304957e-7	-0.00006484529473256696	-0.00012174279920681116	-0.00022229877482363362	0.0027327543739327285	0.004839899737225954	0.008966612592443421
1.603	1.578318493183143e-7	3.051540003503098e-7	5.27521674448524e-7	-0.00006401458044875598	-0.00012029085598793215	-0.0002198509711959286	0.002703987459935031	0.00479355431753777	0.008890012056356105
1.604	1.5535294270999586e-7	3.0060994295339825e-7	5.20078342314604e-7	-0.00006319430199895361	-0.0001188560023477456	-0.00021742995234403612	0.0026755220991958465	0.004747637564984429	0.008814024565221542
1.605	1.5291272033890165e-7	2.961324204237196e-7	5.127397020643683e-7	-0.0000623843029153448	-0.00011743806338397597	-0.00021503532166278585	0.002647341700775705	0.004702148795152424	0.008738686568938914
1.606	1.5051049848724625e-7	2.9172274814628194e-7	5.055027970482628e-7	-0.00006158472872030075	-0.00011603699544963694	-0.0002126666333027589	0.0026194514296174714	0.004657091742702957	0.008663973117848552
1.607	1.4814575687344417e-7	2.8737726133630886e-7	4.98370125417755e-7	-0.00006079513999299291	-0.00011465225093870367	-0.0002103240327168513	0.002591849970154249	0.004612449813359948	0.008589907075112948
1.608	1.4581797835146585e-7	2.830978031437476e-7	4.913354630515769e-7	-0.0000600155569020217	-0.00011328397600022138	-0.00020800680377865645	0.002564532270938096	0.004568234081823969	0.008516441275572873
1.609	1.4352644404690493e-7	2.788808749152491e-7	4.843983086248007e-7	-0.00005924596368669663	-0.00011193176235568017	-0.00020571495002165478	0.0025374911896492566	0.004524424933011599	0.008443576667147481
1.61	1.4127045031169985e-7	2.7472493980310517e-7	4.775621484275128e-7	-0.00005848594381965082	-0.00011059561380039478	-0.00020344817033595103	0.0025107272367850338	0.004481029793884481	0.008371311653301104
1.611	1.3904989482724716e-7	2.706328514510903e-7	4.7082063752336775e-7	-0.00005773548348380894	-0.00010927514904063097	-0.00020120603031444962	0.002484240781225833	0.004438040683879921	0.008299688262100273
1.612	1.368638642767553e-7	2.6659986847043476e-7	4.641722262574652e-7	-0.000056994603384649547	-0.00010797030763336604	-0.00019898827913560844	0.002458029565509663	0.00439545164582301	0.008228623708328909
1.613	1.3471188889808215e-7	2.6262712500424937e-7	4.5761907161577396e-7	-0.000056263230354480025	-0.00010668084057114763	-0.0001967949106109437	0.0024320842759554895	0.004353266848731283	0.008158188720239488
1.614	1.325934940628291e-7	2.587140078073077e-7	4.5115727657279983e-7	-0.00005554083056486485	-0.00010540667374549986	-0.0001946254946997743	0.0024064072640912868	0.004311473777237381	0.008088324030874264
1.615	1.3050822283106823e-7	2.548580869051161e-7	4.447870928797002e-7	-0.000054827817356559024	-0.00010414744701286877	-0.00019247964028001378	0.0023809940479637822	0.0042700751789668786	0.008019040566332335
1.616	1.2845554210301753e-7	2.510590778917529e-7	4.385072641942243e-7	-0.00005412369575166815	-0.00010290323179027931	-0.00019035718304410472	0.0023558379580455187	0.004229066877375221	0.007950341072789309
1.617	1.264347859705273e-7	2.473176157954585e-7	4.323142732407906e-7	-0.000053428588352080696	-0.00010167362301485841	-0.00018825807408427055	0.0023309460693471157	0.004188438483204744	0.007882201117848089
1.618	1.2444556873828874e-7	2.4363034846395786e-7	4.262081200193962e-7	-0.00005274216439145918	-0.00010045862068660555	-0.0001861817668403308	0.0023063123691511645	0.004148192803645378	0.007814637534770253
1.619	1.2248756246051668e-7	2.3999803506744473e-7	4.2018886082416184e-7	-0.000052064629189955855	-0.00009925786050526963	-0.00018412816856653176	0.0022819289757244738	0.004108327125395963	0.00774766093973304
1.62	1.2056016048968482e-7	2.3641977084607096e-7	4.142533496565521e-7	-0.00005139544159359886	-0.0000980714563069251	-0.0001820972107645332	0.002257797114458296	0.004068834364676846	0.007681208424149504
1.621	1.1866275357496497e-7	2.3289507496700608e-7	4.084006960207099e-7	-0.00005073490648131887	-0.00009689904100910077	-0.00018008812017665906	0.0022339106177743542	0.004029708158895082	0.007615348133835694
1.622	1.1679501498845527e-7	2.2942220835575052e-7	4.026343662239293e-7	-0.000050082643781143906	-0.00009574041937699982	-0.00017810119073810934	0.0022102747924427862	0.0039909554455989	0.0075500157486213405
1.623	1.1495646777162287e-7	2.2599931686422466e-7	3.969443576978221e-7	-0.00004943886296168786	-0.00009459555971833442	-0.0001761358873350518	0.0021868834973813845	0.003952569357789244	0.007485241076413552
1.624	1.1314661374346577e-7	2.2262987458534105e-7	3.913372491517861e-7	-0.000048803111344530384	-0.00009346407725161054	-0.00017419220844695042	0.002163730757688434	0.003914536973227819	0.007420988620250153
1.625	1.1136500545841404e-7	2.1930879313062816e-7	3.8580959915484595e-7	-0.000048175211794115475	-0.00009234610998767812	-0.00017226966804849842	0.002140822259753893	0.003876864516329366	0.007357298857796486
1.6260000000000001	1.0961128352349891e-7	2.1603790251231245e-7	3.803574832053117e-7	-0.00004755554970500649	-0.0000912414877556929	-0.00017036802419473582	0.00211814492117192	0.003839551578758974	0.007294117723908047
1.627	1.078850482589336e-7	2.1281466743367322e-7	3.7498254053697526e-7	-0.00004694369811045825	-0.00009014985770936971	-0.00016848727387108124	0.0020957060449659755	0.003802579208302082	0.007231470808376686
1.6280000000000001	1.0618579440794337e-7	2.096395277538313e-7	3.6968221191167907e-7	-0.000046339666850641226	-0.00008907108149632339	-0.00016662719578565467	0.002073494573367444	0.00376596566483125	0.007169342430630013
1.629	1.0451307605801136e-7	2.065116577704947e-7	3.6445785841423737e-7	-0.000045743244427869565	-0.00008800503783790328	-0.00016478739195719837	0.002051516143474383	0.003729688086864282	0.007107762585012598
1.6300000000000001	1.0286648790798681e-7	2.0343042397563702e-7	3.593095240178407e-7	-0.00004515434559561061	-0.00008695171695253605	-0.00016296773930322134	0.0020297625450133843	0.003693757384689388	0.0070466768649431605
1.631	1.0124569282449778e-7	2.0039569044380972e-7	3.542295305935591e-7	-0.000044573028341808306	-0.00008591083603992977	-0.00016116799779430945	0.0020082380784356016	0.0036581601132488636	0.006986118830771753
1.6320000000000001	9.965020308226897e-8	1.974044540533216e-7	3.49223562998557e-7	-0.000043999009212803755	-0.00008488222843616056	-0.00015938789378171778	0.0019869322703619753	0.0036229020595245835	0.006926054429363415
1.633	9.807985423133011e-8	1.9445797525244056e-7	3.4428699592719273e-7	-0.00004343221937150315	-0.0000838658609737878	-0.0001576272606761684	0.0019658467213645586	0.0035879744860375594	0.006866497960235254
1.6340000000000001	9.653401757107617e-8	1.9155622503827559e-7	3.3942031047958584e-7	-0.00004287276984717305	-0.00008286165048032636	-0.00015588596504006262	0.001944978440764875	0.0035533792485268815	0.006807431620409512
1.635	9.501232414305455e-8	1.8869567786702984e-7	3.3462199099892113e-7	-0.00004232052109998826	-0.0000818691080909547	-0.00015416362283573976	0.0019243305669417485	0.003519106649835305	0.006748878798424399
1.6360000000000001	9.351449801943133e-8	1.8587956722335667e-7	3.2989157447873454e-7	-0.00004177501851239503	-0.0000808884483014824	-0.00015246016936440576	0.0019038938318292997	0.0034851598964949944	0.006690811612013249
1.637	9.204001311004761e-8	1.831046058074707e-7	3.2522734314090484e-7	-0.00004123668923371363	-0.00007991947713594575	-0.00015077537389396607	0.001883670021368371	0.003451526755245642	0.006633221842041536
1.6380000000000001	9.058862491205672e-8	1.803706511049941e-7	3.206288853316222e-7	-0.00004070510183893763	-0.00007896198942762438	-0.00014910896781273055	0.001863658490005305	0.003418213775696922	0.006576112844140346
1.639	8.916012196439482e-8	1.7767797280662687e-7	3.160954379784093e-7	-0.00004018024262298369	-0.00007801577448307715	-0.00014746098401489574	0.0018438534132756343	0.003385220492078516	0.006519481777003273
1.6400000000000001	8.775375850220136e-8	1.7502418859327724e-7	3.116256695024711e-7	-0.00003966211952052748	-0.00007708079224519713	-0.0001458308714830318	0.001824248565063956	0.0033525335734426484	0.0064633386720939455
1.641	8.63696799891595e-8	1.724108167807376e-7	3.072190012351678e-7	-0.000039150751343249596	-0.00007615690326460213	-0.00014421863668554274	0.0018048483097476773	0.0033201528896295435	0.006407638664166223
1.6420000000000001	8.500706110451496e-8	1.6983596530696568e-7	3.0287424054676415e-7	-0.00003864566145824365	-0.00007524387177969437	-0.0001426240603433979	0.001785654355729422	0.0032880814974894767	0.006352435354155467
1.643	8.36658635751365e-8	1.6729944813495226e-7	2.9859091086442586e-7	-0.0000381471055317517	-0.00007434185043692135	-0.00014104700639955305	0.0017666594458356068	0.0032563077469913606	0.0062976535624817516
1.6440000000000001	8.234573606193384e-8	1.6480059681405047e-7	2.943678537397522e-7	-0.00003765485970727178	-0.00007345045247999909	-0.00013948714777706098	0.001747857678452589	0.0032248412725831574	0.006243382776474271
1.645	8.104629885271065e-8	1.6233891202666098e-7	2.9020424327119113e-7	-0.000037168924977014566	-0.00007256970267914691	-0.00013794429894587235	0.00172924865237954	0.0031936679719014164	0.00618954884723812
1.6460000000000001	7.976712313991545e-8	1.5991374308712883e-7	2.860991386703519e-7	-0.000036689177396439695	-0.00007169914586607842	-0.00013641864734107147	0.0017108398368380416	0.0031627878688057164	0.0061361539050455586
1.647	7.850813000844347e-8	1.575247147803318e-7	2.820520823692237e-7	-0.00003621540313376093	-0.00007083926298363239	-0.00013490949418716613	0.0016926174969874276	0.0031321971144227167	0.0060832284797367134
1.6480000000000001	7.726884561100103e-8	1.5517109419687333e-7	2.7806213304799823e-7	-0.000035747797358788806	-0.00006998940493220782	-0.00013341693601848808	0.0016745882996476037	0.0031019043901270495	0.0060307130236007395
1.649	7.604902107324975e-8	1.5285265266174524e-7	2.7412830634940477e-7	-0.000035286238090316296	-0.00006914957783914963	-0.00013194064605053502	0.0016567458074859742	0.0030718919391681063	0.0059786782740878465
1.6500000000000001	7.48481664164981e-8	1.505685249409784e-7	2.70249827203031e-7	-0.00003483035823334048	-0.0000683197756516511	-0.00013048046742444524	0.001639084722129831	0.0030421605012823693	0.0059270439793233055
1.651	7.36663138119513e-8	1.4831850247765656e-7	2.6642626331527136e-7	-0.00003438055427885606	-0.00006749996328273934	-0.00012903646085427647	0.0016216095764966976	0.003012715357621439	0.005875887006274616
1.6520000000000001	7.250293798327508e-8	1.4610188794444076e-7	2.6265622411071177e-7	-0.00003393619600597338	-0.0000666897608331876	-0.00012760837172367214	0.0016043212568747562	0.0029835434047349924	0.005825133335407634
1.653	7.135780621522389e-8	1.4391829922273407e-7	2.5893964804310133e-7	-0.00003349770159176416	-0.00006588916899102028	-0.00012619571276709668	0.0015872071411621737	0.0029546514424083877	0.005774783811861704
1.6540000000000001	7.023068846897919e-8	1.4176704768421385e-7	2.552754782092566e-7	-0.00003306485122855222	-0.0000650981746051579	-0.0001247987050761105	0.0015702727083290093	0.002926032587358465	0.005724871184433644
1.655	6.912129279813539e-8	1.3964789196602425e-7	2.5166294516995584e-7	-0.00003263744710526956	-0.00006431651050801199	-0.00012341684414998827	0.0015535182882712847	0.0028976801807543803	0.0056753986456478745
1.6560000000000001	6.802922078474816e-8	1.375603418742515e-7	2.481010780014611e-7	-0.00003221545516606432	-0.00006354412776314306	-0.00012205022500785512	0.0015369323587676735	0.0028695964925354186	0.005626326548481315
1.657	6.69542597249556e-8	1.3550387322887601e-7	2.4458962086237784e-7	-0.00003179890946678807	-0.00006278103079568571	-0.00012069862596180304	0.001520525405930591	0.0028417826844304214	0.005577654880452014
1.6580000000000001	6.589616974329341e-8	1.3347787581422122e-7	2.4112765510041084e-7	-0.00003138758709002994	-0.000062026862161997	-0.00011936177804648692	0.0015042813837332415	0.002814230618546176	0.005529422592976897
1.659	6.485488819741704e-8	1.3148214799678368e-7	2.3771487768478147e-7	-0.00003098159039185291	-0.00006128177777700121	-0.00011803962493559341	0.0014882119654830665	0.002786938766283441	0.005481551745776287
1.6600000000000001	6.382977005825253e-8	1.2951605972466886e-7	2.3434979504463628e-7	-0.00003058083743923393	-0.00006054546293516418	-0.00011673199361447617	0.0014723099451981617	0.002759907545913642	0.00543412025416594
1.661	6.282070041009963e-8	1.275792662227985e-7	2.3103221829902534e-7	-0.00003018502034323754	-0.000059817782972340006	-0.00011543868518286044	0.001456571913221713	0.002733124992631961	0.005387062850203014
1.6620000000000001	6.182767903409419e-8	1.2567129136584161e-7	2.2776134648336058e-7	-0.000029794369340873362	-0.00005909901823265798	-0.00011415957368634176	0.0014410011038457518	0.002706600093091554	0.005340419432192853
1.663	6.08502443088868e-8	1.2379175606588253e-7	2.2453704689892616e-7	-0.000029408776384749835	-0.00005838867509604149	-0.00011289445100510917	0.0014255912514512011	0.002680329588463391	0.005294158998343424
1.6640000000000001	5.988792139683258e-8	1.2194022472407226e-7	2.213576613658118e-7	-0.000029028133687509485	-0.000057686687658791187	-0.00011164326804022015	0.001410342356038041	0.0026543070165765113	0.005248286973504496
1.665	5.8940900838679475e-8	1.201162307306323e-7	2.1822340673161473e-7	-0.0000286522898579819	-0.00005699322570031562	-0.00011040575475561269	0.0013952545562559743	0.0026285239282078793	0.005202812379021796
1.666	5.8008742490514534e-8	1.18319396281197e-7	2.1513362172435418e-7	-0.00002828124336861957	-0.00005630789971958499	-0.00010918167850447228	0.0013803211831239215	0.0026029939041802897	0.005157705047641289
1.667	5.709118873165188e-8	1.1654917571097095e-7	2.1208687751565223e-7	-0.000027914970187760436	-0.00005563072168434088	-0.00010797126459173996	0.0013655425613978054	0.002577697816476885	0.005112957917859668
1.668	5.61882042673521e-8	1.148055292638109e-7	2.09083464751695e-7	-0.00002755328138651998	-0.00005496169209933768	-0.00010677404009014395	0.001350918662830259	0.0025526474641407444	0.005068611143123277
1.669	5.52993104877859e-8	1.1308779066668528e-7	2.0612239205362258e-7	-0.00002719635317099948	-0.00005430054745070889	-0.00010558996709508565	0.0013364548950476995	0.0025278319549627364	0.005024625866263255
1.67	5.442432467457665e-8	1.1139559250373002e-7	2.0320308374923874e-7	-0.000026843997197869916	-0.000053647335887449036	-0.00010441886976353049	0.0013221334191224677	0.0025032539198561582	0.004981031203022571
1.671	5.356313591955964e-8	1.0972871215224011e-7	2.0032508080199897e-7	-0.000026496111480046337	-0.00005300188949604253	-0.00010326066170736553	0.0013079645177643188	0.002478903949343491	0.004937763691053154
1.672	5.2715601307287925e-8	1.0808659104633314e-7	1.974874094255285e-7	-0.00002615263571193079	-0.00005236410291202069	-0.00010211511581747006	0.001293946341484131	0.002454787345644373	0.004894901066573
1.673	5.18811521183855e-8	1.0646901686855078e-7	1.9468986444247827e-7	-0.000025813620377898313	-0.00005173392804366476	-0.00010098210239369497	0.0012800737142567849	0.0024309006612124573	0.004852379616627967
1.674	5.106012579062769e-8	1.0487547267320433e-7	1.9193209908499241e-7	-0.00002547884331420892	-0.0000511111540647037	-0.00009986155245306737	0.0012663449863316988	0.0024072416831465047	0.00481021979870834
1.675	5.025175557449158e-8	1.033056483490754e-7	1.892131699844696e-7	-0.000025148427304624068	-0.00005049589876053611	-0.0000987533239848895	0.0012527588705735393	0.0023838013554164724	0.004768415450475371
1.676	4.945619908640973e-8	1.0175924715923938e-7	1.865324115108421e-7	-0.00002482221318713968	-0.0000498879465756297	-0.00009765726056982794	0.0012393168224269842	0.0023605853514328794	0.0047269547023197364
1.677	4.867313455544424e-8	1.0023597383798311e-7	1.8388946736918274e-7	-0.000024500278457136766	-0.00004928730862876456	-0.000096573151480833	0.0012260163791499796	0.0023375912904321466	0.004685853753452058
1.678	4.7902542557084856e-8	9.873526905609273e-8	1.8128401719930744e-7	-0.000024182425014298125	-0.00004869357952511498	-0.00009550106405104648	0.001212850378462345	0.0023148157443894624	0.004645078876888343
1.679	4.714387650912359e-8	9.725702873269502e-8	1.7871513201778764e-7	-0.000023868576490423818	-0.00004810711293348263	-0.00009444062486077499	0.0011998260440254946	0.002292254097612481	0.004604667108079139
1.68	4.6397376671160634e-8	9.580075457379198e-8	1.7618276486090954e-7	-0.00002355883187417767	-0.00004752775767599144	-0.00009339186299972592	0.001186936769154913	0.0022699065093010075	0.004564570811347958
1.681	4.5662321512491185e-8	9.43662820035867e-8	1.7368581070423665e-7	-0.000023253001637652595	-0.000046955084870492904	-0.0000923547990193578	0.0011741889491975052	0.0022477720811680427	0.0045248358116627176
1.682	4.4939157966257576e-8	9.295306604292836e-8	1.71224281882012e-7	-0.000022951092449069773	-0.000046389291961836996	-0.00009132893773395183	0.0011615644293908084	0.002225850955802453	0.004485421183592889
1.683	4.4227229455751503e-8	9.156107938477462e-8	1.6879774128397157e-7	-0.000022653068790752196	-0.000045830187818299365	-0.0000903142527929257	0.001149080077027456	0.0022041363010638832	0.004446328191104197
1.684	4.352643458438599e-8	9.018981314238604e-8	1.664052190122075e-7	-0.000022358947641588842	-0.00004527795101273527	-0.00008931076544323477	0.0011367253979941466	0.002182621439098982	0.004407555992997586
1.685	4.283667883576951e-8	8.883890056859538e-8	1.6404629750188026e-7	-0.000022068588339579118	-0.00004473216864646315	-0.00008831840175594983	0.001124499212830178	0.0021613153683448334	0.004369135961628969
1.686	4.2157965245649406e-8	8.750817874026195e-8	1.617209206569265e-7	-0.00002178183859264129	-0.00004419283832534694	-0.00008733689347585026	0.001112395117644351	0.0021402120179437626	0.0043310051035846345
1.687	4.1489790644654934e-8	8.619732778891008e-8	1.5942840219388276e-7	-0.000021498769772404527	-0.00004365999316013797	-0.0000863661526933921	0.0011004264292936888	0.002119306259817014	0.004293242623616176
1.688	4.083220730011803e-8	8.490600675419681e-8	1.5716823507923252e-7	-0.000021219405277935724	-0.00004313338199333777	-0.0000854059616847648	0.001088580246775933	0.0020986023252867266	0.00425577900583
1.689	4.018496180320549e-8	8.363398355939126e-8	1.5493989471717212e-7	-0.000020943588341347896	-0.00004261316035482121	-0.00008445632588716361	0.0010768565700910917	0.002078094684893611	0.004218613082681706
1.69	3.954778661250158e-8	8.238098382353678e-8	1.5274295634263063e-7	-0.0000206713367074442	-0.00004209917984729465	-0.00008351729386902152	0.001065257613586163	0.0020577798199959718	0.004181746856706888
1.691	3.8920841290156053e-8	8.114655022558613e-8	1.505771139401313e-7	-0.000020402577390974898	-0.000041591306427370344	-0.0000825883776107276	0.001053783088756959	0.0020376588706866915	0.00414522600919038
1.692	3.8303613771342754e-8	7.9930550452391e-8	1.4844201146895986e-7	-0.00002013726711964388	-0.00004108939862290586	-0.00008166975990503392	0.001042421997739224	0.0020177247350260693	0.004108998463833764
1.693	3.7696353318687245e-8	7.87327717496969e-8	1.4633695561626035e-7	-0.000019875367821194006	-0.00004059351939652456	-0.0000807611993639523	0.0010311881723238023	0.0019979857972501455	0.004073080029125471
1.694	3.7098346287161616e-8	7.75528453446932e-8	1.4426185267783377e-7	-0.00001961681610868425	-0.00004010364075507227	-0.00007986275338087924	0.0010200701440594112	0.001978431865226776	0.0040374485211716535
1.695	3.651007760901226e-8	7.63904330803818e-8	1.422157044035443e-7	-0.000019361614658762717	-0.00003961944081850356	-0.00007897404351485615	0.0010090623431053714	0.001959058753949819	0.004002094960207593
1.696	3.593081496175801e-8	7.524551032491103e-8	1.4019846940235243e-7	-0.0000191096743579619	-0.000039141076878350755	-0.0000780950313885711	0.000998176510865863	0.0019398786839011696	0.003967061777181545
1.697	3.536080733321694e-8	7.411757369964742e-8	1.382097846962405e-7	-0.00001886097323213286	-0.00003866854821983682	-0.00007722572637277178	0.0009874064007043839	0.001920872552288654	0.003932348331261759
1.698	3.479978088987498e-8	7.300641278943166e-8	1.3624926777512624e-7	-0.000018615465193275394	-0.00003820147025575938	-0.00007636608487429605	0.000976745412684069	0.001902052637967552	0.003897878510740639
1.699	3.424773915193362e-8	7.191201569174729e-8	1.343165495609602e-7	-0.000018373109809573644	-0.00003774015307569844	-0.00007551569870990005	0.0009661994552731919	0.0018834051810764398	0.0038637381360062412
1.7	3.370421167614482e-8	7.083385731006676e-8	1.3241093784908154e-7	-0.000018133880036674193	-0.00003728413280476266	-0.00007467467922179741	0.0009557603706583076	0.0018649400898420202	0.003829865155458626
1.701	3.316945022293147e-8	6.977177167539944e-8	1.3053243263949087e-7	-0.00001789772180644466	-0.00003683371194983087	-0.00007384294937221301	0.0009454341178507703	0.001846650482489614	0.0037962764849215854
1.702	3.2642935937778e-8	6.872550609702061e-8	1.2868035167569858e-7	-0.000017664591016287413	-0.000036388711261835404	-0.00007302033450911536	0.0009352162112887483	0.0018285324132042802	0.0037629700796487095
1.703	3.212471406333779e-8	6.769493980763538e-8	1.2685446879487868e-7	-0.00001743446951930213	-0.000035948913620199536	-0.00007220666381514081	0.0009251048073866698	0.001810585059400012	0.0037299399350836423
1.704	3.161487890335947e-8	6.667972659786306e-8	1.2505421397273841e-7	-0.00001720730405335013	-0.000035514332047908794	-0.0000714020850957269	0.0009150996768772602	0.0017928108864314618	0.0036971884140236367
1.705	3.111295690534098e-8	6.56797042222618e-8	1.2327965044240547e-7	-0.00001698306106321114	-0.000035084956487421023	-0.00007060632489932173	0.0009052039703476639	0.0017752034054319967	0.003664710380795295
1.706	3.061890186200435e-8	6.469449558273189e-8	1.215300198077784e-7	-0.00001676169723870004	-0.000034660605857733886	-0.00006981908829699736	0.0008954041206963364	0.0017577626164016356	0.003632503107002254
1.707	3.0132613876723955e-8	6.372413082071557e-8	1.1980496869536457e-7	-0.00001654319693260151	-0.00003424147174841292	-0.00006904072731055613	0.0008857139775570138	0.001740489717866461	0.0036005687598658193
1.708	2.9654067871748853e-8	6.276827459225487e-8	1.1810458927448581e-7	-0.000016327488310079314	-0.00003382734669570029	-0.0000682708134288294	0.0008761256786823951	0.001723381114248177	0.00356889926010206
1.709	2.9183109964741714e-8	6.182653524248374e-8	1.1642803031137746e-7	-0.000016114559845406882	-0.00003341804988158259	-0.0000675093747080342	0.0008666350975676669	0.0017064338434746532	0.003537493968486861
1.71	2.8719681403952215e-8	6.089906271918082e-8	1.1477496373549624e-7	-0.000015904372482319266	-0.000033013743096343225	-0.00006675614650630521	0.000857247331006739	0.0016896469085052749	0.0035063528357168862
1.711	2.826330992041142e-8	5.998534269143699e-8	1.1314573379887236e-7	-0.000015696902819202895	-0.00003261424524098776	-0.00006601137588327087	0.0008479559883331752	0.0016730195654830406	0.00347546808197902
1.712	2.7814271949822186e-8	5.908521172083034e-8	1.1153930130575724e-7	-0.000015492083626747264	-0.00003221952414683592	-0.0000652748007211284	0.0008387612043887856	0.0016565526073198675	0.00344484713739147
1.713	2.7372468421105337e-8	5.819845504365586e-8	1.0995528328854692e-7	-0.000015289915769405554	-0.00003182942439925065	-0.00006454616875485731	0.0008296626712257513	0.0016402380273654172	0.0034144787227922673
1.714	2.6937456501459107e-8	5.732510688352811e-8	1.0839396978913882e-7	-0.000015090358802536166	-0.000031444085050932286	-0.0000638255409440351	0.0008206628781485451	0.001624077593480642	0.003384362584809729
1.715	2.650929911950375e-8	5.6464741343547123e-8	1.0685471570057567e-7	-0.000014893358025593484	-0.00003106333465599594	-0.00006311279850058129	0.0008117558339594187	0.001608075847565087	0.003354499296685757
1.716	2.608797806437138e-8	5.561721200161064e-8	1.0533712588524717e-7	-0.000014698887970569515	-0.00003068701967863019	-0.00006240802690040949	0.000802948054833301	0.001592223120892354	0.0033248869270438327
1.717	2.5673384800488984e-8	5.478237773595602e-8	1.0384084668524323e-7	-0.000014506932029403543	-0.00003031522651256047	-0.0000617108019484926	0.0007942298571167463	0.0015765168623916286	0.0032955200617617478
1.718	2.5265226101914836e-8	5.396004455224052e-8	1.0236610078611394e-7	-0.000014317443203900465	-0.00002994802500265878	-0.000061021453320494204	0.0007856015764121244	0.0015609647620694596	0.003266397692954239
1.719	2.486349289108881e-8	5.315003866815729e-8	1.0091176435525705e-7	-0.000014130402698766984	-0.00002958510055512573	-0.00006033954994528908	0.0007770639952917429	0.0015455582080246414	0.0032375198799947076
1.72	2.4468174880691952e-8	5.2351984320201654e-8	9.947818210946514e-8	-0.000013945760239670949	-0.00002922652148530074	-0.00005966510709879777	0.0007686185816216947	0.0015302997039860406	0.003208881285064538
1.721	2.4079204155452988e-8	5.156597704905905e-8	9.806483382159159e-8	-0.000013763494114407807	-0.00002887217859380795	-0.00005899787354279957	0.0007602614970928731	0.001515183697565124	0.003180484700395204
1.722	2.369625807406508e-8	5.079156939423226e-8	9.66713645529857e-8	-0.000013583592250745093	-0.00002852207858672118	-0.000058338157362648156	0.000751988779968414	0.0015002126872274287	0.003152322075350942
1.723	2.3319311770915935e-8	5.002878568940436e-8	9.529778493211004e-8	-0.000013405999366224175	-0.00002817616782504825	-0.00005768581867505145	0.0007438053900385541	0.0014853827793949	0.0031243948877863114
1.724	2.2948402703237577e-8	4.927740888974424e-8	9.394372010279125e-8	-0.000013230689194508272	-0.000027834404557874253	-0.00005704049021195494	0.0007357122193977226	0.0014706930043034236	0.0030966963295937736
1.725	2.25833333379043e-8	4.853729381627457e-8	9.260845687187484e-8	-0.00001305765974941766	-0.00002749681163239998	-0.000056402131066960866	0.0007277030024882036	0.0014561430777297682	0.0030692337526308645
1.726	2.2224027415162803e-8	4.780825223612966e-8	9.129200084407734e-8	-0.000012886847302950431	-0.00002716298325755762	-0.000055770961546958066	0.0007197712555383516	0.0014417270778810005	0.0030419993585052434
1.727	2.18704159869563e-8	4.709009916671493e-8	8.99943115293345e-8	-0.000012718233111046961	-0.00002683333028584379	-0.0000551465281869009	0.0007119300607614266	0.0014274565579289133	0.0030149896045186465
1.728	2.152239109964646e-8	4.6382668030247486e-8	8.871506496728865e-8	-0.00001255179102542637	-0.000026507655203245255	-0.0000545290208791281	0.0007041716654493783	0.0014133129225158368	0.0029882036096582493
1.729	2.1179861308610453e-8	4.5685715052830426e-8	8.745387441049501e-8	-0.000012387495585781602	-0.0000261857295002506	-0.000053918280956490414	0.0006964914388559844	0.0013993098006639534	0.002961641714436558
1.73	2.0842767958499702e-8	4.499935737619845e-8	8.621042195247004e-8	-0.000012225315044876237	-0.000025867711538752775	-0.000053314176098209045	0.0006888933150122049	0.0013854327728291549	0.0029353000224636933
1.731	2.051098270307578e-8	4.432309808333221e-8	8.498447500979636e-8	-0.000012065235941635328	-0.00002555353193737699	-0.000052716799652063006	0.0006813747538396801	0.001371689493029291	0.002909178533739633
1.732	2.0184454568591502e-8	4.3657028862010515e-8	8.377610943547463e-8	-0.000011907212623904651	-0.0000252429920148238	-0.00005212586704300614	0.0006739374905530935	0.0013580795728806332	0.002883273110049253
1.733	1.9863096313159388e-8	4.300086212839516e-8	8.258449119963234e-8	-0.00001175123261097508	-0.000024936334069357653	-0.00005154153527888466	0.0006665763263188434	0.0013445965235165441	0.0028575819736057265
1.734	1.9546809613907816e-8	4.2354499252173216e-8	8.140988089340232e-8	-0.00001159724967349726	-0.00002463308295377509	-0.000050963456436265546	0.0006592969204268328	0.0013312407518199943	0.0028321054924155993
1.735	1.9235518541559448e-8	4.1717896872328094e-8	8.025175524685206e-8	-0.000011445267005591566	-0.00002433374140000589	-0.00005039177103651236	0.0006520903914415086	0.0013180111319418774	0.0028068412286667383
1.736	1.8929155059587865e-8	4.1090766795578924e-8	7.911009641617574e-8	-0.0000112952409369785	-0.00002403778129060552	-0.00004982639254632395	0.000644959193320219	0.0013049087041485986	0.0027817830928249677
1.737	1.862765020408947e-8	4.0472949754522545e-8	7.798457119216575e-8	-0.000011147151134550889	-0.000023745374327735184	-0.000049267102724955706	0.0006379014381761156	0.0012919275053784208	0.002756935329558066
1.738	1.8330914449985184e-8	3.9864397902929905e-8	7.687502215706732e-8	-0.000011000976429738227	-0.000023456482590703416	-0.000048713970022320835	0.00063092493722581	0.0012790720291947302	0.0027322923915796943
1.739	1.8038855305053632e-8	3.9264803291566596e-8	7.578103708844828e-8	-0.00001085667011601485	-0.000023170951919525345	-0.00004816681843235602	0.0006240156384898332	0.0012663367151077817	0.0027078535673800003
1.74	1.7751439213955952e-8	3.8674308891949865e-8	7.470223466241926e-8	-0.000010714233777618865	-0.0000228889578777132	-0.0000476258722055494	0.0006171812594041043	0.0012537210746590179	0.002683618920085612
1.741	1.7468550169590698e-8	3.8092732276305545e-8	7.363894417603522e-8	-0.000010573643790603457	-0.000022610299470172227	-0.000047090655992824986	0.0006104190248780107	0.0012412258751877685	0.002659580807710122
1.742	1.7190156399459557e-8	3.751973397250402e-8	7.259083574479892e-8	-0.000010434859574445846	-0.00002233498398137833	-0.00004656142174066959	0.0006037280968495628	0.0012288440714446445	0.002635746161007048
1.743	1.691613797840244e-8	3.695528034505782e-8	7.15574425428722e-8	-0.00001029785358455797	-0.00002206299411268785	-0.000046037841434439465	0.0005971074328928016	0.0012165882284399707	0.0026121039825719276
1.744	1.664647717536859e-8	3.639926300775624e-8	7.053830049175804e-8	-0.000010162631039944095	-0.00002179413383539455	-0.00004552006024586877	0.0005905563286637439	0.0012044405368574927	0.002588658475471492
1.745	1.6381079615286293e-8	3.585158680071937e-8	6.95339200724463e-8	-0.000010029146420020668	-0.000021528482683474005	-0.00004500789148778127	0.0005840745575706551	0.0011924103619459548	0.0025654093193180744
1.746	1.6119890824525978e-8	3.531212089361003e-8	6.854362745129964e-8	-9.897378422904319e-6	-0.0000212659930124144	-0.00004450129033300993	0.0005776610077394926	0.0011804939233669182	0.0025423505474162053
1.747	1.586282500890549e-8	3.478069149032774e-8	6.756722878622571e-8	-9.767319752357548e-6	-0.000021006737332411386	-0.000044000323348370146	0.0005713151005216623	0.0011686896452824938	0.002519479452071528
1.748	1.560983238784268e-8	3.425731936347524e-8	6.660479257811535e-8	-9.638937304909589e-6	-0.000020750520550610646	-0.00004350470550534775	0.0005650357458421753	0.001156996258500722	0.0024967989495661433
1.749	1.5360841108128828e-8	3.374160526681659e-8	6.565584577483589e-8	-9.512212476459864e-6	-0.0000204973141033507	-0.000043014654211725806	0.000558822459260264	0.001145412693472474	0.002474304072591898
1.75	1.511579862127667e-8	3.3233631438458786e-8	6.472023594297546e-8	-9.387107867814041e-6	-0.00002024715173572936	-0.00004253001807595109	0.00055267489878081	0.00113394018567382	0.002451996692420606
1.7510000000000001	1.4874624557023509e-8	3.273329446557292e-8	6.379794137441966e-8	-9.263634755093437e-6	-0.00001999996548144496	-0.00004205040512245448	0.0005465919165539987	0.001122575909142253	0.0024298710782428025
1.752	1.4637274456570047e-8	3.2240310798992483e-8	6.288875350340053e-8	-9.141750503338944e-6	-0.000019755745114057192	-0.00004157626857605171	0.0005405727565127592	0.0011113186394146784	0.0024079282362989237
1.7530000000000001	1.4403695249271854e-8	3.1754828072140175e-8	6.199217874102573e-8	-9.021432958929138e-6	-0.00001951442525039147	-0.000041107098565581984	0.0005346172538222101	0.0011001676840651188	0.0023861663095864137
1.754	1.417379060693002e-8	3.1276658445657736e-8	6.110862157967471e-8	-8.902659067174226e-6	-0.000019275985547476976	-0.000040643145194003424	0.0005287242193174745	0.001089116770872471	0.002364580522583328
1.7550000000000001	1.3947535096386858e-8	3.0805465427836894e-8	6.02370286003306e-8	-8.785428120409437e-6	-0.000019040383639241557	-0.000040184185692422756	0.0005228930110084751	0.0010781791687756637	0.002343174665214045
1.756	1.3724853116116744e-8	3.034141428022534e-8	5.9378009750494693e-8	-8.669719485844712e-6	-0.000018807596723473444	-0.00003973041655580312	0.0005171229313592219	0.0010673346078700569	0.0023219453853861277
1.7570000000000001	1.3505717495765561e-8	2.9884297417721336e-8	5.853128732300869e-8	-8.555484953392685e-6	-0.000018577566365022388	-0.00003928142738921149	0.0005114140531903958	0.0010565968118021092	0.0023008871866674534
1.758	1.3290043328915626e-8	2.9434007565586285e-8	5.769616277474583e-8	-8.442733893039637e-6	-0.00001835028640715152	-0.000038837322927661616	0.0005057648613145224	0.0010459611102615327	0.0022800023152277377
1.7590000000000001	1.3077766283192687e-8	2.899032224851214e-8	5.687299837683537e-8	-8.33143339336254e-6	-0.000018125697437653518	-0.00003839824201422791	0.0005001755561085502	0.0010354238865218966	0.002259288080056053
1.76	1.2868862571187169e-8	2.8553368977215108e-8	5.606165852423222e-8	-8.221566791231856e-6	-0.00001790379346146795	-0.00003796380709093994	0.000494644420961274	0.0010249866879290955	0.00223874359747954
1.7610000000000001	1.2663266200232214e-8	2.8123024830402168e-8	5.526149072788389e-8	-8.113123677124165e-6	-0.000017684539451078428	-0.00003753404935351461	0.0004891716397711806	0.0010146459008633312	0.002218367883761092
1.762	1.2460930211987345e-8	2.769890855889332e-8	5.447251478308103e-8	-8.006071507345153e-6	-0.000017467883723520866	-0.00003710902760491746	0.00048375644710044413	0.0010044017525952624	0.0021981582263318707
1.7630000000000001	1.2261792205976966e-8	2.7281227521877828e-8	5.369495856680343e-8	-7.900403235676031e-6	-0.000017253814494064054	-0.00003668860200499572	0.00047839829469094964	0.0009942580423589916	0.002178112366183784
1.764	1.2065816515623642e-8	2.6869797160353137e-8	5.292802890852832e-8	-7.796088285508893e-6	-0.000017042288285473388	-0.000036272750050837934	0.0004730961739507372	0.0009842074355626562	0.002158230809903897
1.7650000000000001	1.1872938476151718e-8	2.6464626657709684e-8	5.217234377689366e-8	-7.693138776567575e-6	-0.000016833265460283366	-0.00003586155645987881	0.0004678495947141664	0.0009742503459842036	0.0021385126699478424
1.766	1.1683124693004275e-8	2.606534376153266e-8	5.1427101614567664e-8	-7.591501861986294e-6	-0.000016626748360064398	-0.00003545458976444595	0.0004626578610093301	0.0009643870434336479	0.002118952067036742
1.7670000000000001	1.1496302525435122e-8	2.5672148482371338e-8	5.069236176339857e-8	-7.491184175962289e-6	-0.00001642267337929571	-0.000035052370592391	0.00045752131186143144	0.0009546106620221107	0.002099555048397271
1.768	1.1312427951490403e-8	2.5284677210703493e-8	4.996776739402545e-8	-7.39215299704973e-6	-0.000016221021570241364	-0.00003465415064860532	0.0004524383199954543	0.000944933845210826	0.0020803100588500244
1.7690000000000001	1.1131494638628098e-8	2.4903093265065198e-8	4.925363414430948e-8	-7.2943832023723775e-6	-0.000016021768214248516	-0.00003426040448557127	0.00044740876374523036	0.0009353438259883089	0.002061225283740837
1.77	1.0953406785317722e-8	2.4527222720091746e-8	4.854960102636478e-8	-7.197893950170981e-6	-0.00001582489239191236	-0.00003387110216557211	0.0004424314004229725	0.0009258405968715721	0.002042292667630448
1.7710000000000001	1.077813996722087e-8	2.4156876106218437e-8	4.7855379741131904e-8	-7.102643233488017e-6	-0.00001563033529763716	-0.00003348581121136233	0.00043750665595686646	0.0009164311740519143	0.0020235164757290616
1.772	1.0605645559966186e-8	2.37921108649118e-8	4.717083847581302e-8	-7.008614784859716e-6	-0.000015438107456697112	-0.000033104715977010325	0.0004326334899466006	0.0009071065694641745	0.002004891674374771
1.7730000000000001	1.0435896292878048e-8	2.343278324649128e-8	4.6496152500516815e-8	-6.915814196645774e-6	-0.000015248158828352628	-0.00003272783883588009	0.0004278112037458547	0.000897870852809831	0.0019864188660110357
1.774	1.0268821520170335e-8	2.307886016860374e-8	4.583099628899457e-8	-6.824191281413085e-6	-0.000015060456428447912	-0.00003235503417080204	0.0004230398658919778	0.0008887190819946885	0.0019680908585588863
1.7750000000000001	1.010439876873187e-8	2.2730121004799965e-8	4.5175155439914256e-8	-6.73374418556995e-6	-0.000014874994369350734	-0.00003198637487867852	0.00041831773518120034	0.0008796571024924697	0.0019499161556176428
1.776	9.942593828839116e-9	2.2386750599200385e-8	4.452855016808234e-8	-6.644471669636377e-6	-0.000014691715624786968	-0.00003162141455953808	0.0004136459191016589	0.0008706784162859243	0.0019318854101548143
1.7770000000000001	9.783341516886891e-9	2.204836968574715e-8	4.389097953985032e-8	-6.556353983682646e-6	-0.000014510615694473178	-0.00003126057155705485	0.00040902227093902316	0.0008617793160230437	0.0019139983716745907
1.778	9.626596279357254e-9	2.1715067101607615e-8	4.3262186186946604e-8	-6.469359968947367e-6	-0.000014331656625801655	-0.000030903589708073875	0.0004044473767137096	0.0008529642347908874	0.001896257719978661
1.7790000000000001	9.472339094785732e-9	2.1386707270220776e-8	4.264257517043228e-8	-6.38350376677919e-6	-0.000014154832979487331	-0.00003055059058474258	0.0003999199265075897	0.0008442362433704003	0.001878661271957731
1.78	9.320521219001026e-9	2.1063363908153943e-8	4.203146875758473e-8	-6.298716928341619e-6	-0.000013980095941319671	-0.000030201309271825168	0.0003954399295609649	0.0008355834563579468	0.0018612047651613735
1.7810000000000001	9.171126233983045e-9	2.074471509689734e-8	4.142927467166524e-8	-6.215062659615424e-6	-0.000013807425204798437	-0.000029855757889880687	0.00039100706671878855	0.0008270104330400099	0.0018438885405414134
1.782	9.024076441086933e-9	2.0430838532791857e-8	4.08351377914863e-8	-6.132452021416644e-6	-0.00001363680144371654	-0.000029513936361378296	0.00038661986505614655	0.0008185231797229525	0.001826708228436271
1.7830000000000001	8.87935779679794e-9	2.0121795503743663e-8	4.0249649662217654e-8	-6.050928364385193e-6	-0.000013468201429566727	-0.000029175844608786818	0.00038227901037029004	0.0008101098797882471	0.0018096682917515378
1.784	8.736926685626538e-9	1.98172207982942e-8	3.967244457145351e-8	-5.970426771281487e-6	-0.000013301604016594794	-0.000028841479827643293	0.0003779832247956782	0.0008017765909243581	0.0017927646057094848
1.7850000000000001	8.596758819994616e-9	1.9517099691918633e-8	3.910322610082277e-8	-5.890969533544548e-6	-0.000013136968506982704	-0.000028510602701372103	0.00037373194594001683	0.0007935172498310911	0.0017759967067652394
1.786	8.458823001213009e-9	1.9221636777651243e-8	3.854189904155941e-8	-5.812553923920961e-6	-0.000012974274273603383	-0.000028183201458726875	0.0003695256393871881	0.0007853369794984693	0.0017593647350920335
1.7870000000000001	8.32305477195538e-9	1.893044389018888e-8	3.798860184666449e-8	-5.735114928469106e-6	-0.000012813495284790148	-0.000027859539666915745	0.00036536252254481193	0.0007772300315356396	0.0017428614624611
1.788	8.189428161840261e-9	1.864374364878262e-8	3.744293470212762e-8	-5.658698552708691e-6	-0.00001265463784188815	-0.000027539286570149767	0.00036124307575538707	0.0007692031514061241	0.0017264903416337749
1.7890000000000001	8.057909124456734e-9	1.8361131240294148e-8	3.69051320036128e-8	-5.583236689631536e-6	-0.000012497634665060146	-0.000027222341997784775	0.0003571659909934842	0.0007612490539733297	0.0017102504391761138
1.79	7.928482672806106e-9	1.8082809142345434e-8	3.637469793790358e-8	-5.508766852101492e-6	-0.000012342490390474852	-0.000026908870250198137	0.0003531317519047202	0.0007533647142079279	0.0016941379568998628
1.7910000000000001	7.801113838408601e-9	1.7808519543019958e-8	3.5851870382567077e-8	-5.435238840749484e-6	-0.000012189171040167108	-0.00002659891828761939	0.00034913942964567537	0.0007455538056198373	0.0016781559866405355
1.792	7.675748644055904e-9	1.7538495105413148e-8	3.533619106590811e-8	-5.3626615667446386e-6	-0.000012037668334722156	-0.000026292046489854824	0.0003451886284246684	0.000737816343130532	0.0016622998145202881
1.793	7.552365344983267e-9	1.727243921610431e-8	3.482792828233697e-8	-5.291016217257513e-6	-0.000011887958354492559	-0.000025988627676481374	0.0003412783513824173	0.0007301488614758775	0.0016465678328355688
1.794	7.4309540079535475e-9	1.70103204363553e-8	3.432672809363792e-8	-5.220281247617368e-6	-0.000011740002817126303	-0.000025688368596666717	0.0003374088488999001	0.0007225494589599005	0.001630959426011869
1.795	7.311438059463535e-9	1.6752098595348878e-8	3.3832559474834684e-8	-5.150458468403129e-6	-0.000011593778425715253	-0.000025391345812348058	0.00033357976254803483	0.0007150270843474383	0.0016154752704251216
1.796	7.1938219923774216e-9	1.6497734563937653e-8	3.334532440186931e-8	-5.081525792387534e-6	-0.000011449290429572785	-0.00002509761048354443	0.0003297900772599551	0.0007075658372338603	0.0016001147494909402
1.797	7.078058502773087e-9	1.6247140523003205e-8	3.2864892238233425e-8	-5.013484428922685e-6	-0.000011306491149703795	-0.000024807064090704086	0.00032603964346733944	0.0007001781468031212	0.0015848712208398946
1.798	6.964141253886011e-9	1.6000278766991828e-8	3.2391216930431717e-8	-4.946313830519451e-6	-0.000011165382064731861	-0.000024519289767733995	0.0003223278543975137	0.0006928569452425645	0.0015697514144413969
1.799	6.85200052165405e-9	1.5757077750443618e-8	3.192415627879585e-8	-4.8799928069404076e-6	-0.000011025921192868802	-0.000024234972115344093	0.0003186547153203743	0.0006856024316002232	0.001554747856857751
1.8	6.741636679022066e-9	1.5517500138302917e-8	3.146366731513507e-8	-4.81453886211307e-6	-0.000010888088841687497	-0.00002395339043512995	0.0003150194428466041	0.0006784087547216138	0.0015398640455710252
1.801	6.6330400520439915e-9	1.528147659013765e-8	3.1009577802630526e-8	-4.749907642122184e-6	-0.000010751903200055919	-0.000023674909288463664	0.00031142165011248813	0.0006712864996108661	0.0015250935314793995
1.802	6.526133451249622e-9	1.50489695563682e-8	3.056188358618123e-8	-4.686107655168694e-6	-0.00001061728533775706	-0.000023399402050276722	0.0003078610395734713	0.0006642272363468121	0.0015104415093187943
1.803	6.420922159702094e-9	1.4819901308871029e-8	3.0120425892827136e-8	-4.623113534345759e-6	-0.000010484249470208944	-0.000023126828565927737	0.00030433708300695153	0.0006572336067049399	0.0014959026420594342
1.804	6.317381222302364e-9	1.4594245408461418e-8	2.9685151215096677e-8	-4.560939105805805e-6	-0.000010352791436257805	-0.00002285713777458005	0.0003008494341896463	0.0006503032513353238	0.001481476070905488
1.805	6.2154700560911205e-9	1.4371939255276813e-8	2.9255946237404065e-8	-4.499544013748259e-6	-0.000010222842100073866	-0.000022590306920905004	0.00029739759939548705	0.0006434360479002662	0.0014671594028556074
1.806	6.115160664950957e-9	1.4152925718236435e-8	2.8832743679010282e-8	-4.438945829848932e-6	-0.00001009443883634031	-0.000022326311954949536	0.00029398147610241597	0.0006366302566034135	0.0014529593448268565
1.807	6.016450903439395e-9	1.3937154535722862e-8	2.8415450161900893e-8	-4.379117617647836e-6	-9.96752761426264e-6	-0.000022065112718916022	0.00029060020322998917	0.0006298865993784743	0.0014388653369363305
1.808	5.9192898822758105e-9	1.372459542404476e-8	2.800398933148337e-8	-4.320050222079814e-6	-9.842096101110666e-6	-0.00002180667346734573	0.00028725348211343447	0.0006232033505009742	0.001424880626810448
1.809	5.823654828819539e-9	1.3515176214475014e-8	2.7598248085285587e-8	-4.261725738980306e-6	-9.71812516516692e-6	-0.000021550969861200525	0.0002839413781975686	0.0006165810570757218	0.0014110041983696827
1.81	5.729532200435161e-9	1.3308866194662098e-8	2.719818207724685e-8	-4.2041584347127224e-6	-9.59559729723747e-6	-0.000021297978671779437	0.00028066288267443847	0.0006100177421974939	0.001397234956476237
1.811	5.63689404319575e-9	1.3105613522862112e-8	2.6803679323695384e-8	-4.1473101444939325e-6	-9.474505580350588e-6	-0.000021047649463168633	0.0002774184399318788	0.0006035143198927125	0.0013835741140410434
1.812	5.5457154741149965e-9	1.2905361244209817e-8	2.6414674571203935e-8	-4.091198646353075e-6	-9.354813578005513e-6	-0.000020799934946431725	0.0002742068726076823	0.0005970689288129332	0.0013700138679330032
1.813	5.455995843012615e-9	1.2708074091091874e-8	2.60310909290652e-8	-4.035805676092131e-6	-9.236520596896412e-6	-0.000020554854130077623	0.000271028129962844	0.0005906815714986236	0.0013565576125291723
1.814	5.367661156692143e-9	1.2513698442126342e-8	2.565282269235344e-8	-3.981088109775777e-6	-9.11960435777492e-6	-0.000020312336443261185	0.0002678815787142847	0.0005843509327411673	0.0013432089408435338
1.815	5.280716007116589e-9	1.2322211506596582e-8	2.5279822709732587e-8	-3.927084859514652e-6	-9.004040924203143e-6	-0.00002007237607283216	0.0002647672188620056	0.0005780775011904156	0.0013299572397230137
1.816	5.195153993919475e-9	1.2133549218365441e-8	2.491203335804877e-8	-3.873778629677582e-6	-8.889815617503612e-6	-0.000019834927324017976	0.00026168444894906134	0.0005718601462184145	0.0013168091112880475
1.817	5.110954328045598e-9	1.1947668868462848e-8	2.4549331364892215e-8	-3.8211295699965696e-6	-8.77692725286713e-6	-0.00001959996552282298	0.0002586329974524928	0.0005656979768952935	0.0013037571805073961
1.818	5.028042727263611e-9	1.1764532517080032e-8	2.419167569083405e-8	-3.7691475735580657e-6	-8.665324258975076e-6	-0.00001936746781801527	0.00025561265468148644	0.0005595911274892728	0.00129080945641675
1.819	4.946461143738569e-9	1.1584109483702879e-8	2.3838969083336037e-8	-3.71784126979234e-6	-8.555024162347531e-6	-0.000019137397794274934	0.0002526230081413696	0.0005535385256427758	0.0012779557064543708
1.82	4.866154089476757e-9	1.1406338574568769e-8	2.349114165658247e-8	-3.667163464869219e-6	-8.446008820168122e-6	-0.000018909725878364894	0.0002496631758007966	0.0005475389334111113	0.001265199872700309
1.821	4.787114150636732e-9	1.1231185059660831e-8	2.3148158529420732e-8	-3.6171405095505515e-6	-8.338246587297302e-6	-0.000018684429574897588	0.00024673402235412346	0.0005415934924798227	0.0012525404871276387
1.822	4.709308766062012e-9	1.1058618397551166e-8	2.2809927199052118e-8	-3.5677461586030698e-6	-8.231713737098972e-6	-0.00001846147933052745	0.00024383380355347075	0.0005357002211611874	0.0012399768524582239
1.823	4.632735588119262e-9	1.0888598786271317e-8	2.2476355714791245e-8	-3.5189680987556764e-6	-8.126419858670188e-6	-0.00001824083275214307	0.00024096318415806953	0.0005298587491929212	0.001227505956257867
1.824	4.557352775913777e-9	1.0721067516862564e-8	2.2147386878515465e-8	-3.4708153139310563e-6	-8.022328917709796e-6	-0.000018022482076416358	0.0002381215572073806	0.0005240693225708763	0.0012151276839013178
1.825	4.483163526384609e-9	1.0556003252044399e-8	2.1823004700443325e-8	-3.423273523409618e-6	-7.919432126143233e-6	-0.000017806394377770223	0.00023530823733537723	0.0005183307251503401	0.0012028448011442287
1.826	4.410120485191545e-9	1.0393368139074263e-8	2.150307055202418e-8	-3.376316810279685e-6	-7.817723970168118e-6	-0.00001759254394523353	0.00023252329447597303	0.0005126420945591911	0.0011906503547515468
1.827	4.338244247419219e-9	1.0233126508662138e-8	2.1187547089028194e-8	-3.3299482378319833e-6	-7.717183894296796e-6	-0.00001738090816704928	0.00022976604272513737	0.0005070035054777968	0.0011785481137286267
1.828	4.267487533448909e-9	1.007522375821443e-8	2.0876393972523298e-8	-3.2841670851831893e-6	-7.617791921193026e-6	-0.000017171461067395538	0.00022703707716695845	0.0005014142643459821	0.001166533711992554
1.829	4.197845449498069e-9	9.919658940724735e-9	2.0569508646363378e-8	-3.2389683334897786e-6	-7.51954575232199e-6	-0.00001696415102853521	0.00022433455550619912	0.0004958743142287955	0.00115460771173946
1.83	4.129276204775615e-9	9.766363801260641e-9	2.0266846700585688e-8	-3.1943370274287615e-6	-7.422407111274731e-6	-0.000016758978856408433	0.00022165966461947683	0.000490382331158406	0.0011427734244856195
1.831	4.061783913047718e-9	9.615298680650154e-9	1.9968338976837933e-8	-3.1502540295879155e-6	-7.326374591643465e-6	-0.00001655592367283935	0.00021901112802189036	0.00048493763115367594	0.0011310231881712547
1.832	3.995350246435466e-9	9.466465681714214e-9	1.9673956053362146e-8	-3.106731458998451e-6	-7.231443238446198e-6	-0.00001635493035839988	0.00021638893795522524	0.00047954052994696633	0.0011193576024196323
1.833	3.929961829485022e-9	9.319798741018046e-9	1.9383593280410445e-8	-3.0637535980494644e-6	-7.1375968410236084e-6	-0.000016156008106752116	0.00021379282426410158	0.0004741902792305282	0.0011077794972601405
1.834	3.8655908016177816e-9	9.175281637272154e-9	1.9097219885686197e-8	-3.021306455688264e-6	-7.0448010959255564e-6	-0.000015959093670857082	0.00021122221773964026	0.0004688855837914111	0.001096285123221061
1.835	3.802232695458368e-9	9.032871852619461e-9	1.8814747580670744e-8	-2.979391628054285e-6	-6.953071994294455e-6	-0.00001576421177721671	0.0002086773640708267	0.0004636272779793339	0.001084874724455665
1.836	3.739859503449667e-9	8.89254299321942e-9	1.853616077323658e-8	-2.9380004864310986e-6	-6.8623745369420214e-6	-0.00001557128933626171	0.0002061576426540452	0.000458413981202712	0.0010735468818215395
1.837	3.6784316704574895e-9	8.754248603675013e-9	1.8261368946265013e-8	-2.8971081516400717e-6	-6.7726991633629596e-6	-0.00001538034493583769	0.00020366259974321035	0.0004532454168413381	0.0010623008190932658
1.838	3.6179849076697566e-9	8.617978865355027e-9	1.7990338808027113e-8	-2.8567439665470653e-6	-6.684049021669981e-6	-0.000015191330422409956	0.00020119196644668026	0.00044812107672166944	0.0010511348281571793
1.839	3.5584816929386714e-9	8.48368697138118e-9	1.7723000351404713e-8	-2.816875161831822e-6	-6.596383160356328e-6	-0.000015004211327835343	0.00019874630413238396	0.0004430400476279528	0.0010400496102737785
1.84	3.499903198532594e-9	8.351348382313082e-9	1.745931486224532e-8	-2.7775078022409248e-6	-6.5097163828858694e-6	-0.000014819005761434649	0.0001963238432455992	0.0004380024622142311	0.0010290434603488483
1.841	3.4422269192146395e-9	8.220919300468557e-9	1.7199205729882517e-8	-2.73862004033929e-6	-6.424010856461138e-6	-0.000014635644549457694	0.0001939252914541837	0.00043300808838998297	0.0010181134308655537
1.842	3.385450137412245e-9	8.092400554673845e-9	1.694264015584758e-8	-2.7002098971053076e-6	-6.3392652096679015e-6	-0.000014454121928999243	0.0001915499109720186	0.0004280557803930811	0.0010072636237934308
1.843	3.32955136629263e-9	7.965739194204979e-9	1.6689542903356604e-8	-2.6622793459656826e-6	-6.255479464363567e-6	-0.00001427443818389879	0.00018919827094033314	0.00042314482138431427	0.0009964934954910637
1.844	3.274526819981839e-9	7.840900648131738e-9	1.6439880243220725e-8	-2.6248033733489552e-6	-6.172611200622073e-6	-0.00001409652310320791	0.00018686921081514034	0.0004182757979984582	0.0009857958690855178
1.845	3.2203536893816776e-9	7.717877506267153e-9	1.6193578126988073e-8	-2.587806027037695e-6	-6.090682531869399e-6	-0.000013920395052692235	0.00018456214436660232	0.0004134469266348438	0.0009751711175374042
1.846	3.167024936741001e-9	7.596626078629028e-9	1.5950629812718037e-8	-2.551247494666689e-6	-6.009667474181384e-6	-0.000013746033528471507	0.0001822779821403652	0.0004086590741446483	0.0009646248538054537
1.847	3.1145055311129975e-9	7.47712486441149e-9	1.5710971753488377e-8	-2.5151560156227686e-6	-5.929532951634602e-6	-0.000013573387058916961	0.00018001586865935422	0.00040391094713505566	0.0009541503185753623
1.848	3.06280180181039e-9	7.3593410705693575e-9	1.5474531242623436e-8	-2.479491142247193e-6	-5.850297943853385e-6	-0.000013402445380957016	0.00017777499588125228	0.00039920235592034916	0.0009437494531715889
1.849	3.0118872259579343e-9	7.243253897028754e-9	1.5241250817471915e-8	-2.444264823317052e-6	-5.771941787414043e-6	-0.000013233209446745053	0.000175556453147086	0.0003945327535807147	0.0009334206581742184
1.85	2.961781309501393e-9	7.128825887213093e-9	1.5011114923982944e-8	-2.409474075191331e-6	-5.6944387004803865e-6	-0.000013065623088796377	0.00017335876779766467	0.00038990178243086907	0.0009231618553790129
1.851	2.9124357913424186e-9	7.016059298741583e-9	1.478407447943426e-8	-2.3751071615146174e-6	-5.617802703897176e-6	-0.000012899677443405087	0.00017118170284091994	0.0003853091695121286	0.0009129747580356645
1.852	2.863846257648129e-9	6.904893644055303e-9	1.4560059449891283e-8	-2.341155093214423e-6	-5.542000191085281e-6	-0.000012735375526424322	0.00016902546676430624	0.00038075380243925654	0.0009028584088271603
1.853	2.816008929641364e-9	6.7953294342505735e-9	1.4339070110392783e-8	-2.3076019898338307e-6	-5.467033340542818e-6	-0.000012572664406240653	0.00016689039675871111	0.0003762357985963384	0.0008928104618614956
1.854	2.7689013402977544e-9	6.687313151371335e-9	1.4121017425458862e-8	-2.2744699676733704e-6	-5.392879125297873e-6	-0.000012411545039391631	0.00016477471825957388	0.0003717551421998567	0.0008828273437189373
1.855	2.722499526243372e-9	6.580838376010768e-9	1.3905854886774466e-8	-2.2417364842347173e-6	-5.319520437088908e-6	-0.00001225199515539232	0.00016267964632596675	0.00036731047634698186	0.0008729159213779324
1.856	2.6768280095843547e-9	6.475896291170807e-9	1.3693548666603073e-8	-2.209392274379778e-6	-5.24697441346777e-6	-0.000012093988344281961	0.00016060387407234905	0.00036290183323305406	0.0008630689382584359
1.857	2.631861027569855e-9	6.372437052583991e-9	1.3484096062513818e-8	-2.177439492123352e-6	-5.175221332722251e-6	-0.000011937497291796376	0.00015854741606981178	0.000358529177645637	0.0008532898902076359
1.858	2.5875516958521698e-9	6.27044362416818e-9	1.3277390694641965e-8	-2.1458795445710357e-6	-5.104239202697517e-6	-0.000011782523391556139	0.00015651027231835304	0.0003541912322679478	0.0008435747209651549
1.859	2.5439453022977016e-9	6.169895177506271e-9	1.3073399939614648e-8	-2.1146863274059057e-6	-5.03401139673843e-6	-0.000011629015690442565	0.00015449244281797537	0.0003498878671095419	0.0008339235524884119
1.86	2.5009994695368577e-9	6.0707703292861855e-9	1.287214333451935e-8	-2.083870857112349e-6	-4.964553323828994e-6	-0.000011476975404217597	0.00015249332699290047	0.00034561918943105876	0.0008243373297253378
1.861	2.45867991768685e-9	5.973044022641612e-9	1.2673497894649454e-8	-2.053419567528913e-6	-4.895823541980294e-6	-0.000011326405499138451	0.00015051267480574646	0.0003413839879373654	0.0008148146009760769
1.862	2.4170276068460312e-9	5.8766855041261424e-9	1.2477479371487313e-8	-2.023331177162694e-6	-4.827846361450151e-6	-0.000011177244548093728	0.00014855020015302494	0.0003371826483563592	0.0008053538374801626
1.863	2.3759973981483405e-9	5.781693905627832e-9	1.2284025566329952e-8	-1.993599367138605e-6	-4.760575608121498e-6	-0.00001102951242068578	0.00014660553019061237	0.0003330147298579702	0.0007959545919397092
1.864	2.3355910005233846e-9	5.6880243388216935e-9	1.2093101734320449e-8	-1.9642186469235796e-6	-4.694040191862692e-6	-0.000010883161302044893	0.0001446791723215408	0.0003288790674264343	0.0007866177823168018
1.865	2.2957925953750665e-9	5.595674213906155e-9	1.1904674947845682e-8	-1.935186146598749e-6	-4.6281907875793355e-6	-0.000010738176411535807	0.00014276986257509813	0.00032477571421721415	0.000777338952107016
1.866	2.2565951647111648e-9	5.504622955733307e-9	1.171867942831134e-8	-1.906493429757183e-6	-4.563038568841972e-6	-0.000010594562368276349	0.000140878337826588	0.0003207039919755272	0.0007681201744885573
1.867	2.217984320867873e-9	5.414826285131135e-9	1.1535107183277592e-8	-1.8781377903888876e-6	-4.49857427624886e-6	-0.000010452271862094849	0.00013900377407188687	0.00031666407429797606	0.0007589614482132294
1.868	2.179953320708144e-9	5.326279130730984e-9	1.1353917676204559e-8	-1.8501129226496272e-6	-4.43479251327783e-6	-0.000010311317856327515	0.00013714590405296856	0.00031265567891347	0.0007498595328370033
1.869	2.1424939539921694e-9	5.238949179403815e-9	1.1175077434818193e-8	-1.822414264588707e-6	-4.3716611858790145e-6	-0.00001017163935851977	0.00013530480511592599	0.00030867724162488296	0.0007408167530020421
1.87	2.1055921266241334e-9	5.152850397746937e-9	1.0998516365513538e-8	-1.7950375692937934e-6	-4.3091976042795865e-6	-0.00001003327232702489	0.0001334804120813684	0.00030473012224968045	0.000731830138383259
1.871	2.0692424027630282e-9	5.067913453895763e-9	1.0824233270262306e-8	-1.7679782151372669e-6	-4.247380131694517e-6	-9.89615167032519e-6	0.00013167212390621097	0.00030081239765515356	0.0007228996489030298
1.872	2.0334326997234587e-9	4.9841715936255115e-9	1.0652157507535853e-8	-1.7412318368257091e-6	-4.186210170786816e-6	-9.76029746960324e-6	0.0001298799584347041	0.00029692399929001824	0.0007140252204971793
1.873	1.998153376272795e-9	4.9015580713391865e-9	1.0482316636180729e-8	-1.7147919086349092e-6	-4.12566596670338e-6	-9.625667112244115e-6	0.00012810380912789797	0.0002930649781794069	0.0007052028875559885
1.874	1.9633962461695604e-9	4.820082280346417e-9	1.0314610882563972e-8	-1.6886541047000765e-6	-4.065727419549579e-6	-9.49227382597603e-6	0.00012634315888936196	0.0002892351669794767	0.0006964369620612023
1.875	1.929154996460624e-9	4.7397316607703526e-9	1.0149026476434958e-8	-1.662816703065817e-6	-4.006414835825568e-6	-9.36005276544335e-6	0.00012459798728169192	0.00028543349514436624	0.0006877260080234855
1.8760000000000001	1.8954164068223737e-9	4.66045776918612e-9	9.985551283087017e-9	-1.6372735262142905e-6	-3.947700754379481e-6	-9.229019530845443e-6	0.00012286769115400114	0.00028166031154570843	0.000679063988406824
1.877	1.8621731097884564e-9	4.582260519515624e-9	9.824120220339444e-9	-1.6120179396098344e-6	-3.8895775740086924e-6	-9.09916379531567e-6	0.00012115256828117899	0.0002779144375927078	0.0006704585942215633
1.8780000000000001	1.8294188086711382e-9	4.505123528340782e-9	9.664716224471966e-9	-1.5870487000417232e-6	-3.83203995862712e-6	-8.97045650697226e-6	0.00011945184134434907	0.00027419620699417434	0.0006619035548397288
1.879	1.7971399178698173e-9	4.429023395103417e-9	9.507295690795985e-9	-1.5623598332239597e-6	-3.7750748539536437e-6	-8.842875496950315e-6	0.0001177663044158694	0.00027050501945825937	0.0006533980743662952
1.8800000000000001	1.7653341392423654e-9	4.35394877092781e-9	9.351867446060628e-9	-1.5379464965269915e-6	-3.7186888270403195e-6	-8.716431067590574e-6	0.00011609456375129931	0.00026684004126804894	0.0006449425765768762
1.881	1.733987930713398e-9	4.279887405290227e-9	9.198329080260137e-9	-1.5138062600500112e-6	-3.662849662673747e-6	-8.591075401721757e-6	0.00011443728945601646	0.00026320197677861363	0.0006365377376251488
1.8820000000000001	1.7030975521526804e-9	4.206799525887352e-9	9.04669454225428e-9	-1.4899340987517385e-6	-3.607574772139577e-6	-8.466803956581712e-6	0.00011279417654210022	0.0002595896672310096	0.00062818224165951
1.883	1.6726527912338077e-9	4.134688970006212e-9	8.896951872614301e-9	-1.466326739819227e-6	-3.5528374822174426e-6	-8.343608778379239e-6	0.000111165103407769	0.00025600317856911694	0.0006198735774981778
1.8840000000000001	1.642645833812661e-9	4.063525600332198e-9	8.749012280938111e-9	-1.4429764649571207e-6	-3.4986281511551015e-6	-8.221478233835734e-6	0.00010954898815246475	0.0002524414532213639	0.0006116139619064505
1.885	1.6130672596837096e-9	3.993310560129599e-9	8.602916019844744e-9	-1.4198826800555402e-6	-3.444957964350082e-6	-8.100369980691636e-6	0.00010794640221020504	0.00024890501114767973	0.0006034020847450755
1.8860000000000001	1.583914316367164e-9	3.924006269935544e-9	8.458557384171473e-9	-1.397041111358645e-6	-3.391790445308922e-6	-7.980305402349123e-6	0.00010635731997505418	0.00024539324336500913	0.000595234203206635
1.887	1.5551727332970587e-9	3.855612664148253e-9	8.315966440196245e-9	-1.374447203669378e-6	-3.33914465521098e-6	-7.861235722536774e-6	0.00010478111488510464	0.00024190552215709861	0.0005871143416326562
1.8880000000000001	1.5268415192369687e-9	3.7881120477110555e-9	8.175077814681343e-9	-1.3520967810244174e-6	-3.2870180980719e-6	-7.743186874462377e-6	0.00010321783397439945	0.00023844179148255857	0.0005790382343750256
1.889	1.4989095615335058e-9	3.721482913794618e-9	8.035884286990238e-9	-1.3299854233980042e-6	-3.2353513925680845e-6	-7.626080801017765e-6	0.00010166673425778456	0.00023500133997556054	0.0005710070540247167
1.8900000000000001	1.4713686667949007e-9	3.655714643985434e-9	7.898350633737885e-9	-1.3081111576774162e-6	-3.1842032432852603e-6	-7.509972517992551e-6	0.00010012853941747695	0.00023158425588619427	0.0005630191587712801
1.891	1.4442145853223862e-9	3.5907991856614083e-9	7.762443291717106e-9	-1.2864665736266981e-6	-3.133519307463467e-6	-7.39480044509922e-6	0.00009860235582571603	0.0002281905095206046	0.0005550793476828945
1.8920000000000001	1.417437967861486e-9	3.5267037266790573e-9	7.628124855312815e-9	-1.2650526036546668e-6	-3.083316603834092e-6	-7.280582076342104e-6	0.00009708823192417183	0.00022481884202641813	0.0005471769539680761
1.893	1.3910348480242553e-9	3.463420940284583e-9	7.495402144471845e-9	-1.2438614324274896e-6	-3.0335640916498364e-6	-7.167274823486571e-6	0.00009558649574897317	0.00022146940216645695	0.0005393190941670834
1.8940000000000001	1.3649953900975052e-9	3.4009397262115023e-9	7.364210139157874e-9	-1.2228918806206697e-6	-2.9842909151812554e-6	-7.0548751775360025e-6	0.00009409600227745468	0.00021814246161142034	0.000531503030292153
1.895	1.3393128796214658e-9	3.3392433334382853e-9	7.234561951833425e-9	-1.2021397243329983e-6	-2.9354528460478205e-6	-6.943363667961963e-6	0.000092617373464754	0.00021483631663438875	0.000523727007583479
1.8960000000000001	1.3139822046622074e-9	3.278322181047963e-9	7.106379792088413e-9	-1.181599152864273e-6	-2.88707006651763e-6	-6.832738732832069e-6	0.00009114958253223163	0.00021155227066675867	0.0005159910272892505
1.897	1.2889976687835103e-9	3.21816197459867e-9	6.979696838545608e-9	-1.1612711982552304e-6	-2.8391089230196096e-6	-6.72298425670583e-6	0.00008969322238484066	0.00020828865282593583	0.0005082983316745483
1.8980000000000001	1.2643512577777842e-9	3.158732115556575e-9	6.854432708965286e-9	-1.1411480641150546e-6	-2.7915865778966293e-6	-6.6140760450873775e-6	0.0000882479818145692	0.0002050458881718089	0.0005006426912993747
1.899	1.2400338266638935e-9	3.100034844863318e-9	6.730580934240335e-9	-1.1212273740779935e-6	-2.7444815734172176e-6	-6.506014314765659e-6	0.00008681359822082511	0.00020182312634672262	0.0004930233533752137
1.9000000000000001	1.2160444593321477e-9	3.042069254129082e-9	6.6081356406437234e-9	-1.1015044094488438e-6	-2.697793823553098e-6	-6.3987741623584725e-6	0.00008539019630585846	0.0001986210127323427	0.0004854436654135299
1.901	1.1923738432280759e-9	2.984799907724785e-9	6.487064670563914e-9	-1.081979308950546e-6	-2.651503527273497e-6	-6.292353734691635e-6	0.00008397646923454683	0.0001954382099272135	0.00047790385924249346
1.9020000000000001	1.1690146721654941e-9	2.9282100860091244e-9	6.367297383656663e-9	-1.062647529751602e-6	-2.6056278748160123e-6	-6.186727752586583e-6	0.00008257365175415943	0.00019227475807269312	0.0004704002951538711
1.903	1.1459642309735259e-9	2.8722995305096552e-9	6.248863671861858e-9	-1.0435025312956893e-6	-2.5601291581735324e-6	-6.081876744236251e-6	0.00008118115046958817	0.00018912997655017743	0.00046293281752828356
1.9040000000000001	1.1232129284566786e-9	2.817064982877483e-9	6.131730167095816e-9	-1.0245428932152594e-6	-2.5150282414650595e-6	-5.97781859574943e-6	0.00007979828183220377	0.0001860046014841451	0.00045550044543436047
1.905	1.100757244575391e-9	2.7624710855836082e-9	6.015861685335261e-9	-1.0057670937303911e-6	-2.47031857657311e-6	-5.874505301086207e-6	0.000078425069671375	0.00018289772456004595	0.00044810232269650057
1.9060000000000001	1.078591564810833e-9	2.708520357072862e-9	5.9012230425567966e-9	-9.871691653613207e-7	-2.4259696215132536e-6	-5.771938059294275e-6	0.0000770617301279725	0.00017980831276116083	0.000440741672465769
1.907	1.056707053027464e-9	2.6551946785838978e-9	5.78783459485282e-9	-9.687473788626002e-7	-2.381987786964795e-6	-5.670116870373709e-6	0.00007570824214415951	0.00017673741528062545	0.0004334124460735619
1.9080000000000001	1.0351025744285924e-9	2.6024756393745827e-9	5.6756178954662814e-9	-9.50497405084782e-7	-2.338370713162562e-6	-5.569004056709164e-6	0.00007436333668075961	0.00017368379426688067	0.0004261172983533185
1.909	1.0137691178419086e-9	2.5503738843516674e-9	5.564571680069526e-9	-9.324179036935171e-7	-2.295097234430687e-6	-5.4686008154126504e-6	0.00007302816918879193	0.00017064745007449816	0.0004188568965410101
1.9100000000000001	9.92701576208808e-10	2.498851741399509e-9	5.454684035230685e-9	-9.145036788712445e-7	-2.2521774496993126e-6	-5.3688951178537604e-6	0.00007170199182235024	0.00016762853684748304	0.00041162770642179847
1.911	9.718960444521872e-10	2.447908343366044e-9	5.3459411557823455e-9	-8.967524233378473e-7	-2.2096066782640514e-6	-5.2698687299142786e-6	0.00007038435981840784	0.00016462550705703918	0.0004044302018067515
1.9120000000000001	9.51344640252415e-10	2.397531434845187e-9	5.238263348855242e-9	-8.791621626802276e-7	-2.1673540110682026e-6	-5.1715120981779345e-6	0.00006907557293229671	0.00016163921824933678	0.0003972644071604879
1.913	9.310458967821171e-10	2.347712558902596e-9	5.1316970826384545e-9	-8.617265608782499e-7	-2.1254357716935682e-6	-5.073823804883108e-6	0.00006777519877657447	0.00015866963979517656	0.00039013005442860836
1.9140000000000001	9.109882812641883e-10	2.2984456595303713e-9	5.026214258985041e-9	-8.444452855659344e-7	-2.0838512298351623e-6	-4.976761070780459e-6	0.00006648323741868125	0.00015571473730641722	0.00038302635196690003
1.915	8.91173789960062e-10	2.2496984293325546e-9	4.921747447852378e-9	-8.27314095215997e-7	-2.042558750944281e-6	-4.880344268537812e-6	0.00006519961298446963	0.00015277583048600068	0.0003759516095178064
1.9160000000000001	8.715906660850194e-10	2.201468904831269e-9	4.818292707922989e-9	-8.103306320469442e-7	-2.001595513182484e-6	-4.784549195906327e-6	0.0000639237459417314	0.0001498522384392606	0.0003689061056648906
1.917	8.522381650114474e-10	2.1537550849869733e-9	4.715847785127969e-9	-7.934928127016549e-7	-1.9609306357133127e-6	-4.689372154882962e-6	0.00006265620601310914	0.00014694399059730632	0.0003618893935043978
1.9180000000000001	8.331119229961371e-10	2.1065434431125984e-9	4.6143450372009806e-9	-7.767963147331087e-7	-1.9205618584361697e-6	-4.59477545120053e-6	0.00006139615562777486	0.00014404966397692419	0.0003549007080411241
1.919	8.142019278374432e-10	2.059810607689024e-9	4.5138506769478225e-9	-7.602367022352369e-7	-1.8804852964968831e-6	-4.500764843685367e-6	0.00006014368059744016	0.00014117020615462723	0.00034793995372497206
1.92	7.955078862524911e-10	2.013558687574361e-9	4.414257999229753e-9	-7.43813375165191e-7	-1.840691897239464e-6	-4.4073351384265754e-6	0.000058898721895543374	0.00013830453003327653	0.0003410057131034356
1.921	7.770228313215701e-10	1.9677705898845633e-9	4.315568871587972e-9	-7.275250811246855e-7	-1.8011780255790284e-6	-4.3144669455163985e-6	0.0000576609865957096	0.00013545294870777525	0.00033409859598379407
1.922	7.58742170224791e-10	1.9224378315701533e-9	4.21781846677828e-9	-7.113648572383555e-7	-1.7619389756989157e-6	-4.2221584385078735e-6	0.00005643037275412372	0.0001326146243869075	0.00032721706449864035
1.923	7.406597981333404e-10	1.8775511470994663e-9	4.120901266533144e-9	-6.953307132242848e-7	-1.722965812742835e-6	-4.130357798593471e-6	0.00005520681617830304	0.00012978921162693543	0.00032036121850463796
1.924	7.227743940141017e-10	1.8331024446641664e-9	4.024852837748123e-9	-6.794215373466856e-7	-1.684254171144224e-6	-4.0391044919884556e-6	0.00005399005396653583	0.00012697729223701797	0.000313530360715962
1.925	7.050796321949524e-10	1.7890784167493737e-9	3.929646826219391e-9	-6.636340461723358e-7	-1.6457984844927318e-6	-3.948373848193854e-6	0.000052779968976900234	0.00012417764579837208	0.0003067238919075825
1.926	6.875695528703959e-10	1.745476394366168e-9	3.835235634050664e-9	-6.479662298701854e-7	-1.607592261545122e-6	-3.858139332664095e-6	0.00005157643575708542	0.00012139087049459721	0.0002999410419333378
1.927	6.70241540253313e-10	1.7022599123694623e-9	3.741614727301795e-9	-6.324117020773039e-7	-1.569630098743879e-6	-3.768399344556433e-6	0.00005037924886752491	0.00011861593903784006	0.00029318189323850226
1.928	6.530896307062215e-10	1.6594477957455417e-9	3.6487865040762574e-9	-6.169723955758918e-7	-1.5319079537242859e-6	-3.6791157168552893e-6	0.00004918835074393653	0.00011585302428288503	0.0002864455251213041
1.929	6.361079466341827e-10	1.6170198446281136e-9	3.556721056998153e-9	-6.016438447017836e-7	-1.4944175808374427e-6	-3.5903234725054565e-6	0.00004800357757858739	0.00011310151993686606	0.0002797316188237704
1.93	6.192964184493851e-10	1.5749669668891132e-9	3.4653820331433716e-9	-5.864198816957092e-7	-1.4571526391658474e-6	-3.502005243876248e-6	0.00004682472941219413	0.00011036132442387964	0.00027303933262528434
1.931	6.026477652767023e-10	1.5332800933416873e-9	3.374762451485042e-9	-5.713041491023318e-7	-1.4201108932160743e-6	-3.414107733803838e-6	0.000045651676127416994	0.00010763245500569586	0.0002663686409808022
1.932	5.861572313837329e-10	1.4919483479282779e-9	3.2848434097870528e-9	-5.562888210176206e-7	-1.3832836998351821e-6	-3.326662514524898e-6	0.000044484332328281874	0.00010491363892977655	0.0002597184205351578
1.933	5.6982264268005e-10	1.4509606760475228e-9	3.195605831915476e-9	-5.413732006183254e-7	-1.3466672418016233e-6	-3.2396140609357906e-6	0.000043322485092054493	0.00010220596367834849	0.0002530888649070425
1.934	5.536372614129833e-10	1.410310888781237e-9	3.1070302509218484e-9	-5.265555142223477e-7	-1.3102553605053147e-6	-3.153010414879081e-6	0.00004216601370035615	0.00009950837425479852	0.000246478730800828
1.935	5.375985146326032e-10	1.3699876735240993e-9	3.0190994274907945e-9	-5.11830507756058e-7	-1.2740447213305598e-6	-3.066804207296913e-6	0.0000410147800839946	0.00009682078553362546	0.00023988795828358575
1.936	5.217011296654851e-10	1.3299822636102556e-9	2.931794259637835e-9	-4.971976477340556e-7	-1.2380256913520984e-6	-2.9809664649180387e-6	0.00003986864792354959	0.00009414319772269794	0.00023331602735949408
1.937	5.059411873405929e-10	1.2902860219364906e-9	2.8450981299432382e-9	-4.826551474457582e-7	-1.2021955403049806e-6	-2.895528911903206e-6	0.00003872746928321305	0.00009147427390832236	0.00022676247843082185
1.938	4.903150322844894e-10	1.2508887016376683e-9	2.758993190726699e-9	-4.6819842347629633e-7	-1.1665490956279283e-6	-2.810465989060215e-6	0.00003759111935231888	0.00008881543555173839	0.00022022658206286645
1.939	4.748188176606043e-10	1.211780495406299e-9	2.673458288718195e-9	-4.5382533343432736e-7	-1.1310784920352361e-6	-2.7257503371609366e-6	0.00003645943061368071	0.00008616481365092933	0.00021370804391066095
1.94	4.59448255165559e-10	1.1729550701690983e-9	2.5884813459618355e-9	-4.3953360359781993e-7	-1.095780927453186e-6	-2.6413893597880713e-6	0.00003533231138538225	0.00008352332990452738	0.0002072058660513563
1.941	4.4419761443204854e-10	1.1344012114482511e-9	2.504040101602787e-9	-4.2531987777660086e-7	-1.0606502942231843e-6	-2.5573696421645104e-6	0.00003420957660329312	0.00008088981987138215	0.0002007201170327711
1.942	4.290642089686724e-10	1.096110617042857e-9	2.4201193053061534e-9	-4.111842844504595e-7	-1.0256826273454757e-6	-2.473674907050455e-6	0.000033091101920399656	0.00007826450762346317	0.00019425034672337495
1.943	4.1404504208200757e-10	1.0580739537194758e-9	2.336698193833015e-9	-3.97120975028522e-7	-9.908696755881737e-7	-2.3902907113815605e-6	0.00003197674978882379	0.00007564713538584274	0.00018779549939714269
1.944	3.9913534773412327e-10	1.0202835752954044e-9	2.2537650804841775e-9	-3.831292834322917e-7	-9.56207102783613e-7	-2.307216791620148e-6	0.000030866329351569575	0.00007303773542931713	0.00018135544708000208
1.945	3.843301735552157e-10	9.827307403744537e-10	2.1713016475184737e-9	-3.6920709867459326e-7	-9.216906449996852e-7	-2.224438803645452e-6	0.0000297598288351693	0.00007043504617301043	0.000174929424859435
1.946	3.6962704605314724e-10	9.454045857654385e-10	2.0892864016618683e-9	-3.553501314249901e-7	-8.873155499714548e-7	-2.1419443366053343e-6	0.000028657003114981316	0.00006783964587775407	0.00016851735080109303
1.947	3.550217925909092e-10	9.082978028710948e-10	2.007707535768098e-9	-3.4155845647679353e-7	-8.530747869548913e-7	-2.059725182034277e-6	0.000027557782085266	0.00006525096856420752	0.0001621185594209813
1.948	3.405104460016061e-10	8.714031849920837e-10	1.926544165842428e-9	-3.2782713260900225e-7	-8.1896453408907e-7	-1.9777696450853634e-6	0.00002646194895174527	0.00006266925566611011	0.00015573249054064338
1.949	3.2608881521267336e-10	8.34710444566633e-10	1.845783582975452e-9	-3.14155194911058e-7	-7.84978847286578e-7	-1.896067020816196e-6	0.00002536946800332904	0.00006009363072073751	0.00014935871283932738
1.95	3.117550912353457e-10	7.982121316657817e-10	1.765402281626597e-9	-3.005389199669709e-7	-7.511139880678473e-7	-1.8146072163101312e-6	0.000024280140769287853	0.0000575239986458448	0.00014299666284678448
1.951	2.9750134653329326e-10	7.618984379146903e-10	1.6853919125707141e-9	-2.8697723566566294e-7	-7.173629938669344e-7	-1.7333814018079038e-6	0.000023193884198980167	0.00005496021387745124	0.00013664560617882997
1.952	2.833268259820659e-10	7.257616205067582e-10	1.605730218513098e-9	-2.7346645442014526e-7	-6.837214513054527e-7	-1.6523770163223912e-6	0.0000221104506102978	0.000052401967219691846	0.00013030560520448255
1.953	2.692276514403444e-10	6.897945707875669e-10	1.5264026117044006e-9	-2.6000460410629265e-7	-6.501845362593979e-7	-1.5715847296883471e-6	0.000021029815205825775	0.000049848973410148345	0.00012397562519069085
1.954	2.5519976472114376e-10	6.539877565323499e-10	1.447391739537512e-9	-2.4659173732559326e-7	-6.167458544373977e-7	-1.4909938299932753e-6	0.000019951818102724975	0.00004730105633309276	0.00011765559027758711
1.955	2.4123931457609344e-10	6.183325808419093e-10	1.3686835848832989e-9	-2.3321979164477313e-7	-5.834024318569198e-7	-1.4105947024304305e-6	0.000018876282254519382	0.000044757833432411774	0.00011134460572747497
1.956	2.2734374073973224e-10	5.828209469197596e-10	1.2902588453481837e-9	-2.1989186205870788e-7	-5.501489037170703e-7	-1.3303759444954065e-6	0.000017803130837073447	0.00004221920224928927	0.00010504255232310186
1.957	2.1350727275471752e-10	5.474454676798699e-10	1.2121017614132647e-9	-2.0660401028349952e-7	-5.169773378679097e-7	-1.2503287830397462e-6	0.0000167322325610287	0.00003968479290640303	0.00009874851284501968
1.958	1.9972754334035047e-10	5.121967176393174e-10	1.134198273348118e-9	-1.933526901068713e-7	-4.838869165483956e-7	-1.170441248013868e-6	0.0000156633971938378	0.00003715438204642669	0.00009246244140728294
1.959	1.8600063307018672e-10	4.770676765270655e-10	1.0565332052064595e-9	-1.80136173490738e-7	-4.508696776806178e-7	-1.0907029031430866e-6	0.000014596561670428045	0.000034627709104164675	0.00008618397798997382
1.96	1.723230786299233e-10	4.42047669327727e-10	9.790849085658194e-10	-1.6695223064553626e-7	-4.179211347731074e-7	-1.0111062629025521e-6	0.00001353152586126231	0.00003210456779923825	0.00007991195616352496
1.961	1.5869092152708246e-10	4.071324452278145e-10	9.018394825497636e-10	-1.5379826502956838e-7	-3.8503559347213877e-7	-9.316408322829751e-7	0.000012468170904041288	0.00002958468587538258	0.00007364631180261876
1.962	1.4510098408620274e-10	3.7231180147809926e-10	8.247837177799626e-10	-1.4067200562057096e-7	-3.522098077257065e-7	-8.522926012833957e-7	0.000011406405866141965	0.00002706773379259966	0.00006738626116230213
1.963	1.3154954721307917e-10	3.375768698216497e-10	7.479014718075149e-10	-1.2757115241897613e-7	-3.1943837981461086e-7	-7.730550072280787e-7	0.000010346052870004255	0.00002455357303824247	0.00006113172631366293
1.964	1.1803289785314299e-10	3.0292123288554065e-10	6.711731384417266e-10	-1.1449328086284783e-7	-2.867162497697959e-7	-6.939171202050481e-7	9.287014507575408e-6	0.000022041901960606932	0.00005488211437743461
1.965	1.0454759716545951e-10	2.683363577759157e-10	5.945821039189214e-10	-1.0143605769294229e-7	-2.5403707609901296e-7	-6.148678096388906e-7	8.229151123324948e-6	0.000019532417032962087	0.0000486367783721
1.966	9.108991889925393e-11	2.3381398718881256e-10	5.181183426610177e-10	-8.839713139337304e-8	-2.2139607639491063e-7	-5.358983482228356e-7	7.172278829929713e-6	0.000017024940103661498	0.00004239524270049916
1.967	7.765630535666782e-11	1.9934614909397708e-10	4.4176068071473633e-10	-7.537404641981285e-8	-1.8879066284875637e-7	-4.569982940189597e-7	6.116350985701559e-6	0.000014519162202336682	0.00003615717207722381
1.968	6.42434537218691e-11	1.6492369248736796e-10	3.6549718451726774e-10	-6.236476866303336e-8	-1.5621332873022792e-7	-3.7815544746307873e-7	5.061171010547081e-6	0.00001201488190766401	0.00002992188829523894
1.969	5.084746148431997e-11	1.305403437198841e-10	2.893074966530777e-10	-4.936657410171926e-8	-1.2366006560771317e-7	-2.993615161137696e-7	4.006632196881962e-6	9.511802609672963e-6	0.00002368898024135997
1.97	3.746524906098671e-11	9.618732314764968e-11	2.1317891205318332e-10	-3.637735217149582e-8	-9.112565176394329e-8	-2.2060721350361605e-7	2.952596308262922e-6	7.009693453078809e-6	0.00001745792955068553
1.971	2.4092688834313974e-11	6.185682725099785e-11	1.370950323305508e-10	-2.339480464357656e-8	-5.860523459851887e-8	-1.418807074498997e-7	1.8989269318788519e-6	4.508290025786379e-6	0.00001122828682201093
1.972	1.0726692031089286e-11	2.754063492760456e-11	6.10397768366413e-11	-1.041631264963074e-8	-2.6093701338459486e-8	-6.317271824588623e-8	8.455047697819705e-7	2.0073493733014875e-6	4.999536562615606e-6
1.973	-2.6365104182735966e-12	-6.769080025573883e-12	-1.5003150043473042e-11	2.5603017328143906e-9	6.413686220638782e-9	1.552685595649105e-8	-2.0781930718460526e-7	-4.933822713396048e-7	-1.2288356494568316e-6
1.974	-1.6000320136115317e-11	-4.1074782662144685e-11	-9.105837183965652e-11	1.5540271624147823e-8	3.892379754567556e-8	9.420557359216722e-8	-1.2612229937407866e-6	-2.99369138556366e-6	-7.456774456383791e-6
1.975	-2.936782026828546e-11	-7.537238785868012e-11	-1.671619763804582e-10	2.8531766342218167e-8	7.144444899007597e-8	1.7282658160737896e-7	-2.3149518981941794e-6	-5.4928400599703075e-6	-0.000013683805567820738
1.976	-4.2742093095307555e-11	-1.0965736988286079e-10	-2.4335060026075605e-10	4.154304978118859e-8	1.0398357241355486e-7	2.5135206573051246e-7	-3.3692507599686134e-6	-7.99006791550907e-6	-0.00001990942166455692
1.977	-5.6126220897717005e-11	-1.439252030023977e-10	-3.196608800754957e-10	5.458238583523386e-8	1.3654909967585593e-7	3.2974421169002387e-7	-4.424364318488854e-6	-0.000010484614573131692	-0.000026133115427387113
1.978	-6.952328595603732e-11	-1.7817136148497146e-10	-3.961294524195548e-10	6.765803839851713e-8	1.6914896263669404e-7	4.0796520521429927e-7	-5.4805373131787295e-6	-0.0000129757196537877	-0.00003235437953710056
1.979	-8.293637055080393e-11	-2.1239131959829306e-10	-4.727929538878795e-10	8.077827136521317e-8	2.0179109315581296e-7	4.859772320317946e-7	-6.538014483463004e-6	-0.000015462622778428832	-0.00003857270667449204
1.98	-9.636855696254031e-11	-2.4658055161004317e-10	-5.496880210753471e-10	9.395134862948513e-8	2.3448342309292742e-7	5.637424778708965e-7	-7.5970405687655095e-6	-0.000017944563568004624	-0.00004478758952035078
1.981	-1.098229274717819e-10	-2.8073453178793274e-10	-6.268512905769035e-10	1.071855340855078e-7	2.672338843077813e-7	6.412231284600606e-7	-8.65786030851101e-6	-0.000020420781643466807	-0.00005099852075547158
1.982	-1.2330256435905218e-10	-3.148487343996424e-10	-7.043193989874264e-10	1.2048909162744426e-7	3.000504086600892e-7	7.183813695276733e-7	-9.720718442123332e-6	-0.000022890516625764913	-0.00005720499306064367
1.983	-1.368105499048866e-10	-3.489186337128832e-10	-7.821289829018619e-10	1.3387028514946941e-7	3.329409280095952e-7	7.951793868021904e-7	-0.000010785859709027247	-0.000025353008135850683	-0.00006340649911666181
1.984	-1.503499663898086e-10	-3.829397039953357e-10	-8.603166789150872e-10	1.4733737854574623e-7	3.659133742160137e-7	8.715793660119987e-7	-0.000011853528848646575	-0.000027807495794673647	-0.0000696025316043153
1.985	-1.6392389609435371e-10	-4.169074195147108e-10	-9.389191236220487e-10	1.608986357104497e-7	3.989756791390889e-7	9.475434928855534e-7	-0.00001292397060040609	-0.000030253219223185537	-0.00007579258320439883
1.986	-1.775354212990453e-10	-4.5081725453868936e-10	-1.0179729536176232e-9	1.7456232053774273e-7	4.321357746385351e-7	1.0230339531512418e-6	-0.000013997429703729613	-0.000032689418042335894	-0.00008197614659770174
1.987	-1.911876242844189e-10	-4.846646833349821e-10	-1.0975148054967578e-9	1.8833669692180034e-7	4.654015925740966e-7	1.0980129325375187e-6	-0.000015074150898041917	-0.000035115331873076436	-0.00008815271446501873
1.988	-2.0488358733099795e-10	-5.184451801712701e-10	-1.1775813158543286e-9	2.022300287567854e-7	4.987810648054878e-7	1.1724426167727714e-6	-0.000016154378922766826	-0.000037530200336356724	-0.00009432177948713908
1.989	-2.1862639271931792e-10	-5.521542193152638e-10	-1.2582091212852833e-9	2.16250579936873e-7	5.322821231924528e-7	1.2462851915854548e-6	-0.00001723835851732911	-0.00003993326305312846	-0.00010048283434485754
1.99	-2.3241912272990222e-10	-5.857872750346441e-10	-1.3394348583844974e-9	2.3040661435622596e-7	5.659126995947059e-7	1.3195028427039568e-6	-0.000018326334421152585	-0.00004232375964434121	-0.00010663537171896339
1.991	-2.462648596432864e-10	-6.193398215971221e-10	-1.4212951637469189e-9	2.447063959090195e-7	5.996807258719915e-7	1.3920577558567312e-6	-0.00001941855137366204	-0.000044700929730946686	-0.00011277888429025137
1.992	-2.6016668573999377e-10	-6.528073332703782e-10	-1.5038266739674236e-9	2.591581884894161e-7	6.335941338840238e-7	1.4639121167721669e-6	-0.00002051525411428128	-0.00004706401293389444	-0.00011891286473951075
1.993	-2.7412768330056006e-10	-6.861852843221235e-10	-1.587066025640959e-9	2.7377025599159126e-7	6.676608554905471e-7	1.5350281111787169e-6	-0.000021616687382435085	-0.00004941224887413618	-0.0001250368057475363
1.994	-2.881509346055084e-10	-7.194691490200388e-10	-1.6710498553624013e-9	2.8855086230970746e-7	7.018888225512756e-7	1.6053679248047707e-6	-0.000022723095917547274	-0.00005174487717262148	-0.00013115019999511727
1.995	-3.022395219353745e-10	-7.526544016318346e-10	-1.755814799726698e-9	3.0350827133794023e-7	7.362859669259538e-7	1.674893743378781e-6	-0.000023834724459042624	-0.00005406113745030201	-0.00013725254016304836
1.996	-3.163965275706816e-10	-7.857365164251921e-10	-1.8413974953287238e-9	3.1865074697045175e-7	7.708602204742958e-7	1.7435677526291374e-6	-0.000024951817746344952	-0.00005636026932812739	-0.00014334331893211898
1.997	-3.306250337919655e-10	-8.187109676678216e-10	-1.9278345787634288e-9	3.33986553101418e-7	8.056195150560459e-7	1.8113521382842922e-6	-0.00002607462051887903	-0.00005864151242704927	-0.00014942202898312373
1.998	-3.449281228797492e-10	-8.515732296274048e-10	-2.0151626866256864e-9	3.495239536250008e-7	8.405717825309184e-7	1.878209086072636e-6	-0.00002720337751606868	-0.000060904106368017264	-0.00015548816299685198
1.999	-3.5930887711456867e-10	-8.843187765716516e-10	-2.1034184555104465e-9	3.652712124353761e-7	8.757249547586577e-7	1.94410078172262e-6	-0.00002833833347733869	-0.00006314729077198301	-0.0001615412136540984
2.	-3.737703787769468e-10	-9.169430827682434e-10	-2.1926385220125817e-9	3.8123659342670605e-7	9.110869635989777e-7	2.0089894109626352e-6	-0.000029479733142112852	-0.00006537030525989617	-0.00016758067363565235

==> data/fig9_BSA_thermal_width.dat <==
1	151	17.857168217063748	7.727183446774244	-7.7271781740911525
1	173	26.7272139432668	8.832034501878898	-8.832034501878894
1	199	39.61476176567487	10.345464902788734	-10.345464902788756
1	251	72.16416023846959	14.185706168014576	-14.185706168014583
1	334	142.94794961259313	23.191135842134287	-23.191135842134173
2	151	73.28211142386556	17.634634894296894	-17.634653013045472
2	173	99.14714364386106	20.391858205093982	-20.391917011921223
2	199	135.6501572619814	24.204379421033792	-24.204320352810967
2	251	224.60504052235305	33.78084874702799	-33.780848747027875
2	334	414.3941116765393	56.059176120701466	-56.05917612070152
3	151	147.18655792148476	26.378086377864406	-26.378079792953486
3	173	191.69548811174351	30.755626847413282	-30.755590124942245
3	199	253.25891649656512	36.79176994956674	-36.79179011210732
3	251	400.17319372651167	51.69101242588795	-51.690687582894554
3	334	716.8298187420949	85.50471767834483	-85.50471767834517
4	151	49.899992428622426	14.514971760020785	-14.514972257035517
4	173	69.29257654655376	16.68332634428225	-16.683326344282257
4	199	96.8775496475245	19.671400298603615	-19.671400298603658
4	251	164.45472654797823	27.1700891480495	-27.170089148049414
4	334	309.2505151970382	44.726567684732686	-44.72656768473257
5	151	119.06290800855885	23.357085414975842	-23.357100175751683
5	173	156.76982491912779	27.163000848111523	-27.16300084811158
5	199	209.33178038596944	32.42256739362654	-32.42256739362648
5	251	335.66680321065974	45.50673721516114	-45.50682450672093
5	334	606.5376774704839	75.55931170935378	-75.55931170935389
